A projection-based, semi-implicit time-stepping approach for the Cahn-Hilliard Navier-Stokes equations on adaptive octree meshes

The Cahn-Hilliard Navier-Stokes (CHNS) system provides a computationally tractable model that can be used to effectively capture interfacial dynamics in two-phase fluid flows. In this work, we present a semi-implicit, projection-based finite element framework for solving the CHNS system. We use a projection-based semi-implicit time discretization for the Navier-Stokes equation and a fully-implicit time discretization for the Cahn-Hilliard equation. We use a conforming continuous Galerkin (cG) finite element method in space equipped with a residual-based variational multiscale (RBVMS) formulation. Pressure is decoupled using a projection step, which results in two linear positive semi-definite systems for velocity and pressure, instead of the saddle point system of a pressure-stabilized method. All the linear systems are solved using an efficient and scalable algebraic multigrid (AMG) method. We deploy this approach on a massively parallel numerical implementation using parallel octree-based adaptive meshes. The overall approach allows the use of relatively large time steps with much faster time-to-solve than similar fully-implicit methods. We present comprehensive numerical experiments showing detailed comparisons with results from the literature for canonical cases, including the single bubble rise and Rayleigh-Taylor instability.

==> Figures/Bubble_rise_benchmarks/Re35We10/Aland_Voight_Re35We10_shape.csv <==
x, y
0.3250568495605222,2.0541335540995176
0.3292804945952739,2.0893576365573634
0.3269707595021898,2.0225012700128868
0.3289353414923661,1.9999954841339684
0.3401200057711668,2.1254572650972396
0.3394296116368206,1.9832197290597309
0.3494315509726548,2.1554001495519275
0.3523040812472183,1.9585399878421321
0.3594930403369584,2.1766077353277229
0.3635625072187814,1.9413319735246175
0.3697915919165068,2.1962189915585024
0.3846249074735164,2.2112346450269453
0.3833351459232114,1.9302370351391758
0.4004684856429241,2.2354887914666706
0.4019579949537498,1.9167981678067234
0.4164611957727424,2.2572748202542403
0.4227311405138873,1.9030761770706042
0.4339752039633841,2.2796065438481485
0.4427900650319356,1.8915897304366860
0.4533142050155108,2.3021178123295725
0.4628499852112877,1.8809411327901071
0.4734117943808654,2.3231678347040048
0.4829148836971600,1.8744817800802258
0.4935063967623080,2.3417043101164188
0.5029794502959309,1.8677431443745649
0.5136006672566489,2.3599615025330531
0.5146847764731847,1.8646501225336021
0.5336960993558447,2.3791961854349166
0.5431072559450675,1.8531487409801231
0.5533307363863810,2.3945598050727179
0.5631721544309398,1.8466893882702420
0.5738763431669935,2.4087284953736892
0.5832390442394202,1.8419057335350397
0.5931329306175458,2.4258700492991601
0.6033062659350019,1.8374013617956173
0.6140610674540103,2.4420311257554896
0.6233754789531917,1.8345726880308739
0.6341495299240779,2.4554008657459772
0.6434440281971787,1.8311854482745709
0.6542360010715376,2.4670949077617848
0.6635162281992806,1.8308703214718463
0.6743218084447945,2.4782303837860336
0.6835854412174704,1.8280416477071029
0.6944066201567474,2.4885280108229422
0.7036549861227616,1.8254922569381393
0.7144907680944975,2.4982670718682916
0.7237245310280526,1.8229428661691758
0.7345739203709437,2.5071682839263012
0.7437944078204450,1.8206727583959921
0.7546567407602885,2.5157902129885312
0.7638656121612428,1.8195197826059277
0.7747372379399239,2.5224571610803022
0.7839361527278380,1.8178082408243037
0.7948174032324580,2.5288448261762935
0.8040073570686359,1.8166552650342394
0.8148969047507895,2.5346739252807251
0.8240785614094336,1.8155022892441750
0.8349750787207154,2.5393858924020374
0.8441510932986368,1.8154664454372298
0.8550545802390468,2.5452149915064690
0.8658916897591882,1.8115176527054551
0.8751320904347701,2.5493683926362216
0.8842891874479151,1.8095298149119634
0.8952079411949868,2.5521253787870748
0.9026905018383073,1.8107537315699398
0.9152851195036086,2.5559994969210473
0.9251912253613747,1.8066385502570623
0.9353576513928118,2.5559636531141026
0.9445028004703085,1.8060708875417706
0.9554321746046232,2.5576035072818364
0.9645753323595118,1.8060350437348256
0.9755073615906372,2.5598019274411303
0.9846478642487150,1.8059991999278806
0.9955812210282456,2.5608832156173045
1.0047203961379183,1.8059633561209356
1.0156537529174490,2.5608473718103593
1.0247929280271215,1.8059275123139906
1.0357232978227402,2.5582979810413962
1.0448654599163247,1.8058916685070456
1.0557945021635380,2.5571450052513316
1.0636012169387401,1.8070312028695055
1.0758653746172344,2.5557127464654874
1.0866887108226702,1.8104251633396105
1.0959362470709308,2.5542804876796432
1.1050870382291502,1.8091355330355685
1.1160047963149180,2.5508932479233399
1.1243998805433799,1.8096342235768905
1.1360733455589049,2.5475060081670371
1.1452390716366849,1.8149287883330549
1.1561402353673853,2.5427223534318348
1.1653116035258881,1.8148929445261097
1.1762064614016632,2.5373801327050729
1.1853841354150914,1.8148571007191647
1.1962730193230422,2.5323171949740910
1.2054593224011052,1.8170555208784585
1.2163369221476104,2.5250199932768700
1.2255331818387138,1.8181368090546328
1.2364011568592801,2.5180020745754295
1.2456070412763225,1.8192180972308072
1.2564653915709498,2.5109841558739885
1.2656812326010323,1.8205786684027614
1.2765273030729101,2.5020112562020884
1.2857574152483504,1.8236149375493946
1.2965892145748703,2.4930383565301888
1.3058322703472627,1.8255340747129085
1.3166497985284249,2.4829483248751698
1.3259081211074792,1.8282910608637617
1.3367090549335745,2.4717411612370315
1.3459823124321892,1.8296516320357161
1.3567683113387239,2.4605339975988931
1.3660571675311020,1.8315707691992298
1.3768272358567721,2.4490475509649747
1.3861333501784199,1.8346070383458630
1.3968831733909082,2.4350475573690380
1.4062095328257378,1.8376433074924963
1.4169397746992469,2.4216061297646605
1.4262873749085625,1.8420759916180287
1.4344039153443344,2.4019743137744860
1.4463672083139953,1.8481843737182400
1.4525112445713795,2.3934546598172455
1.4653972828178812,2.3785099258811155
1.4630994624717355,1.8524833903137066
1.4821093471769564,2.3658192268999754
1.4954735557157544,2.3510864265842741
1.4932217017331446,1.8637405859323726
1.5121880539135728,2.3404438029055195
1.5133028626869829,1.8709661000157034
1.5222039088014419,2.3232499767615868
1.5333833598666180,1.8776330481074743
1.5393986239286814,2.3145415318439033
1.5439201115600443,2.2987738838399943
1.5534671759172669,1.8870928261570437
1.5613901960014014,2.2841437724106037
1.5747471604935976,1.8977075002006210
1.5778983811084033,2.2705055659266851
1.5847276694051740,2.2529384023530747
1.5924426221380990,1.9082088822115326
1.6007198674806071,2.2377327767078232
1.6125325069814580,1.9227755493267906
1.6174274624267175,2.2212810667168483
1.6254564751823988,1.9397488720512130
1.6307812718363401,2.1977973992000450
1.6332604684833698,1.9380592348182777
1.6438941312103881,2.1726384604205506
1.6488913552953042,1.9539504870612157
1.6541421411256463,2.1497189061511444
1.6608080935561134,2.1287607335320082
1.6631437490318124,1.9828308877611760
1.6658018660151757,2.1082524006900321
1.6720444632591700,2.0829381600827084
1.6746209028268928,2.0223290206072901
1.6701337892167405,1.9999943462353356
1.6772106652911127,2.0567161750645027
1.6690684316214304,2.0418887869249187



==> Figures/Bubble_rise_benchmarks/Re35We10/Aland_Voight_centroid_Re35We10.csv <==
time,centroid
0.4203160041303659,1.0400680813275860
0.4770921393323958,1.0511904982147153
0.5766687456867251,1.0741768264481157
0.6255835698607816,1.0864114850239579
0.7073162480087588,1.1086563187982166
0.7566054203270044,1.1225593399071283
0.8439533206378197,1.1488486889130700
0.8919946658087682,1.1638470995638961
0.9749751711040425,1.1906420129737985
1.0230165162749909,1.2064830309645582
1.0652346680918852,1.2211163117680794
1.1190992066168874,1.2386706313500386
1.1671405517878362,1.2550172137447591
1.2228248382359808,1.2743339870127468
1.2632232421297327,1.2880474214701731
1.3112645873006810,1.3043940038648936
1.3898776975804146,1.3316944816787564
1.4379190427513633,1.3480410640734766
1.4783174466451152,1.3612278689434443
1.5340017330932598,1.3806499681289239
1.5820430782642081,1.3969965505236441
1.6359076167892113,1.4148317392189147
1.6781257686061051,1.4290998901751311
1.7261671137770533,1.4450251688998845
1.8091476190723279,1.4724941681817341
1.8571889642432762,1.4879981432365204
1.9052303094142244,1.5039655523282702
1.9532716545851727,1.5189218326120995
2.0013129997561214,1.5343415469328923
2.0569972862042660,1.5523944091909792
2.0973956900980180,1.5645068897025309
2.1432533377611960,1.5786711190868221
2.2240501455487003,1.6036881310094637
2.2720914907196486,1.6180124557883424
2.3143096425365424,1.6314099124932935
2.3681741810615451,1.6469981482820732
2.4162155262324934,1.6612382123269585
2.4718998126806384,1.6786801842635930
2.5122982165743903,1.6897183404167291
2.5603395617453386,1.7036213615256406
2.6389526720250722,1.7267088026398332
2.6869940171960209,1.7401905200787779
2.7273924210897729,1.7521344791223428
2.7830767075379175,1.7674909978926405
2.8311180527088657,1.7809727153315853
2.8791593978798140,1.7947704105230051
2.9272007430507627,1.8080204109434677
2.9752420882217110,1.8215021283824124
3.0309263746698556,1.8371746249051855
3.0713247785636075,1.8480442595903348
3.1171824262267855,1.8606243871755499
3.1979792340142899,1.8829282034636039
3.2460205791852381,1.8960728779665748
3.2940619243561864,1.9097020516900078
3.3421032695271347,1.9223622269725167
3.3901446146980829,1.9354226407414943
3.4458289011462275,1.9514111150167426
3.4862273050399804,1.9617962504814297
3.5342686502109286,1.9747724035164138
3.6172491555062027,1.9976070624286262
3.6652905006771510,2.0105832154636105
3.7133318458480993,2.0244019758385288
3.7613731910190475,2.0369568252035459
3.8094145361899967,2.0500172389725235
3.8923950414852708,2.0729361586187292
3.9404363866562191,2.0859123116537135
3.9884777318271674,2.0999417238636151
4.0365190769981156,2.1125387035956291
4.0845604221690639,2.1257676388325937
4.1675409274643389,2.1489393406807795
4.1981126925731242,2.1569441104101528



==> Figures/Bubble_rise_benchmarks/Re35We10/Energy_dataRe35We10AMR.csv <==
time,TotalEnergy,Interfaceenergy,Bulkenergy,Kineticenergy,Potentialenergy, TotalPhi ,TotalPhiMinusInit
0,15.5894801727636,0.147848754426652,0.148491958085938,0,15.293139460251,6.42919880055786,0
0.0025,15.5894070042589,0.147846930434577,0.148417339504709,2.3012099730093E-06,15.2931404331096,6.4292036347649,4.83420704355808E-06
0.005,15.5893849723908,0.147897796795621,0.148343659242755,6.6289400539803E-06,15.2931368874123,6.4292037191186,4.91856073736585E-06
0.0075,15.5893712346969,0.147877271579787,0.148349881415389,1.31548942068532E-05,15.2931309268075,6.42920371911417,4.91855630890825E-06
0.01,15.5893606300679,0.147837911986705,0.148378704114614,2.11112884242309E-05,15.2931229026781,6.42920440752987,5.60697201379412E-06
0.0125,15.5893515112933,0.147890330632479,0.148317764225895,3.11985744871604E-05,15.2931122178604,6.42920442945223,5.62889437638603E-06
0.015,15.5893433679051,0.147879122173682,0.148321487416926,4.35977626607779E-05,15.2930991605518,6.42920442781917,5.62726130937108E-06
0.0175,15.5893363479598,0.147884253977663,0.148309873998218,5.8470569034609E-05,15.2930837494149,6.42920442781414,5.62725627872851E-06
0.02,15.5893302670656,0.147884968479893,0.148303218127729,7.56646381280705E-05,15.2930664158198,6.42920508204674,6.28148887749092E-06
0.0225,15.5893243072513,0.147888052725256,0.148294733764273,9.5226326172308E-05,15.2930462944356,6.4292050168898,6.21633193986781E-06
0.025,15.5893186179864,0.147887986996628,0.148289706722499,0.000117055704643,15.2930238685627,6.42920502888785,6.22832999486178E-06
0.0275,15.5893132430655,0.147890305514622,0.148282658244461,0.000141199647927,15.2929990796584,6.4292049634989,6.1629410383901E-06
0.03,15.5893081104326,0.14788896985955,0.148279494969286,0.000167568833684,15.2929720767701,6.42920511498658,6.31442872567334E-06
0.0325,15.5893030678179,0.147890509258464,0.148273698685397,0.000196203908076,15.2929426559659,6.42920511498711,6.31442925591585E-06
0.035,15.5892980872449,0.147888893630272,0.148271235861365,0.000227017153147,15.2929109406001,6.4292051487347,6.34817684197486E-06
0.0375,15.5892933463063,0.147889660684539,0.148266595732805,0.000260080399195,15.2928770094897,6.42920533676722,6.53620936397203E-06
0.04,15.5892887594757,0.147887471561037,0.148265032974658,0.000295301483576,15.2928409534565,6.42920591623387,7.11567601374696E-06
0.0425,15.5892838900898,0.147887449498944,0.14826144913914,0.000332747407322,15.2928022440444,6.4292057300652,6.92950734659803E-06
0.045,15.5892789841288,0.147885819196279,0.148259573418903,0.000372318447284,15.2927612730663,6.42920572104684,6.92048898187636E-06
0.0475,15.5892739835412,0.147885511389023,0.148256544851166,0.000414101195246,15.2927178261057,6.42920494567125,6.14511339236401E-06
0.05,15.5892691331378,0.14788354413802,0.148255235575855,0.000457988132211,15.2926723652917,6.42920509140078,6.29084292391724E-06
0.0525,15.5892641536763,0.147882827250428,0.148252779273221,0.000504064524856,15.2926244826278,6.42920492567188,6.12511401865135E-06
0.055,15.5892592807714,0.147881112805097,0.148251434565672,0.000552231580289,15.2925745018203,6.42920514174524,6.34118738673806E-06
0.0575,15.5892541857056,0.147880268976037,0.148249260049774,0.000602573790142,15.2925220828897,6.42920511457277,6.31401491446582E-06
0.06,15.5892491038014,0.147878579942434,0.148248030689353,0.000654976483632,15.292467516686,6.42920527270116,6.47214330218304E-06
0.0625,15.5892438537436,0.147877467334649,0.148246274230088,0.000709546022426,15.2924105661564,6.42920528178953,6.48123167579229E-06
0.065,15.5892385618201,0.147876148972658,0.148244825266913,0.00076615130971,15.2923514362708,6.4292054066217,6.60606384528251E-06
0.0675,15.589233105528,0.147875129146159,0.148243142721728,0.000824910381196,15.2922899232789,6.42920528839135,6.48783348911053E-06
0.07,15.58922741508,0.147873652372627,0.14824193091876,0.000885680077606,15.292226151711,6.4292052296295,6.42907164660755E-06
0.0725,15.5892218092972,0.147872556111528,0.14824042040514,0.000948588417158,15.2921602443634,6.42920538982903,6.58927117314079E-06
0.075,15.5892158880819,0.147870782962039,0.148239701334644,0.001013488788799,15.2920919149964,6.4292048991352,6.09857733913088E-06
0.0775,15.5892098701269,0.147868933042392,0.148239072782846,0.001080519984138,15.2920213443175,6.4292045912036,5.79064574068866E-06
0.08,15.5892036399416,0.147867304269366,0.148238260895111,0.001149520880987,15.2919485538962,6.42920441590805,5.61535019194537E-06
0.0825,15.5891973938783,0.147866215177242,0.148236980563364,0.001220638347588,15.2918735597901,6.42920420292747,5.40236961388274E-06
0.085,15.5891910648346,0.147864523253677,0.148236326751693,0.00129370656918,15.2917965082601,6.42920442266362,5.62210576582345E-06
0.0875,15.5891845227462,0.147863348253366,0.148235170591889,0.001368877294016,15.291717126607,6.42920456125901,5.76070115343441E-06
0.09,15.5891775616254,0.147861988119607,0.148234249021094,0.001445979874138,15.2916353446106,6.42920432563883,5.52508096696158E-06
0.0925,15.5891706910093,0.147860912181283,0.148233099257166,0.001525175614086,15.2915515039568,6.42920416637949,5.36582162879995E-06
0.095,15.5891634509201,0.147859275431163,0.148232565817583,0.001606279462968,15.2914653302084,6.42920399127913,5.19072126881071E-06
0.0975,15.5891563843298,0.147858026191706,0.148231638529205,0.00168946184202,15.2913772577669,6.4292044842475,5.68368964160015E-06
0.1,15.5891486861376,0.147856793123719,0.148230702481422,0.001774539364711,15.2912866511677,6.42920447060305,5.67004519425041E-06
0.1025,15.5891409050779,0.147855863778501,0.148229500298938,0.001861683305486,15.2911938576949,6.42920453702013,5.73646227230995E-06
0.105,15.5891330646658,0.147854435115067,0.148228877857197,0.001950698194808,15.2910990534987,6.42920481805464,6.01749677731078E-06
0.1075,15.5891249689373,0.147853040690665,0.14822824371302,0.002041779063717,15.2910019054699,6.42920489520272,6.09464485989975E-06
0.11,15.589116539799,0.147851753404637,0.148227563126471,0.002134713332143,15.2909025099357,6.42920482416049,6.02360262735857E-06
0.1125,15.5891084393388,0.147850741321598,0.148226547674916,0.00222968868961,15.2908014616527,6.42920586578707,7.06522921678499E-06
0.115,15.5890996632976,0.147849039470223,0.148226304433168,0.002326501245939,15.2906978181482,6.42920617185045,7.37129258698843E-06
0.1175,15.5890907599332,0.147847636599491,0.148225758968429,0.002425391195183,15.2905919731701,6.42920633153691,7.53097905636935E-06
0.12,15.589081179012,0.147846561438916,0.148224902576217,0.002526098105943,15.2904836168909,6.42920593725426,7.13669640628467E-06
0.1225,15.5890715308158,0.147845778456275,0.148223897624447,0.002628834292405,15.2903730204427,6.42920527170636,6.47114850060859E-06
0.125,15.5890615100123,0.147844280396386,0.148223563372139,0.002733366414424,15.2902602998294,6.42920496431592,6.16375805773117E-06
0.1275,15.5890517632897,0.147843111770758,0.148222961052474,0.002839920756097,15.2901457697104,6.42920528877905,6.48822119586612E-06
0.13,15.5890411847848,0.147841909787589,0.148222303072062,0.002948257431635,15.2900287144935,6.42920518210583,6.38154797449886E-06
0.1325,15.5890306362938,0.147841225161835,0.148221236042933,0.003058600151045,15.289909574938,6.42920505444758,6.25388972430585E-06
0.135,15.5890196005278,0.147839897203745,0.148220757713495,0.003170708936727,15.2897882366738,6.42920501151116,6.21095330366472E-06
0.1375,15.5890084483712,0.147838907476088,0.148219990227766,0.003284812826429,15.2896647378409,6.42920499931638,6.19875852603258E-06
0.14,15.5889968306108,0.147838028496879,0.148219148155715,0.003400662903651,15.2895389910545,6.42920480240435,6.00184649535152E-06
0.1425,15.5889851304604,0.147836953343699,0.148218557658753,0.003518501863034,15.2894111175949,6.42920448348313,5.68292526814673E-06
0.145,15.5889730660446,0.147835691640264,0.148218198266514,0.003638071658033,15.2892811044798,6.42920432968559,5.52912772722181E-06
0.1475,15.5889608080899,0.147834399249095,0.148217879043551,0.003759613143328,15.2891489166539,6.42920412967063,5.3291127759536E-06
0.15,15.5889483880011,0.14783332744249,0.148217272537857,0.003882875353111,15.2890149126676,6.4292046518271,5.85126924601553E-06
0.1525,15.5889352856579,0.147832423304424,0.14821667983927,0.004008031423576,15.2888781510906,6.4292034228132,4.62225533759408E-06
0.155,15.5889225008823,0.14783101299651,0.148216547145637,0.004134922545308,15.2887400181949,6.42920410064794,5.3000900850364E-06
0.1575,15.5889090133975,0.147829720451831,0.148216446840228,0.004263776025884,15.2885990700795,6.42920321074299,4.41018513175351E-06
0.16,15.5888948762226,0.147828676220098,0.148215897440981,0.004394300960989,15.2884560016005,6.42920286567915,4.06512129558223E-06
0.1625,15.5888812779709,0.147828020663855,0.148215013324109,0.004526773117985,15.2883114708649,6.42920354626506,4.74570720676581E-06
0.165,15.5888666528704,0.147826628335593,0.148214835096848,0.004660910790622,15.2881642786473,6.42920356304146,4.7624835985971E-06
0.1675,15.588852134582,0.147825854511753,0.148214166517994,0.004796979546652,15.2880151340056,6.42920354919943,4.74864157329336E-06
0.17,15.5888369660044,0.14782481339659,0.148213706273398,0.004934697872577,15.2878637484619,6.42920369424634,4.89368848555216E-06
0.1725,15.5888217625209,0.147823771443397,0.14821329770271,0.005074337839407,15.2877103555354,6.42920390554784,5.10498997918774E-06
0.175,15.5888057973387,0.147822996156559,0.148212600017617,0.005215613242474,15.287554587922,6.42920370319284,4.90263498242882E-06
0.1775,15.5887900435802,0.147821828524031,0.148212346123562,0.005358799849392,15.2873970690832,6.42920406632545,5.26576759618536E-06
0.18,15.5887732591911,0.147821022990273,0.148211758079868,0.005503566783009,15.287236911338,6.42920355785525,4.7572973960186E-06
0.1825,15.5887564852,0.147819866815293,0.148211487577594,0.005650265307641,15.2870748654995,6.42920372028986,4.91973200045237E-06
0.185,15.5887394851939,0.147819110610476,0.148210846719009,0.005798568347467,15.286910959517,6.4292041486423,5.34808444641044E-06
0.1875,15.5887218472793,0.147817912199475,0.148210585121071,0.005948775334766,15.286744574624,6.42920412682143,5.32626357419019E-06
0.19,15.5887037455544,0.147817576273204,0.148209567718928,0.006100569869683,15.2865760316925,6.42920382048423,5.01992636969817E-06
0.1925,15.5886854149236,0.147816771158072,0.148209063662607,0.006254241655465,15.2864053384474,6.42920324430592,4.44374806196635E-06
0.195,15.5886670656868,0.147815317360027,0.148209142661849,0.006409477539094,15.2862331281258,6.42920367200851,4.87145065442007E-06
0.1975,15.5886485446754,0.14781377713513,0.148209299810385,0.00656658303507,15.2860588846948,6.42920435796318,5.55740531815729E-06
0.2,15.5886285589468,0.147812379613353,0.148209403910356,0.006725261780962,15.2858815136422,6.42920376900191,4.96844405084573E-06
0.2025,15.5886087169637,0.147811541214768,0.14820888412409,0.006885802422809,15.2857024892021,6.42920350112267,4.7005648085019E-06
0.205,15.5885889495485,0.147810765686836,0.148208397102689,0.007047887728638,15.2855218990304,6.42920404424562,5.24368775867146E-06
0.2075,15.5885686492682,0.147809355269272,0.148208461477839,0.007211819049889,15.2853390134712,6.42920441276992,5.61221206041296E-06
0.21,15.5885477297468,0.14780887839404,0.148207575052709,0.007377293321192,15.2851539829788,6.42920480136767,6.00080980817097E-06
0.2125,15.5885263634984,0.147808478354035,0.14820678407442,0.007544604437112,15.2849664966329,6.42920418906668,5.3885088169281E-06
0.215,15.5885048879631,0.147807563557766,0.148206354406777,0.007713351347201,15.2847776186513,6.42920504261279,6.24205493426899E-06
0.2175,15.5884831161507,0.147806167132393,0.148206547951544,0.007884079275721,15.2845863217911,6.42920526085887,6.46030101325579E-06
0.22,15.5884606908957,0.147804903028829,0.148206592663565,0.008056308268482,15.2843928869349,6.42920533452092,6.53396305860809E-06
0.2225,15.5884378720113,0.147804472955825,0.148205853433756,0.008230352575355,15.2841971930463,6.42920492980904,6.12925118481655E-06
0.225,15.588414797306,0.147803399454486,0.148205670892253,0.008405887457326,15.2839998395019,6.42920563272259,6.83216472818771E-06
0.2275,15.5883910874206,0.14780263920987,0.148205374295822,0.008583172051682,15.2837999018632,6.42920489195031,6.09139244911461E-06
0.23,15.5883668528576,0.147802082584386,0.148204749560743,0.008761993158325,15.2835980275541,6.42920471086503,5.91030716901031E-06
0.2325,15.5883424688825,0.14780137267189,0.148204394454439,0.008942618515064,15.2833940832412,6.42920459851666,5.79795880106815E-06
0.235,15.5883175999014,0.147800508704858,0.148204072849298,0.009124703723099,15.2831883146241,6.42920496312521,6.16256735330722E-06
0.2375,15.5882923976803,0.14780045581082,0.148202855652869,0.009308550131384,15.2829805360852,6.42920544600023,6.64544236883557E-06
0.24,15.5882670327618,0.147799615373725,0.148202553656745,0.009493704851094,15.2827711588802,6.42920655399946,7.75344159897884E-06
0.2425,15.5882409971814,0.147798522434696,0.148202566962969,0.009680846353495,15.2825590614302,6.42920642592746,7.62536959708626E-06
0.245,15.5882142747419,0.147798054431259,0.148202032636853,0.009869410544272,15.2823447771295,6.42920576945904,6.96890118589977E-06
0.2475,15.5881877131023,0.147797626092271,0.148201233993188,0.010059753615917,15.2821290994009,6.42920666405665,7.86349879344783E-06
0.25,15.5881599408626,0.147796750666827,0.148201082066166,0.010251453221905,15.2819106549077,6.42920596276878,7.16221092211811E-06
0.2525,15.5881323962008,0.147795452912659,0.148201318002699,0.010444962371048,15.2816906629144,6.4292064065872,7.60602934590793E-06
0.255,15.5881038846608,0.147794660654833,0.148201084554094,0.010639875471105,15.2814682639808,6.42920610014587,7.29958800693709E-06
0.2575,15.5880749005399,0.147794461684438,0.148200257373629,0.010836518118386,15.2812436633634,6.42920532111213,6.52055426897391E-06
0.26,15.5880451466976,0.147794262366717,0.148199667449856,0.011034513697421,15.2810167031836,6.4292035997931,4.79923524121517E-06
0.2625,15.5880152750322,0.147792764258106,0.148200174904191,0.011234152786353,15.2807881830836,6.42920312105588,4.32049801890599E-06
0.265,15.5879851514292,0.147792288010762,0.148199561997267,0.011435267957757,15.2805580334634,6.42920366067306,4.86011519740259E-06
0.2675,15.587954549174,0.1477923090593,0.14819851377678,0.011638117283565,15.2803256090543,6.4292036878449,4.88728703906816E-06
0.27,15.5879236766954,0.147791383434146,0.148198417939732,0.011842331786234,15.2800915435353,6.42920429278687,5.49222901202739E-06
0.2725,15.5878921045663,0.147790903860857,0.148197848328249,0.012048038660869,15.2798553137163,6.42920462467762,5.82411976335351E-06
0.275,15.5878599182657,0.147790046517904,0.148197846247633,0.012255279260274,15.2796167462399,6.42920392511224,5.12455438350656E-06
0.2775,15.5878273644473,0.147789179840213,0.148197690262969,0.012464247122305,15.2793762472218,6.42920397452393,5.17396607158105E-06
0.28,15.5877943500199,0.147788431028577,0.148197452441558,0.012674553840555,15.2791339127092,6.42920425508047,5.45452261579982E-06
0.2825,15.5877607186789,0.147788238356027,0.148196695469807,0.012886560044129,15.278889224809,6.42920388770551,5.08714764890783E-06
0.285,15.5877267318914,0.147787681272143,0.14819622260926,0.013099891701866,15.2786429363081,6.42920439057713,5.59001927058489E-06
0.2875,15.5876925931859,0.147787673783062,0.148195561402242,0.013314909379957,15.2783944486206,6.42920371794115,4.91738329433389E-06
0.29,15.587656955553,0.147785797355119,0.148196738876882,0.01353086355038,15.2781435557706,6.42920220829172,3.40773385865134E-06
0.2925,15.5876215872784,0.147785606437253,0.14819593464943,0.013748741238178,15.2778913049535,6.42920267902723,3.87846936877878E-06
0.295,15.5875854100763,0.147785153721103,0.148195463631517,0.013967900128361,15.2776368925954,6.42920275580396,3.95524610574682E-06
0.2975,15.587549396794,0.147784898703186,0.148194930131711,0.014188741618857,15.2773808263403,6.4292031586663,4.35810844656714E-06
0.3,15.5875120251648,0.147784050184176,0.148194846199508,0.014410861938541,15.2771222668426,6.42920300836915,4.20781129051306E-06
0.3025,15.587474707543,0.147783989996149,0.148193980233935,0.014634616615577,15.2768621206973,6.42920353544899,4.73489112984282E-06
0.305,15.587436975355,0.147783249354027,0.148193760795558,0.014859645951643,15.2766003192538,6.42920444521591,5.64465805030778E-06
0.3075,15.5873982200902,0.147782621738149,0.14819350562619,0.015086316854507,15.2763357758714,6.42920409951599,5.29895812828585E-06
0.31,15.5873592964503,0.147782510795383,0.148192732452704,0.015314311539224,15.276069741663,6.42920465323304,5.85267518182775E-06
0.3125,15.587319864977,0.147781761757688,0.148192697649599,0.015543942492322,15.2758014630774,6.42920442315881,5.62260095193778E-06
0.315,15.5872785242936,0.147781099475304,0.148192642964848,0.015774018783545,15.2755307630699,6.42920341081823,4.6102603699083E-06
0.3175,15.5872378078839,0.147780455064717,0.148192552639304,0.01600650978633,15.2752582903935,6.42920257564535,3.77508748794497E-06
0.32,15.5871967538906,0.147779811009295,0.148192405392146,0.016240255735368,15.2749842817538,6.42920275016191,3.94960405092348E-06
0.3225,15.5871551340719,0.14777900543949,0.148192371658115,0.016475626625122,15.2747081303491,6.4292026856785,3.8851206412005E-06
0.325,15.5871137154478,0.147778535725878,0.148192031616693,0.016712227736538,15.2744309203687,6.4292040717649,5.27120703708306E-06
0.3275,15.5870712602355,0.147777654233952,0.148192074728799,0.016950430499106,15.2741511007737,6.42920431287015,5.5123122946199E-06
0.33,15.5870277181901,0.147777131645918,0.148191879313035,0.017189814267734,15.2738688929634,6.42920345999117,4.65943331295904E-06
0.3325,15.5869842870028,0.147776333199366,0.148191847437652,0.017430821786476,15.2735852845793,6.4292040518641,5.25130623696413E-06
0.335,15.5869401787192,0.147776028271979,0.148191395945182,0.017673018848036,15.2732997356541,6.42920449376593,5.69320806853568E-06
0.3375,15.5868953934572,0.147775465202622,0.148191290863968,0.01791681161242,15.2730118257782,6.42920418684661,5.38628874746649E-06
0.34,15.5868504341005,0.147775081376732,0.148190906266057,0.018161705335717,15.272722741122,6.42920512731253,6.32675467127086E-06
0.3425,15.586805017978,0.147774708648055,0.148190536467329,0.018408384588133,15.2724313882745,6.42920574570109,6.94514323118511E-06
0.345,15.5867585504622,0.147773642385286,0.14819104931447,0.018656223901997,15.2721376348605,6.42920498378978,6.18323191847736E-06
0.3475,15.5867116686582,0.147772990066855,0.148191021002539,0.018905645669757,15.2718420119191,6.42920472001682,5.9194589594469E-06
0.35,15.5866645583778,0.147772956594712,0.148190188071676,0.019156236747189,15.2715451769642,6.42920585859394,7.05803608624933E-06
0.3525,15.5866168080615,0.147772465672783,0.148189989900777,0.019408340392087,15.2712460120959,6.4292060152935,7.21473564269104E-06
0.355,15.5865682160608,0.147772249743682,0.148189542745985,0.019661626367087,15.270944797204,6.42920577530909,6.97475123434543E-06
0.3575,15.586519234832,0.147772050292195,0.148189175289791,0.019916465079786,15.2706415441702,6.42920490166645,6.10110859255997E-06
0.36,15.586469753191,0.147771434372183,0.148189157650176,0.020172424071124,15.2703367370975,6.42920521643374,6.41587588656734E-06
0.3625,15.5864197012521,0.147771179463575,0.148188713333585,0.020429922973133,15.2700298854818,6.42920553332055,6.73276269314016E-06
0.365,15.5863688106317,0.147771119784246,0.148188214765254,0.020688578887209,15.269720897195,6.4292051863705,6.38581264311711E-06
0.3675,15.5863173522564,0.147770692519868,0.148188206193977,0.020948755194644,15.2694096983479,6.42920373068192,4.93012405744508E-06
0.37,15.5862659331672,0.147770441186946,0.148187786534519,0.021209963488532,15.2690977419572,6.4292048618787,6.06132084612909E-06
0.3725,15.5862130033065,0.147769152490244,0.148188639066221,0.021471783278812,15.2687834284712,6.42920469656158,5.89600372524757E-06
0.375,15.5861598165216,0.147768370484261,0.148188756214147,0.021735643660834,15.2684670461624,6.42920486777761,6.06721974705238E-06
0.3775,15.5861061882209,0.147768696351915,0.148187975937729,0.022000976882455,15.2681485390488,6.42920400548331,5.20492544708873E-06
0.38,15.5860522373764,0.147768835314085,0.148187485369967,0.022267403059679,15.2678285136327,6.42920369833876,4.89778089729498E-06
0.3825,15.5859975975779,0.147767757865296,0.148187938744838,0.022535319295584,15.2675065816722,6.4292040850321,5.28447424308354E-06
0.385,15.5859421085186,0.147767571902837,0.148187528469942,0.022804307856713,15.2671827002891,6.42920414463023,5.34407237484658E-06
0.3875,15.5858864405633,0.147767635826003,0.148186986152046,0.023074779622038,15.2668570389632,6.42920423843048,5.43787261975126E-06
0.39,15.5858300115305,0.147767092992739,0.148186935708625,0.023346313744617,15.2665296690845,6.42920478380366,5.98324580636245E-06
0.3925,15.5857729088312,0.147767413856191,0.148186096249695,0.023619120641249,15.266200278084,6.4292050645313,6.2639734403902E-06
0.395,15.5857155097272,0.147767093796817,0.148185999989883,0.023893324881919,15.2658690910586,6.42920507243567,6.27187781354621E-06
0.3975,15.5856575557969,0.147767224489499,0.148185350545647,0.024168991922949,15.2655359888388,6.42920541858195,6.61802409585022E-06
0.4,15.5855993058875,0.147767183168896,0.148184872483501,0.024445704325544,15.2652015459095,6.42920632768318,7.52712532570143E-06
0.4025,15.5855401235268,0.14776665489893,0.14818502632955,0.024723833902315,15.264864608396,6.42920607507072,7.27451286586245E-06
0.405,15.5854795315925,0.147766459954974,0.148184823362987,0.025002450075394,15.2645257981992,6.42920570306826,6.90251039880963E-06
0.4075,15.5854192704194,0.147766386809263,0.148184482483659,0.025282998423152,15.2641854027033,6.42920612570041,7.32514255119554E-06
0.41,15.5853580723182,0.147765864955125,0.148184897512456,0.025564507028811,15.2638428028218,6.4292049419062,6.1413483383177E-06
0.4125,15.5852961040613,0.147764900752717,0.148185432311499,0.025847387046872,15.2634983839502,6.42920469602278,5.89546491891468E-06
0.415,15.5852340020016,0.147764727756682,0.148185338435529,0.026131286335503,15.2631526494739,6.42920511965966,6.31910179738071E-06
0.4175,15.5851706385088,0.14776448815767,0.148185172568903,0.026415975400803,15.2628050023814,6.42920560580277,6.8052449124778E-06
0.42,15.5851069416623,0.147763604039678,0.148185605762497,0.026702265640678,15.2624554662194,6.429206064055,7.26349714152974E-06
0.4225,15.5850431462567,0.147763718245996,0.148185233363213,0.026989934737402,15.2621042599101,6.42920637161718,7.57105932347457E-06
0.425,15.5849782057529,0.147763685926177,0.148184911052926,0.027278573647871,15.2617510351259,6.42920656587979,7.76532192947599E-06
0.4275,15.5849121752497,0.147762975771584,0.148185435992294,0.027568441006386,15.2613953224794,6.42920542291265,6.62235478898765E-06
0.43,15.5848462532075,0.14776266531019,0.14818536589906,0.027859410656225,15.261038811342,6.42920636781647,7.56725861439378E-06
0.4325,15.5847789051038,0.147762948031016,0.148185051688278,0.028151191097413,15.2606797142871,6.42920494248464,6.14192677961256E-06
0.435,15.5847112119833,0.147762320170589,0.14818546491542,0.028444205709214,15.2603192211881,6.42920503666321,6.23610534944419E-06
0.4375,15.58464331942,0.14776215501727,0.148185321375708,0.028738686019177,15.2599571570078,6.4292054793762,6.67881833749107E-06
0.44,15.5845744464494,0.147762440581495,0.148184967733863,0.029034029504339,15.2595930086297,6.42920495526869,6.15471083076358E-06
0.4425,15.5845054541175,0.147761970474717,0.14818527619557,0.029330789928388,15.2592274175188,6.42920552001177,6.7194539097315E-06
0.445,15.5844356788315,0.147761778966105,0.148185543807088,0.029628376159672,15.2588599798986,6.42920529740195,6.49684408848827E-06
0.4475,15.5843648064754,0.14776115689654,0.148186214888461,0.029927364859876,15.2584900698305,6.42920372526174,4.9247038855782E-06
0.45,15.5842925576772,0.14776102323878,0.148186381884131,0.030226576026428,15.2581185765278,6.42920283665355,4.03609568966346E-06
0.4525,15.5842203844397,0.147761218727765,0.148185991589046,0.030527747070352,15.2577454270525,6.42920282138289,4.02082503470069E-06
0.455,15.5841479288389,0.147762114509967,0.148184947504849,0.03082981733773,15.2573710494863,6.42920341155784,4.61099998361192E-06
0.4575,15.5840752421715,0.147761541870447,0.148185390887453,0.031133172629984,15.2569951367836,6.4292044387113,5.63815344278851E-06
0.46,15.5840013031275,0.147761535608194,0.148185296300248,0.031437459907267,15.2566170113118,6.42920463324197,5.83268410725424E-06
0.4625,15.5839272452284,0.147761752458417,0.148184976879503,0.031743051255005,15.2562374646355,6.42920551639722,6.71583936462383E-06
0.465,15.5838521196113,0.147761518653136,0.148185218393229,0.032049503482955,15.2558558790819,6.42920562740305,6.82684519581755E-06
0.4675,15.5837762302281,0.147761751178624,0.148184901410218,0.032357240248554,15.2554723373907,6.42920573890658,6.93834871778876E-06
0.47,15.5836996023866,0.147762116095015,0.148184602461165,0.032665836052068,15.2550870477783,6.42920559569716,6.79513930457176E-06
0.4725,15.5836236315689,0.147762125955104,0.148184619981003,0.032975689945332,15.2547011956875,6.42920746970502,8.66914715835776E-06
0.475,15.5835461281944,0.147761767792385,0.148185069862421,0.033286407239196,15.2543128833004,6.42920782072095,9.02016309112241E-06
0.4775,15.5834680084883,0.147761731375852,0.148185238618685,0.033598280096136,15.2539227583976,6.42920826043818,9.45988032174938E-06
0.48,15.5833887195273,0.147761455281117,0.148185843830465,0.03391069406002,15.2535307263557,6.42920762935971,8.82880185137935E-06
0.4825,15.5833089941091,0.147760370713494,0.148187023094717,0.034224775017061,15.2531368252838,6.42920759752209,8.79696422728671E-06
0.485,15.583228448518,0.147761780424933,0.148185706389503,0.034539684392918,15.2527412773106,6.42920781014329,9.00958543148533E-06
0.4875,15.5831473835252,0.147762336176139,0.148185467211773,0.03485579819011,15.2523437819472,6.42920702626572,8.22570786063181E-06
0.49,15.5830656471096,0.147762326695279,0.14818559071929,0.035172709768928,15.2519450199261,6.42920738848392,8.58792606095449E-06
0.4925,15.5829834884439,0.147762308048906,0.148185744813275,0.035490812827234,15.2515446227545,6.42920795524171,9.15468385542795E-06
0.495,15.5829009589417,0.147762129430914,0.148186135785699,0.035809711692617,15.2511429820325,6.42920899423437,1.01936765091182E-05
0.4975,15.5828175360946,0.147761513113868,0.148186940654024,0.036129779432143,15.2507393028945,6.42920940660844,1.06060505800087E-05
0.5,15.5827338845327,0.147761407155373,0.148187258755472,0.036450676426813,15.2503345421951,6.42921103023779,1.22296799318633E-05
0.5025,15.582648401762,0.147761066189051,0.148188019627275,0.036772533477129,15.2499267824685,6.42921002529551,1.12247376478081E-05
0.505,15.5825624801913,0.14776142747325,0.148187995252264,0.037095537107293,15.2495175203585,6.42920994352166,1.11429637987825E-05
0.5075,15.5824765810128,0.147761645927682,0.148188362525942,0.037419578464175,15.249106994095,6.42920944377526,1.06432174007409E-05
0.51,15.5823887572299,0.147761249227844,0.148189371689912,0.037743719831886,15.2486944164802,6.42920835550166,9.55494380683319E-06
0.5125,15.5823015962914,0.147761660296229,0.148189207266891,0.038069677834675,15.2482810508936,6.42920974567501,1.09451171503849E-05
0.515,15.5822132432394,0.147762379862427,0.148188870216958,0.038396376941304,15.2478656162187,6.42921028212406,1.14815662017875E-05
0.5175,15.5821238509658,0.147762964630476,0.14818886927799,0.038724177372428,15.2474478396849,6.42920916375856,1.03632007038001E-05
0.52,15.5820344039984,0.147763569418154,0.148188727705619,0.039052769796635,15.247029337078,6.42920992724854,1.11266906781538E-05
0.5225,15.5819439699481,0.147763775824,0.148189102491434,0.039382449952257,15.2466086416804,6.42920961325269,1.08126948301646E-05
0.525,15.5818526924759,0.14776394135727,0.14818972896765,0.039712812018939,15.2461862101321,6.42920890299272,1.01024348619916E-05
0.5275,15.5817609790865,0.147763833733653,0.148190421575879,0.040044322964242,15.2457624008128,6.4292092237053,1.0423147441152E-05
0.53,15.5816689537807,0.14776468108334,0.148190191474592,0.040376577032166,15.2453375041906,6.42921024033534,1.14397774808594E-05
0.5325,15.5815761172309,0.147764905185232,0.148190705826472,0.0407098220558,15.2449106841634,6.42921036377669,1.1563218835775E-05
0.535,15.5814822878525,0.147764182295184,0.148192220817324,0.04104381756078,15.2444820671792,6.42921036974464,1.1569186780136E-05
0.5375,15.5813877141283,0.147764496296252,0.148192776608886,0.041378845289131,15.244051595934,6.42920993410582,1.11335479582309E-05
0.539999999999999,15.581292433391,0.147765673201625,0.148192363450778,0.04171459495306,15.2436198017856,6.42921036055336,1.15599955057277E-05
0.542499999999999,15.5811967895975,0.147766423113921,0.148192460672253,0.042051368824725,15.2431865369866,6.42921057391822,1.17733603604009E-05
0.544999999999999,15.5811002603812,0.147766470111601,0.148193362179576,0.04238877090183,15.2427516571882,6.42921086948349,1.20689256366546E-05
0.547499999999999,15.5810029510995,0.147766873141258,0.148193973852513,0.04272643301723,15.2423156710885,6.4292114797849,1.26792270451759E-05
0.549999999999999,15.5809047230926,0.147766966572382,0.148194990016324,0.043065460805048,15.2418773056988,6.42921111129959,1.23107417362434E-05
0.552499999999999,15.580806269548,0.14776789261399,0.148195042307783,0.043405500211735,15.2414378344145,6.42921184186124,1.30413033776478E-05
0.554999999999999,15.5807066957581,0.147768259451738,0.14819596685123,0.043746108031087,15.2409963614241,6.42921112564219,1.23250843291345E-05
0.557499999999999,15.5806063516095,0.147769211120951,0.148196176852631,0.044087754073559,15.2405532095624,6.42921095525335,1.215469548832E-05
0.559999999999999,15.5805036978759,0.147769717498833,0.148197261164524,0.044428651343431,15.2401080678692,6.42920838299887,9.582441008682E-06
0.562499999999999,15.5804025869853,0.147769957449244,0.14819831046108,0.044771636037531,15.2396626830375,6.42920931614148,1.05155836251924E-05
0.564999999999999,15.5803003036723,0.147769757752164,0.148199713382098,0.045115262748246,15.2392155697898,6.42921022354267,1.14229848131586E-05
0.567499999999999,15.5801961452876,0.14777009928449,0.148200678931663,0.045458718210004,15.2387666488615,6.42921065981182,1.18592539584128E-05
0.569999999999999,15.5800920913954,0.147770951450969,0.148201206761454,0.045803608185886,15.2383163249971,6.42921155175435,1.27511964942428E-05
0.572499999999999,15.5799874491908,0.147771582102033,0.148202025462326,0.046149529640111,15.2378643119863,6.42921171153005,1.29109721953569E-05
0.574999999999999,15.579881979401,0.147773358238038,0.14820179535383,0.046496290895195,15.237410534914,6.42921165174104,1.28511831798406E-05
0.577499999999999,15.5797757665489,0.147774084349717,0.148202619958116,0.046843510869293,15.2369555513718,6.42921220790934,1.3407351477035E-05
0.579999999999999,15.5796693180211,0.147774931250406,0.14820356384071,0.047191948874597,15.2364988740554,6.42921214295915,1.33424012940253E-05
0.582499999999999,15.5795621170745,0.147775962576684,0.148204361298271,0.047541274613017,15.2360405185865,6.42921181993948,1.30193816216817E-05
0.584999999999998,15.5794543187123,0.147776562810823,0.14820564797693,0.047891192651131,15.2355809152734,6.42921191117175,1.31106138931969E-05
0.587499999999998,15.5793457250113,0.147778093251792,0.148206112700154,0.048241804975185,15.2351197140841,6.42921185621889,1.30556610349331E-05
0.589999999999998,15.5792356099766,0.147779481734555,0.14820666816319,0.048592833593836,15.2346566264851,6.42921139631933,1.25957614702799E-05
0.592499999999998,15.579125471819,0.147780843566723,0.148207391423666,0.048944824851148,15.2341924119774,6.42921142700811,1.26264502560147E-05
0.594999999999998,15.5790151064064,0.147781294961756,0.148209145496118,0.049297508898301,15.2337271570502,6.42921192248308,1.31219252192949E-05
0.597499999999998,15.5789037120335,0.147782222230653,0.148210252390292,0.049651043364694,15.2332601940479,6.42921231935283,1.35187949741322E-05
0.599999999999998,15.578791916741,0.147783572104815,0.148211110851177,0.050005169994634,15.2327920637904,6.42921338385054,1.45832926854439E-05
0.602499999999998,15.5786789972426,0.147785475902387,0.148211439838284,0.050360078371647,15.2323220031303,6.42921354111619,1.47405583366123E-05
0.604999999999998,15.5785649577816,0.147787125146995,0.148212266702157,0.05071550351171,15.2318500624207,6.42921275689607,1.39563382086649E-05
0.607499999999998,15.578450568266,0.147789201200734,0.148212898582746,0.051071666009456,15.2313768024731,6.42921174431651,1.29437586480208E-05
0.609999999999998,15.5783353869912,0.147789010318405,0.148215552920095,0.051428437129291,15.2309023866234,6.42921212252692,1.33219690665598E-05
0.612499999999998,15.5782201962029,0.147798247868452,0.148208841914231,0.051785940123015,15.2304271662972,6.42921337521446,1.45746566007077E-05
0.614999999999998,15.5781038872774,0.14779793027488,0.148211642011112,0.052144008234618,15.2299503067568,6.42921427016328,1.54696054197601E-05
0.617499999999998,15.5779872950956,0.14780040724987,0.148211739734327,0.052502500588945,15.2294726475224,6.42921654927609,1.77487182284608E-05
0.619999999999998,15.5778688946498,0.14780190197178,0.148213127798575,0.05286153135697,15.2289923335225,6.42921616372878,1.73631709214916E-05
0.622499999999998,15.577750189401,0.147804676661388,0.148213342862702,0.053221436891357,15.2285107329855,6.42921605296398,1.7252406126822E-05
0.624999999999998,15.5776309497747,0.147806604025673,0.148214442064108,0.053581883085969,15.2280280205989,6.42921651690677,1.77163489132326E-05
0.627499999999998,15.5775110745765,0.147808374056225,0.148215877380614,0.05394298048697,15.2275438426527,6.4292166353888,1.78348309445298E-05
0.629999999999998,15.5773902887407,0.147810365802733,0.148217082853411,0.054304574924772,15.2270582651598,6.42921715941263,1.83588547706393E-05
0.632499999999998,15.5772688748335,0.147811403994572,0.148219162944265,0.054666546382072,15.2265717615126,6.42921877303636,1.99724785021616E-05
0.634999999999998,15.5771469522591,0.147813043362405,0.148220860615993,0.055029368836191,15.2260836794445,6.42921951190356,2.07113457033614E-05
0.637499999999998,15.5770245342539,0.147814267905998,0.148222921226484,0.055392764515251,15.2255945806062,6.42922086737399,2.2066816131705E-05
0.639999999999997,15.576900274991,0.147816768085146,0.148223912449203,0.055756448028564,15.225103146428,6.42922067588319,2.18753253360404E-05
0.642499999999997,15.5767757230281,0.147819066784285,0.148225401757077,0.056121153691209,15.2246101007955,6.42922001197738,2.1211419521272E-05
0.644999999999997,15.5766506346881,0.147822359724009,0.148225952526276,0.056486188079489,15.2241161343583,6.42922001770592,2.12171480669099E-05
0.647499999999997,15.5765246628165,0.14782432844141,0.148227936136925,0.056851735778229,15.22362066246,6.4292196977414,2.08971835382599E-05
0.649999999999997,15.5763971994676,0.147825743151763,0.148231185511342,0.057217463493437,15.2231228073111,6.42921591068341,1.71101255519446E-05
0.652499999999997,15.576269038413,0.147823813679845,0.148236915407527,0.057582633239671,15.2226256760859,6.42921784918458,1.9048626723972E-05
0.654999999999997,15.5761409419173,0.147826307580631,0.148238507360934,0.057949583114421,15.2221265438613,6.4292185508305,1.97502726422272E-05
0.657499999999997,15.57601161414,0.147828586600353,0.148240618105737,0.058317089298671,15.2216253201352,6.42921751231924,1.8711761383905E-05
0.659999999999997,15.5758792512394,0.147831025848623,0.148242807871458,0.058682793740881,15.2211226237784,6.42921573985456,1.69392967013238E-05
0.662499999999997,15.5757490664603,0.147833101519386,0.148245286924016,0.059051209811304,15.2206194682056,6.42921626473122,1.74641733643455E-05
0.664999999999997,15.5756183720688,0.147836442805022,0.1482465509529,0.059420040649541,15.2201153376613,6.42921711449233,1.83139344711591E-05
0.667499999999997,15.5754863751261,0.147840122168952,0.148247727167302,0.05978937623433,15.2196091495555,6.4292167499855,1.7949427644659E-05
0.669999999999997,15.5753534450138,0.14784269734063,0.148250060760304,0.0601590894908,15.2191015974221,6.4292163800943,1.75795364460996E-05
0.672499999999997,15.5752198435022,0.147846909875481,0.14825089505578,0.060529186851477,15.2185928517195,6.42921617826906,1.73777112024709E-05
0.674999999999997,15.5750863672189,0.147849525090452,0.148253435091826,0.060899800904487,15.2180836061322,6.42921720048177,1.83999239133925E-05
0.677499999999997,15.5749503440881,0.147852468380545,0.148255882224319,0.061270302192988,15.2175716912903,6.42921561140069,1.68108428342251E-05
0.679999999999997,15.5748158809988,0.147855161014919,0.148258404291511,0.061641892056975,15.2170604236354,6.42921739700135,1.85964434926689E-05
0.682499999999997,15.5746804106347,0.14785770159867,0.148261244982319,0.062014016326604,15.2165474477271,6.42921884734568,2.00467878253008E-05
0.684999999999997,15.5745444676574,0.147860335513513,0.148264123444086,0.062386519431856,15.2160334892679,6.42922038567257,2.15851147160606E-05
0.687499999999996,15.5744069109933,0.147863990997159,0.148266375339983,0.06275937934756,15.2155171653086,6.42921999806166,2.11975038011403E-05
0.689999999999996,15.574268399893,0.147866485440415,0.148269937524937,0.0631326578423,15.2149993190853,6.42921861125513,1.98106972728596E-05
0.692499999999996,15.5741301363145,0.147870441834876,0.148272064014142,0.063506281616584,15.2144813488489,6.42921963524733,2.08346894705613E-05
0.694999999999996,15.5739908483162,0.147873662468216,0.148274892666886,0.063879735716809,15.2139625574643,6.42922113281004,2.23322521826219E-05
0.697499999999996,15.573849007337,0.147875365991683,0.148279598079187,0.064252562268703,15.2134414809975,6.4292208638129,2.20632550442801E-05
0.699999999999996,15.5737082288406,0.147879453573144,0.148281886596837,0.064627214679796,15.2129196739909,6.42922199414508,2.31935872214706E-05
0.702499999999996,15.5735662662693,0.147883715456626,0.148284323862249,0.065002222301336,15.2123960046491,6.4292217879879,2.29874300448074E-05
0.704999999999996,15.5734237221933,0.14788852874812,0.148286348655591,0.065377334985458,15.2118715098042,6.42922181435607,2.30137982146772E-05
0.707499999999996,15.5732772256684,0.147891093929556,0.14829095703574,0.065750163625952,15.2113450110772,6.42922045299213,2.16524342677715E-05
0.709999999999996,15.5731334447108,0.147895039930993,0.148294257334102,0.06612563201802,15.2108185154277,6.42922039075643,2.15901985693989E-05
0.712499999999996,15.5729896071805,0.147897421352282,0.148299153626033,0.066501651926338,15.2102913802759,6.4292224174061,2.36168482450338E-05
0.714999999999996,15.5728442620893,0.147901156734912,0.148302842848199,0.066877915528683,15.2097623469775,6.42922303262094,2.42320630849946E-05
0.717499999999996,15.5726980719782,0.147905572432421,0.148306084032678,0.067254458919347,15.2092319565938,6.42922293106886,2.41305110044721E-05
0.719999999999996,15.5725468417342,0.147909767086855,0.148309873661904,0.067627571644549,15.2086996293409,6.42922131122615,2.25106682929521E-05
0.722499999999996,15.5723985771201,0.147913691312309,0.148313950006717,0.06800449405261,15.2081664417485,6.42922083136909,2.20308112295342E-05
0.724999999999996,15.572250840858,0.147918366461684,0.148317443366657,0.068381664176103,15.2076333668536,6.42922181481483,2.30142569748182E-05
0.727499999999996,15.5721012169371,0.147921858652382,0.148322707146717,0.068758737799927,15.2070979133381,6.42922008111266,2.12805548018835E-05
0.729999999999996,15.5719480202938,0.147925700680791,0.148327598927936,0.069133353054606,15.2065613676305,6.42921876198018,1.996142232219E-05
0.732499999999996,15.5717970542932,0.147930212965844,0.148331906012332,0.069510958612891,15.2060239767021,6.42921865002215,1.98494642908997E-05
0.734999999999995,15.5716454382185,0.147934725838772,0.148336093640092,0.069888806651371,15.2054858120883,6.42921943740972,2.06368518611555E-05
0.737499999999995,15.57149282256,0.147941037109056,0.148338833828937,0.070266419494961,15.204946532127,6.42921959066759,2.07901097333263E-05
0.739999999999995,15.5713403170654,0.147945128484191,0.148343980317014,0.070644564981755,15.2044066432825,6.42922081587483,2.20153169747661E-05
0.742499999999995,15.5711859585261,0.147949523602948,0.148349195714245,0.071022545727769,15.2038646934811,6.42921979028154,2.09897236773671E-05
0.744999999999995,15.5710313657467,0.147955117918143,0.148353312755261,0.071400904147287,15.203322030926,6.42921966377351,2.08632156484256E-05
0.747499999999995,15.5708763808621,0.147959701455039,0.148358487730704,0.071779481065637,15.2027787106108,6.42922037148938,2.15709315227741E-05
0.749999999999995,15.5707203166112,0.14796602530675,0.148362123197266,0.072158189918816,15.2022339781884,6.42922096815673,2.2167598874745E-05
0.752499999999995,15.5705630648843,0.14797174098892,0.1483668797904,0.072537005634911,15.2016874384701,6.42921940780384,2.06072459771889E-05
0.754999999999995,15.5704068192884,0.147976978143373,0.148371830614541,0.072916045468705,15.2011419650618,6.42922228260555,2.34820476920916E-05
0.757499999999995,15.5702484980834,0.147981746657544,0.148377686797672,0.073295199555663,15.2005938650726,6.42922237961636,2.35790584994788E-05
0.759999999999995,15.5700894721631,0.147988652446554,0.148381663585896,0.073674226551098,15.2000449295795,6.42922240998479,2.36094269299159E-05
0.762499999999995,15.5699269647491,0.147994151065491,0.14838739590425,0.074051474449047,15.1994939433304,6.42922049443265,2.16938747881201E-05
0.764999999999995,15.5697664650364,0.148000150221054,0.148392910450178,0.074430870661044,15.1989425337042,6.4292195060436,2.07054857419564E-05
0.767499999999995,15.5696059580533,0.148005427424216,0.148399262600931,0.0748105190527,15.1983907489755,6.42921995835736,2.11577995008483E-05
0.769999999999995,15.5694443712147,0.148010138135713,0.148406122099319,0.075190306156855,15.1978378048228,6.42922060402918,2.18034713208581E-05
0.772499999999995,15.56928221612,0.148017533328713,0.148410562998058,0.075570117169808,15.1972840026234,6.42922131247214,2.25119142776009E-05
0.774999999999995,15.5691193406398,0.14802461060493,0.148415688080318,0.075950051505276,15.1967289904493,6.42922150646184,2.27059039810129E-05
0.777499999999995,15.5689559673857,0.148030002248,0.148422827262086,0.076330058567673,15.1961730793079,6.42922169440683,2.28938489676977E-05
0.779999999999995,15.5687906943299,0.148036802500004,0.148428963749086,0.076710005414326,15.1956149226665,6.42921919961849,2.03990606300053E-05
0.782499999999994,15.5686264527161,0.148043664768035,0.148434789284675,0.077090172037218,15.1950578266261,6.42922134193594,2.25413780867711E-05
0.784999999999994,15.5684604256937,0.148050365116008,0.148441402539543,0.077470086308404,15.1944985717298,6.42922061655552,2.18159976617116E-05
0.787499999999994,15.5682941330711,0.148057281587622,0.148447959384717,0.077850226511956,15.1939386655868,6.42922054294327,2.17423854111942E-05
0.789999999999994,15.5681264655426,0.148064721151668,0.148454253408397,0.078230378991949,15.1933771119906,6.42921972260721,2.09220493490037E-05
0.792499999999994,15.5679585729479,0.148071850538277,0.148461327909851,0.078610267253705,15.192815127246,6.42921881216122,2.00116033601816E-05
0.794999999999994,15.5677901339343,0.148078694419456,0.148468563460985,0.078990150490144,15.1922527255638,6.42921929495354,2.04943956818582E-05
0.797499999999994,15.5676207631126,0.148086092677159,0.148475786526121,0.079369951398785,15.1916889325105,6.4292176475139,1.88469560455928E-05
0.799999999999994,15.5674514123948,0.148092821948597,0.148483644489094,0.079750234203362,15.1911247117538,6.4292184583185,1.96577606432768E-05
0.802499999999994,15.5672809090982,0.148099839464509,0.148491440479695,0.080130082129135,15.1905595470249,6.42921917039432,2.03698364646954E-05
0.804999999999994,15.5671106458102,0.14810860798644,0.148497619201944,0.080510425090199,15.1899939935317,6.42922090757957,2.21070217101271E-05
0.807499999999994,15.566939197065,0.148117841520118,0.148503673456692,0.080890677097791,15.1894270049904,6.42922209433586,2.32937780033637E-05
0.809999999999994,15.5667664185813,0.148127087826376,0.148510318053296,0.081270725011589,15.18885828769,6.42922127846279,2.24779049364798E-05
0.812499999999994,15.5665931606985,0.148136030457721,0.148517513410728,0.081650325470629,15.1882892913594,6.42922115934887,2.23587910088696E-05
0.814999999999994,15.5664200059681,0.148143034084425,0.148526617767745,0.0820302704694,15.1877200836465,6.42922235341001,2.35528521486117E-05
0.817499999999994,15.5662426956626,0.148150825814924,0.148535305885263,0.082407345587019,15.1871492183754,6.42922248267346,2.36821155983336E-05
0.819999999999994,15.5660673279674,0.148159417651378,0.148543550280601,0.082786909721303,15.1865774503141,6.42922245818587,2.3657628009488E-05
0.822499999999993,15.5658915636896,0.148169033619659,0.148551052739792,0.083166416262784,15.1860050610674,6.42922302684186,2.4226284003781E-05
0.824999999999993,15.5657147543576,0.148178735406209,0.148558727203318,0.083545872609085,15.185431419139,6.42922311322811,2.43126702548224E-05
0.827499999999993,15.5655376751197,0.148188143571077,0.148567177230607,0.083925124373266,15.1848572299447,6.42922276517839,2.39646205297817E-05
0.829999999999993,15.5653602936809,0.148196758328155,0.148576693934679,0.084304200782833,15.1842826406353,6.42922306078959,2.42602317310769E-05
0.832499999999993,15.5651816490275,0.148204640715525,0.148587177276854,0.084682819442355,15.1837070115928,6.42922338046825,2.45799103941735E-05
0.834999999999993,15.5650022775177,0.148213710373522,0.148596678737238,0.085061602997954,15.183130285409,6.42922369643021,2.48958723529924E-05
0.837499999999993,15.564821724146,0.148225264716198,0.148604154261141,0.085439965706729,15.1825523394619,6.42922319289552,2.43923376572752E-05
0.839999999999993,15.5646420245643,0.148236250255611,0.148612190227882,0.085818497208783,15.181975086872,6.42922521282261,2.64122647557485E-05
0.842499999999993,15.5644583483439,0.148245388208996,0.14862275843892,0.086194436993808,15.1813957647021,6.42922426478358,2.54642257235815E-05
0.844999999999993,15.5642762165513,0.148255129463078,0.148632864374578,0.086572396697673,15.180815826016,6.42922436363072,2.55630728620559E-05
0.847499999999993,15.5640930480621,0.148265644566684,0.148642596945677,0.086949829955991,15.1802349765938,6.42922411172887,2.53111710097897E-05
0.849999999999993,15.5639092799295,0.148276248116287,0.148652355207628,0.087327383887541,15.179653292718,6.42922406076526,2.5260207404898E-05
0.852499999999993,15.5637247153725,0.148288701497857,0.148660852932699,0.08770452747117,15.1790706334708,6.42922294326913,2.41427112737114E-05
0.854999999999993,15.5635403861573,0.148299876341032,0.148670811065041,0.088081752082265,15.178487946669,6.42922373734297,2.49367851168358E-05
0.857499999999993,15.5633539063426,0.148311415922426,0.148680766555115,0.088456660258537,15.1779050636065,6.42922530631373,2.65057558674897E-05
0.859999999999993,15.563166912634,0.148322774553311,0.148691474238023,0.088832565221251,15.1773200986214,6.42922365405512,2.48534972620007E-05
0.862499999999993,15.562973617021,0.148333955943799,0.148702496026312,0.089202363476388,15.1767348015745,6.42922298979931,2.41892414543088E-05
0.864999999999993,15.5627847337296,0.148344759652852,0.148714192511293,0.089577747806345,15.1761480337591,6.42922186997226,2.30694144045529E-05
0.867499999999992,15.5625968495129,0.148356519041901,0.14872506374871,0.089953099454584,15.1755621672677,6.42922344779849,2.46472406271181E-05
0.869999999999993,15.56240839805,0.148368004352327,0.148736705893003,0.090327980208501,15.1749757075961,6.42922473064641,2.59300885545599E-05
0.872499999999992,15.562218600214,0.148379614522063,0.148748656275058,0.090702543536526,15.1743877858803,6.4292251398647,2.63393068431483E-05
0.874999999999992,15.5620276848885,0.148391763552875,0.14876061406033,0.09107690006065,15.1737984072147,6.42922372444569,2.49238878300417E-05
0.877499999999992,15.5618378826829,0.14840390685429,0.148772329977974,0.091451530736639,15.173210115114,6.42922608344585,2.72828879932518E-05
0.879999999999992,15.5616461097086,0.148416930339504,0.148784002393324,0.091825848236156,15.1726193287396,6.42922482977302,2.60292151601504E-05
0.882499999999992,15.5614537338715,0.148429758116763,0.148796180603173,0.092199795132093,15.1720280000195,6.42922380560266,2.50050448009631E-05
0.884999999999992,15.5612605364055,0.14844392967109,0.148807397280436,0.092573017988254,15.1714361914657,6.42922307194195,2.42713840901132E-05
0.887499999999992,15.5610666869078,0.148456192963061,0.148820833248346,0.092945862912478,15.1708437977839,6.42922257082898,2.37702711221033E-05
0.889999999999992,15.5608719038484,0.148469877408955,0.148833643465865,0.093318150560337,15.1702502324132,6.42921930582911,2.05052712507481E-05
0.892499999999992,15.5606768382188,0.14848222984513,0.148847446093553,0.093690351693388,15.1696568105867,6.42921990604329,2.11054854295512E-05
0.894999999999992,15.5604822490698,0.148496070750091,0.148860306145469,0.094062305954212,15.16906356622,6.42922127212942,2.2471571565319E-05
0.897499999999992,15.5602858437368,0.148510490712143,0.148872859089545,0.094433777335738,15.1684687165993,6.4292214875161,2.26869582444777E-05
0.899999999999992,15.5600884899149,0.148525128967441,0.148885816111034,0.094804424524069,15.1678731203124,6.42922052527891,2.17247210505533E-05
0.902499999999992,15.5598909647559,0.148539284326296,0.148899566929721,0.095175178082548,15.1672769354173,6.42922029574735,2.14951894870197E-05
0.904999999999992,15.5596930123792,0.148552994481464,0.148914214794723,0.095545670304757,15.1666801327983,6.42921974416508,2.0943607217383E-05
0.907499999999992,15.5594939747982,0.148568575560163,0.148927381978445,0.095915353435508,15.1660826638241,6.42921901899189,2.02184340318823E-05
0.909999999999992,15.5592950546865,0.148582783936712,0.14894206612728,0.096285020117172,15.1654851845053,6.42921980628921,2.10057313525525E-05
0.912499999999992,15.5590949092066,0.148599321987898,0.14895493897212,0.096653654472149,15.1648869937744,6.42922021421096,2.14136531013764E-05
0.914999999999992,15.5588952793546,0.14861467119879,0.148969589620551,0.097022384761942,15.1642886337733,6.42922058436309,2.17838052343211E-05
0.917499999999991,15.5586897736087,0.148629624964783,0.148985209581161,0.097386428366872,15.1636885106959,6.42921889025091,2.0089693054004E-05
0.919999999999991,15.5584885183854,0.148644015368644,0.149001550644477,0.097754075863775,15.1630888765085,6.42921898501714,2.01844592853107E-05
0.922499999999991,15.558287182219,0.148660353555097,0.149016060617598,0.098121787677342,15.1624889803689,6.42922033341568,2.15328578176965E-05
0.924999999999991,15.5580821592381,0.148675969275729,0.149031906177082,0.098486055046542,15.1618882287388,6.42922098927365,2.21887157918488E-05
0.927499999999991,15.5578789386997,0.148692924914176,0.149046818100903,0.09885271808207,15.1612864776026,6.42922099671957,2.21961617139499E-05
0.929999999999991,15.5576750307338,0.148710201711978,0.149061781231755,0.099219044477772,15.1606840033123,6.42922097491523,2.21743573725064E-05
0.932499999999991,15.5574699758841,0.148728300097761,0.149076589141424,0.099584658295479,15.1600804283494,6.42921968391838,2.08833605253034E-05
0.934999999999991,15.5572651853723,0.148745371760208,0.149092636002637,0.099949930164187,15.1594772474453,6.42921926232398,2.04617661250239E-05
0.937499999999991,15.5570598104845,0.148761461738219,0.149109897774196,0.100314754398485,15.1588736965736,6.42922035266237,2.15521045090483E-05
0.939999999999991,15.556853531276,0.148779485325589,0.149125791937367,0.100679151856976,15.1582691021561,6.42922030379345,2.15032355903588E-05
0.942499999999991,15.5566474001581,0.148798656270392,0.149140975759262,0.101042865849735,15.1576649022787,6.4292213064028,2.2505844945897E-05
0.944999999999991,15.5564402298875,0.148816064934834,0.149158329138165,0.101406060849425,15.1570597749651,6.42922144844837,2.26478905140937E-05
0.947499999999991,15.5562321417907,0.148833186761271,0.149176660911182,0.101768178944934,15.1564541151733,6.42922036433508,2.15637772260635E-05
0.949999999999991,15.5560203106179,0.14884920910386,0.149196128985842,0.102126462211627,15.1558485103166,6.42922163922156,2.28386637024514E-05
0.952499999999991,15.5558102123954,0.148867870521211,0.149213626663046,0.102487651738729,15.1552410634724,6.4292207854963,2.19849384457405E-05
0.954999999999991,15.555597427733,0.148887238040425,0.149230907446584,0.102845742608308,15.1546335396377,6.42922025256657,2.14520087151726E-05
0.957499999999991,15.5553872032074,0.148906385132762,0.14924856163628,0.103206125289425,15.1540261311489,6.42922119930935,2.23987514900159E-05
0.959999999999991,15.5551759750104,0.148926044787117,0.14926623099076,0.103566218193002,15.1534174810395,6.42922069786362,2.18973057579674E-05
0.96249999999999,15.5549641959319,0.148946452947593,0.149283790095661,0.103925354897757,15.1528085979909,6.42921964559925,2.08450413961003E-05
0.96499999999999,15.5547522699806,0.148965242823339,0.149303045335047,0.104284187671232,15.152199794151,6.42922085568291,2.20551250471601E-05
0.96749999999999,15.5545398175971,0.148985742185626,0.149321346470763,0.104642350792502,15.1515903781482,6.42922103701043,2.22364525725993E-05
0.96999999999999,15.5543235768051,0.149006480780415,0.149339728158776,0.104997386973234,15.1509799808926,6.42922058194699,2.17813891296714E-05
0.97249999999999,15.5541102633863,0.149027624673624,0.149358237567996,0.10535408232293,15.1503703188218,6.42922135818618,2.25576283225948E-05
0.97499999999999,15.5538930650409,0.149047569702726,0.149378609204928,0.10570828929043,15.1497585968428,6.42921920150231,2.04009444502162E-05
0.97749999999999,15.5536727901465,0.149067366030807,0.149399422455884,0.106059028828569,15.1491469728312,6.42921824908183,1.94485239726205E-05
0.97999999999999,15.5534573598449,0.149087645058663,0.149420087528286,0.106414405560522,15.1485352216974,6.42921822856638,1.9428008517508E-05
0.98249999999999,15.5532410165336,0.149108802266847,0.149440193803027,0.106768394046004,15.1479236264177,6.4292189286037,2.01280458416164E-05
0.98499999999999,15.5530240563587,0.149131606393625,0.149459141583468,0.107122693135688,15.1473106152459,6.42921833030182,1.95297439642417E-05
0.98749999999999,15.5528071811044,0.149154811105964,0.149478231010471,0.107476085638162,15.1466980533498,6.42921883177135,2.00312134932545E-05
0.98999999999999,15.5525886543201,0.149175616274512,0.149500421535635,0.107828735047934,15.146083881462,6.42921658748505,1.77869271871245E-05
0.99249999999999,15.5523716795118,0.149198000685115,0.149520984901328,0.108180835207095,15.1454718587182,6.42921962538702,2.08248291651003E-05
0.99499999999999,15.5521536264646,0.14922056744422,0.149542116454698,0.108532844298234,15.1448580982675,6.42922021269019,2.14121323294236E-05
0.99749999999999,15.5519354780292,0.149242814292236,0.149563830361475,0.108883496240513,15.144245337135,6.429222284481,2.34839231403328E-05
0.99999999999999,15.5517172160558,0.149265698327409,0.149585500676182,0.109233941465589,15.1436320755866,6.42922488030881,2.60797509525901E-05
1.00249999999999,15.5514959392518,0.149286559433956,0.149610142241805,0.109582951164716,15.1430162864114,6.42922216661819,2.3366060332819E-05
1.00499999999999,15.5512733515242,0.149309462811842,0.149633040912543,0.109930908408559,15.1423999393913,6.42921987673078,2.10761729269038E-05
1.00749999999999,15.5510519495395,0.149333767291812,0.149654566910876,0.110278463536209,15.1417851518007,6.42922157633642,2.27757785662419E-05
1.00999999999999,15.5508294748555,0.149358529577914,0.149676192794407,0.110625532037419,15.1411692204457,6.42922216737348,2.33668156210953E-05
1.01249999999999,15.5506062844724,0.149382586795079,0.149698922761876,0.110971622096295,15.1405531528192,6.42922308924765,2.42886897918737E-05
1.01499999999999,15.5503832743639,0.149408090220189,0.149720848244998,0.11131733833118,15.1399369975675,6.429223918947,2.51183891428752E-05
1.01749999999999,15.5501583316893,0.149431401654516,0.149745523295669,0.111662114639997,15.1393192920992,6.42922203606614,2.32355082783187E-05
1.01999999999999,15.549931031307,0.149456345526867,0.149768810715674,0.112003648979385,15.1387022260851,6.42922265960735,2.38590494934243E-05
1.02249999999999,15.5497055199295,0.149482227918302,0.149791894074443,0.112346856886702,15.13808454105,6.42922256440275,2.37638448910005E-05
1.02499999999999,15.5494797390815,0.149506933967269,0.149816491910306,0.112689600399399,15.1374667128045,6.42922258388811,2.37833302492163E-05
1.02749999999999,15.5492549677449,0.14953320787321,0.149839870731674,0.113031757442325,15.1368501316977,6.42922532901277,2.65284549136879E-05
1.02999999999999,15.5490272893403,0.149557905333,0.149865819761461,0.11337257132791,15.136230992918,6.42922266243193,2.38618740722174E-05
1.03249999999999,15.5487978201611,0.149582929003171,0.14989187186321,0.113712187947659,15.135610831347,6.42921906915611,2.02685982486628E-05
1.03499999999999,15.5485712523965,0.149607731469288,0.149918052521811,0.114052335410794,15.1349931329946,6.42922102456381,2.22240059484236E-05
1.03749999999999,15.5483421776714,0.149632910079706,0.14994438697286,0.11439140251814,15.1343734781007,6.42922057943254,2.17788746770253E-05
1.03999999999999,15.5481102266393,0.14965965128203,0.1499697172302,0.114726366498774,15.1337544916283,6.42922151560597,2.27150481073579E-05
1.04249999999999,15.5478809583882,0.149688377021774,0.149993690014041,0.115063681627946,15.1331352097245,6.4292223980064,2.35974485409685E-05
1.04499999999999,15.547650845224,0.149714758519135,0.1500205301979,0.115400778590211,15.1325147779167,6.4292208183864,2.20178285381678E-05
1.04749999999999,15.5474209742308,0.149742493108532,0.150046374376635,0.115737191937587,15.1318949148081,6.42922192079669,2.31202388292218E-05
1.04999999999999,15.5471901847704,0.149770403144971,0.150072724900272,0.11607301904755,15.1312740376776,6.42922119699083,2.23964329748583E-05
1.05249999999999,15.5469602837777,0.149798689874589,0.150098743830603,0.1164077908504,15.1306550592221,6.42922383176728,2.50312094181027E-05
1.05499999999999,15.5467290848416,0.149826444034031,0.15012611377901,0.116741879116391,15.1300346479122,6.42922483630522,2.60357473660378E-05
1.05749999999999,15.5464955435235,0.149854521243142,0.150154109749339,0.117074897723062,15.1294120148079,6.42922072243096,2.19218731025705E-05
1.05999999999999,15.5462620248758,0.149882898394226,0.150181988074161,0.117407215716651,15.1287899226908,6.42921851162325,1.97110653941124E-05
1.06249999999999,15.5460292521295,0.149910736662088,0.150210679057303,0.117738506964138,15.128169329446,6.42922030765502,2.15070971654185E-05
1.06499999999999,15.5457958656412,0.149938063174715,0.150240068498748,0.118069463772869,15.1275482701949,6.42922165221025,2.28516523907984E-05
1.06749999999999,15.5455616343724,0.149967710240118,0.150267869455659,0.118399472189446,15.1269265824872,6.42922232553682,2.35249789657388E-05
1.06999999999999,15.5453274951574,0.149998761330961,0.150294957334309,0.118728945528492,15.1263048309636,6.42922316530351,2.43647456512619E-05
1.07249999999999,15.5450902233203,0.150027360345956,0.150325156744413,0.119056872673992,15.1256808335559,6.4292192274691,2.04269112433764E-05
1.07499999999999,15.5448512097927,0.150058079440838,0.150353292583019,0.119380723516941,15.1250591142519,6.42922088889037,2.20883325159349E-05
1.07749999999999,15.5446143900702,0.150087996212939,0.150382695750537,0.119707452818135,15.1244362452886,6.42922114779164,2.2347233779918E-05
1.07999999999999,15.5443786005223,0.150121258240724,0.150409106280748,0.12003388030503,15.1238143556958,6.42922300731825,2.42067603952734E-05
1.08249999999999,15.5441409840072,0.15015374293032,0.150437305998592,0.120358659991195,15.1231912750871,6.42922271353792,2.39129800663207E-05
1.08499999999999,15.5438994240249,0.150184612781972,0.150467768085889,0.120679808294438,15.1225672348626,6.4292203431745,2.15426166416677E-05
1.08749999999999,15.5436507211784,0.150215923872064,0.150498308577306,0.120993992480698,15.1219424962483,6.42921591434365,1.7113785789391E-05
1.08999999999999,15.5434146178275,0.150246350511142,0.150529535820607,0.12131772994603,15.1213210015497,6.42921941884566,2.06182877970917E-05
1.09249999999999,15.5431754608759,0.150274448266823,0.150563474248329,0.121639946238806,15.1206975921219,6.42921993663073,2.11360728741283E-05
1.09499999999999,15.5429362283665,0.150305233109361,0.150595452086277,0.121961816307629,15.1200737268633,6.42922002411862,2.12235607657263E-05
1.09749999999999,15.5426974992854,0.150340113101795,0.150623764757392,0.122282579112442,15.1194510423138,6.42922232993675,2.35293788879432E-05
1.09999999999999,15.5424564507721,0.150370586919485,0.150657328603272,0.122602138676137,15.1188263965733,6.42922014889823,2.13483403701531E-05
1.10249999999999,15.5422150719425,0.150402029201693,0.150690197323729,0.122921195647341,15.1182016497697,6.42921928134808,2.04807902175474E-05
1.10499999999999,15.5419752510789,0.150435350860349,0.150721421690463,0.123239875580148,15.117578602948,6.42922155799264,2.27574347775317E-05
1.10749999999999,15.5417339203124,0.150468719729486,0.150753196986501,0.123557382304865,15.1169546212916,6.4292221870358,2.33864779461967E-05
1.10999999999999,15.541492358045,0.150503450891952,0.150784073458652,0.123874428634192,15.1163304050602,6.42922294107293,2.4140515074933E-05
1.11249999999999,15.5412486689944,0.150539443256839,0.150814728826083,0.124189490108852,15.1157050068027,6.42922098741094,2.21868530836389E-05
1.11499999999999,15.5410053450859,0.150572968371671,0.150848380600565,0.124504538225169,15.1150794578885,6.42921831595118,1.9515393319125E-05
1.11749999999999,15.5407600224436,0.150607417899755,0.150881325636931,0.124817103181081,15.1144541757258,6.42921750627137,1.87057135105917E-05
1.11999999999999,15.540514730721,0.150640580368022,0.150915697960474,0.125129006612162,15.1138294457803,6.42921815224003,1.93516821687112E-05
1.12249999999999,15.5402681159813,0.150675663310089,0.150948606390794,0.125439468896989,15.1132043773834,6.42921826609861,1.94655407490529E-05
1.12499999999999,15.5400228670341,0.150710158189864,0.15098240452043,0.125749903017048,15.1125804013068,6.42922055969132,2.17591334594758E-05
1.12749999999999,15.5397751808859,0.150747224372132,0.151014576930738,0.1260589467375,15.1119544328455,6.42921913983971,2.03392818551862E-05
1.12999999999999,15.5395278278999,0.150782259561969,0.15104941014404,0.126367194226646,15.1113289639672,6.42921866514882,1.98645909623707E-05
1.13249999999999,15.539281789575,0.150816869008359,0.151084623794818,0.126674901517028,15.1107053952548,6.42922159874077,2.27981829103996E-05
1.13499999999999,15.5390355605606,0.150853041934152,0.151118788290899,0.126982330797113,15.1100813995384,6.4292242852355,2.54846776446271E-05
1.13749999999999,15.5387869362323,0.150888093010922,0.151154825220448,0.127288062388332,15.1094559556126,6.42922356890285,2.4768344988324E-05
1.13999999999999,15.5385359279669,0.150925054770979,0.151189780989605,0.127592574610377,15.108828517596,6.42921897425422,2.01736963569843E-05
1.14249999999999,15.5382865560948,0.150961799209392,0.151225211762633,0.127896788952535,15.1082027561702,6.4292179829279,1.91823700372851E-05
1.14499999999999,15.5380382088555,0.150997756745015,0.151261588809176,0.128200081180182,15.1075787821211,6.4292198939156,2.10933577431405E-05
1.14749999999999,15.5377866980064,0.151029760921322,0.151302668956275,0.128502076053821,15.106952192075,6.4292171128013,1.8312243438956E-05
1.14999999999999,15.5375364993479,0.151066779531933,0.151338922136993,0.128804111202968,15.106326686476,6.42921713649544,1.8335937577163E-05
1.15249999999999,15.5372854244755,0.151103675810156,0.151375320122206,0.129105029055974,15.1057013994871,6.42921858482182,1.97842639657608E-05
1.15499999999999,15.5370337250999,0.151143221328969,0.15141013876129,0.129405327780067,15.1050750372296,6.42921745409234,1.86535344770533E-05
1.15749999999999,15.5367822186045,0.151181839634664,0.151446215466395,0.129704447769776,15.1044497157336,6.4292180739962,1.92734383386295E-05
1.15999999999999,15.5365307599848,0.151217165921444,0.151485863161263,0.130003152331414,15.1038245785707,6.42921942947464,2.06289167818952E-05
1.16249999999999,15.5362726705761,0.15125893271426,0.151520030265404,0.130295187251141,15.1031985203453,6.4292180515758,1.92510179406469E-05
1.16499999999999,15.536018310838,0.151294973696232,0.151560214998429,0.13059172840545,15.1025713937379,6.42921545982846,1.66592706047908E-05
1.16749999999999,15.535764242627,0.151334735880701,0.151597035209977,0.130887028548622,15.1019454429877,6.42921468438284,1.58838249841864E-05
1.16999999999999,15.5355106648824,0.151373780679182,0.151635047968648,0.131182014429834,15.1013198218047,6.42921544037963,1.66398217675834E-05
1.17249999999999,15.5352553290433,0.151412994601638,0.151673292880758,0.131475439673023,15.1006936018879,6.42921460864654,1.58080886798473E-05
1.17499999999999,15.5350003018754,0.151454137801537,0.151710122677474,0.131768379859731,15.1000676615366,6.42921414754059,1.53469827335329E-05
1.17749999999999,15.5347434653284,0.151491913891006,0.151751042926987,0.132059527002073,15.0994409815084,6.42921176390622,1.29633483663127E-05
1.17999999999999,15.534487139352,0.151530265714382,0.151791392197376,0.132350444092263,15.098815037348,6.42921160354539,1.28029875359204E-05
1.18249999999999,15.5342302662973,0.151572470857593,0.151828346949454,0.132640355789223,15.0981890927011,6.42921142609951,1.26255416486032E-05
1.18499999999999,15.5339744910957,0.151612122716376,0.151868142371465,0.132929799000527,15.0975644270073,6.42921351863445,1.47180765956989E-05
1.18749999999999,15.533718488845,0.15165205916057,0.151908012409142,0.133218009217552,15.0969404080577,6.4292164251914,1.76246335428232E-05
1.18999999999999,15.5334588439728,0.151693892256719,0.151947051316636,0.133504845635011,15.0963130547644,6.42921327466321,1.44741053516029E-05
1.19249999999999,15.533201462933,0.151733829242389,0.151987982059303,0.133790747326045,15.0956889043052,6.42921568967617,1.68891183074393E-05
1.19499999999999,15.5329422354219,0.151775040560304,0.152028607900548,0.134076388943943,15.0950621980171,6.42921317954748,1.43789896203117E-05
1.19749999999999,15.5326842468745,0.151816151476674,0.152069124761066,0.134361200838225,15.0944377697986,6.42921504300163,1.62424437766262E-05
1.19999999999999,15.5324238761079,0.151856283003651,0.152111220610761,0.134644344278367,15.0938120282151,6.42921513321917,1.63326613140669E-05
1.20249999999999,15.5321588406622,0.151899340132833,0.152150980977508,0.134922306174247,15.0931862133776,6.42921470174988,1.59011920235486E-05
1.20499999999999,15.5318991692389,0.151941007605426,0.152192395267056,0.135204882632737,15.0925608837337,6.42921447308163,1.56725237738797E-05
1.20749999999999,15.5316370702181,0.151982544186083,0.152234427378765,0.135484349634733,15.0919357490186,6.42921537079737,1.65702395165113E-05
1.20999999999999,15.5313755032552,0.152025135434663,0.15227627913323,0.135764341106163,15.0913097475812,6.42921330748751,1.45069296522138E-05
1.21249999999999,15.5311023764486,0.152067174746996,0.152318941395815,0.136031606046063,15.0906846542598,6.42921270170459,1.39011467341632E-05
1.21499999999999,15.5308417292033,0.152108140808785,0.152362676823833,0.136311519495817,15.0900593920749,6.42921310565132,1.43050934644506E-05
1.21749999999999,15.5305798126861,0.152152244486939,0.152403897057807,0.136590088433274,15.0894335827081,6.42921147365354,1.26730956786503E-05
1.21999999999999,15.5303179626863,0.152193660303795,0.152448033456573,0.136868103820246,15.0888081651056,6.42921156306056,1.27625026973277E-05
1.22249999999999,15.5300557776261,0.152239837234983,0.152488224173904,0.137144912390509,15.0881828038267,6.42921035241082,1.15518529613112E-05
1.22499999999999,15.5297922264662,0.152282338573819,0.152532262231579,0.137419868881196,15.0875577567796,6.42921030778198,1.15072241202441E-05
1.22749999999999,15.52952854285,0.152325078734538,0.15257639191458,0.137692848599615,15.0869342236013,6.42921249188063,1.36913227715141E-05
1.22999999999998,15.5292621000287,0.152369224310114,0.152619863380758,0.13796505964023,15.0863079526976,6.42920934631106,1.05457531986985E-05
1.23249999999998,15.5289966092048,0.152413221828098,0.152663483995375,0.138236633019473,15.0856832703619,6.42920993555155,1.11349936915417E-05
1.23499999999998,15.5287316758495,0.152458298074516,0.152706311230646,0.138507395113352,15.085059671431,6.42921157529412,1.27747362661523E-05
1.23749999999998,15.5284653723536,0.152504796231474,0.152748165052333,0.138776852383915,15.0844355586859,6.42921249007275,1.36895148896699E-05
1.23999999999998,15.5282001650436,0.15254792164396,0.152793832137377,0.139045872859645,15.0838125384027,6.42921507712706,1.62765692017786E-05
1.24249999999998,15.5279341104829,0.152594939153326,0.15283608296045,0.139313588121917,15.0831895002472,6.42921737016263,1.8569604769425E-05
1.24499999999998,15.5276638284301,0.15263973461426,0.152881786104431,0.139580212632063,15.0825620950794,6.42921027093517,1.1470377312861E-05
1.24749999999998,15.5273950951047,0.15268277814964,0.152928778696562,0.139845586715766,15.0819379515427,6.42921047600889,1.16754510273154E-05
1.24999999999998,15.5271261475478,0.152729299029143,0.152972870897514,0.140110159564196,15.0813138180569,6.42920998767659,1.1187118728273E-05
1.25249999999998,15.5268571869999,0.152773169765223,0.153019832052727,0.14037428759398,15.080689897588,6.42921042779235,1.16272344943269E-05
1.25499999999998,15.5265879955,0.152819540332701,0.153064722499715,0.140637649135964,15.0800660835316,6.42921092436322,1.21238053667483E-05
1.25749999999998,15.5263171258614,0.152866860862724,0.153109315023404,0.140899209640384,15.0794417403349,6.42920937991259,1.05793547309219E-05
1.25999999999998,15.5260471453728,0.152911538649343,0.153156716370799,0.141160141907185,15.0788187484454,6.42921061450219,1.18139443294751E-05
1.26249999999998,15.5257765178335,0.152957852352127,0.153202908073375,0.141420521478168,15.0781952359299,6.42921045971599,1.16591581367231E-05
1.26499999999998,15.5255016010754,0.153005198674106,0.153248365398997,0.141675619700466,15.0775724173019,6.42921115863683,1.23580789725963E-05
1.26749999999998,15.5252306651838,0.153051414617272,0.153295113177955,0.141934330116008,15.0769498072725,6.42921294256266,1.41420048063168E-05
1.26999999999998,15.5249583976071,0.153098724359725,0.153341493386607,0.142192130875678,15.0763260489851,6.42921198220214,1.31816442836552E-05
1.27249999999998,15.5246860379057,0.153148312462927,0.153385736927191,0.142448330615505,15.0757036579,6.42921301623954,1.42156816771433E-05
1.27499999999998,15.524413377837,0.153196403854763,0.153432131012967,0.142704080085046,15.0750807628842,6.42921282832756,1.40277697031621E-05
1.27749999999998,15.5241401805753,0.15324526504261,0.153477958583335,0.142958810130238,15.0744581468192,6.42921327093296,1.44703751017161E-05
1.27999999999998,15.5238650781733,0.153289960359406,0.153529094296802,0.143211918314768,15.0738341052023,6.42920945174801,1.06511901485362E-05
1.28249999999998,15.5235907530318,0.153336149110019,0.153578504836267,0.143464364787835,15.0732117342977,6.42920940932557,1.06087677114175E-05
1.28499999999998,15.5233155961443,0.153381785417656,0.1536283992729,0.14371605896603,15.0725893524877,6.42920899222282,1.01916649644096E-05
1.28749999999998,15.5230406454483,0.153429585103767,0.153676502310865,0.143966996810144,15.0719675612235,6.42920999712955,1.11965716946827E-05
1.28999999999998,15.5227648966908,0.153479506586242,0.153723082124338,0.144217250616284,15.0713450573639,6.42920952315845,1.07226005932048E-05
1.29249999999998,15.5224821481348,0.15352941560506,0.153770057745119,0.144459876299755,15.0707227984848,6.42920903680913,1.02362512706122E-05
1.29499999999998,15.5222071932108,0.153578720963612,0.153817804369455,0.144708308099307,15.0701023597785,6.4292109637986,1.21632407399375E-05
1.29749999999998,15.5219309163025,0.15362787376053,0.153865955618069,0.144955536640099,15.0694815502838,6.42921264965739,1.3849099534724E-05
1.29999999999998,15.5216537984048,0.153677555674564,0.153914268430094,0.145202042834143,15.068859931466,6.42921215719502,1.33566371633975E-05
1.30249999999998,15.5213754935307,0.153728799066025,0.153961223851387,0.145447183111887,15.0682382875014,6.42921138103099,1.25804731290202E-05
1.30499999999998,15.5210974345634,0.15377810070643,0.154010439081859,0.145691971543271,15.0676169232318,6.42921161369543,1.281313757584E-05
1.30749999999998,15.5208188857468,0.153827629814718,0.154059525329679,0.145935647740175,15.0669960828622,6.42921232654503,1.35259871703042E-05
1.30999999999998,15.5205416719765,0.153878769914246,0.154107388141874,0.146178751140177,15.0663767627802,6.42921485144839,1.60508905278078E-05
1.31249999999998,15.5202628328281,0.153928185081693,0.154157518013259,0.146419901571877,15.0657572281613,6.42921704276652,1.82422086618672E-05
1.31499999999998,15.5199823271621,0.153977469319334,0.154208334789395,0.146660458659598,15.0651360643938,6.42921586403277,1.70634749157017E-05
1.31749999999998,15.5197032748556,0.154027889396758,0.154258162798245,0.14690070426842,15.0645165183921,6.42921681072511,1.80101672553334E-05
1.31999999999998,15.5194237933712,0.1540760369583,0.154310821206506,0.14714048553155,15.0638964496749,6.42921635766663,1.75571087766002E-05
1.32249999999998,15.519142619722,0.154125345898707,0.15436233097075,0.147378931198982,15.0632760116536,6.429216008479,1.7207921146678E-05
1.32499999999998,15.5188605212868,0.154176552169054,0.154412210205425,0.147615628666758,15.0626561302455,6.42921601086024,1.72103023849957E-05
1.32749999999998,15.5185797474371,0.154229382935011,0.154460573493365,0.147852677624911,15.0620371133838,6.42921688258935,1.80820314934493E-05
1.32999999999998,15.5182982979715,0.154279855380171,0.154511867679581,0.148089163980484,15.0614174109313,6.42921673556273,1.79350048679083E-05
1.33249999999998,15.5180139108206,0.154330448847709,0.15456357962849,0.148322345213055,15.0607975371313,6.42921546044858,1.6659890723858E-05
1.33499999999998,15.5177302140266,0.154382797055729,0.154613679381175,0.1485557269107,15.060178010679,6.42921532975771,1.6529199848847E-05
1.33749999999998,15.5174455768206,0.154435761305594,0.154663517423445,0.148787505273193,15.0595587928184,6.42921449744383,1.56968859670314E-05
1.33999999999998,15.5171612152309,0.154484994151026,0.154717236587951,0.149018395162912,15.058940589329,6.42921546551954,1.66649616817338E-05
1.34249999999998,15.5168742313418,0.154537682161239,0.154767855142104,0.149246561227174,15.0583221328113,6.42921552454545,1.67239875894509E-05
1.34499999999998,15.5165888313321,0.154588964259129,0.1548202583108,0.149476204475604,15.0577034042865,6.42921507273535,1.62721774881192E-05
1.34749999999998,15.5163033085784,0.154641928328921,0.15487099910367,0.149704586649852,15.0570857944959,6.42921639426191,1.75937040474139E-05
1.34999999999998,15.5160124387913,0.154694069439309,0.154922699992322,0.149925667064345,15.0564700022953,6.42921957413216,2.07735743025239E-05
1.35249999999998,15.5157252645295,0.154747158032737,0.154974184789508,0.150151866087681,15.0558520556196,6.42921960163696,2.08010791018509E-05
1.35499999999998,15.5154323452398,0.154799064831046,0.155027646047533,0.150374193948579,15.0552314404126,6.42921305001305,1.42494551909067E-05
1.35749999999998,15.5151332891932,0.154851135802684,0.155080823283951,0.150587480292489,15.0546138498141,6.42921213879844,1.33382405778093E-05
1.35999999999998,15.5148445170718,0.154901574972147,0.155135602590315,0.150811319820485,15.0539960196889,6.42921162742168,1.28268638173168E-05
1.36249999999998,15.514555951812,0.15495489063828,0.155187600917655,0.151034091096047,15.05337936916,6.4292120797833,1.32792254454728E-05
1.36499999999998,15.5142683753287,0.155008815718254,0.155239271987059,0.151256645709742,15.0527636419136,6.42921373088577,1.49303279126656E-05
1.36749999999998,15.5139796031655,0.155059950738212,0.155293949445276,0.151477567373615,15.0521481356084,6.42921574739832,1.69468404580542E-05
1.36999999999998,15.5136912312778,0.155115175226789,0.155345099789828,0.151698384596232,15.0515325716649,6.42921669361963,1.78930617682482E-05
1.37249999999998,15.5134016413575,0.155167228782172,0.1553995743253,0.151918127822368,15.0509167104277,6.42921751963909,1.87190812344085E-05
1.37499999999998,15.5131118760678,0.15522146733347,0.155452409342276,0.152136579525162,15.0503014198669,6.42921798272188,1.91821640207479E-05
1.37749999999998,15.5128210103205,0.155274308384372,0.155506680854027,0.152354430892257,15.0496855901898,6.42921817279302,1.93722351662373E-05
1.37999999999998,15.5125306099614,0.155329997552123,0.155558512009907,0.152571533908846,15.0490705664905,6.42921859576541,1.97952075566832E-05
1.38249999999998,15.5122385723599,0.155383318210187,0.155612721364455,0.152787664063565,15.0484548687217,6.42921738579094,1.85852330858438E-05
1.38499999999998,15.5119470807393,0.155435943690585,0.15566798479276,0.153003231498439,15.0478399207575,6.42921772762614,1.89270682771081E-05
1.38749999999998,15.5116544948441,0.15549020962431,0.155721920315012,0.153217242630229,15.0472251222746,6.42921786965988,1.90691020218736E-05
1.38999999999998,15.5113623720512,0.155545665199826,0.155774764431602,0.15343095666743,15.0466109857523,6.4292187166327,1.99160748381999E-05
1.39249999999998,15.5110699413615,0.155600406018564,0.155828629648106,0.153643232199684,15.0459976734952,6.42921998773069,2.11871728357238E-05
1.39499999999998,15.5107744082528,0.155652673396382,0.155885706368885,0.15385410252007,15.0453819259675,6.42921673778874,1.79372308855008E-05
1.39749999999998,15.5104795108419,0.155706178747396,0.155941200786379,0.154064462918437,15.0447676683897,6.42921630242317,1.75018653072456E-05
1.39999999999998,15.5101862135213,0.155760914994563,0.155995639936372,0.154274064067174,15.0441555945232,6.42921877186709,1.99713092357001E-05
1.40249999999998,15.5098900436944,0.155815535013859,0.156050515537248,0.15448267174343,15.0435413213999,6.42921788780396,1.90872461054425E-05
1.40499999999998,15.5095954252844,0.155872940669469,0.156102775060604,0.154690977751997,15.0429287318023,6.42921944613593,2.0645578069356E-05
1.40749999999998,15.5092988333548,0.155928052925074,0.156157719876985,0.154896889681994,15.0423161708708,6.42922007268411,2.12721262551341E-05
1.40999999999998,15.5090015453346,0.1559830108828,0.156213171874629,0.155103105546129,15.041702257031,6.42921697740678,1.81768489255774E-05
1.41249999999998,15.5087046089483,0.156035558237807,0.156271056877659,0.15530814630781,15.041089847525,6.42921750515065,1.87045927964036E-05
1.41499999999998,15.5084088140895,0.156092016412586,0.156325090344333,0.155512770801316,15.0404789365312,6.429219660123,2.08595651383092E-05
1.41749999999998,15.5081101076405,0.15614848826101,0.156379531997835,0.155715565418615,15.039866521963,6.42921916911977,2.03685619144522E-05
1.41999999999998,15.5078133389606,0.156203312226974,0.15643570121628,0.155918484575459,15.0392558409419,6.42922088168658,2.20811287245937E-05
1.42249999999998,15.5075064427728,0.15625775273477,0.156492649585495,0.156112169722714,15.0386438707298,6.429219477779,2.06772211424067E-05
1.42499999999998,15.507208274796,0.156312026756615,0.156549558228882,0.156313432225614,15.0380332575849,6.42922118438281,2.23838249500119E-05
1.42749999999998,15.5069099059036,0.156368658329896,0.156604565265971,0.15651374763092,15.0374229346768,6.42922275048817,2.39499303145152E-05
1.42999999999998,15.5066107635179,0.156427243288434,0.156658080019153,0.156713145390705,15.0368122948196,6.42922313675061,2.43361927472208E-05
1.43249999999998,15.5063097585614,0.156482253831369,0.156715271589729,0.156911170965226,15.0362010621751,6.42922198439827,2.31838404110007E-05
1.43499999999998,15.5060090680888,0.156539022985521,0.156771612690478,0.157108416495339,15.0355900159175,6.42921978263843,2.09820805716632E-05
1.43749999999998,15.5057089704008,0.15659339876513,0.156829676680479,0.157305326042864,15.0349805689124,6.42922121745197,2.24168941160841E-05
1.43999999999998,15.5054082367609,0.156650064351472,0.156885502142111,0.157501653516101,15.0343710167512,6.4292222233959,2.34228380460166E-05
1.44249999999998,15.5051071090366,0.15670826821692,0.156939856657807,0.157696612689242,15.0337623714726,6.42922336237406,2.45618162031391E-05
1.44499999999998,15.5048032958344,0.156764905011639,0.156996373021406,0.157888989378827,15.0331530284225,6.42922345122912,2.46506712588967E-05
1.44749999999998,15.504499791588,0.156819340548257,0.157055115201598,0.158081520921517,15.0325438149166,6.4292234566312,2.46560733465628E-05
1.44999999999998,15.5041962785745,0.156877123601442,0.157110723357811,0.15827306433973,15.0319353672755,6.42922360290128,2.48023434261668E-05
1.45249999999998,15.5038928440766,0.156932602324955,0.157168765264201,0.158463352718521,15.0313281237689,6.42922580819123,2.70076333706015E-05
1.45499999999998,15.5035880549359,0.156989345016435,0.15722578322196,0.15865299937506,15.0307199273225,6.42922581361801,2.70130601540686E-05
1.45749999999998,15.5032820201445,0.157047691296259,0.157281408665283,0.158841250659104,15.0301116695238,6.42922528901494,2.64884570864155E-05
1.45999999999998,15.5029778365415,0.157104265991547,0.157338740346975,0.159029454473944,15.029505375729,6.4292279369918,2.91364339375377E-05
1.46249999999998,15.5026710908252,0.157160176591033,0.157397335444219,0.159215857183143,15.0288977216068,6.42922752274623,2.87221883716882E-05
1.46499999999998,15.5023648761857,0.157218069997143,0.157453758584222,0.159401941288492,15.0282911063159,6.42922912064041,3.03200825495509E-05
1.46749999999998,15.5020572407457,0.157275608706384,0.157510817603662,0.159586598064648,15.027684216371,6.42922922840157,3.04278437166516E-05
1.46999999999998,15.5017463414136,0.157334753886641,0.157566670002436,0.159768586015638,15.0270763315089,6.42922689041658,2.80898587217138E-05
1.47249999999998,15.5014385903163,0.157390586764704,0.157625673348841,0.159952001279086,15.0264703289236,6.42922767936636,2.88788085036629E-05
1.47499999999998,15.5011304635618,0.157447233030052,0.157684230938858,0.160134851374894,15.025864148218,6.42922775926136,2.89587035009475E-05
1.47749999999998,15.500820930167,0.157504401101253,0.157742742257229,0.160315564142327,15.0252582226662,6.42922722909656,2.84285387053273E-05
1.47999999999998,15.5005123894325,0.157561724113975,0.157800728742903,0.160496660401819,15.0246532761738,6.4292284740762,2.96735183464847E-05
1.48249999999998,15.5002009534436,0.157617142333063,0.157860892328659,0.1606764151467,15.0240465036351,6.42922581051852,2.70099606591856E-05
1.48499999999998,15.4998841337187,0.157675463582512,0.157918243996433,0.160849383310886,15.0234410428288,6.42922506310208,2.62625442219999E-05
1.48749999999998,15.499572998689,0.157732293993666,0.157977196080707,0.16102660361628,15.0228369049983,6.42922594154355,2.71409856953397E-05
1.48999999999998,15.4992628552118,0.15778945853413,0.15803590365896,0.161204502622345,15.0222329903964,6.42922721720837,2.84166505126748E-05
1.49249999999998,15.4989526669856,0.157847513989576,0.158093670040972,0.161381250490315,15.0216302324648,6.42922981222982,3.10116719592912E-05
1.49499999999998,15.4986406954918,0.157906426605406,0.158151039927954,0.161556979960022,15.0210262489984,6.42922985853654,3.105797868308E-05
1.49749999999998,15.4983245126521,0.157963467595501,0.158210564176536,0.161729633390669,15.0204208474894,6.4292264687892,2.76682313415932E-05
1.49999999999998,15.4980112649614,0.158020239626325,0.158270196768009,0.161904254792788,15.0198165737742,6.42922542364917,2.66230913075205E-05
1.50249999999998,15.497698503492,0.158078281553945,0.158328789218183,0.162077540696997,15.0192138920229,6.42922587275213,2.70721942712271E-05
1.50499999999998,15.497386513833,0.158136028369988,0.158387485584028,0.162250024059474,15.0186129758195,6.42922874995834,2.99494004822876E-05
1.50749999999998,15.4970719430951,0.158192610154642,0.15844764398104,0.162421522914698,15.0180101660447,6.42922865903062,2.98584727627116E-05
1.50999999999998,15.496749227391,0.158252984447301,0.158504306364944,0.162584521603594,15.0174074149752,6.42922791522521,2.91146673543352E-05
1.51249999999998,15.4964340181603,0.158309948269773,0.158564253283046,0.162754278480264,15.0168055381273,6.42922788983764,2.90892797778497E-05
1.51499999999998,15.4961177559454,0.158368451633199,0.158622822643584,0.162921224571465,15.0162052570972,6.42923023868885,3.14381309927114E-05
1.51749999999998,15.4958011762848,0.158427058719463,0.158681581859263,0.163089789550351,15.0156027461558,6.42922881591484,3.00153569803285E-05
1.51999999999998,15.4954694368169,0.158485854892441,0.158740095169858,0.163242482573714,15.0150010041809,6.42922823818169,2.94376238327842E-05
1.52249999999998,15.4951533075191,0.15854421177925,0.158798994826119,0.163409597074217,15.0144005038395,6.42922916860087,3.03680430135955E-05
1.52499999999998,15.4948366897016,0.158602507846044,0.158858135795583,0.163576190921104,15.0137998551388,6.42922933238543,3.05318275763966E-05
1.52749999999998,15.4945189610667,0.158661747356167,0.158916540823034,0.16374143393209,15.0131992389554,6.42922874815781,2.99475999518961E-05
1.52999999999998,15.4942022478744,0.158719327651727,0.158976400880915,0.16390639997952,15.0126001193623,6.42923023290458,3.14323467183186E-05
1.53249999999998,15.4938838934185,0.158778893042972,0.159034635693116,0.164070009121573,15.0120003555608,6.42923042118211,3.16206242558792E-05
1.53499999999998,15.4935657806649,0.158837254302568,0.159094053893887,0.164233196237372,15.0114012762311,6.4292310775003,3.22769424441205E-05
1.53749999999998,15.4932458419781,0.158895649688182,0.159153641703641,0.164395130466488,15.0108014201198,6.42922975027001,3.09497121531166E-05
1.53999999999998,15.4929267510557,0.158954851268451,0.159212356254954,0.164556645347372,15.0102028981849,6.42923097113623,3.21705783710158E-05
1.54249999999998,15.4926069716977,0.159013183662232,0.159272127004364,0.164716859118734,15.0096048019123,6.4292317781067,3.29775488392414E-05
1.54499999999998,15.4922858726868,0.159072469028176,0.159330912206104,0.164876511104298,15.0090059803482,6.42923103066638,3.22301085198262E-05
1.54749999999998,15.4919649294622,0.159131778278166,0.159389742263825,0.165035059024692,15.0084083498956,6.429231997688,3.31971301417155E-05
1.54999999999998,15.4916434843655,0.159190316432865,0.159449483188975,0.165193122733177,15.0078105620105,6.42923191851144,3.31179535866255E-05
1.55249999999998,15.49132210247,0.159249125531137,0.15950897228064,0.165350544674497,15.0072134599837,6.42923282445156,3.40238937006632E-05
1.55499999999998,15.4910014143327,0.159308443191018,0.159568077153873,0.165507187665474,15.0066177063223,6.42923453824975,3.57376918938002E-05
1.55749999999998,15.490678548041,0.159366319890212,0.159628895653566,0.165662908224464,15.0060204242727,6.429233895578,3.50950201450928E-05
1.55999999999998,15.4903556671796,0.159426053077444,0.159687963300283,0.165818141303891,15.0054235094979,6.42923308363075,3.42830728943255E-05
1.56249999999998,15.4900307499943,0.159483643071257,0.159749674213232,0.165972070029993,15.0048253626798,6.42922941887145,3.06183135965199E-05
1.56499999999998,15.4897067774226,0.159541483448584,0.159810540525525,0.166125026947872,15.0042297265006,6.42922994864979,3.11480919368279E-05
1.56749999999998,15.4893811827264,0.15960030727696,0.159870602290516,0.166275776805771,15.0036344963531,6.42923065938967,3.18588318091173E-05
1.56999999999998,15.4890539117949,0.159658762434275,0.159931098908197,0.166425280368004,15.0030387700844,6.42923058038367,3.1779825810041E-05
1.57249999999998,15.4887264511135,0.159716966370443,0.15999181790123,0.166575040384236,15.0024426264576,6.42922886047137,3.00599135112378E-05
1.57499999999998,15.4884000051568,0.159776492175745,0.160051027518671,0.166724189361468,15.0018482961009,6.42922942720246,3.06266446017389E-05
1.57749999999998,15.4880722904057,0.159835843202177,0.160110554730915,0.166872392294076,15.0012535001786,6.42922933669936,3.05361414998373E-05
1.57999999999998,15.4877449149822,0.159896089904937,0.160169207552824,0.167019605773564,15.0006600117509,6.42923121810285,3.24175449897268E-05
1.58249999999998,15.487416589014,0.159956547252452,0.160227909601469,0.167166189862417,15.0000659422977,6.42923082515188,3.20245940201858E-05
1.58499999999998,15.4870875801407,0.160015217849294,0.16028850273494,0.167311638084639,14.9994722214718,6.42923065739536,3.18568375057282E-05
1.58749999999998,15.4867567077514,0.160073051789696,0.160349823655127,0.167456164063484,14.9988776682431,6.42922884938933,3.00488314710634E-05
1.58999999999998,15.4864263130173,0.16013301559377,0.160409035999171,0.167600043005326,14.9982842184191,6.42922824865448,2.94480966216426E-05
1.59249999999998,15.4860947194405,0.160192892554995,0.160468325238497,0.167742621497001,14.99769088015,6.42922765566953,2.88551116707225E-05
1.59499999999998,15.4857649508952,0.160251898960488,0.160528372028375,0.167885273196251,14.9970994067101,6.42922941480002,3.06142421653277E-05
1.59749999999998,15.4854330398407,0.160310157198819,0.160589398095144,0.168025939517138,14.9965075450296,6.42923013284763,3.13322897689261E-05
1.59999999999998,15.4851002121741,0.160368949519204,0.16064987638526,0.168165137309362,14.9959162489602,6.4292306986443,3.18980864379981E-05
1.60249999999998,15.4847675788757,0.160428304598274,0.16070996111212,0.168304778320033,14.9953245348453,6.42923064979819,3.18492403312831E-05
1.60499999999998,15.4844343213394,0.160486421790126,0.160771440976634,0.168443428999185,14.9947330295735,6.42923013797251,3.13374146472256E-05
1.60749999999998,15.4840995658549,0.160545176751692,0.160832312608406,0.168581184555838,14.9941408919389,6.42922765248195,2.88519240871921E-05
1.60999999999998,15.4837665147616,0.160603983812771,0.160892779136084,0.16871897734159,14.9935507744711,6.42922862553221,2.98249743471146E-05
1.61249999999998,15.4834321292186,0.160662016667784,0.160953932610111,0.168855485554096,14.9929606943866,6.429229356228,3.05556701380993E-05
1.61499999999998,15.4830985799128,0.160722679578699,0.161012311066906,0.168991748528352,14.9923718407388,6.42923151030987,3.27097520163022E-05
1.61749999999998,15.48276515591,0.160781584269339,0.161072510478211,0.169127165788307,14.9917838953741,6.42923397419822,3.51736403647607E-05
1.61999999999998,15.4824298772723,0.160840157906913,0.16113324115322,0.169261620935795,14.9911948572764,6.42923486716764,3.60666097840578E-05
1.62249999999998,15.4820925103241,0.160899736518227,0.161193029038652,0.169395283955466,14.9906044608118,6.42923304872578,3.42481679229678E-05
1.62499999999998,15.4817563945617,0.160958859400859,0.161253226066835,0.169528374451193,14.9900159346428,6.42923336834666,3.45677887976237E-05
1.62749999999998,15.4814187170183,0.161017356791304,0.161314080100788,0.169660279389049,14.9894270007372,6.42923305717442,3.42566165603131E-05
1.62999999999998,15.4810802184462,0.161077150635218,0.161373849721698,0.169791436327091,14.9888377817622,6.42923152948259,3.2728924733938E-05
1.63249999999998,15.4807419792578,0.161136764319356,0.161433480296983,0.169921615239834,14.9882501194016,6.42923206405583,3.32634979747226E-05
1.63499999999998,15.480402078475,0.161194913328327,0.161494583779389,0.170049974255787,14.9876626071115,6.42923265535254,3.38547946867607E-05
1.63749999999998,15.4800629857219,0.16125403753186,0.161554609100252,0.170178937311878,14.9870754017779,6.42923262040564,3.38198477791707E-05
1.63999999999998,15.4797227901094,0.161312139923626,0.161615955621986,0.170307161388559,14.9864875331752,6.42923131164064,3.2511082780573E-05
1.64249999999998,15.4793828859284,0.161371741520087,0.161675617894372,0.170434477821143,14.9859010486928,6.42923188506835,3.30845104912214E-05
1.64499999999998,15.4790422409674,0.161431186350811,0.161735487603649,0.170560212927605,14.9853153540853,6.42923277011453,3.39695566742293E-05
1.64749999999998,15.4787013380789,0.161489707736795,0.16179623642053,0.170685840541591,14.98472955338,6.42923345428157,3.46537237136957E-05
1.64999999999998,15.4783588700918,0.161548964051062,0.161856486178455,0.170810778231338,14.9841426416309,6.42923164631609,3.2845758230593E-05
1.65249999999998,15.4780148454808,0.161606199828753,0.16191853695934,0.170934867648334,14.9835552410444,6.42922805243197,2.92518741122905E-05
1.65499999999998,15.4776729996652,0.161664419341581,0.161979277159407,0.1710585090197,14.9829707941446,6.42922952196613,3.07214082679863E-05
1.65749999999998,15.4773288729354,0.161723772424182,0.162038894485919,0.17118106162147,14.9823851444038,6.42922853141949,2.97308616330483E-05
1.65999999999998,15.4769853616448,0.161783509380119,0.162098216003266,0.171303010082421,14.981800626179,6.42922872206916,2.99215113024331E-05
1.66249999999998,15.4766415771828,0.161841661869439,0.162158954066103,0.171424026953653,14.9812169342936,6.4292296950605,3.08945026450402E-05
1.66499999999998,15.47629645797,0.161901633508599,0.162217929513361,0.171544340640915,14.9806325543072,6.42922871455027,2.9913992412034E-05
1.66749999999998,15.4759496548502,0.161960053811808,0.16227862328883,0.171662373346722,14.9800486044028,6.42922824775783,2.94471999717771E-05
1.66999999999998,15.4756053302882,0.162017699418565,0.162339783346322,0.171781525656365,14.979466321867,6.42922997799125,3.11774333869863E-05
1.67249999999998,15.4752592972051,0.162077556579224,0.162398704316467,0.171899808074017,14.9788832282354,6.42923034190413,3.15413462717018E-05
1.67499999999998,15.4749124265871,0.162137263573433,0.162458032235292,0.17201769845047,14.9782994323279,6.42922864440402,2.98438461623363E-05
1.67749999999998,15.4745653239148,0.162195165796637,0.162518888690981,0.172134741684111,14.977716527743,6.42922837497787,2.95744200116133E-05
1.67999999999998,15.4742190686472,0.162253979836227,0.162578572579298,0.172251187485374,14.9771353287463,6.42923016259277,3.13620349157162E-05
1.68249999999998,15.473871660578,0.162313529836444,0.162637487333498,0.172366685379939,14.9765539580281,6.42923132624101,3.25256831494869E-05
1.68499999999998,15.4735115603278,0.162373531869328,0.162696274405717,0.172470271854864,14.9759714821979,6.42923000147725,3.12009193894625E-05
1.68749999999998,15.4731626009484,0.162432187871076,0.162756050871162,0.172584222823384,14.9753901393828,6.42922924303919,3.04424813295512E-05
1.68999999999998,15.4728135785163,0.162488621301002,0.162818056967191,0.172697716396907,14.9748091838512,6.42922941157987,3.06110220087419E-05
1.69249999999998,15.4724631286579,0.162547192358283,0.162877746663079,0.172809619444552,14.974228570192,6.42922962493109,3.08243732352054E-05
1.69499999999998,15.472110682994,0.162606923455559,0.162936701393166,0.172917684095583,14.9736493740497,6.42923058923796,3.17886801024514E-05
1.69749999999998,15.4717442614281,0.162664054914869,0.162997793918485,0.17301344329233,14.9730689693024,6.4292304001846,3.15996267410412E-05
1.69999999999997,15.4713923409827,0.162723281368451,0.163056778576512,0.173122646236867,14.9724896348009,6.42923093994342,3.21393855582386E-05
1.70249999999997,15.4710394726751,0.162780144980737,0.163118023142843,0.173232243360356,14.9719090611911,6.42922902085767,3.022029980837E-05
1.70499999999997,15.4706871945077,0.162837174823668,0.163179001480347,0.173341021899158,14.9713299963045,6.42922923681672,3.04362588590123E-05
1.70749999999997,15.4703352294831,0.162896539309544,0.163237553946189,0.173449096482921,14.9707520397445,6.4292309144249,3.21138670447141E-05
1.70999999999997,15.4699828923999,0.162956005813721,0.163295798855001,0.173556378214759,14.9701747095164,6.42923322212084,3.44215629857203E-05
1.71249999999997,15.4696298079184,0.163016005834773,0.163353576985138,0.173662881472058,14.9695973436265,6.42923454991176,3.574935390116E-05
1.71499999999997,15.4692747740751,0.163073660476847,0.163413962033272,0.173768545975226,14.9690186055898,6.42923316950517,3.43689473112363E-05
1.71749999999997,15.4689188036391,0.163132672146522,0.16347284928124,0.173871420936685,14.9684418612746,6.42923449691725,3.56963593901582E-05
1.71999999999997,15.468562273255,0.163191026908965,0.163532323585863,0.173974243628895,14.9678646791312,6.42923451143573,3.57108778707982E-05
1.72249999999997,15.4682063477921,0.163249228325578,0.16359170504466,0.174077265852825,14.967288148569,6.42923516542141,3.63648635541836E-05
1.72499999999997,15.4678485671118,0.16330663831179,0.163651757659134,0.174179037313478,14.9667111338274,6.42923397050074,3.51699428779995E-05
1.72749999999997,15.4674908216746,0.163362737041672,0.16371311969471,0.174280585758523,14.9661343791797,6.42923377631753,3.49757596733724E-05
1.72999999999997,15.4671323178811,0.163421029793843,0.163772090029329,0.174381282902412,14.9655579151556,6.42923321896441,3.44184065568243E-05
1.73249999999997,15.4667729041716,0.163480331622798,0.163830049521554,0.174480448384441,14.9649820746428,6.42923293903474,3.41384768773878E-05
1.73499999999997,15.4664135258035,0.163536788522103,0.163891022822013,0.174579907939145,14.9644058065203,6.42923184439395,3.30438360878205E-05
1.73749999999997,15.466053479921,0.163596198440613,0.163948855903536,0.174678783545724,14.9638296420311,6.42923040819808,3.16076402206988E-05
1.73999999999997,15.4656953673556,0.163652559364707,0.164009193472218,0.174776960958991,14.9632566535597,6.42923278113061,3.39805727538334E-05
1.74249999999997,15.4653348570016,0.163709975186125,0.164068554179064,0.174874006633213,14.9626823210032,6.42923283078608,3.40302282202387E-05
1.74499999999997,15.4649735193461,0.163765350337618,0.164129996388599,0.174970697328032,14.9621074752918,6.42923140062806,3.26000702060014E-05
1.74749999999997,15.4646142243939,0.163821641086855,0.164189916440769,0.175066796710582,14.9615358701557,6.42923467495421,3.58743963495556E-05
1.74999999999997,15.4642514230823,0.163879401154417,0.164248743262424,0.175161894573802,14.9609613840917,6.42923334547824,3.45449203829062E-05
1.75249999999997,15.4638894897751,0.163937701102186,0.164306686240813,0.175256369573973,14.9603887328581,6.4292341937529,3.53931950414221E-05
1.75499999999997,15.463525251859,0.163994279183794,0.164366494186113,0.175350029985289,14.9598144485038,6.42923208147686,3.32809190064509E-05
1.75749999999997,15.4631614902974,0.164051867505614,0.164425101311101,0.175443179790932,14.9592413416898,6.42923118221003,3.23816521747844E-05
1.75999999999997,15.4627970483139,0.164108982406632,0.164484110810263,0.175534990005202,14.9586689650918,6.42923151372389,3.27131660355917E-05
1.76249999999997,15.4624329520209,0.164167140907627,0.164541734030927,0.175626758830772,14.9580973182516,6.42923203260432,3.32320464657698E-05
1.76499999999997,15.4620668107107,0.164223873061998,0.164600958199599,0.175716040641492,14.9575259388076,6.42923254732479,3.37467669320191E-05
1.76749999999997,15.46170093714,0.164280842567622,0.164659840625094,0.175806308196676,14.9569539457506,6.42923188397819,3.30834203277064E-05
1.76999999999997,15.4613347578771,0.164339873288946,0.164716348759046,0.175895848573896,14.9563826872552,6.42923150173348,3.27011756251494E-05
1.77249999999997,15.4609690803423,0.164395526904341,0.164775839610621,0.175984102601307,14.955813611226,6.4292342774323,3.54768744461609E-05
1.77499999999997,15.4606009762747,0.164453115611189,0.164833583939047,0.176071940239462,14.955242336485,6.42923303144572,3.42308878602537E-05
1.77749999999997,15.4602344992893,0.164510786265921,0.164890944774348,0.176159490139924,14.9546732781091,6.429234813515,3.6012957137288E-05
1.77999999999997,15.4598662612115,0.164567351951873,0.164949545041492,0.176246129233368,14.9541032349848,6.42923485943395,3.60588760894842E-05
1.78249999999997,15.4594959227609,0.164624876853838,0.165007006780505,0.176330588095114,14.9535334510314,6.42923457118281,3.57706249509704E-05
1.78499999999997,15.4591266307146,0.164680959891896,0.165065893919343,0.176415728901571,14.9529640480017,6.42923421469335,3.54141354943493E-05
1.78749999999997,15.4587558923094,0.164737504649797,0.165124236782885,0.176499405586432,14.9523947452903,6.42923367768847,3.48771306111217E-05
1.78999999999997,15.4583856500555,0.164793693815019,0.16518299212823,0.1765830083601,14.9518259557521,6.42923309040328,3.42898454226415E-05
1.79249999999997,15.4580146362512,0.164849624084478,0.165241275782258,0.176666181565846,14.9512575548187,6.42923306755173,3.4266993868215E-05
1.79499999999997,15.4576434131769,0.164905730703904,0.165299472019928,0.176748695359546,14.9506895150935,6.42923285273094,3.40521730812782E-05
1.79749999999997,15.4572716455404,0.164962119685983,0.165357229491376,0.176830463602883,14.9501218327602,6.42923300241184,3.42018539818412E-05
1.79999999999997,15.4568996596041,0.165016955444775,0.16541650351828,0.176911363615687,14.9495548370253,6.42923349089304,3.46903351777783E-05
1.80249999999997,15.4565258957701,0.165073739544745,0.165473291308014,0.176991679964333,14.948987184953,6.42923272975746,3.39291996018787E-05
1.80499999999997,15.4561522719536,0.165131462393568,0.165529163523701,0.17707126229232,14.948420383744,6.42923299034339,3.41897855342665E-05
1.80749999999997,15.4557776919966,0.165187246205992,0.165587017610832,0.177150145508295,14.9478532826715,6.42923204462631,3.32440684545077E-05
1.80999999999997,15.4554024918135,0.165241060522094,0.16564647002449,0.17722833266935,14.9472866285976,6.42923147511577,3.26745579153354E-05
1.81249999999997,15.4550282714351,0.165298012726178,0.165702786016176,0.177306355540466,14.9467211171523,6.42923187754705,3.30769891885296E-05
1.81499999999997,15.4546531524226,0.165352610892964,0.165761467512462,0.177383504064274,14.9461555699529,6.42923194225861,3.31417007473078E-05
1.81749999999997,15.4542776513265,0.165407092163314,0.165819566599344,0.177459246149884,14.9455917464139,6.42923428374929,3.54831914339826E-05
1.81999999999997,15.4539018298022,0.165463353360774,0.165875924681047,0.177535449971956,14.9450271017884,6.42923502423746,3.62236796025428E-05
1.82249999999997,15.4535264965813,0.165519059109634,0.165932646284086,0.177611079180572,14.944463712007,6.4292370468428,3.82462849373155E-05
1.82499999999997,15.4531499970087,0.165574428920079,0.165989656596435,0.177685872469896,14.9439000390223,6.42923776966056,3.89691027056216E-05
1.82749999999997,15.4527720413024,0.165628988002925,0.166047464087475,0.17776019590412,14.9433353933078,6.42923707669314,3.82761352781813E-05
1.82999999999997,15.4523939659717,0.165686074972224,0.166102451645684,0.177833628829113,14.9427718105247,6.42923725146075,3.84509028901192E-05
1.83249999999997,15.4520148704424,0.165742434314238,0.166158233170688,0.177906222482776,14.9422079804747,6.42923653632674,3.77357688865487E-05
1.83499999999997,15.4516348773766,0.165796719810725,0.166215845606916,0.17797757790555,14.9416447340534,6.42923657489356,3.77743357020677E-05
1.83749999999997,15.4512564223314,0.165850526049105,0.166273564813776,0.178048537692744,14.9410837937758,6.42923890440907,4.01038512114482E-05
1.83999999999997,15.4508740331903,0.165904119133384,0.166331252778557,0.178117530651054,14.9405211306273,6.42923880659606,4.00060382013123E-05
1.84249999999997,15.4504920109787,0.165957132186959,0.16638938756923,0.178186948900491,14.939958542322,6.4292386544854,3.98539275421328E-05
1.84499999999997,15.4501103717188,0.166013908178259,0.166443740432937,0.178255420018864,14.9393973030887,6.4292396006447,4.08000868397096E-05
1.84749999999997,15.4497272654457,0.166067235506166,0.166501225417815,0.17832342832645,14.9388353761953,6.42923932807932,4.05275214641065E-05
1.84999999999997,15.449344539043,0.166123093945171,0.166555763540115,0.178390629734101,14.9382750518236,6.42924112454719,4.23239893354577E-05
1.85249999999997,15.4489611932613,0.166177865839962,0.166611514613536,0.178457181676049,14.9377146311317,6.42924208406321,4.32835053478797E-05
1.85499999999997,15.4485768381994,0.166230552199981,0.166669004611721,0.178522946716846,14.9371543346709,6.42924266650542,4.38659475641146E-05
1.85749999999997,15.4481900914447,0.166285817717979,0.166723913863466,0.17858682004796,14.9365935398153,6.42924193380489,4.31332470309798E-05
1.85999999999997,15.447789840217,0.166338868756859,0.166780953418449,0.178636609567089,14.9360334084746,6.42924146409625,4.26635383936613E-05
1.86249999999997,15.447403752513,0.166390638368935,0.166838855167724,0.178700473044889,14.9354737859314,6.42924144863066,4.2648072801299E-05
1.86499999999997,15.4470173180939,0.166442685762896,0.166896266716891,0.17876374078754,14.9349146248265,6.42924172664545,4.29260875893789E-05
1.86749999999997,15.4466296648976,0.166496518930599,0.166952093758673,0.17882633287059,14.9343547193378,6.42924061931508,4.18187572215345E-05
1.86999999999997,15.4462418738422,0.166551389963984,0.167006422042549,0.178888152882337,14.9337959089534,6.42924071508847,4.19145306125301E-05
1.87249999999997,15.4458529114331,0.166605595194298,0.167061473571118,0.178949518463182,14.9332363242045,6.42923898001014,4.0179452286182E-05
1.87499999999997,15.4454642805443,0.166658141069161,0.167117416701193,0.179009707782277,14.9326790149917,6.42924037772335,4.15771654944663E-05
1.87749999999997,15.445075746536,0.166712251092294,0.167171688278682,0.179070232044625,14.9321215751204,6.42924123554832,4.24349904619703E-05
1.87999999999997,15.4446862728686,0.166766036492873,0.167226322862759,0.179129932573361,14.9315639809396,6.42924118638272,4.23858248623787E-05
1.88249999999997,15.4442926500771,0.166818736941435,0.167282119010212,0.179186377845029,14.9310054162805,6.42923918974309,4.03891852318594E-05
1.88499999999997,15.4438843628676,0.166871674905218,0.16733753931636,0.179227134791056,14.930448013855,6.42923838834818,3.95877903205388E-05
1.88749999999997,15.4434928069744,0.166925085996123,0.167391953452627,0.179285144623421,14.9298906229022,6.42923760457825,3.8804020388028E-05
1.88999999999997,15.443102550771,0.166978467939943,0.167445934770695,0.179342712033722,14.9293354360267,6.42923948448477,4.06839269153636E-05
1.89249999999997,15.4427103134657,0.167029603685645,0.167501906149346,0.179399539903087,14.9287792637276,6.42923899959519,4.01990373344319E-05
1.89499999999997,15.4423191683468,0.167081553171633,0.167556719089888,0.17945562644253,14.9282252696428,6.42924183567823,4.30351203704049E-05
1.89749999999997,15.4419264490766,0.167132613965616,0.167612558582745,0.17951137821253,14.9276698983157,6.42924172313115,4.29225732876404E-05
1.89999999999997,15.4415332413156,0.167185236988483,0.167666476768104,0.179566320630036,14.927115206929,6.42924292199545,4.41214375870302E-05
1.90249999999997,15.4411385125502,0.167238461575204,0.167720068446407,0.179620336985848,14.9265596455427,6.42924127572099,4.24751631280529E-05
1.90499999999997,15.4407431648311,0.167289684229165,0.167775018493521,0.179673959247722,14.9260045028607,6.42924039251735,4.15919594889402E-05
1.90749999999997,15.4403479077699,0.16734244227169,0.167828440328801,0.179727141900712,14.9254498832687,6.42923983290401,4.10323461554896E-05
1.90999999999997,15.439952780692,0.16739401483674,0.167882710556292,0.179779516836315,14.9248965384626,6.42924048093316,4.16803752969486E-05
1.91249999999997,15.439556049593,0.167445200148073,0.167937117083302,0.179831271510321,14.9243424608513,6.42923998431186,4.11837540026383E-05
1.91499999999997,15.4391595471542,0.167496280030851,0.167991240484384,0.179882120763119,14.9237899058758,6.42924134561697,4.25450591077237E-05
1.91749999999997,15.4387626900784,0.167548954832533,0.168043702478685,0.179932674331695,14.9232373584355,6.42924227780973,4.34772518751458E-05
1.91999999999997,15.4383647777705,0.167600196649798,0.168097321245031,0.179982099981521,14.9226851598941,6.42924317430864,4.43737507840325E-05
1.92249999999997,15.4379656246198,0.167652574075055,0.168149701842666,0.180031314279527,14.9221320344225,6.42924247442819,4.36738703326611E-05
1.92499999999997,15.4375669800506,0.167703546871455,0.168203216123689,0.18007980164132,14.9215804154142,6.42924340409845,4.46035405872181E-05
1.92749999999997,15.4371668924542,0.167755826082129,0.168255349362775,0.180127716259457,14.9210280007499,6.42924292358392,4.4123026064824E-05
1.92999999999997,15.4367694397343,0.167806997476171,0.168308053908696,0.180174981078256,14.9204794072712,6.42924674895784,4.79483999864527E-05
1.93249999999997,15.4363690066406,0.167855085331675,0.168363948631167,0.180221627608223,14.9199283450696,6.42924691786806,4.81173102055976E-05
1.93499999999997,15.4359679996048,0.167905471179642,0.168416844762402,0.180267478347761,14.919378205315,6.42924830900467,4.95084468070672E-05
1.93749999999997,15.4355661130192,0.167957107731991,0.168468580117618,0.180313380264355,14.9188270449052,6.42924746269154,4.86621336825976E-05
1.93999999999997,15.4351644318742,0.168007989848682,0.168520704382317,0.180357905678442,14.9182778319648,6.42924889434485,5.00937869967189E-05
1.94249999999997,15.4347593344847,0.168057432648074,0.168574252664632,0.180401467980201,14.9177261811918,6.42924643084002,4.76302821645902E-05
1.94499999999997,15.4343577522467,0.168107351905564,0.168626611404162,0.180445048691908,14.917178740245,6.42924927566647,5.04751086101152E-05
1.94749999999997,15.4339529763227,0.168156939985629,0.168679290428672,0.180488147399342,14.9166285985091,6.42924873259777,4.99320399116598E-05
1.94999999999997,15.4335449756075,0.168207523697992,0.168730740757917,0.180527432022096,14.9160792791294,6.42924879264036,4.99920824976741E-05
1.95249999999997,15.4331392766591,0.168257827076744,0.168782305869273,0.180569528371089,14.915529615342,6.42924766210492,4.88615470661813E-05
1.95499999999997,15.4327355523633,0.168307072501076,0.168834406564759,0.180610737575852,14.9149833357216,6.42925087580637,5.20752485080322E-05
1.95749999999997,15.4323290151834,0.16835662502711,0.168886306012728,0.18065116971191,14.9144349144316,6.42925079766771,5.19971098471572E-05
1.95999999999997,15.431922265737,0.168404797297828,0.168939174593381,0.180690855248332,14.9138874385974,6.42925161254968,5.28119918197234E-05
1.96249999999997,15.431516903947,0.168455724238716,0.168989027191778,0.180730795291048,14.9133413572254,6.42925384465312,5.50440952649112E-05
1.96499999999997,15.4311089038142,0.168503562016834,0.169041773054821,0.18076988020075,14.9127936885418,6.42925357956046,5.4779002606864E-05
1.96749999999997,15.430700945976,0.168554193650898,0.169091241338294,0.180808411643419,14.9122470993434,6.42925467586096,5.58753031061343E-05
1.96999999999997,15.4302924046651,0.168603124015657,0.169142267522795,0.180846544127285,14.9117004689994,6.42925509641283,5.62958549714665E-05
1.97249999999997,15.4298842348263,0.168651490471117,0.169193490678727,0.180884605628024,14.9111546480485,6.42925633861173,5.7538053871653E-05
1.97499999999997,15.4294734998063,0.168701246337235,0.169243192195184,0.180920661466463,14.9106083998074,6.4292564656291,5.76650712389437E-05
1.97749999999997,15.4290636360518,0.16874977278057,0.169293882273208,0.180957547525943,14.9100624334721,6.42925657849795,5.77779400874334E-05
1.97999999999997,15.4286526370453,0.168798171858443,0.169344537769345,0.180993048464529,14.909516878953,6.4292567772013,5.79766434452011E-05
1.98249999999997,15.4282400548609,0.168845090063147,0.169396676109852,0.181028072677526,14.9089702160104,6.42925474266301,5.59421051473663E-05
1.98499999999997,15.4278290434411,0.168892576373769,0.169447465570028,0.181062652041954,14.9084263494553,6.42925622762692,5.74270690600898E-05
1.98749999999997,15.4274162717169,0.168939783564532,0.169498318999145,0.181096903081462,14.9078812660718,6.42925552821106,5.67276532024152E-05
1.98999999999997,15.4270023641779,0.168987410590645,0.169548458039768,0.181129366649133,14.9073371288983,6.42925577208101,5.6971523147098E-05
1.99249999999997,15.4265888893206,0.16903367811975,0.169599410767449,0.181162233932703,14.9067935665007,6.42925696614289,5.81655850364626E-05
1.99499999999997,15.4261732766488,0.169082096948559,0.169648341329235,0.181194039396978,14.9062487989741,6.42925587823961,5.70776817561125E-05
1.99749999999997,15.4257591971485,0.16912945718499,0.169697922864145,0.181225463112772,14.9057063539866,6.42925764298687,5.88424290146605E-05
1.99999999999997,15.4253419480504,0.169177244833261,0.169747009669305,0.181255637508637,14.9051620560392,6.42925641778537,5.76172275152942E-05
2.00249999999997,15.4249251828619,0.169225098068392,0.169795452690972,0.181285704215573,14.904618927887,6.42925663530398,5.78347461184236E-05
2.00499999999997,15.4245066897083,0.169272411344452,0.169844379683882,0.181314650552922,14.904075248127,6.42925560858644,5.68080285860972E-05
2.00749999999997,15.4240892177973,0.169319937479783,0.169892799526717,0.181343424321541,14.9035330564693,6.42925594073894,5.71401810844918E-05
2.00999999999997,15.4236711527927,0.169365202427295,0.169942802306645,0.181371410905336,14.9029917371535,6.42925704649112,5.82459332587604E-05
2.01249999999997,15.4232533591368,0.169411112218468,0.169991852209159,0.181399119834084,14.9024512748751,6.42925923457308,6.04340152268179E-05
2.01499999999997,15.4228152269563,0.169456464796614,0.170041481746421,0.181408142490148,14.9019091379231,6.42925810217417,5.93016163126236E-05
2.01749999999997,15.4223954917524,0.169503559324725,0.170088620457688,0.181433934126364,14.9013693778436,6.42926078095692,6.19803990602463E-05
2.01999999999997,15.4219738201136,0.16954998503641,0.170136496065858,0.181459830796269,14.900827508215,6.42925957647967,6.07759218134163E-05
2.02249999999997,15.4215516508449,0.169595766470054,0.170184662965904,0.18148551726656,14.9002857041424,6.42925793732245,5.91367645910168E-05
2.02499999999997,15.421128653556,0.169639636839951,0.170234421190013,0.181510186864883,14.8997444086611,6.42925702379636,5.82232384989112E-05
2.02749999999997,15.4207066685453,0.169686733735339,0.170280659603988,0.181534637761464,14.8992046374445,6.42925764005547,5.88394976155371E-05
2.02999999999997,15.420282152503,0.169732365295839,0.170328456104385,0.181557791708495,14.8986635393943,6.42925590807601,5.7107518147248E-05
2.03249999999997,15.4198589096535,0.169776661840801,0.17037671051131,0.1815811709126,14.8981243663887,6.42925678316485,5.79826069913025E-05
2.03499999999997,15.4194334350767,0.169822021220426,0.170423875612585,0.181603602832023,14.8975839354117,6.42925528297664,5.64824187865298E-05
2.03749999999997,15.4190107368423,0.169866467617807,0.170471387177029,0.181626494560054,14.8970463874874,6.42925724378498,5.84432271200086E-05
2.03999999999997,15.4185855562711,0.169910718714017,0.170518828594139,0.181648195976248,14.8965078129866,6.42925743722595,5.86366680934702E-05
2.04249999999997,15.4181613123958,0.169954718181275,0.170566111932048,0.181669822449179,14.8959706598333,6.42925952143154,6.07208736775888E-05
2.04499999999997,15.4177331059998,0.169999188555285,0.170612865556918,0.181689802388431,14.8954312494992,6.42925772393269,5.8923374828268E-05
2.04749999999997,15.4173056494695,0.170043365453107,0.170659592633664,0.181709838179796,14.8948928532029,6.42925688315018,5.80825923242045E-05
2.04999999999997,15.4168773591783,0.170086858950144,0.170706606311849,0.181729022431498,14.8943548714848,6.42925616478563,5.73642277696962E-05
2.05249999999997,15.4164510917754,0.170129939689932,0.170753515430608,0.181748369014479,14.8938192676404,6.42925904826069,6.02477028355253E-05
2.05499999999997,15.4160224839595,0.170172283294522,0.17080107754413,0.181766435273734,14.8932826878471,6.42926000336714,6.12028092863426E-05
2.05749999999997,15.4155913259742,0.170217079357132,0.170845686127372,0.181783358654272,14.8927452018354,6.42925953130285,6.07307449964622E-05
2.05999999999997,15.4151604301554,0.170261665129981,0.17089044401177,0.181799594062874,14.8922087269507,6.42925965910736,6.0858549504772E-05
2.06249999999997,15.4147310556546,0.170305958812764,0.170934891959477,0.181816932081682,14.8916732728006,6.42926098970172,6.21891438630229E-05
2.06499999999997,15.4142973517726,0.170347764813361,0.170981680808859,0.181831115443448,14.891136790707,6.42925985989021,6.1059332351121E-05
2.06749999999997,15.4138657386065,0.170389967335699,0.171027521536274,0.181847361013851,14.8906008887207,6.42925992379275,6.11232348877166E-05
2.06999999999997,15.4134313164401,0.170432106396655,0.171073318964177,0.181859855997935,14.8900660350814,6.42926061633539,6.18157775358341E-05
2.07249999999997,15.412999570056,0.170475432499471,0.171117542221457,0.181874826208223,14.8895317691268,6.42926186997968,6.30694218184402E-05
2.07499999999997,15.412564352845,0.170517766049569,0.171162427369193,0.18188847882028,14.8889956806059,6.4292601669028,6.13663449389179E-05
2.07749999999997,15.4121080661714,0.170559674941855,0.171207375616548,0.1818795770991,14.8884614385139,6.42926087850417,6.20779463078591E-05
2.07999999999997,15.4116743329947,0.170599225266164,0.171254207708748,0.181893072054135,14.8879278279656,6.42926214581104,6.33452531841883E-05
2.08249999999997,15.4112402346138,0.170642313072768,0.171297124042565,0.181907123309672,14.8873936741888,6.42926207069118,6.32701333174168E-05
2.08499999999997,15.4108043553516,0.170684132956203,0.171341295012669,0.181919474513158,14.8868594528696,6.42926156744987,6.27668920074598E-05
2.08749999999997,15.4103699669587,0.170724725754382,0.171386049544939,0.181932418532491,14.8863267731269,6.42926221917726,6.34186194030661E-05
2.08999999999997,15.4099336890522,0.170765276072961,0.171430504134148,0.181943868702113,14.8857940401429,6.42926278789139,6.39873335313013E-05
2.09249999999997,15.409498751481,0.170805337785341,0.171475143103839,0.181955666860853,14.885262603731,6.42926454853262,6.57479747570022E-05
2.09499999999997,15.4090620762435,0.170845549039265,0.171519367332722,0.181966144996612,14.8847310148749,6.42926600320147,6.72026436125961E-05
2.09749999999997,15.4086254731856,0.170887140481358,0.171561914481138,0.181977062790225,14.8841993554328,6.42926688063698,6.80800791181824E-05
2.09999999999997,15.4081855188491,0.170927198640603,0.171605827201833,0.181986562046507,14.8836659309601,6.42926471227444,6.59117165806577E-05
2.10249999999997,15.4077479855455,0.170967396782091,0.171649138484614,0.181996227293082,14.8831352229857,6.42926644853832,6.76479804573304E-05
2.10499999999997,15.4073092568551,0.171008457288098,0.171691251957122,0.182004528668734,14.8826050189412,6.42926836615594,6.95655980802456E-05
2.10749999999997,15.406869265038,0.17104874247038,0.171733676998886,0.182013049819165,14.8820737957496,6.42926870052863,6.98999707715586E-05
2.10999999999997,15.4064275183905,0.171089389237942,0.171775609022097,0.18202020134385,14.8815423187866,6.42926776484487,6.89642870081997E-05
2.11249999999997,15.405986418019,0.171128583721483,0.171818520259486,0.182027555654188,14.8810117583839,6.42926792973981,6.91291819521211E-05
2.11499999999997,15.4055439962109,0.171167871693292,0.171861100875265,0.182033671942902,14.8804813516994,6.42926813338386,6.93328259995241E-05
2.11749999999997,15.4051014611953,0.171209045125408,0.171901511164938,0.182040073141722,14.8799508317633,6.42926753930684,6.87387489772817E-05
2.11999999999997,15.4046576463417,0.171247607928419,0.171944301285386,0.182044664725428,14.8794210724025,6.42926763363578,6.88330779254898E-05
2.12249999999997,15.4042142051734,0.171287330070077,0.171985435475014,0.182050141237224,14.8788912983911,6.42926761019245,6.88096345893285E-05
2.12499999999997,15.4037700711792,0.171326554733558,0.172026522586314,0.18205425163653,14.8783627422228,6.4292685346606,6.97341027393605E-05
2.12749999999997,15.4033254594306,0.171364427584753,0.172069024262832,0.182058415808532,14.8778335917745,6.42926824503606,6.94444782034509E-05
2.12999999999997,15.402879814755,0.171402649863673,0.172110451033952,0.182061683670939,14.8773050301865,6.42926870015964,6.98996017867159E-05
2.13249999999997,15.4024328834174,0.171439931784516,0.172152612840262,0.182064891398329,14.8767754473943,6.4292671644876,6.83639297385241E-05
2.13499999999997,15.4019840399971,0.171477791639648,0.172193850828863,0.182067346014019,14.8762450515146,6.42926385333277,6.50527749108676E-05
2.13749999999997,15.4015379035578,0.17151388878579,0.172236163572936,0.182070182441596,14.8757176687575,6.42926490291015,6.61023522940951E-05
2.13999999999997,15.4010901505934,0.171552526364455,0.172275638518513,0.182071551581224,14.8751904341292,6.4292655411794,6.67406215448807E-05
2.14249999999997,15.4006423463553,0.171590215564455,0.172315870085865,0.18207372364887,14.8746625370561,6.42926494776979,6.61472119283246E-05
2.14499999999997,15.4001926935473,0.171626565598118,0.17235675909887,0.182074256056939,14.8741351127934,6.42926406030105,6.52597431880508E-05
2.14749999999997,15.3997443348954,0.171662894730799,0.172397491154824,0.182075016857315,14.8736089321525,6.42926497729511,6.61767372491795E-05
2.14999999999997,15.3992941205644,0.171698038996941,0.172439352753421,0.18207313945727,14.8730835893568,6.42926631248401,6.75119261561718E-05
2.15249999999997,15.3988437609008,0.171735127928797,0.172478664190042,0.182073031329763,14.8725569374522,6.42926586294382,6.70623859626573E-05
2.15499999999997,15.3983908564316,0.171771811476443,0.172518049026484,0.182071163663702,14.8720298322649,6.42926457532894,6.57747710777201E-05
2.15749999999996,15.3979387839766,0.171808600222019,0.172556704161318,0.182069935510927,14.8715035440824,6.4292637172675,6.49167096398173E-05
2.15999999999996,15.3974853665736,0.17184526430025,0.172595334471703,0.182067094150321,14.8709776736513,6.4292633103777,6.45098198450711E-05
2.16249999999996,15.3970337500763,0.171881264497845,0.17263402067399,0.182065198667405,14.8704532662371,6.42926459669842,6.57961405590157E-05
2.16499999999996,15.3965803774346,0.171917515891136,0.172672282273364,0.182061506032394,14.8699290732377,6.42926585354884,6.70529909836404E-05
2.16749999999996,15.3961263780071,0.171953361567573,0.1727106058316,0.182058466947465,14.8694039436604,6.42926552872482,6.67281669652908E-05
2.16999999999996,15.3956715273771,0.171989125957811,0.172749105529954,0.182053962094769,14.8688793337945,6.4292652848637,6.6484305846437E-05
2.17249999999996,15.3952167188413,0.172024240411976,0.172787394162923,0.182049585200014,14.8683554990664,6.42926608278689,6.72822290290753E-05
2.17499999999996,15.3947599997921,0.172058733022081,0.17282551137771,0.182043057280227,14.8678326981121,6.4292680302644,6.92297065434388E-05
2.17749999999996,15.3943037450705,0.172094200234842,0.172862488816142,0.182037775813966,14.8673092802055,6.42926865538746,6.98548296025336E-05
2.17999999999996,15.3938452157336,0.172128319179486,0.17290035837414,0.182030832491862,14.8667857056881,6.42926830103924,6.95004813779931E-05
2.18249999999996,15.3933889505298,0.172163670229495,0.172936513121603,0.182024625293325,14.8662641418854,6.4292706382331,7.183767523955E-05
2.18499999999996,15.3929293535678,0.172197556440282,0.172974210280728,0.182017113477386,14.8657404733694,6.42927004020134,7.12396434856544E-05
2.18749999999996,15.3924704544532,0.172234006623376,0.173008717886623,0.182009921335255,14.8652178086079,6.42927001050342,7.12099455579818E-05
2.18999999999996,15.3920091579844,0.172267229745369,0.173046155411804,0.182001215913348,14.8646945569139,6.42926892193497,7.01213771137077E-05
2.19249999999996,15.391549539351,0.172297764761723,0.173085586732516,0.181992657340283,14.8641735305165,6.42927026488024,7.14643223824751E-05
2.19499999999996,15.391087655231,0.172331090796746,0.173122269459637,0.181983170767603,14.863651124207,6.42926934733863,7.05467807691207E-05
2.19749999999996,15.3906259626313,0.172363467313921,0.173159340571942,0.181974096472095,14.8631290582733,6.42926886643231,7.00658744534621E-05
2.19999999999996,15.3901637288258,0.172397556735985,0.173194276365698,0.181963742730955,14.8626081529932,6.42926960920996,7.08086521044038E-05
2.20249999999996,15.3897008661973,0.172429662775274,0.17323082739808,0.181954033146094,14.8620863428778,6.42926880626625,7.00057083964367E-05
2.20499999999996,15.3892380866228,0.17246249569774,0.173266189931973,0.181943241283232,14.8615661597098,6.42926902483224,7.02242743848558E-05
2.20749999999996,15.3887706740696,0.172493718391946,0.173302946520635,0.181929222377187,14.8610447867798,6.42926782667515,6.90261172966444E-05
2.20999999999996,15.3883056707244,0.172526336131462,0.173337784879118,0.181917392687287,14.8605241570266,6.42926708383406,6.82832762013419E-05
2.21249999999996,15.3878428239056,0.172558884898478,0.173372148678139,0.181905980575561,14.8600058097535,6.42926977637429,7.09758164303409E-05
2.21499999999996,15.3873765280727,0.172589784276175,0.173408120336131,0.181892565562994,14.8594860578974,6.42926975294784,7.0952389981116E-05
2.21749999999996,15.386910391687,0.172620847480659,0.173443055588919,0.181880021478792,14.8589664671386,6.42926990503473,7.11044768708646E-05
2.21999999999996,15.3864419270967,0.172652349919162,0.173478178815793,0.181864606227407,14.8584467921343,6.42926887380391,7.00732460492404E-05
2.22249999999996,15.3859737784356,0.172682498686244,0.17351322784014,0.181851178070939,14.8579268738383,6.42926795753625,6.91569783910495E-05
2.22499999999996,15.3855043793989,0.172713427584902,0.173547058157934,0.181836413456817,14.8574074801993,6.42926717237502,6.83718171625713E-05
2.22749999999996,15.3850354532668,0.172744090482505,0.173580798039891,0.181821345185254,14.8568892195591,6.42926750867008,6.87081122210387E-05
2.22999999999996,15.3845643908498,0.17277383973177,0.173615000524185,0.181805838535024,14.8563697120588,6.42926611961516,6.73190573046156E-05
2.23249999999996,15.3840953517571,0.172805971542411,0.173646446451623,0.181790795682556,14.8558521380805,6.42926686596953,6.80654116758106E-05
2.23499999999996,15.3836253090626,0.172835127576411,0.173680612725611,0.181774348103873,14.8553352206567,6.42926796296567,6.91624078168473E-05
2.23749999999996,15.3831541697833,0.172865465627896,0.173713179009304,0.181758242406,14.8548172827401,6.42926741360601,6.86130481479807E-05
2.23999999999996,15.3826815768201,0.172896096981438,0.173744973043504,0.181741080421467,14.8542994263737,6.42926684719093,6.80466330758023E-05
2.24249999999996,15.3822103113307,0.172926108124984,0.173776727293443,0.181724399500091,14.8537830764122,6.42926808928449,6.92887266282582E-05
2.24499999999996,15.3817364348453,0.172955859471595,0.173808992749022,0.181706012559492,14.8532655700652,6.42926703815598,6.82375981231331E-05
2.24749999999996,15.3812649719898,0.172983691931507,0.173841961348403,0.181688930307573,14.8527503884023,6.42926898167464,7.01811167775901E-05
2.24999999999996,15.380790752742,0.173013231156777,0.173873136574198,0.181670311821076,14.8522340731899,6.42926909170292,7.02911450662924E-05
2.25249999999996,15.3803155677331,0.173042239582999,0.173904308557728,0.181652098877169,14.8517169207152,6.4292676351328,6.88345749448871E-05
2.25499999999996,15.3798416631784,0.173070885302733,0.173935485301482,0.181633034198399,14.8512022583758,6.429269154767,7.03542091393672E-05
2.25749999999996,15.3793656538075,0.173098716151667,0.173967067884015,0.181614051483594,14.8506858182883,6.42926808890336,6.92883455011284E-05
2.25999999999996,15.378872939437,0.173126203766631,0.173998597171747,0.18157557354121,14.8501725649574,6.42927030378433,7.15032264730908E-05
2.26249999999996,15.3783940676424,0.173152763845888,0.174030771478939,0.181554143135546,14.849656389182,6.42926841677591,6.96162180489068E-05
2.26499999999996,15.3779160723589,0.173178694156609,0.17406335829875,0.181533789652714,14.8491402302509,6.42926650090855,6.77003506899254E-05
2.26749999999996,15.3774387002587,0.173206846124887,0.174092530626699,0.181513929775398,14.8486253937317,6.42926624180531,6.7441247450617E-05
2.26999999999996,15.3769502763002,0.173233257093072,0.174123387866637,0.181482553811738,14.8481110775288,6.42926576049764,6.69599397831178E-05
2.27249999999996,15.3764725120671,0.173258787762438,0.174154585713885,0.181462276771343,14.8475968618195,6.42926567660871,6.68760508535371E-05
2.27499999999996,15.3759939969853,0.173284697268434,0.174184889451687,0.181441068692526,14.8470833415726,6.42926630042351,6.7499865652465E-05
2.27749999999996,15.3755145866375,0.173310947902717,0.174214464594483,0.181419872971493,14.8465693011688,6.42926551542649,6.67148686321894E-05
2.27999999999996,15.3750332537764,0.173336760164823,0.174244496359338,0.181397605463695,14.8460543917886,6.42926289801392,6.40974560592866E-05
2.28249999999996,15.3745543110517,0.173363092671324,0.174273146218307,0.181375625267548,14.8455424468945,6.42926447346728,6.56729094252739E-05
2.28499999999996,15.3740722438123,0.173389396871632,0.174301551226007,0.181352613009513,14.8450286827051,6.42926340715202,6.4606594159855E-05
2.28749999999996,15.3735915027671,0.173416417420113,0.174328810515926,0.181329950138838,14.8445163246922,6.42926404343725,6.52428793870285E-05
2.28999999999996,15.3731091799974,0.173442101693934,0.174357083216676,0.181306057917681,14.8440039371691,6.42926376762221,6.49670643486644E-05
2.29249999999996,15.3726275924314,0.173468658239537,0.174383973140628,0.181282632222177,14.8434923288291,6.42926427469873,6.54741408752102E-05
2.29499999999996,15.372143410526,0.173492979046189,0.174412657882499,0.181257992086546,14.8429797815108,6.4292635285712,6.47280133438954E-05
2.29749999999996,15.3716609496908,0.173517846284886,0.174440209666939,0.181233738837418,14.8424691549016,6.4292651355397,6.63349818399439E-05
2.29999999999996,15.3711777059129,0.173542928545321,0.174467319120217,0.181208535480828,14.8419589227665,6.42926681014037,6.80095825096316E-05
2.30249999999996,15.3706938501201,0.173566920691186,0.17449494265359,0.181183781176132,14.8414482055992,6.4292670889545,6.82883966405257E-05
2.30499999999996,15.3702074913169,0.173590924429448,0.174522112377305,0.181157647900329,14.8409368066098,6.42926668730892,6.78867510650605E-05
2.30749999999996,15.3697220801178,0.173615341295107,0.174548465426611,0.18113192363497,14.8404263497611,6.42926724051869,6.84399608292807E-05
2.30999999999996,15.36923518918,0.173639628816211,0.174574747663485,0.181104937452566,14.8399158752477,6.42926687680732,6.80762494660314E-05
2.31249999999996,15.3687479331666,0.17366233773902,0.174601969996874,0.18107863235466,14.839404993076,6.42926609909976,6.72985419045702E-05
2.31499999999996,15.3682607602115,0.173684659285112,0.174629120989077,0.18105101782781,14.8388959621095,6.42926706957061,6.82690127540297E-05
2.31749999999996,15.3677727000378,0.17370778400649,0.174655730634362,0.181023582421635,14.8383856029754,6.4292657963142,6.69957563372847E-05
2.31999999999996,15.3672841286738,0.173728912527328,0.174683108719417,0.180995197366272,14.8378769100608,6.42926702433003,6.82237721765233E-05
2.32249999999996,15.3667944280789,0.173752360801814,0.174707816052921,0.180967206481321,14.8373670447428,6.42926627250603,6.7471948174358E-05
2.32499999999996,15.3663047882284,0.173775306106801,0.174732442341477,0.180938331420028,14.8368587083601,6.429267077591,6.82770331437155E-05
2.32749999999996,15.365814461871,0.173797729175067,0.174756975041425,0.180909649924905,14.8363501077296,6.42926748914217,6.86885843093066E-05
2.32999999999996,15.3653221257061,0.173817697611461,0.174783887213055,0.180879776676712,14.8358407642049,6.42926652070702,6.77201491665613E-05
2.33249999999996,15.3648318086816,0.173840370635528,0.174807375520013,0.180850382716489,14.8353336798095,6.42926814764348,6.93470856258926E-05
2.33499999999996,15.3643388729479,0.173860396317716,0.174833157140226,0.180819545038609,14.8348257744513,6.42926865029772,6.98497398667897E-05
2.33749999999996,15.3638458485857,0.173882687941724,0.174856586650114,0.180789317627045,14.8343172563668,6.42926767005013,6.88694922752475E-05
2.33999999999996,15.3633522442624,0.173902451373943,0.174881884186543,0.180757411432366,14.8338104972696,6.42926851763092,6.97170730639129E-05
2.34249999999996,15.3628578190745,0.173922249464348,0.174906716928271,0.180726571198529,14.8333022814833,6.42926769398043,6.88934225756554E-05
2.34499999999996,15.3623643372776,0.173943656164651,0.174929291491851,0.180694827893508,14.8327965617275,6.42926959614956,7.07955917018666E-05
2.34749999999996,15.3618716877786,0.17396487452367,0.174951330222858,0.180663531249754,14.8322919517823,6.42927291807679,7.41175189320486E-05
2.34999999999996,15.3613754046201,0.173983789179683,0.174975560110663,0.180631384895289,14.8317846704345,6.42927246977329,7.36692154355012E-05
2.35249999999996,15.3608784570693,0.174004403554582,0.174997584686761,0.180599191538997,14.8312772772889,6.42927096131912,7.21607612579334E-05
2.35499999999996,15.3603821625293,0.174024122785919,0.175020087684176,0.180566225080246,14.8307717269789,6.42927200492824,7.32043703806084E-05
2.35749999999996,15.3598855559176,0.174043195864047,0.175042946119641,0.180533920443433,14.8302654934905,6.42927153075171,7.27301938496794E-05
2.35999999999996,15.3593874811582,0.174062166597474,0.175064949062378,0.180499474169173,14.8297608913291,6.42927329032896,7.44897711042469E-05
2.36249999999996,15.3588887255359,0.174080046540137,0.175087918633709,0.180466650881968,14.8292541094801,6.42927157896284,7.27784049807667E-05
2.36499999999996,15.3583899538078,0.174099191360906,0.175109008820194,0.180432285414286,14.8287494682125,6.42927267046389,7.38699060347514E-05
2.36749999999996,15.3578919170282,0.174116923288919,0.175131133398605,0.180398512691267,14.8282453476494,6.42927397535238,7.51747945200165E-05
2.36999999999996,15.3573914177286,0.174134980838907,0.175152391472023,0.180363568956724,14.8277404764609,6.4292739651103,7.51645524399436E-05
2.37249999999996,15.3568922230557,0.17415293649247,0.175173186951664,0.180328893643439,14.8272372059681,6.42927620485308,7.74042952240705E-05
2.37499999999996,15.3563915898695,0.174171698461794,0.175192799761178,0.180293268833964,14.8267338228126,6.42927750647605,7.87059181952543E-05
2.37749999999996,15.3558892473413,0.174189174599626,0.175213593136288,0.180258176501362,14.826228303104,6.42927566837032,7.68678124654087E-05
2.37999999999996,15.3553857446657,0.174205751796683,0.175234646912466,0.180221782906586,14.8257235630499,6.4292745790967,7.57785388438847E-05
2.38249999999996,15.3548824977805,0.17422279524881,0.175254963976207,0.18018447841854,14.8252202601369,6.42927504993171,7.62493738566405E-05
2.38499999999996,15.3543787638011,0.174237761890911,0.175276798747382,0.180147359777564,14.8247168433853,6.42927517910694,7.63785490836E-05
2.38749999999996,15.3538746495922,0.174254667448008,0.175296211747273,0.180110347360041,14.8242134230369,6.42927461851855,7.58179606954457E-05
2.38999999999996,15.3533689050323,0.17426965199451,0.17531680408142,0.180072642396955,14.8237098065594,6.42927399211171,7.51915538526049E-05
2.39249999999996,15.3528642457814,0.174286291912538,0.175335399419628,0.180035697876894,14.8232068565723,6.42927414424567,7.53436878095925E-05
2.39499999999996,15.3523597624014,0.174301498135024,0.175354833801062,0.1799976811439,14.8227057493214,6.42927615301418,7.73524563202343E-05
2.39749999999996,15.3518296653077,0.174317994662387,0.175372870159127,0.179935833023078,14.8222029674631,6.42927533850034,7.65379424780832E-05
2.39999999999996,15.3513236106028,0.174332476227482,0.175392246128748,0.179897655407053,14.8217012328395,6.42927582229436,7.70217365015924E-05
2.40249999999996,15.3508175211309,0.17434717616789,0.175410813139039,0.179859686530553,14.8211998452934,6.42927654025994,7.77397020854664E-05
2.40499999999996,15.3503109232003,0.174362216736216,0.175428398315348,0.179821367277195,14.8206989408716,6.42927772564403,7.89250861767954E-05
2.40749999999996,15.3498001234727,0.174376282331533,0.175447249628961,0.17978120341147,14.8201953881007,6.42927439829316,7.55977353037451E-05
2.40999999999996,15.3492915575425,0.174388847520606,0.175466586070682,0.179741953014098,14.8196941709371,6.42927466114775,7.58605898951714E-05
2.41249999999996,15.348782622545,0.174404128781578,0.175482661525431,0.179703362480111,14.8191924697579,6.4292735476167,7.47470588375876E-05
2.41499999999996,15.3482732457809,0.174419336365745,0.175498102606705,0.179663573345798,14.8186922334627,6.42927479738863,7.59968307697534E-05
2.41749999999996,15.3477622193964,0.174433056740693,0.175515013498701,0.179623831951204,14.8181903172058,6.42927262230649,7.38217486304649E-05
2.41999999999996,15.3472507658189,0.174446252857648,0.175531636360633,0.179583351807364,14.8176895247933,6.42927237193618,7.35713783246439E-05
2.42249999999996,15.3467398771497,0.17445871321034,0.175548749506352,0.179543635044368,14.8171887793887,6.42927114262505,7.23420671917552E-05
2.42499999999996,15.3462275467633,0.174470768737642,0.175565526197972,0.179502646442507,14.8166886053852,6.42927095623848,7.21556806242418E-05
2.42749999999996,15.3457162475,0.174481763587026,0.175583126111729,0.179461692479777,14.8161896653215,6.42927227062386,7.34700660034449E-05
2.42999999999996,15.3452046758593,0.174494622581432,0.175598158326534,0.179420237216158,14.8156916577352,6.42927389659461,7.5096036754374E-05
2.43249999999996,15.3446905844717,0.174505510704339,0.17561497994437,0.179379109325513,14.8151909844975,6.42927228272495,7.34821670924646E-05
2.43499999999996,15.3441760427216,0.174518495473925,0.175629011568948,0.179336918199974,14.8146916174788,6.42927201677719,7.32162193362029E-05
2.43749999999996,15.3436637636542,0.174530505523201,0.175643302057217,0.179295326928946,14.8141946291448,6.42927421554787,7.54149900128453E-05
2.43999999999996,15.3431472339648,0.174539999966239,0.175659776097216,0.179251793618752,14.8136956642825,6.42927384850755,7.50479496893774E-05
2.44249999999996,15.342631818478,0.174551903013413,0.175673618421115,0.179209442517559,14.8131968545259,6.42927346454587,7.4663988012702E-05
2.44499999999996,15.3421161185813,0.174563803156006,0.175686767616976,0.179166707372486,14.8126988404358,6.42927392332607,7.51227682158628E-05
2.44749999999996,15.3415996166469,0.174575140500286,0.175700243380872,0.179124072909606,14.8122001598561,6.42927336257342,7.45620155573334E-05
2.44999999999996,15.3410820283223,0.174586103407706,0.175713303423386,0.179080829666009,14.8117017918252,6.42927266003604,7.38594781806157E-05
2.45249999999996,15.34056647266,0.174595939322952,0.175727064045176,0.179038242394962,14.811205226897,6.42927385117021,7.50506123523564E-05
2.45499999999996,15.3400477687752,0.174605168882391,0.175741223301087,0.178994283252819,14.8107070933389,6.42927275609744,7.39555395785629E-05
2.45749999999996,15.3395142539033,0.174614227986845,0.175754224537704,0.178934109332159,14.8102116920466,6.42927575841134,7.69578534782767E-05
2.45999999999996,15.3389964323499,0.174623154098074,0.175767662143312,0.178890066135055,14.8097155499735,6.42927706134247,7.82607846128158E-05
2.46249999999996,15.3384793901822,0.17463361532862,0.175779043914521,0.178847635537745,14.8092190954013,6.42927757247763,7.87719197674619E-05
2.46499999999996,15.33795975907,0.174643395749792,0.175790663297683,0.178803682903004,14.8087220171195,6.42927662714823,7.78265903669251E-05
2.46749999999996,15.337441338983,0.174650887617517,0.175804126286091,0.178760579605794,14.8082257454736,6.42927652033911,7.7719781256036E-05
2.46999999999996,15.3369209367793,0.174657886928703,0.175817471734341,0.178716232279279,14.807729345837,6.42927614769523,7.73471373687329E-05
2.47249999999996,15.3364019976556,0.174667615731304,0.175827751657212,0.17867275030935,14.8072338799577,6.429276584947,7.77843891421881E-05
2.47499999999996,15.3358804808583,0.174675090119241,0.175839780553637,0.178627897230398,14.806737712955,6.42927578197551,7.69814176546646E-05
2.47749999999996,15.3353600062778,0.174683898501904,0.175850318414634,0.178583599460763,14.8062421899005,6.42927568950301,7.68889451521204E-05
2.47999999999996,15.3348383701872,0.174690134968481,0.175862598441723,0.178538474731329,14.8057471620456,6.42927604035211,7.72397942476743E-05
2.48249999999996,15.3343164779133,0.174697616709034,0.175873402336205,0.178493923442889,14.8052515354252,6.42927521016215,7.64096042917828E-05
2.48499999999996,15.3337950747427,0.174704277640887,0.175884025728926,0.178448246139415,14.8047585252335,6.42927733229819,7.85317403311225E-05
2.48749999999996,15.3332730522587,0.174710962984393,0.175894331813556,0.178403565875939,14.8042641915848,6.42927783686731,7.90363094562707E-05
2.48999999999996,15.3327508496519,0.174718337779668,0.175903388115027,0.178357767227192,14.80377135653,6.42927987079629,8.10702384343998E-05
2.49249999999996,15.3322277948586,0.174723376057471,0.175914598269425,0.17831253565108,14.8032772848807,6.42928045345495,8.16528970917219E-05
2.49499999999996,15.3317036518536,0.174730074661549,0.175923509791437,0.178266223402893,14.8027838439977,6.42928096193343,8.21613755768169E-05
2.49749999999996,15.3311794012774,0.174734826647314,0.175933933443684,0.17822073794059,14.8022899032458,6.42928074335369,8.19427958322905E-05
2.49999999999996,15.3306530887331,0.174741247614608,0.175942540423887,0.178173659832454,14.8017956408621,6.42927995505292,8.11544950654053E-05
2.50249999999996,15.330127775601,0.174746231211318,0.175952542978391,0.178127442296709,14.8013015591146,6.42927851290197,7.97123441147463E-05
2.50499999999996,15.3296010639909,0.174751149153569,0.175961164856585,0.178080035935961,14.8008087140448,6.42927941635215,8.06157942925267E-05
2.50749999999996,15.3290727118025,0.174757447108137,0.175968435806119,0.178032024011829,14.8003148048764,6.42927806922349,7.92686656367891E-05
2.50999999999996,15.3285453802027,0.174762163543044,0.175976266558021,0.177984229903565,14.7998227201981,6.42927939001713,8.05894592676992E-05
2.51249999999996,15.328017921641,0.174767043263016,0.175983792849424,0.177937119399154,14.7993299661294,6.42927920363682,8.04030789591792E-05
2.51499999999996,15.3274914158508,0.174770018881911,0.175992402368143,0.177890252441991,14.7988387421588,6.42928088470899,8.20841511339765E-05
2.51749999999996,15.3269629543035,0.174774057655456,0.175999829123558,0.177843922373663,14.7983451451508,6.42927937355883,8.05730009698635E-05
2.51999999999996,15.3264349642054,0.174779380016041,0.176005201366851,0.177796469509293,14.7978539133132,6.42928050902767,8.17084698159221E-05
2.52249999999996,15.3259086046343,0.174782538807902,0.176012179341001,0.177749872003534,14.7973640144818,6.42928320540857,8.44048507078199E-05
2.52499999999996,15.3253763721334,0.174784158885286,0.176020336164364,0.177702039549221,14.7968698375345,6.42927954947251,8.07489146552598E-05
2.52749999999996,15.3248420641344,0.174785795858234,0.176028460105075,0.177651460735901,14.7963763474352,6.42927664833745,7.78477795915222E-05
2.52999999999996,15.3243123809283,0.174788544709116,0.176034253713601,0.177603430635962,14.7958861518696,6.42927824318885,7.94426309891349E-05
2.53249999999996,15.3237604170605,0.174790635063324,0.176041048032379,0.177536220431261,14.7953925135335,6.42927456120467,7.5760646813805E-05
2.53499999999996,15.3232297772776,0.174792812721784,0.176046383499992,0.177487984184384,14.7949025968714,6.42927628518032,7.74846224569359E-05
2.53749999999996,15.3226791053019,0.174795570960555,0.176051119875984,0.177421329974272,14.7944110844911,6.42927459610812,7.57955502628249E-05
2.53999999999996,15.322147548072,0.174795133407506,0.17605812160935,0.177373120108209,14.793921172947,6.42927587039071,7.70698328551589E-05
2.54249999999996,15.3215945695336,0.174798924894142,0.176061201735129,0.177305067396716,14.7934293755076,6.42927338532812,7.45847702603442E-05
2.54499999999996,15.3210634745229,0.174799351680518,0.176066482580345,0.177256979308915,14.7929406609531,6.42927510602399,7.63054661314655E-05
2.54749999999996,15.320527947545,0.174799850592905,0.176071949559235,0.177206916094457,14.7924492312984,6.42927281145072,7.40108928649619E-05
2.54999999999996,15.3199937280589,0.174800157413873,0.176076164255976,0.177158354762948,14.7919590516262,6.4292723675615,7.35670036391411E-05
2.55249999999996,15.3194613822843,0.174801001556324,0.176079140091683,0.177110660606991,14.7914705800293,6.42927394500902,7.51444511601917E-05
2.55499999999996,15.3189284395739,0.174801378690391,0.176082006418031,0.177061838316439,14.790983216149,6.4292766887039,7.78881460394842E-05
2.55749999999996,15.3183935569734,0.17480043199654,0.176085722989108,0.177013763929366,14.7904936380584,6.42927621184622,7.74112883625833E-05
2.55999999999996,15.3178584670331,0.174798927150325,0.176089274332066,0.176964529981528,14.7900057355691,6.42927771221165,7.89116537962542E-05
2.56249999999996,15.3172964568717,0.174797720774589,0.176092821148826,0.176891141051534,14.7895147738967,6.42927465022621,7.58496683470611E-05
2.56499999999996,15.3167601633912,0.174798724138745,0.176093209457556,0.176841922657619,14.7890263071373,6.42927525132826,7.64507704005268E-05
2.56749999999996,15.3162053458878,0.17479702684346,0.176096326850142,0.176774984743019,14.7885370074512,6.42927389926957,7.50987117168478E-05
2.56999999999996,15.3156685660786,0.17479451312955,0.176099175405969,0.176725770032062,14.788049107511,6.42927456735025,7.57667923920735E-05
2.57249999999996,15.3151309365646,0.174793241688766,0.176100293937133,0.176676445358014,14.7875609555806,6.42927435671451,7.55561566530005E-05
2.57499999999996,15.3145931355481,0.174791291053069,0.176101577175993,0.176627298890554,14.7870729684285,6.4292741952583,7.53947004454858E-05
2.57749999999996,15.3140558112414,0.174789944536168,0.176101619098405,0.176578980422769,14.7865852671841,6.42927472640553,7.59258476694669E-05
2.57999999999996,15.3135182474112,0.174788249153001,0.176101585239712,0.176529317025716,14.7860990959928,6.4292765233427,7.77227848409723E-05
2.58249999999996,15.3129809861795,0.174785129697883,0.17610242880754,0.176480782638523,14.7856126450355,6.42927811339563,7.93128377729602E-05
2.58499999999996,15.3124397970764,0.174782369766483,0.176102570128301,0.176430616997404,14.7851242401842,6.42927665117309,7.78506152290248E-05
2.58749999999996,15.3119001265747,0.174780445606644,0.176101423340207,0.176382084956821,14.784636172671,6.42927513685263,7.6336294767998E-05
2.58999999999996,15.3113597655588,0.174775314879509,0.176103150410902,0.176332483204982,14.7841488170634,6.42927441115656,7.56105986985389E-05
2.59249999999996,15.3108191451662,0.174771464389418,0.176103047262714,0.176283583500083,14.783661050014,6.42927307109242,7.427053456599E-05
2.59499999999996,15.3102782178224,0.174767099496212,0.176102584901382,0.176233255512166,14.7831752779127,6.42927393429885,7.51337409887753E-05
2.59749999999996,15.3097373436899,0.174763189367522,0.176101138156032,0.176184264466463,14.7826887516999,6.42927393508997,7.513453211061E-05
2.59999999999996,15.3091964852736,0.174757329946962,0.176101231968224,0.176133804638408,14.78220411872,6.42927595449761,7.71539397490528E-05
2.60249999999996,15.3086541664893,0.174752238349848,0.176100023907475,0.176084186395626,14.7817177178363,6.42927556916947,7.67686116072141E-05
2.60499999999996,15.3081119681505,0.174747648089456,0.176097990986841,0.176033577152068,14.7812327519221,6.42927645970318,7.76591453215403E-05
2.60749999999996,15.3075455868958,0.17474255860537,0.176095985958879,0.175960952987699,14.7807460893438,6.42927509096854,7.62904106847984E-05
2.60999999999996,15.3070034754132,0.174736163703817,0.176094606385468,0.1759105832311,14.7802621220928,6.42927704816864,7.82476107783481E-05
2.61249999999996,15.3064592867278,0.17473030133616,0.176092253965052,0.175861086683691,14.7797756447429,6.42927547636487,7.66758070138707E-05
2.61499999999996,15.3059154049584,0.174724830492539,0.176088915470562,0.175810407181269,14.779291251814,6.42927668870762,7.78881497653927E-05
2.61749999999996,15.3053713700191,0.174717247377484,0.176087216211777,0.175760800297415,14.7788061061324,6.42927655445974,7.77539018770312E-05
2.61999999999996,15.3048243455704,0.174711589590611,0.176083321638728,0.175709166868559,14.7783202674725,6.42927535310605,7.65525481911666E-05
2.62249999999996,15.304280278758,0.174705466552107,0.176079554749055,0.175659322422101,14.7778359350347,6.42927578753495,7.69869770875786E-05
2.62499999999996,15.3037344188185,0.174697682237669,0.176076852699686,0.175608455054127,14.777351428827,6.42927563722579,7.68366679295696E-05
2.62749999999995,15.3031883770495,0.17469113704785,0.176072445948307,0.175558465708427,14.7768663283449,6.4292747899786,7.59894207398304E-05
2.62999999999995,15.3026422517136,0.174684104639389,0.176067985143066,0.175507163087947,14.7763829988432,6.42927585442685,7.7053868989374E-05
2.63249999999995,15.3020950990356,0.174675725496963,0.176064542712339,0.175457064331843,14.7758977664944,6.42927405108152,7.52505236576439E-05
2.63499999999995,15.3015482690125,0.174668542728678,0.176059184242525,0.175405899693536,14.7754146423477,6.42927505365559,7.62530977320708E-05
2.63749999999995,15.3009910361581,0.174659870843151,0.176054617519948,0.175344801741873,14.7749317460531,6.42927618071833,7.73801604685431E-05
2.63999999999995,15.3004452021049,0.174650591135534,0.17605057850245,0.175293953932744,14.7744500785342,6.42927886790947,8.00673516101469E-05
2.64249999999995,15.2998984256079,0.174643093072654,0.176044466532358,0.175244579490417,14.7739662865125,6.42927817955383,7.93789959763202E-05
2.64499999999995,15.2993510617652,0.174634191805701,0.176039253385593,0.175193491366354,14.7734841252075,6.4292795026321,8.07020742401576E-05
2.64749999999995,15.2988038750492,0.174624769102675,0.176033970113707,0.175143905639461,14.7730012301933,6.42927983466912,8.10341112664759E-05
2.64999999999995,15.2982543741768,0.174616028386862,0.176027997327248,0.17509266930377,14.7725176791589,6.42927879817827,7.9997620412442E-05
2.65249999999995,15.2977047125963,0.174607070890802,0.17602136504109,0.17504137885728,14.7720348978071,6.42927834834734,7.95477894790508E-05
2.65499999999995,15.297155223991,0.174596767328821,0.176015915887112,0.174990402395452,14.7715521383796,6.42927818215703,7.93815991748659E-05
2.65749999999995,15.2966071736408,0.174588454042977,0.17600807744084,0.174940628145798,14.7710700140112,6.42927849296199,7.96924041317482E-05
2.65999999999995,15.2960580391066,0.174578562634055,0.176001405658507,0.17488920321497,14.7705888675991,6.42927906303553,8.02624776721217E-05
2.66249999999995,15.2955083224049,0.174566965758291,0.175996021407297,0.174839178294332,14.7701061569449,6.42927836069353,7.95601356688991E-05
2.66499999999995,15.2949574198171,0.174556666609515,0.175988632676615,0.174787227199324,14.7696248933317,6.42927951458157,8.0714023711792E-05
2.66749999999995,15.294408501163,0.174547224848,0.175980167864736,0.174737067254383,14.7691440411959,6.42928039477148,8.1594213623859E-05
2.66999999999995,15.2938578716628,0.174535342733319,0.175973436704525,0.174685668974001,14.768663423251,6.42928168747188,8.28869140239164E-05
2.67249999999995,15.2933066342382,0.174525784421245,0.175964211857897,0.174635448819226,14.7681811891398,6.42928077640966,8.19758517991431E-05
2.67499999999995,15.2927552542637,0.174515357926211,0.175955332740363,0.174583990778065,14.7677005728191,6.42928158717315,8.27866152954826E-05
2.67749999999995,15.2922023023135,0.174503287849376,0.175947852988829,0.174533507621666,14.7672176538537,6.42927918350176,8.03829439037784E-05
2.67999999999995,15.2916487277679,0.17449204591561,0.175938789497374,0.174481540240283,14.7667363521146,6.42927892219967,8.01216418127027E-05
2.68249999999995,15.2910956152525,0.174478545322011,0.175932409388941,0.174431145327739,14.7662535152138,6.42927539483618,7.65942783234053E-05
2.68499999999995,15.2905427297067,0.174463530821125,0.175926177658371,0.174379470484998,14.7657735507423,6.42927626389081,7.7463332956107E-05
2.68749999999995,15.2899907309425,0.174451869986439,0.175915989746879,0.174328754189996,14.7652941170192,6.42927763994894,7.88393910822194E-05
2.68999999999995,15.2894359003343,0.174439839598464,0.175905955741685,0.174276574013147,14.764813530981,6.42927720316581,7.8402607954331E-05
2.69249999999995,15.2888829586484,0.17442748437838,0.175895730195902,0.174225861573358,14.7643338825007,6.42927788288613,7.90823282699193E-05
2.69499999999995,15.2883289493803,0.17441535948942,0.175884984634348,0.174173922723529,14.763854682533,6.42927916525869,8.03647008353892E-05
2.69749999999995,15.2877751859316,0.174402794580332,0.175874055102665,0.174123142371445,14.7633751938772,6.42927964249868,8.08419408189209E-05
2.69999999999995,15.2872183881052,0.174389208304536,0.175864151187837,0.174070307797986,14.7628947208149,6.42927862886004,7.98283021801183E-05
2.70249999999995,15.2866644411945,0.174375868390241,0.175853238441291,0.174019684290624,14.7624156500724,6.42927954262437,8.07420665083214E-05
2.70499999999995,15.2861087230339,0.174362521775602,0.17584200994364,0.173967915957498,14.7619362753571,6.42927948857515,8.06880172934399E-05
2.70749999999995,15.2855532026143,0.174348252883431,0.17583115431338,0.173917185483952,14.7614566099336,6.42927923037419,8.04298163323836E-05
2.70999999999995,15.2849973904124,0.174333070189627,0.175820726393439,0.173865153339482,14.7609784404899,6.42928047695427,8.16763964133216E-05
2.71249999999995,15.2844412853246,0.1743192580388,0.175808657729402,0.173814613499453,14.7604987560569,6.42927985019591,8.10496380516668E-05
2.71499999999995,15.2838853039466,0.174305686115958,0.175796013017987,0.173763066830624,14.760020537982,6.42928046119929,8.16606414346666E-05
2.71749999999995,15.283328880028,0.174290662930314,0.175784228831216,0.173712497927093,14.7595414903394,6.42927960265776,8.08020999034653E-05
2.71999999999995,15.2827705409298,0.17427311182805,0.175774678535705,0.173660760634261,14.7590619899318,6.42927786265758,7.90620997186409E-05
2.72249999999995,15.2822094692018,0.174258069106336,0.175762430014477,0.173607121733285,14.7585818483477,6.42927561898973,7.68184318751253E-05
2.72499999999995,15.2816525830073,0.174241207522824,0.175751722809024,0.173555377293674,14.7581042753818,6.42927578716242,7.69866045615686E-05
2.72749999999995,15.2810951160133,0.174225313065921,0.175739038330613,0.173504154380259,14.7576266102365,6.42927650412148,7.77035636216894E-05
2.72999999999995,15.2805356987523,0.174208070733917,0.175727386725117,0.173452301739808,14.7571479395534,6.42927543890783,7.66383499719581E-05
2.73249999999995,15.2799778497764,0.174193356581494,0.175712737945348,0.173401531620125,14.7566702236294,6.42927586780333,7.70672454688537E-05
2.73499999999995,15.2794188886019,0.174176757123501,0.175699451618475,0.173349692594916,14.756192987265,6.42927655567394,7.77551160835443E-05
2.73749999999995,15.2788604913448,0.174162490946959,0.175683551109049,0.173298979615091,14.7557154696737,6.42927674621846,7.79456606023743E-05
2.73999999999995,15.2783010917267,0.174145632768922,0.175669905176528,0.173247003950048,14.7552385498312,6.42927741945769,7.86188998311843E-05
2.74249999999995,15.2777409540688,0.174130045667974,0.175654593469435,0.173196008130678,14.7547603068008,6.42927631917339,7.7518615530181E-05
2.74499999999995,15.2771797813487,0.17411294587228,0.175640730875154,0.173142391547827,14.7542837130534,6.42927689814995,7.80975920937621E-05
2.74749999999995,15.2766212740913,0.174095105195297,0.175626672666222,0.173091860718358,14.7538076355115,6.42927807594756,7.92753896998732E-05
2.74999999999995,15.2760603289109,0.174076397741665,0.175613499135234,0.17304004929083,14.7533303827431,6.42927722128347,7.84207256074865E-05
2.75249999999995,15.2754984801764,0.174057610348233,0.175599734677784,0.172989510144897,14.7528516250055,6.42927452460817,7.57240503101997E-05
2.75499999999995,15.2749381322713,0.174039245838918,0.175585157255286,0.172937775291668,14.7523759538854,6.42927549237183,7.66918139678552E-05
2.75749999999995,15.2743785286992,0.174020563811945,0.175570573721757,0.172887259241889,14.7519001319236,6.42927630879848,7.75082406185845E-05
2.75999999999995,15.2738170011928,0.174002717711567,0.175554592167148,0.17283560193365,14.7514240893805,6.42927676374495,7.79631870875264E-05
2.76249999999995,15.2732569911597,0.173985927138299,0.175537127238949,0.172785198962474,14.75094873782,6.42927775306882,7.89525109645695E-05
2.76499999999995,15.272694247472,0.173967165976182,0.17552159309237,0.172733546046116,14.7504719423574,6.42927675013497,7.79495771077165E-05
2.76749999999995,15.2721334202924,0.17394861950522,0.175505176184584,0.172683197602703,14.7499964269999,6.42927733748564,7.8536927778039E-05
2.76999999999995,15.2715699928354,0.173928809198341,0.175490592346354,0.17263140445028,14.7495191868404,6.42927473188638,7.59313285190188E-05
2.77249999999995,15.2710081034666,0.173908200635045,0.175475349513804,0.172580465309776,14.749044088008,6.42927545658075,7.66560228875335E-05
2.77499999999995,15.2704449981951,0.173887699308018,0.175459592838335,0.172528814891311,14.7485688911574,6.42927576872254,7.69681646826115E-05
2.77749999999995,15.2698823425142,0.173869685366162,0.175440903060262,0.172476562167448,14.7480951919203,6.42927767284008,7.88722822226973E-05
2.77999999999995,15.2693181123426,0.173848407039004,0.175425204241988,0.172424484694886,14.7476200163667,6.42927756051605,7.87599581943965E-05
2.78249999999995,15.2687551743262,0.173828368956458,0.17540785435434,0.17237438253417,14.7471445684812,6.42927729988276,7.84993249016708E-05
2.78499999999995,15.2681923005876,0.173808500630405,0.175390002277233,0.172323126705063,14.7466706709749,6.42927835502186,7.95544640030954E-05
2.78749999999995,15.2676116106985,0.173787470825555,0.175373057668688,0.172256862512034,14.7461942196923,6.4292757382863,7.69377284415285E-05
2.78999999999995,15.2670479304524,0.173764367074874,0.175357676300919,0.172205886755162,14.7457200003214,6.42927624604963,7.74454917671363E-05
2.79249999999995,15.2664854407529,0.173744628376978,0.175338381085857,0.17215628584898,14.745246145441,6.42927691848127,7.81179234117246E-05
2.79499999999995,15.2659197055193,0.173723049002578,0.17532074451154,0.172105767839627,14.7447701441655,6.42927475884706,7.59582892015942E-05
2.79749999999995,15.2653556466348,0.173702960107443,0.175301127772213,0.172056212033419,14.7442953467217,6.42927420084435,7.54002864882253E-05
2.79999999999995,15.2647917584588,0.173682318014693,0.17528155449979,0.172005700471068,14.7438221854732,6.42927555912759,7.67585697287743E-05
2.80249999999995,15.2642285525318,0.173660513078922,0.175262748204171,0.171956636680502,14.7433486545682,6.42927616461305,7.73640551869903E-05
2.80499999999995,15.2636625297662,0.173638799650126,0.175243729827364,0.171905636593873,14.7428743636948,6.42927532491869,7.65243608285004E-05
2.80749999999995,15.263098746432,0.173616904930291,0.175224203434808,0.171856418550705,14.7424012195162,6.42927621781884,7.7417260980539E-05
2.80999999999995,15.262533821882,0.17359396117866,0.17520562544025,0.171806504300522,14.7419277309625,6.4292763111192,7.75105613417537E-05
2.81249999999995,15.2619690975132,0.173572603316323,0.175185385319044,0.171757854401234,14.7414532544766,6.42927498038836,7.61798305042305E-05
2.81499999999995,15.2614030228585,0.173549943447342,0.175165356337827,0.171705923675233,14.7409817993981,6.42927738293886,7.85823810023345E-05
2.81749999999995,15.260832674377,0.173525997368839,0.175146942186484,0.171651312654651,14.7405084221671,6.42927720888079,7.84083229286026E-05
2.81999999999995,15.2602475651761,0.173503402237325,0.175126838163376,0.171581401278563,14.7400359234969,6.42927805542024,7.92548623813616E-05
2.82249999999995,15.2596834071601,0.173480685203548,0.17510654320149,0.171534500348357,14.7395616784067,6.42927595144602,7.71508881651783E-05
2.82499999999995,15.259119503109,0.173455597543309,0.175088265116334,0.171486422886703,14.7390892175627,6.42927653504968,7.77344918265754E-05
2.82749999999995,15.2585563240451,0.173433467191499,0.175066567742872,0.171439474693868,14.7386168144168,6.42927701178824,7.8211230377434E-05
2.82999999999995,15.2579915549275,0.173411359459425,0.175044794569433,0.171391735923245,14.7381436649754,6.42927637633993,7.757578207368E-05
2.83249999999995,15.2574296225746,0.173388755999949,0.175023122365069,0.171344015260353,14.7376737289492,6.42927924745367,8.04468958168769E-05
2.83499999999995,15.2568655033903,0.173364445032199,0.175002963978141,0.171296472019819,14.7372016223601,6.42927956713353,8.0766575667468E-05
2.83749999999995,15.2563017523,0.173341013974061,0.174981597479246,0.171250196854948,14.7367289439918,6.4292784671279,7.96665700466548E-05
2.83999999999995,15.255736961579,0.173315850507927,0.174961424751802,0.171202609335521,14.7362570769838,6.42927887983187,8.00792740074385E-05
2.84249999999995,15.2551724244937,0.173290606838037,0.174941006055124,0.171156382337398,14.7357844292631,6.42927796526541,7.91647075484292E-05
2.84499999999995,15.2546092685394,0.173266885050759,0.174918737928988,0.171109146079381,14.7353144994803,6.42927993385306,8.11332952039834E-05
2.84749999999995,15.2540452947363,0.17324096931083,0.174898290042945,0.171063072947789,14.7348429624348,6.42928045778934,8.16572314867869E-05
2.84999999999995,15.2534799434689,0.173218015448407,0.174874898607016,0.171015721465837,14.7343713079477,6.42928006652906,8.1265971205724E-05
2.85249999999995,15.252915308499,0.17319333821574,0.174852613736406,0.1709699827132,14.7338993738336,6.42927962902874,8.0828470885308E-05
2.85499999999995,15.252349774356,0.173168055234919,0.174830847468517,0.17092294776985,14.7334279238827,6.42927966211884,8.0861560983081E-05
2.85749999999995,15.2517839225639,0.173143339397283,0.17480829357972,0.170877261715942,14.7329550278709,6.42927705141102,7.82508531589343E-05
2.85999999999995,15.2512170462675,0.173115601605113,0.17478876464097,0.17083025267866,14.7324824273427,6.42927478083048,7.59802726175707E-05
2.86249999999995,15.2506530956071,0.173090499283236,0.174765709576171,0.170784881447248,14.7320120053005,6.42927528001214,7.64794542851277E-05
2.86499999999995,15.250086714824,0.173064028036438,0.17474359255736,0.170738038521912,14.7315410557083,6.42927501333871,7.62127808506818E-05
2.86749999999995,15.2495221512248,0.173039210054431,0.174719501490831,0.17069286615775,14.7310705735218,6.42927546317206,7.66626142016946E-05
2.86999999999995,15.2489553093277,0.173014049085662,0.174695483980221,0.17064651901418,14.7305992572476,6.42927474928598,7.59487281243309E-05
2.87249999999995,15.2483895701834,0.172989061088879,0.174671156921492,0.170601071879997,14.7301282802931,6.42927442030494,7.56197470810349E-05
2.87499999999995,15.2478254006282,0.172963568511943,0.174646909172756,0.170554960827852,14.7296599621156,6.42927680348326,7.80029254041636E-05
2.87749999999995,15.2472599518949,0.172935997963204,0.174624254616554,0.17051014581464,14.7291895535005,6.42927703539637,7.82348385124365E-05
2.87999999999995,15.2466935789145,0.17291055563601,0.174599565444897,0.170463645096273,14.7287198127373,6.42927740295183,7.86023939767233E-05
2.88249999999995,15.2461284457848,0.17288426126185,0.174575218845373,0.170419020861229,14.7282499448163,6.42927784991105,7.90493531948044E-05
2.88499999999995,15.2455619553643,0.172857138750041,0.174551546071406,0.170373317614508,14.7277799529283,6.42927792292549,7.91223676284147E-05
2.88749999999995,15.2449964634376,0.172831421901909,0.174525933498394,0.170328894958428,14.7273102130788,6.42927784590054,7.90453426837701E-05
2.88999999999995,15.2444294142662,0.172802834344719,0.174502838229695,0.170283441582045,14.7268403001097,6.42927799564439,7.91950865286495E-05
2.89249999999995,15.2438661392876,0.172776662116283,0.174476905126719,0.170238311915047,14.7263742601295,6.42928223599757,8.34354397127868E-05
2.89499999999995,15.2432980638997,0.172748010976633,0.174453600673474,0.170193072597461,14.7259033796521,6.42928050415759,8.17035997364712E-05
2.89749999999995,15.2427326711535,0.172721363742447,0.174427958320665,0.170149320453463,14.7254340286369,6.42928065605391,8.18554960542173E-05
2.89999999999995,15.2421645428714,0.172695056817789,0.174401708300388,0.170104447289678,14.7249633304636,6.42927891285655,8.01122986953118E-05
2.90249999999995,15.2415963757093,0.172666472492022,0.174377250536678,0.170058525053508,14.724494127627,6.42927921673053,8.04161726737362E-05
2.90499999999995,15.2410284936963,0.172639565471054,0.174351660133566,0.170013047277374,14.7240242208143,6.42927743409781,7.86335399496352E-05
2.90749999999995,15.240462095734,0.172610492543086,0.174327297969253,0.169969798115182,14.7235545071065,6.42927678415766,7.79835997972711E-05
2.90999999999995,15.2398964461512,0.17258135355388,0.174302553057548,0.169925618046581,14.7230869214932,6.42927837226073,7.9571702870318E-05
2.91249999999995,15.2393302161755,0.172553147048077,0.174276734904964,0.169882604107724,14.7226177301148,6.42927816851791,7.93679600494812E-05
2.91499999999995,15.2387630045656,0.172525236357601,0.174250278328068,0.169838380291522,14.7221491095885,6.42927850069174,7.97001338783687E-05
2.91749999999995,15.238195983534,0.172497851711212,0.174223002837266,0.169794056380639,14.7216810726049,6.42927938489237,8.05843345084156E-05
2.91999999999995,15.2376286114823,0.172469590796091,0.174196521372021,0.169750151728709,14.7212123475855,6.42927918495895,8.03844010910382E-05
2.92249999999995,15.2370629271147,0.172441851081777,0.174169117920535,0.169707462108681,14.7207444960038,6.42928001523919,8.12146813355952E-05
2.92499999999995,15.2364960111101,0.17241302152528,0.174142515440457,0.169663635919628,14.7202768382247,6.42928084604374,8.20454858772024E-05
2.92749999999995,15.2359300836606,0.172384049927617,0.174115986214361,0.169621384762907,14.7198086627557,6.42928099414953,8.21935916714978E-05
2.92999999999995,15.2353619618796,0.172355946252726,0.174088397500105,0.169577980727718,14.7193396373991,6.42927980142127,8.10008634140047E-05
2.93249999999995,15.234795702617,0.172325977116358,0.17406227104143,0.169536148872827,14.7188713055864,6.42927939338326,8.05928254052901E-05
2.93499999999995,15.2342275840289,0.172295348301849,0.174036487714397,0.169493367989161,14.7184023800235,6.42927762319912,7.88226412637982E-05
2.93749999999995,15.233661582448,0.172264639236303,0.174010553419685,0.169451769976742,14.7179346198152,6.42927778752648,7.89869686252942E-05
2.93999999999995,15.2330936926312,0.172235466822193,0.173982946163459,0.169409118208275,14.7174661614373,6.42927687350154,7.80729436833383E-05
2.94249999999995,15.2325273740749,0.172206996298659,0.173954631224564,0.169367616597561,14.7169981299541,6.42927648384934,7.76832914777259E-05
2.94499999999995,15.2319594241919,0.17217677553357,0.173927632783954,0.169325091914678,14.7165299239597,6.42927575186415,7.69513062941485E-05
2.94749999999995,15.2313940927151,0.172149348616655,0.173897620584035,0.169284147045034,14.7160629764694,6.42927617359598,7.73730381187221E-05
2.94999999999995,15.2308265991412,0.172116607580949,0.173873088479284,0.169242096540069,14.7155948065409,6.42927450461744,7.57040595793512E-05
2.95249999999995,15.230261245733,0.172085513359018,0.173846019315423,0.169201453407188,14.7151282596513,6.42927536851941,7.65679615533088E-05
2.95499999999995,15.2296820680433,0.172054674917738,0.173818464505824,0.169147484705736,14.714661443914,6.42927582036283,7.70198049728776E-05
2.95749999999995,15.2291166394229,0.172025191851491,0.173789371645857,0.169107314179448,14.7141947617461,6.42927651940405,7.77188461871248E-05
2.95999999999995,15.2285509527543,0.171996103423174,0.173759514981853,0.169066244669688,14.7137290896796,6.42927775708619,7.89565283314531E-05
2.96249999999995,15.2279852254383,0.17196488000373,0.173731767968634,0.169026071663655,14.7132625058023,6.4292783189422,7.95183843385061E-05
2.96499999999995,15.2274198567908,0.171934103270618,0.173703400408152,0.168985424492598,14.7127969286194,6.42927989309528,8.10925374246096E-05
2.96749999999995,15.2268542422298,0.171902784060203,0.173675443756953,0.168946137167514,14.7123298772451,6.42927943460939,8.06340515300263E-05
2.96999999999995,15.2262874899941,0.171872339569631,0.173646453753355,0.168905841466364,14.7118628552048,6.42927901326504,8.02127071803938E-05
2.97249999999995,15.2257207638071,0.171842027305623,0.173617005912949,0.168866971894445,14.711394758694,6.42927691316448,7.81126066184967E-05
2.97499999999995,15.2251538522904,0.171808498058244,0.173590413612521,0.168826989048926,14.7109279515707,6.42927617234462,7.73717867659229E-05
2.97749999999995,15.2245883029461,0.171777551811446,0.173561146623276,0.168787970061024,14.7104616344504,6.42927617781533,7.7377257470701E-05
2.97999999999995,15.2240219536778,0.171745576261744,0.173532564028164,0.168748177916003,14.7099956354719,6.42927646929853,7.76687406744969E-05
2.98249999999995,15.2234364327476,0.17171559354,0.173502144046885,0.16869040662376,14.709528288537,6.42927494631405,7.61457561910817E-05
2.98499999999995,15.222871681876,0.171685537987604,0.173471328765552,0.168651822131732,14.7090629929911,6.42927568077423,7.68802163682025E-05
2.98749999999995,15.2223077668176,0.171654920193051,0.173440668974714,0.16861284590831,14.7085993317415,6.4292787627631,7.99622052412019E-05
2.98999999999995,15.2217426408212,0.171622120374805,0.173411782246547,0.168575056036037,14.7081336821638,6.42927938842114,8.05878632839097E-05
2.99249999999995,15.221178313768,0.171590794427071,0.1733818102286,0.168537939919439,14.7076677691929,6.42927924522234,8.04446644808721E-05
2.99499999999995,15.2206121293674,0.171558972475028,0.173352447309039,0.168497774786621,14.7072029347967,6.42927999835556,8.11977977068779E-05
2.99749999999995,15.2200380829841,0.171525490901196,0.173324618289706,0.168451884975559,14.7067360888177,6.42927808051472,7.92799568616331E-05
2.99999999999995,15.2194737827984,0.171493023407132,0.173295282197151,0.168414743209074,14.7062707339851,6.42927864743169,7.98468738292257E-05
3.00249999999995,15.2189113823148,0.171461127541846,0.173265228531172,0.168379137894808,14.705805888347,6.42927964924607,8.08486882135639E-05
3.00499999999995,15.2183473251831,0.171430676137501,0.173233674578678,0.168342497857156,14.7053404766098,6.42927968155991,8.08810020513917E-05
3.00749999999995,15.2177852096131,0.1713987857664,0.173203381476121,0.168307023202527,14.704876019168,6.42928090520328,8.21046454202445E-05
3.00999999999995,15.2172224292203,0.171366747098122,0.173173119256526,0.168270316066515,14.7044122467992,6.42928260471421,8.38041563513414E-05
3.01249999999995,15.2166603061292,0.17133430407432,0.173143123527814,0.168235164324283,14.7039477142028,6.42928296168901,8.41611311503954E-05
3.01499999999995,15.2160960573695,0.171300655235422,0.173114300785627,0.168199064256968,14.7034820370915,6.42928203558561,8.32350277564231E-05
3.01749999999995,15.2155335960797,0.171268994960201,0.173083653188471,0.168163983118277,14.7030169648128,6.42928183310563,8.30325477707561E-05
3.01999999999995,15.2149680714268,0.171237001416402,0.173053244745045,0.168128093524207,14.7025497317411,6.42927876180565,7.99612477919709E-05
3.02249999999995,15.2144068705661,0.171204879368625,0.173022424548545,0.168093638136377,14.7020859285126,6.42927989103999,8.10904821335612E-05
3.02499999999995,15.2138448595437,0.171171566809593,0.172992477318649,0.168058098259498,14.701622717156,6.42928166569688,8.28651390207824E-05
3.02749999999995,15.2132824948541,0.171138411278519,0.172962462848842,0.168023912242767,14.701157708484,6.42928101060122,8.22100433648387E-05
3.02999999999995,15.2127186465837,0.171104939990652,0.172932406828415,0.167988481582921,14.7006928181817,6.42928082379868,8.20232408207389E-05
3.03249999999995,15.21215575574,0.17107321753302,0.172900653602384,0.167954437935739,14.7002274466688,6.42927991940958,8.11188517264583E-05
3.03499999999995,15.2115926265052,0.17104203399971,0.172868388089109,0.167919463351963,14.6997627410645,6.42927947160269,8.0671044829117E-05
3.03749999999995,15.2110303715974,0.171008250130842,0.172838691302262,0.167885275928282,14.699298154236,6.42927926346528,8.04629074204755E-05
3.03999999999995,15.2104667450091,0.170976418010213,0.172807102710646,0.167850649890649,14.6988325743976,6.4292771945667,7.83940088400215E-05
3.04249999999995,15.2099046032265,0.170942344947338,0.172777333587081,0.167817471726224,14.6983674529658,6.42927614953935,7.7348981490033E-05
3.04499999999995,15.2093429358265,0.170909820435477,0.172745547828458,0.167783361436479,14.6979042061261,6.42927712022974,7.83196718856516E-05
3.04749999999995,15.2087819259914,0.170877763161538,0.172713096776995,0.167750642534528,14.6974404235183,6.4292778213817,7.90208238390377E-05
3.04999999999995,15.208218471869,0.170843996858432,0.17268233712615,0.167716858402965,14.6969752794814,6.42927668021636,7.78796585034769E-05
3.05249999999995,15.2076547616163,0.170812500286215,0.172649677718599,0.167682230727713,14.6965103528838,6.42927524632978,7.64457719224509E-05
3.05499999999995,15.2070935082268,0.170777513760663,0.1726198918865,0.167648641386577,14.696047461193,6.42927644611432,7.76455564590606E-05
3.05749999999995,15.2065326030771,0.170744531900823,0.172588043814954,0.167616885459262,14.6955831419021,6.42927585629481,7.70557369484948E-05
3.05999999999995,15.2059720500516,0.170712274389669,0.172555379540039,0.167584015632595,14.6951203804893,6.42927719103644,7.83904785848222E-05
3.06249999999995,15.2054114762209,0.170677823178843,0.17252500347722,0.167552581910978,14.6946560676539,6.42927629053068,7.74899728188672E-05
3.06499999999995,15.2048499317922,0.170645766192103,0.172491961679889,0.167520066453516,14.6941921374667,6.4292761267946,7.73262367381733E-05
3.06749999999995,15.2042903982339,0.170613031750273,0.172459425260188,0.167488718397016,14.6937292228264,6.42927685742748,7.80568696185924E-05
3.06999999999995,15.2037307631554,0.170579555777219,0.172427680916974,0.167456749681548,14.6932667767796,6.42927797752705,7.91769691934618E-05
3.07249999999995,15.2031709884201,0.170544757179506,0.172396852387509,0.167424964136139,14.692804414717,6.42927915384409,8.035328622924E-05
3.07499999999995,15.2026112759934,0.170511325755663,0.172364749926122,0.167393448561641,14.6923417517499,6.42927999840284,8.11978449792861E-05
3.07749999999995,15.2020526178213,0.170477884782134,0.172332556557194,0.167362991588675,14.6918791848933,6.42928075499148,8.19544336225775E-05
3.07999999999995,15.2014921279135,0.170445512768192,0.172299310064396,0.167331826590551,14.6914154784904,6.42928051305515,8.17124972911643E-05
3.08249999999995,15.2009336498145,0.170412613340531,0.172266414022823,0.167302079065289,14.6909525433859,6.42928054510487,8.17445470122635E-05
3.08499999999995,15.2003740430796,0.170377205335781,0.172235867667473,0.167271328067496,14.6904896420089,6.4292809702812,8.21697233401864E-05
3.08749999999995,15.1998152113457,0.17034324089259,0.172204119757308,0.167241491232006,14.6900263594638,6.42928035472699,8.15541691316923E-05
3.08999999999995,15.1992547950473,0.170309324994857,0.172172253998239,0.167210416170924,14.6895627998833,6.42927950885231,8.0708294448506E-05
3.09249999999995,15.1986951244556,0.170275412280703,0.17213997946034,0.167181629499823,14.6890981032148,6.42927740585139,7.86052935364268E-05
3.09499999999995,15.1981360120216,0.170241904765234,0.172107513654413,0.167151813107031,14.6886347804949,6.42927669100849,7.78904506333333E-05
3.09749999999994,15.197578795972,0.170206027388598,0.172076931882636,0.167123424803048,14.6881724118978,6.42927725054725,7.84499893899948E-05
3.09999999999994,15.197019177433,0.170171578876551,0.172044964390696,0.167093988877923,14.6877086452878,6.42927575272772,7.69521698593678E-05
3.10249999999994,15.1964622632629,0.170138587198932,0.172011499392862,0.167066049483165,14.687246127188,6.42927599445066,7.71938927979221E-05
3.10499999999994,15.1959040255968,0.170104905763335,0.171978924544561,0.167036275939733,14.6867839193492,6.42927655007466,7.77495168007292E-05
3.10749999999994,15.1953453866755,0.170072334510526,0.171945134444102,0.167008821015412,14.6863190967055,6.42927367053121,7.48699733534863E-05
3.10999999999994,15.1947876159867,0.170037736685125,0.171912950008404,0.166979977966282,14.6858569513269,6.4292745941885,7.57936306463591E-05
3.11249999999994,15.1942304483856,0.170004049128986,0.171880405117792,0.166952674160209,14.6853933199787,6.4292729367799,7.41362220457731E-05
3.11499999999994,15.1936736308181,0.169968232243274,0.171849466894355,0.166924522432153,14.6849314092483,6.42927349660299,7.46960451358802E-05
3.11749999999994,15.1931068193791,0.169934518143273,0.171816403503506,0.166885927719773,14.6844699700126,6.42927482475047,7.60241926123228E-05
3.11999999999994,15.1925289865408,0.169901759437354,0.171782484870444,0.16683740550683,14.6840073367262,6.42927435401349,7.55534556340365E-05
3.12249999999994,15.1919748815369,0.169866389191563,0.171750669964202,0.166812233263507,14.6835455891176,6.42927506113747,7.62605796147397E-05
3.12499999999994,15.1914193632936,0.169833783553172,0.171716117098582,0.166785964723043,14.6830834979188,6.42927537142143,7.65708635697138E-05
3.12749999999994,15.1908653242058,0.169799453025142,0.171683505782781,0.166761168623029,14.6826211967748,6.4292750422794,7.62417215440791E-05
3.12999999999994,15.1903131980435,0.169765347831492,0.171650260514433,0.16673548715256,14.682162102545,6.42927834223017,7.95416723100573E-05
3.13249999999994,15.1897575969168,0.169730457364881,0.171618494043299,0.166711099035395,14.6816975464733,6.4292748709792,7.60704213416119E-05
3.13499999999994,15.1892021391825,0.169694999953196,0.171586838215867,0.166685720526947,14.6812345804865,6.42927347937573,7.46788178727087E-05
3.13749999999994,15.1886478303654,0.169660254028647,0.171554696516573,0.166661667072715,14.6807712127474,6.42927152946549,7.27289076269955E-05
3.13999999999994,15.1880927820146,0.169626571057534,0.171521223947636,0.16663666777278,14.6803083192366,6.42927002907314,7.12285152850711E-05
3.14249999999994,15.1875402018445,0.169592558780127,0.171487882210348,0.166613183617248,14.6798465772368,6.42927031388662,7.15133287618741E-05
3.14499999999994,15.1869886485957,0.169558104532787,0.17145465980962,0.166588668635037,14.6793872156183,6.42927307775538,7.4277197523287E-05
3.14749999999994,15.1864360224953,0.169522866858488,0.171422727526042,0.166565261057094,14.6789251670537,6.42927283376446,7.40332066015981E-05
3.14999999999994,15.1858812187745,0.169490046403981,0.171388260973869,0.166540121854274,14.6784627895423,6.42927225208749,7.34515296327842E-05
3.15249999999994,15.1853295560151,0.169457794301911,0.171352880000556,0.166517102639608,14.6780017790731,6.42927336849912,7.45679412581524E-05
3.15499999999994,15.1847772499668,0.169423526357187,0.171319446097077,0.166493319060769,14.6775409584518,6.42927457508246,7.57745246016128E-05
3.15749999999994,15.1842263686653,0.169390443478333,0.17128499335286,0.166470950203006,14.6770799816311,6.42927517221258,7.6371654717633E-05
3.15999999999994,15.1836755781394,0.169355048372638,0.171252800049493,0.166447583814808,14.6766201459024,6.42927711196365,7.83114057902878E-05
3.16249999999994,15.1831209943945,0.169320484972714,0.171220047132049,0.166423051540994,14.6761574107488,6.42927558259355,7.67820356912807E-05
3.16499999999994,15.1825719951781,0.169285934485881,0.171186679077469,0.166401116285003,14.6756982653298,6.42927832614506,7.95255872034772E-05
3.16749999999994,15.1820214151906,0.169251781893215,0.171153254109312,0.166379946547862,14.6752364326402,6.4292780121502,7.92115923440306E-05
3.16999999999994,15.1814701908689,0.169218210054457,0.171119635117486,0.166357887527422,14.6747744581695,6.4292774763461,7.86757882371702E-05
3.17249999999994,15.1809210140356,0.169183917473854,0.171086423583033,0.16633730065162,14.6743133723271,6.42927799282938,7.91922715235316E-05
3.17499999999994,15.1803716210334,0.169149354936032,0.171053467247058,0.166315664861884,14.6738531339884,6.42927879660088,7.99960430182267E-05
3.17749999999994,15.1798229819015,0.169113395992185,0.171021932411803,0.166295388936525,14.673392264561,6.42927916630724,8.03657493859689E-05
3.17999999999994,15.1792720730153,0.169079583301807,0.170988333951105,0.16627437591792,14.6729297798444,6.42927750648237,7.8705924511091E-05
3.18249999999994,15.1787243248021,0.169045566049582,0.170954796535801,0.166254464441674,14.672469497775,6.42927863716218,7.98366043186505E-05
3.18499999999994,15.1781664690791,0.169011076655149,0.170922182328018,0.166227617321969,14.672005592774,6.42927494598934,7.6145431481045E-05
3.18749999999994,15.1776181975116,0.168975568065231,0.170890709006235,0.166208738105062,14.6715431823351,6.42927306224774,7.42616898801174E-05
3.18999999999994,15.1770632292165,0.168940934864476,0.170858468690545,0.166181780129271,14.6710820455322,6.42927203039895,7.32298410870413E-05
3.19249999999994,15.1765160596714,0.168905519962303,0.170826572774184,0.166161911409561,14.6706220555253,6.42927345952653,7.46589686677623E-05
3.19499999999994,15.1759692886714,0.168871833369402,0.170793147140679,0.16614297500274,14.6701613331585,6.42927371817304,7.49176151799702E-05
3.19749999999994,15.1754234198171,0.168836830579245,0.170761156153733,0.166124861076186,14.6697005720079,6.42927405546521,7.52549073537168E-05
3.19999999999994,15.1748755604112,0.168802866479939,0.17072802651298,0.166106342088045,14.6692383253303,6.42927251522321,7.37146653531084E-05
3.20249999999994,15.1743312519509,0.1687701429686,0.17069367932086,0.166089093394813,14.6687783362666,6.42927369760053,7.48970426709405E-05
3.20499999999994,15.1737871326395,0.168735791887884,0.170660870403967,0.166071057397977,14.6683194129496,6.42927567586207,7.68753042112991E-05
3.20749999999994,15.1732425606318,0.168700733522049,0.170629161328573,0.166054234984469,14.6678584307967,6.42927569830802,7.68977501648393E-05
3.20999999999994,15.1726962850237,0.168668288794083,0.170594736794038,0.166035985155178,14.6673972742804,6.42927542227256,7.66217147045722E-05
3.21249999999994,15.1721516240515,0.168634715076828,0.17056137500858,0.166019047147872,14.6669364868182,6.42927570310687,7.690254900794E-05
3.21499999999994,15.17160576049,0.168600871018514,0.170528978201314,0.166001430763152,14.666474480507,6.42927367832289,7.48777650354526E-05
3.21749999999994,15.1710628930606,0.168565513598994,0.170497501564987,0.165985253677823,14.6660146242188,6.42927462500036,7.58244424972077E-05
3.21999999999994,15.1705185843888,0.168531081156235,0.170465169163195,0.165968133532534,14.6655542005368,6.4292749790855,7.61785276388593E-05
3.22249999999994,15.1699751824149,0.168499287498361,0.17043026039871,0.165952429694075,14.6650932048237,6.42927458426664,7.57837087865809E-05
3.22499999999994,15.1694307858888,0.16846537942132,0.170397546404179,0.165934675237787,14.6646331848255,6.42927532962244,7.65290645770023E-05
3.22749999999994,15.1688893415786,0.168431921539013,0.17036428283981,0.165919423998934,14.6641737132008,6.42927676862734,7.79680694789064E-05
3.22999999999994,15.1683451002568,0.16840040648357,0.1703294004576,0.165903192426045,14.6637121008896,6.42927567217984,7.68716219807786E-05
3.23249999999994,15.1678032086693,0.168366820518589,0.170296683583582,0.165888301882735,14.6632514026844,6.42927557527503,7.67747171757094E-05
3.23499999999994,15.1672606237453,0.168333104943001,0.170264240703434,0.165871894472957,14.6627913836259,6.42927603806922,7.72375113609058E-05
3.23749999999994,15.1667193700817,0.168298149415896,0.170232779017587,0.165857218475609,14.6623312231726,6.42927663860155,7.7838043695877E-05
3.23999999999994,15.166175040597,0.168265199347521,0.170199982228446,0.165841384177834,14.6618684748432,6.42927366231553,7.48617576711297E-05
3.24249999999994,15.1656097909259,0.168231756816343,0.170167686483902,0.165803617306902,14.6614067303188,6.42927162979445,7.28292365952399E-05
3.24499999999994,15.1650682436472,0.168196723402763,0.170136593832025,0.165788733223092,14.6609461931893,6.42927178553996,7.29849820970685E-05
3.24749999999994,15.1645298765512,0.168164311626356,0.170102596799325,0.165775318631909,14.6604876494936,6.4292743199289,7.55193710455515E-05
3.24999999999994,15.1639906317966,0.168131011190628,0.170069806460698,0.165760802120511,14.6600290120248,6.42927628211755,7.74815596944478E-05
3.25249999999994,15.1634522813503,0.168097662957702,0.170037104714369,0.165747733777866,14.6595697799004,6.42927784106346,7.90405056054766E-05
3.25499999999994,15.162911980038,0.168064759453808,0.17000453129645,0.165733557010781,14.659109132277,6.42927741631954,7.86157616818883E-05
3.25749999999994,15.1623728550186,0.16803179686168,0.169971643566531,0.165720904777428,14.658648509813,6.42927691370424,7.81131463813978E-05
3.25999999999994,15.1618307869634,0.167998052128994,0.169940046114592,0.165707290832916,14.6581853978869,6.42927336708138,7.45665235220017E-05
3.26249999999994,15.1612926680429,0.167964390161731,0.169908074152146,0.165695009384371,14.6577251943446,6.42927329856941,7.44980115534588E-05
3.26499999999994,15.1607543152341,0.167929785009184,0.169877308603458,0.165681420687914,14.6572658009336,6.42927376782094,7.49672630835363E-05
3.26749999999994,15.160216049916,0.167895315139368,0.169846306710971,0.165669267996684,14.6568051600689,6.42927350010088,7.46995430169761E-05
3.26999999999994,15.1596764818483,0.167863243855041,0.169813330955046,0.165656580094708,14.6563433269435,6.42927130028361,7.24997257552928E-05
3.27249999999994,15.1591394743811,0.167830764493039,0.16978037186836,0.165645127461627,14.6558832105581,6.42927165553368,7.28549758246544E-05
3.27499999999994,15.1586011543031,0.167799486347614,0.169746921118724,0.165632936805132,14.6554218100316,6.42927032328741,7.15227295486898E-05
3.27749999999994,15.1580542953916,0.16776731021495,0.16971402269955,0.165609762978217,14.6549631994989,6.42927217286501,7.33723071490999E-05
3.27999999999994,15.1575180253716,0.16773253880217,0.169683788690468,0.165598220162231,14.6545034777167,6.4292728089108,7.40083529464641E-05
3.28249999999994,15.156983414273,0.167701489191903,0.16964975632145,0.165588195066911,14.6540439736928,6.42927377387094,7.49733130831487E-05
3.28499999999994,15.1564463128086,0.167668781625092,0.169617761622437,0.165576730646535,14.6535830389146,6.42927264127742,7.384071956551E-05
3.28749999999994,15.1559125739794,0.167636752654789,0.169584963699961,0.165567117548417,14.6531237400763,6.42927376409705,7.4963539193007E-05
3.28999999999994,15.1553742125291,0.167603945879252,0.169553490041332,0.165554181212461,14.652662595396,6.42927271065418,7.39100963187411E-05
3.29249999999994,15.1548411354895,0.167571403864874,0.169521644792012,0.165545206819233,14.6522028800134,6.42927315988999,7.43593321299585E-05
3.29499999999994,15.1543059173457,0.167538856809284,0.16949010653441,0.165534595204646,14.6517423587974,6.42927202282228,7.32222644206359E-05
3.29749999999994,15.1537703457593,0.167504948686132,0.169460110393946,0.165526091808176,14.651279194871,6.42926797086822,6.91703103630203E-05
3.29999999999994,15.1532341029279,0.167471852958006,0.169429279647632,0.165515280901979,14.6508176894203,6.42926612323828,6.73226804259741E-05
3.30249999999994,15.1527016720629,0.167439226757026,0.169397871065362,0.165507139158246,14.6503574350822,6.42926610205796,6.7301500097372E-05
3.30499999999994,15.1520533662966,0.167408338054298,0.16936616289027,0.165386189299137,14.6498926760529,6.42926027679341,6.14762355510834E-05
3.30749999999994,15.1515246472967,0.167375535771549,0.169335319069559,0.165377882624882,14.6494359098307,6.42926378969914,6.4989141282723E-05
3.30999999999994,15.150916990242,0.167341080574374,0.169307803045016,0.165298234190709,14.6489698724319,6.42925583956436,5.70390065055548E-05
3.31249999999994,15.1503881941881,0.167309736340579,0.169275681009526,0.165290847759782,14.6485119290782,6.42925800461432,5.92040564590945E-05
3.31499999999994,15.1497874410273,0.167278135258296,0.169245177612298,0.16521562762112,14.6480485005356,6.42925338821673,5.45876588731176E-05
3.31749999999994,15.1492589553388,0.167246984444631,0.169213742920062,0.165209130868467,14.6475890971057,6.42925358737098,5.47868131199891E-05
3.31999999999994,15.1487303053696,0.167215494861566,0.169182472658757,0.165202681864173,14.6471296559851,6.42925414635225,5.53457943928137E-05
3.32249999999994,15.1482029373819,0.167184743417923,0.169150418954624,0.165196996697922,14.6466707783115,6.42925503660543,5.62360475750978E-05
3.32499999999994,15.147675839094,0.167152902505884,0.169119667717235,0.165190727062785,14.6462125418081,6.42925640978952,5.76092316624255E-05
3.32749999999994,15.1471474026049,0.167121228625726,0.169088815606239,0.165185477746458,14.6457518806265,6.42925506538848,5.62648306221547E-05
3.32999999999994,15.1466200549586,0.167089181882425,0.169058123756754,0.165179668300353,14.6452930810191,6.42925639781123,5.75972533702895E-05
3.33249999999994,15.1460939047187,0.167060074541401,0.169024525166964,0.165175029482601,14.6448342755277,6.4292576985686,5.88980107458781E-05
3.33499999999994,15.1455666597654,0.167030493276617,0.168991792637025,0.165169830909632,14.6443745429421,6.42925782145717,5.90208993145325E-05
3.33749999999994,15.1450421452178,0.166998736041452,0.168960762626814,0.165165374016727,14.6439172725328,6.42926090559697,6.2105039114968E-05
3.33999999999994,15.1445168003477,0.166966106336843,0.168931185639933,0.165160519533764,14.6434589888372,6.4292624524596,6.36519017440662E-05
3.34249999999994,15.1439906581458,0.166934341491888,0.168900766084116,0.165156956721653,14.6429985938481,6.42926106591887,6.22653610076185E-05
3.34499999999994,15.1434632426992,0.166901858991834,0.168871388433221,0.165152636307092,14.6425373589671,6.42925907819021,6.02776323539444E-05
3.34749999999994,15.1429379630533,0.166871808764084,0.168839700793566,0.16514949100184,14.6420769624938,6.42925803301768,5.92324598205351E-05
3.34999999999994,15.142411281295,0.166841337499716,0.168808534739222,0.1651455646649,14.6416158443912,6.4292563999825,5.75994246378997E-05
3.35249999999994,15.1418861716772,0.166810606203553,0.168777858008415,0.165142786864998,14.6411549206002,6.42925440978466,5.56092268055863E-05
3.35499999999994,15.1413606603023,0.166777905551637,0.16874938984788,0.165138844005244,14.6406945208975,6.42925291430765,5.41137497940269E-05
3.35749999999994,15.1408343036716,0.16674554277413,0.168720664697161,0.165136427282976,14.6402316689173,6.42924870622518,4.99056673239906E-05
3.35999999999994,15.1403087816344,0.166715292692871,0.16868985626964,0.16513305778518,14.6397705748867,6.42924702913064,4.82285727834153E-05
3.36249999999994,15.139787234954,0.166683817633905,0.168659885155438,0.165131297361858,14.6393122348028,6.42924882150011,5.00209422522602E-05
3.36499999999994,15.1392647973994,0.166654928119817,0.168627779814624,0.165128724806019,14.6388533646589,6.42924988738828,5.10868304184342E-05
3.36749999999994,15.1387453354782,0.166624382335799,0.168597359554734,0.165127415544896,14.6383961780428,6.42925273969485,5.39391369951403E-05
3.36999999999994,15.1382202990471,0.166592033637743,0.168568972399536,0.165122706781341,14.6379365862285,6.42925300797013,5.42074122691361E-05
3.37249999999994,15.1377004703618,0.166561357080322,0.168538863435474,0.165121835212231,14.6374784146338,6.42925497345092,5.61728930605909E-05
3.37499999999994,15.1371780007746,0.166531630984156,0.168508324295234,0.165119713268554,14.6370183322267,6.42925478637404,5.5985816182158E-05
3.37749999999994,15.136657783167,0.16650266710457,0.168477023445235,0.165119301393081,14.6365587912241,6.42925529443431,5.64938764480161E-05
3.37999999999994,15.136137714672,0.166473665424015,0.168446137224816,0.165118162622278,14.6360997494009,6.42925634908255,5.7548524692308E-05
3.38249999999994,15.1356179775453,0.166443576925288,0.168416222378616,0.165118127741942,14.6356400504994,6.42925656770066,5.7767142805254E-05
3.38499999999994,15.1350990910003,0.166412894353339,0.168387107240689,0.165117152105725,14.6351819373006,6.42925819471034,5.9394152479797E-05
3.38749999999994,15.1345790582349,0.166383085843709,0.16835739628217,0.165117328145127,14.6347212479639,6.42925733371552,5.85331576665737E-05
3.38999999999994,15.1340572081694,0.16635355333491,0.16832783854577,0.165116661228969,14.6342591550597,6.42925443442297,5.56338651076516E-05
3.39249999999994,15.1335395150955,0.166323303731623,0.168298890279512,0.16511722381402,14.6338000972703,6.42925515404454,5.63534866824256E-05
3.39499999999994,15.1330167014734,0.166294641281384,0.16826860319619,0.165113629754911,14.6333398272409,6.42925484398776,5.60434299039514E-05
3.39749999999994,15.1324979958307,0.166266359725479,0.168237925371941,0.16511089016511,14.6328828205682,6.42925815790872,5.93573508664846E-05
3.39999999999994,15.13197967389,0.166236200391241,0.168209651158459,0.165111113812943,14.6324227085274,6.42925811005632,5.93094984591147E-05
3.40249999999994,15.1314645406914,0.166208223097612,0.168179084698307,0.165112661130687,14.6319645717648,6.42926026603233,6.14654744701681E-05
3.40499999999994,15.1309481347089,0.166177869632131,0.168151061073847,0.165113504585208,14.6315056994177,6.42926161268486,6.28121270001003E-05
3.40749999999994,15.1304296200068,0.166148573164262,0.168122344815531,0.165113440888341,14.6310452611386,6.42926094695785,6.21463999905814E-05
3.40999999999994,15.1299135273527,0.166120683511687,0.168092363404944,0.165114786815431,14.6305856936206,6.42926156294183,6.27623839690727E-05
3.41249999999994,15.1293986739946,0.1660910081109,0.168064360701453,0.165117334914923,14.6301259702674,6.42926200822838,6.3207670525145E-05
3.41499999999994,15.1288842241384,0.16606252257893,0.168035280873084,0.165119297689635,14.6296671229967,6.42926333545825,6.45349003960405E-05
3.41749999999994,15.1283691223405,0.166033307519618,0.168007169513841,0.1651214709517,14.6292071743554,6.42926346270725,6.4662149394934E-05
3.41999999999994,15.1278539043772,0.166005863935696,0.167977977305684,0.165123883757788,14.6287461793781,6.42926231828222,6.35177243655249E-05
3.42249999999994,15.1273386622247,0.16597655276632,0.167950436697189,0.165126668898622,14.6282850038626,6.42926073711154,6.19365536795868E-05
3.42499999999994,15.1268180318369,0.165946226044528,0.167924433687733,0.165128783762017,14.6278185883426,6.42925204859165,5.32480337920305E-05
3.42749999999994,15.1263000367993,0.165914856690282,0.16789946348086,0.165132963227967,14.6273527534002,6.42924332186178,4.45213039199643E-05
3.42999999999994,15.1257880299579,0.165883189872014,0.167874652830761,0.165136857888966,14.6268933293661,6.42924434377511,4.55432172561387E-05
3.43249999999994,15.1252776275927,0.165856505621065,0.167845116727541,0.165141885935912,14.6264341193082,6.42924548184813,4.66812902724101E-05
3.43499999999994,15.1247663958947,0.165831980507866,0.167813796548293,0.165146178675796,14.6259744401627,6.42924640749461,4.76069367518761E-05
3.43749999999994,15.1242455819506,0.165805485430784,0.167784655734301,0.165140538765617,14.6255149020199,6.42924742846354,4.86279056790551E-05
3.43999999999994,15.1237352114661,0.165779156288305,0.167755604537693,0.165145445591296,14.6250550050488,6.42924802187801,4.92213201495062E-05
3.44249999999994,15.1232257437017,0.165749766709961,0.167729324174245,0.165151790424005,14.6245948623935,6.42924852690429,4.9726346429857E-05
3.44499999999994,15.1227178707025,0.165720280684816,0.167703304589319,0.16515745262888,14.6241368327995,6.42925092140969,5.2120851836257E-05
3.44749999999994,15.122208960439,0.165694124853023,0.167674522271692,0.165163817303526,14.6236764960107,6.42925092139157,5.21208337094237E-05
3.44999999999994,15.1216991746993,0.165666024794725,0.167647778478003,0.165169219908367,14.6232161515182,6.42925131492861,5.25143707470477E-05
3.45249999999994,15.1211921692279,0.165640228295177,0.167618938558924,0.165176470193941,14.6227565321799,6.42925211428672,5.33137288583063E-05
3.45499999999994,15.1206839419267,0.165613007158406,0.167591920896318,0.165182735310021,14.6222962785619,6.42925250088492,5.37003270615344E-05
3.45749999999994,15.1201773297951,0.165586323814787,0.167564369164343,0.165190315795382,14.6218363210206,6.42925316719862,5.43666407644139E-05
3.45999999999994,15.1196701505418,0.165560330943563,0.167536445172382,0.165197139726446,14.6213762346995,6.42925355976983,5.4759211970179E-05
3.46249999999994,15.119160812843,0.165532094825023,0.167511405470106,0.165204808392683,14.6209125041552,6.42924931833857,5.05177807088586E-05
3.46499999999994,15.1186546304667,0.165503387115682,0.167486379070815,0.165212050203339,14.6204528140769,6.42925027595609,5.14753982328031E-05
3.46749999999994,15.1181515619381,0.165478410472884,0.167457643900631,0.165220612605737,14.6199948949589,6.42925342820212,5.46276442605631E-05
3.46999999999994,15.1176450826464,0.165453078108662,0.167429915460403,0.165228195049094,14.6195338940282,6.42925306011317,5.42595553074676E-05
3.47249999999994,15.1171405919681,0.165426179752752,0.167403784975074,0.165236978161247,14.619073649079,6.42925372438178,5.49238239200278E-05
3.47499999999994,15.1166360833731,0.165400642528655,0.16737655111255,0.165245000350532,14.6186138893813,6.42925484030099,5.60397431303983E-05
3.47749999999994,15.1161321676701,0.165374588628997,0.167350044470324,0.165254163160455,14.6181533714103,6.42925524073692,5.64401790619229E-05
3.47999999999994,15.1156277951112,0.165347635893615,0.167324580159868,0.165262570913592,14.6176930081441,6.42925571732802,5.6916770160953E-05
3.48249999999994,15.1151233665201,0.165320930309585,0.167299036956242,0.165271758991228,14.6172316402631,6.42925506390952,5.6263351661201E-05
3.48499999999994,15.1146192829794,0.165295132465724,0.167273092670601,0.165280479781743,14.6167705780613,6.42925494652437,5.61459665160413E-05
3.48749999999994,15.1141181732642,0.165271086013444,0.167245478789487,0.165290593146497,14.6163110153148,6.42925623450884,5.74339509800126E-05
3.48999999999994,15.1136143134757,0.16524421544066,0.167220952197308,0.1652997560126,14.6158493898251,6.42925536797938,5.65674215220469E-05
3.49249999999994,15.1131121611089,0.165218709050837,0.167195437291703,0.16530988798059,14.6153881267858,6.42925475847502,5.59579171657276E-05
3.49499999999994,15.1126094507808,0.165191159142676,0.167172119160582,0.165319677466171,14.6149264950114,6.42925373598622,5.49354283592152E-05
3.49749999999994,15.1121091277132,0.165165240863121,0.167147292711209,0.165330446513623,14.6144661476253,6.42925461168734,5.58111294868269E-05
3.49999999999994,15.1116065662814,0.165140428253449,0.167121582095807,0.16534048306099,14.6140040728712,6.42925335492326,5.45543653984737E-05
3.50249999999994,15.1111010678462,0.165114808407134,0.167096886162044,0.165351773137356,14.6135376001397,6.42924633018373,4.75296258724001E-05
3.50499999999994,15.1106022967878,0.165087155755623,0.167074122212185,0.165362330582769,14.6130786882372,6.42924817659312,4.93760352613393E-05
3.50749999999994,15.1101024188275,0.165062052697846,0.167048990480462,0.165373878188961,14.6126174974602,6.42924850028688,4.96997290237999E-05
3.50999999999994,15.1096025517659,0.165039362273605,0.167021838014576,0.165384782749173,14.6121565687286,6.4292490006898,5.02001319455658E-05
3.51249999999994,15.1091039833439,0.165015963125028,0.166995552423998,0.165397010533124,14.6116954572618,6.42924947657997,5.06760221092861E-05
3.51499999999994,15.108606706137,0.164993492253609,0.166968286897404,0.165409088714206,14.6112358382718,6.42925177035183,5.29697939732898E-05
3.51749999999994,15.1081089900593,0.164969343511776,0.166943321097341,0.165421343248862,14.6107749822013,6.4292524578451,5.36572872418262E-05
3.51999999999994,15.1076111789037,0.164943283855822,0.166920240576096,0.165433162263128,14.6103144922086,6.42925354783419,5.47472763292589E-05
3.52249999999994,15.107113770667,0.164918748380361,0.166896224352,0.165445241568881,14.6098535563657,6.4292539061239,5.51055660462651E-05
3.52499999999994,15.1066169764538,0.164894581071863,0.166871794929457,0.165457499057091,14.6093931013954,6.42925516236465,5.63618067959126E-05
3.52749999999994,15.1061219993871,0.164870270846574,0.166847953869941,0.165471008663054,14.6089327660076,6.42925628823461,5.74876767558408E-05
3.52999999999994,15.1056255903015,0.164845886592032,0.166824353460193,0.165483941475581,14.6084714087736,6.42925644957808,5.76490202188751E-05
3.53249999999994,15.105129935553,0.164820795150636,0.166801625508698,0.165498355759393,14.6080091591342,6.4292558165172,5.70159593440422E-05
3.53499999999994,15.1046346236438,0.16479854646542,0.166776328773899,0.165512044590604,14.6075477038139,6.4292560268923,5.72263344391644E-05
3.53749999999994,15.1041386603883,0.164774306329195,0.166753281614792,0.165526890327381,14.6070841821169,6.42925372520582,5.49246479657484E-05
3.53999999999994,15.1036430944497,0.164749915068283,0.166730650221983,0.16554074338846,14.606621785771,6.42925282031077,5.40197529126374E-05
3.54249999999994,15.103147696569,0.16472635365376,0.166707295342469,0.165555984851814,14.6061580627209,6.42925056593066,5.17653728033807E-05
3.54499999999994,15.1026548946514,0.164703052118704,0.166683951176464,0.16557048755734,14.6056974037989,6.4292518810568,5.30804989384848E-05
3.54749999999994,15.1021623172618,0.164681147248066,0.166659297800903,0.165585241728066,14.6052366304847,6.42925333882906,5.4538271198723E-05
3.54999999999994,15.1016694439829,0.16465865436634,0.166635538134479,0.165600288785702,14.6047749626964,6.4292536636798,5.48631219370321E-05
3.55249999999994,15.1011788532447,0.164637668400237,0.166610555766831,0.165616494746309,14.6043141343313,6.42925498839079,5.61878329286003E-05
3.55499999999994,15.1006871657049,0.164613871369239,0.166588450281412,0.165631911445202,14.603852932609,6.42925625828717,5.74577293122047E-05
3.55749999999994,15.1001962991389,0.164593230389542,0.16656359979291,0.165648387116859,14.6033910818396,6.42925660032142,5.77997635637928E-05
3.55999999999994,15.0997056601288,0.164569494318189,0.166541834859375,0.165664044052526,14.6029302868987,6.42925814239001,5.93418321539474E-05
3.56249999999994,15.0992142999969,0.164546920872216,0.166519323000371,0.165680896657052,14.6024671594672,6.42925728109674,5.84805388825771E-05
3.56499999999993,15.0987254911202,0.164525363282275,0.166495541838936,0.165695829993965,14.6020087560051,6.42926138698201,6.2586424149913E-05
3.56749999999993,15.0982355044777,0.164501285629697,0.166475036323067,0.165713301291873,14.6015458812331,6.42926062087493,6.1820317074357E-05
3.56999999999993,15.0977447658712,0.16447903869238,0.166452825792036,0.165729948852437,14.6010829525344,6.4292598492872,6.10487293419837E-05
3.57249999999993,15.0972554730773,0.164457875756372,0.16642993130431,0.165747934174144,14.6006197318425,6.42925911679861,6.03162407486479E-05
3.57499999999993,15.0967652943202,0.164435880555676,0.166408255802934,0.165765155460118,14.6001560025014,6.42925734775329,5.85471954277494E-05
3.57749999999993,15.0962762844264,0.164413116176234,0.166387442786974,0.165783593195913,14.5996921322673,6.42925554884794,5.6748290077735E-05
3.57999999999993,15.0957870516117,0.16438963710407,0.16636733630257,0.165801446477806,14.5992286317273,6.42925326302675,5.44624688920692E-05
3.58249999999993,15.0953004795797,0.164365912745005,0.166347874941686,0.165820304382793,14.5987663875102,6.42925368782909,5.48872712275994E-05
3.58499999999993,15.0948143832299,0.16434486626085,0.166325729168629,0.165838506657563,14.5983052811429,6.4292553256738,5.6525115943451E-05
3.58749999999993,15.0943279185683,0.164323901937921,0.166303963749851,0.16585738223582,14.5978426706447,6.4292553586808,5.65581229414747E-05
3.58999999999993,15.0938406494778,0.16430317830094,0.166282293824477,0.165875918071832,14.5973792592805,6.42925475505636,5.59544985030413E-05
3.59249999999993,15.0933537449406,0.16428072126216,0.166262646207746,0.165895394236617,14.5969149832341,6.42925312944934,5.43288914851558E-05
3.59499999999993,15.0928650381996,0.164259848973571,0.166241255893062,0.165910601920986,14.5964533314119,6.42925463319923,5.58326413688803E-05
3.59749999999993,15.0923800131393,0.164238807700492,0.166220320051472,0.165930193363637,14.5959906920237,6.42925480920841,5.60086505512203E-05
3.59999999999993,15.0918923913489,0.164219881092973,0.166197511706398,0.165947028061558,14.595527970488,6.42925535718606,5.65566282020313E-05
3.60249999999993,15.091395839821,0.16419916603993,0.166177320429777,0.16595599445384,14.5950633588974,6.42925349259775,5.46920398889483E-05
3.60499999999993,15.0909125788149,0.16417920246703,0.166156050484551,0.165976325960197,14.5946009999032,6.42925426984936,5.54692915031296E-05
3.60749999999993,15.0904312707272,0.164157981165984,0.16613635062945,0.165997981553568,14.5941389573782,6.42925555261416,5.67520563041768E-05
3.60999999999993,15.0899505686244,0.164137502366208,0.166115784636199,0.166018881947414,14.5936783996746,6.4292583376942,5.95371363374397E-05
3.61249999999993,15.0894679747426,0.164118265584363,0.16609488939701,0.16604096761206,14.5932138521492,6.42925662319859,5.78226407270677E-05
3.61499999999993,15.0889855690434,0.164096825251265,0.166076079133824,0.166062239839466,14.5927504248188,6.42925644508751,5.76445296474048E-05
3.61749999999993,15.0885040604619,0.164078238586451,0.166054582812667,0.166084823192693,14.5922864158701,6.42925595535725,5.71547993963861E-05
3.61999999999993,15.0880217856343,0.164060112546429,0.166032963534242,0.166106500831124,14.5918222087225,6.42925523531306,5.64347551996747E-05
3.62249999999993,15.0875402200812,0.164042039254077,0.166011807909664,0.166128935053199,14.5913574378642,6.42925402614127,5.52255834165294E-05
3.62499999999993,15.0870617209612,0.1640229023986,0.165991316270468,0.166150803412968,14.5908966988792,6.42925702343564,5.82228777812332E-05
3.62749999999993,15.0865798994337,0.164002920987448,0.165972289558377,0.166172198712887,14.590432490175,6.42925645444463,5.76538867731458E-05
3.62999999999993,15.0861008740495,0.163982353511167,0.165953834078191,0.166194624764995,14.5899700616951,6.42925806856513,5.92680072735163E-05
3.63249999999993,15.0856206518721,0.163963689286526,0.16593397327126,0.166218372989923,14.5895046163244,6.42925611851998,5.73179621206066E-05
3.63499999999993,15.0851433567437,0.163943185212787,0.165915981792612,0.16624124467813,14.5890429450602,6.42925852626843,5.97257105763305E-05
3.63749999999993,15.0846653041412,0.163924892158442,0.165896334572244,0.166265169552333,14.5885789078581,6.42925836747783,5.95669199716653E-05
3.63999999999993,15.0841878251864,0.163905887744105,0.165877168494962,0.166288290253855,14.5881164786934,6.42925998687397,6.11863161132931E-05
3.64249999999993,15.0837105674744,0.163887978641697,0.165857592196243,0.166312838889615,14.5876521577468,6.42925949151066,6.06909528002575E-05
3.64499999999993,15.0832333404152,0.163868947209082,0.165839155335275,0.166336547295475,14.5871886905754,6.42926022015906,6.14196011969881E-05
3.64749999999993,15.082757551515,0.163851855267624,0.165819162448779,0.166361486443821,14.5867250473548,6.4292607761939,6.19756360435986E-05
3.64999999999993,15.0822795546961,0.163833042845856,0.165801214285523,0.166385649426966,14.5862596481377,6.42925926228707,6.04617292108145E-05
3.65249999999993,15.0818009169507,0.163813790073223,0.165784105029989,0.166409990661879,14.5857930311856,6.42925623866754,5.74381096836163E-05
3.65499999999993,15.0813248294308,0.163795806169348,0.165765596179524,0.166434739802238,14.5853286872797,6.42925636106838,5.75605105170851E-05
3.65749999999993,15.0808511638835,0.163777768879378,0.165747334300133,0.166460840314382,14.5848652203896,6.4292574488396,5.86482817457323E-05
3.65999999999993,15.0803759222905,0.163760454328478,0.165728809344012,0.166486005053807,14.5844006535642,6.42925730146553,5.85009076754517E-05
3.66249999999993,15.0799015518176,0.163741888801506,0.165711549038825,0.166512401710791,14.5839357122665,6.42925704590708,5.82453492192769E-05
3.66499999999993,15.079427549726,0.163724674507781,0.165693125609435,0.166537572160218,14.5834721774485,6.42925840856146,5.96080035997204E-05
3.66749999999993,15.0789538224844,0.163708031425653,0.165674524842524,0.166564413240983,14.5830068529752,6.429257693789,5.88932311433865E-05
3.66999999999993,15.0784817888451,0.16368918172297,0.165658373669477,0.166590138388811,14.5825440950639,6.42925967746455,6.08769066925419E-05
3.67249999999993,15.0780111028026,0.163671633269317,0.165640902096327,0.166616955360536,14.5820816120765,6.42926219185387,6.33912960159577E-05
3.67499999999993,15.0775358516795,0.163654951872628,0.16562346815679,0.166642751168068,14.581614680482,6.42925969178266,6.0891224803683E-05
3.67749999999993,15.0770625402879,0.163637460676197,0.165607098516143,0.166669365079453,14.5811486160161,6.42925840420679,5.9603648927542E-05
3.67999999999993,15.0765889499822,0.163621167960717,0.165589489805788,0.166695945512535,14.5806823467031,6.42925697968214,5.81791242790786E-05
3.68249999999993,15.0761185362252,0.16360544562078,0.165571427464273,0.16672382872162,14.5802178344185,6.42925769071264,5.88901547775578E-05
3.68499999999993,15.0756468131724,0.16358775850904,0.165555587649841,0.166751152638826,14.5797523143747,6.42925687176403,5.80712061699629E-05
3.68749999999993,15.0751752231806,0.163569176766876,0.1655408655609,0.166779545622434,14.5792856352304,6.42925495114986,5.61505920018135E-05
3.68999999999993,15.0747057704469,0.163551689297132,0.165525022514756,0.166807371919311,14.5788216867157,6.42925656030297,5.77597451121292E-05
3.69249999999993,15.0742360874612,0.163536960491894,0.165506827300219,0.166836003057011,14.5783562966121,6.42925659489971,5.77943418562654E-05
3.69499999999993,15.0737670904955,0.163521108852819,0.165490190076909,0.16686422803186,14.5778915635339,6.42925736059003,5.85600321683088E-05
3.69749999999993,15.0732972876517,0.163506053087402,0.165472949551273,0.166893659568442,14.5774246254445,6.42925583207098,5.7031513119199E-05
3.69999999999993,15.0728300535231,0.163489845793804,0.165456745690766,0.166921986836269,14.5769614752023,6.42925843638325,5.96358253890372E-05
3.70249999999993,15.0723628599244,0.163473909313189,0.165440843545355,0.166951952233687,14.5764961548321,6.42925878567795,5.99851200959733E-05
3.70499999999993,15.0718938242892,0.163457890833731,0.165425326950122,0.166980753621864,14.5760298528835,6.42925820158241,5.94010245471566E-05
3.70749999999993,15.0714276802001,0.163444606144128,0.165407311971059,0.167011216415589,14.5755645456693,6.42925886084886,6.00602910054704E-05
3.70999999999993,15.0709600439686,0.16342867363574,0.165392034466761,0.167040701872905,14.5750986339932,6.42925879756042,5.99970025580987E-05
3.71249999999993,15.0704937398035,0.163414312891563,0.165375598412284,0.167071582454178,14.5746322460455,6.42925812276679,5.93222089335654E-05
3.71499999999993,15.0700270707881,0.163397661000135,0.165361688424163,0.16710157733492,14.5741661440289,6.42925784481426,5.90442564014637E-05
3.71749999999993,15.0695634494974,0.163381555454285,0.165347319464562,0.167132860090774,14.5737017144878,6.42925954261723,6.07420593672359E-05
3.71999999999993,15.0690949570912,0.16336816910549,0.165330847014056,0.167163115270513,14.5732328257011,6.42925629102065,5.74904627894668E-05
3.72249999999993,15.0686273621456,0.163352010918985,0.16531746223035,0.167194961695396,14.5727629273009,6.42925157213165,5.27715737899115E-05
3.72499999999993,15.0681608923073,0.163336360407631,0.165303748573042,0.167224821379998,14.5722959619466,6.42925089657654,5.20960186793928E-05
3.72749999999993,15.0676963484341,0.163321774810671,0.165288992976257,0.167256855330698,14.5718287253165,6.42924992137882,5.11208209594827E-05
3.72999999999993,15.0672316021126,0.163308243831299,0.165273703234391,0.167286504962814,14.5713631500841,6.4292504515088,5.16509509465024E-05
3.73249999999993,15.0667699499026,0.163293131055587,0.165259676620127,0.167319078508096,14.5708980637188,6.42925216748237,5.33669245132984E-05
3.73499999999993,15.0663054968606,0.163280229544604,0.165244059121191,0.167350110943829,14.5704310972509,6.42925172328849,5.29227306333979E-05
3.73749999999993,15.0658435357665,0.163265015701356,0.165230898691878,0.167383098876459,14.5699645224968,6.42925149642236,5.26958645004072E-05
3.73999999999993,15.0653800817845,0.163250177598745,0.165217500129652,0.167414845755248,14.5694975583009,6.42925106257303,5.22620151741648E-05
3.74249999999993,15.0649200957299,0.163236932489066,0.165202669350797,0.167448182243471,14.5690323116466,6.42925277614351,5.39755856561186E-05
3.74499999999993,15.0644586524744,0.163222660187196,0.165189151266038,0.167480564411574,14.5685662766095,6.42925369658198,5.48960241228968E-05
3.74749999999993,15.0639979025587,0.163210160157171,0.165174283134372,0.167514095969433,14.5680993632977,6.42925380091339,5.50003555357392E-05
3.74999999999993,15.063536594108,0.163197249498406,0.165159992591872,0.167546679390416,14.5676326726273,6.42925374314509,5.49425872353737E-05
3.75249999999993,15.0630749181956,0.163182586962097,0.165147817461663,0.167579847218965,14.5671646665529,6.42925254939808,5.37488402194697E-05
3.75499999999993,15.0626138854707,0.163168929776893,0.165134716160961,0.167612901473208,14.5666973380596,6.42925255830234,5.37577444834625E-05
3.75749999999993,15.0621552084794,0.163158316084871,0.165118761229364,0.1676471900868,14.5662309410783,6.42925318731029,5.43867524305241E-05
3.75999999999993,15.0616949935198,0.163145302708796,0.165105594925078,0.167679560209919,14.565764535676,6.42925421234598,5.54117881224059E-05
3.76249999999993,15.0612372379224,0.163131903219074,0.165092915716176,0.167714281275261,14.5652981377119,6.42925535989381,5.65593359507233E-05
3.76499999999993,15.0607771551614,0.163120916643719,0.165077958597746,0.167747937518322,14.5648303424016,6.4292551536349,5.63530770394394E-05
3.76749999999993,15.0603205353638,0.163107721992764,0.165065652893598,0.167783305059626,14.5643638554178,6.42925598368772,5.71831298596948E-05
3.76999999999993,15.0598620989945,0.163093634661439,0.165054507502551,0.167817749495344,14.5638962073352,6.42925592447744,5.71239195839013E-05
3.77249999999993,15.0594063686567,0.16308164161436,0.165041452355785,0.167853448258748,14.5634298264278,6.4292573935154,5.85929575418476E-05
3.77499999999993,15.0589476611595,0.163069243002065,0.165029303297139,0.167888189436155,14.5629609254241,6.42925591565468,5.7115096822713E-05
3.77749999999993,15.0584911135932,0.163058321221544,0.165015732907752,0.167924197690259,14.5624928617737,6.42925564791491,5.68473570528027E-05
3.77999999999993,15.0580332736133,0.163046319598097,0.165003452448749,0.167959218898038,14.5620242826684,6.42925468175629,5.58811984276986E-05
3.78249999999993,15.0575680017489,0.16303380543786,0.16499195117706,0.167985891152699,14.5615563539813,6.42925476743732,5.59668794588575E-05
3.78499999999993,15.0571104124579,0.163022075484148,0.164979972395026,0.168021572905209,14.5610867916735,6.42925277427259,5.39737147278174E-05
3.78749999999993,15.056652634668,0.163010303013921,0.16496835885658,0.168058523780648,14.5606154490169,6.42924847735127,4.96767934166087E-05
3.78999999999993,15.0561978240362,0.162995431225465,0.164959686375667,0.168094499800238,14.5601482066348,6.42924950220526,5.07016474013966E-05
3.79249999999993,15.0557436080084,0.16298552044133,0.164946274660807,0.168128518375791,14.5596832945305,6.42925287431828,5.4073760422213E-05
3.79499999999993,15.0552889783013,0.162974316630811,0.16493453741188,0.168164715655014,14.5592154086036,6.42925331934608,5.45187882217135E-05
3.79749999999993,15.0548363731181,0.162962781995878,0.164923407792528,0.168202185949702,14.55874799738,6.42925415153696,5.53509790996998E-05
3.79999999999993,15.0543824219932,0.162952333841338,0.164911585372511,0.168238949930257,14.5582795528491,6.42925428208641,5.54815285491728E-05
3.80249999999993,15.053928585272,0.16294167230376,0.164900166994995,0.168276543172964,14.5578102028003,6.42925330702921,5.4506471355964E-05
3.80499999999993,15.0534752770482,0.162931109833279,0.164888858069356,0.168313656267144,14.5573416528784,6.42925335938659,5.45588287366172E-05
3.80749999999993,15.053023757638,0.16291998116499,0.164878206295379,0.168351942311412,14.5568736278662,6.42925379418855,5.49936306901699E-05
3.80999999999993,15.0525692086791,0.162910215032795,0.164866669152085,0.168387551734881,14.5564047727594,6.42925363104864,5.48304907823649E-05
3.81249999999993,15.0521181098244,0.162898107847448,0.164857563530608,0.1684263290818,14.5559361093645,6.42925369480708,5.48942492182292E-05
3.81499999999993,15.0516644974126,0.1628889931684,0.164845961039323,0.168464144076148,14.5554653991287,6.42925160469636,5.28041385008393E-05
3.81749999999993,15.0512131869751,0.162877578893254,0.164836680754172,0.168503169195107,14.5549957581326,6.42925035804274,5.15574848822808E-05
3.81999999999993,15.0507639799035,0.162866012999564,0.164827810375302,0.16854142962317,14.5545287269054,6.42925222027723,5.34197193680086E-05
3.82249999999993,15.050313008523,0.162855622397815,0.164817937701867,0.168580827782451,14.5540586206409,6.42925114097402,5.2340416157648E-05
3.82499999999993,15.049862819073,0.162847857249564,0.164805714677663,0.168619137139301,14.5535901100065,6.42925187610266,5.30755447973874E-05
3.82749999999993,15.0494139942072,0.162838991633334,0.164794873636163,0.168658578672014,14.5531215502657,6.42925247470636,5.36741485062109E-05
3.82999999999993,15.0489632244983,0.162829856437564,0.164784652068479,0.168697099450401,14.5526516165419,6.42925196828015,5.3167722294134E-05
3.83249999999993,15.0485135664556,0.162820991803068,0.164774270385953,0.168736901092476,14.5521814031741,6.42925106519904,5.22646411837968E-05
3.83499999999993,15.0480642344193,0.162811788998953,0.164764420223425,0.168775825082747,14.5517122001141,6.42925144078458,5.2640226723355E-05
3.83749999999993,15.0476163948121,0.162803470318424,0.164753923721067,0.168815829320245,14.5512431714524,6.42925212565161,5.33250937504448E-05
3.83999999999993,15.0471680967328,0.162795513609725,0.164743138072146,0.168854751360215,14.5507746936908,6.42925341659923,5.46160413730234E-05
3.84249999999993,15.0467199449173,0.162787277456455,0.164732938413695,0.168895260559113,14.550304468488,6.42925277788436,5.39773265053611E-05
3.84499999999993,15.0462706532413,0.162777104777585,0.164725264327611,0.168933625251447,14.5498346588846,6.4292526817724,5.38812145371992E-05
3.84749999999993,15.0458225923326,0.16276779598762,0.16471684755643,0.168974577069826,14.5493633717188,6.42925063277489,5.18322170286467E-05
3.84999999999993,15.0453729497993,0.162757276424457,0.164709841532932,0.169013329690259,14.5488925021517,6.42924921322808,5.04126702267627E-05
3.85249999999993,15.0449283558347,0.162749534901965,0.164700254403957,0.169054588151641,14.5484239783771,6.42925058717599,5.17866181297677E-05
3.85499999999993,15.0444812767496,0.162740785116074,0.164691999546237,0.169094943308427,14.5479535487788,6.42925006410213,5.12635442726506E-05
3.85749999999993,15.0440369229095,0.162731852586733,0.164683845748671,0.16913658752382,14.5474846370502,6.42925129053141,5.24899735516726E-05
3.85999999999993,15.0435917161704,0.162723867173613,0.164675053610619,0.169177266510905,14.5470155288753,6.42925242476868,5.36242108246654E-05
3.86249999999993,15.0431473548275,0.162716414232222,0.164665978015302,0.169219196349357,14.5465457662306,6.42925301106453,5.42105066720922E-05
3.86499999999993,15.0427014886868,0.162707553505681,0.164658801872924,0.169260153387976,14.5460749799202,6.42925236469296,5.35641351042671E-05
3.86749999999993,15.0422581223516,0.162699427129961,0.164650854054252,0.169302294050599,14.5456055471168,6.42925352663317,5.47260753140932E-05
3.86999999999993,15.0418143208848,0.162692263939023,0.1646422008321,0.1693435146367,14.545136341477,6.42925497881969,5.61782618362372E-05
3.87249999999993,15.0413703014323,0.162686023572537,0.164633288152106,0.169385831544518,14.5446651581631,6.42925405837372,5.52578158643513E-05
3.87499999999993,15.0409251105142,0.162677315297045,0.164626914996531,0.169427021430333,14.5441938587903,6.42925330416315,5.45036052930214E-05
3.87749999999993,15.0404816373066,0.162669593991584,0.16461981955274,0.169469053204383,14.5437231705579,6.42925299880726,5.41982493977855E-05
3.87999999999993,15.040036706074,0.162661145389906,0.164613510100346,0.169509750857679,14.543252299726,6.42925286204231,5.40614844508625E-05
3.88249999999993,15.0395937646313,0.162655213907504,0.164604978058047,0.169552566880424,14.5427810057854,6.42925217188903,5.33713311758888E-05
3.88499999999993,15.0391514136069,0.162649030537398,0.164596761584142,0.16959432748387,14.5423112940015,6.42925360485392,5.48042960577533E-05
3.88749999999993,15.0387102938751,0.162643350818952,0.164588403775294,0.169637519798481,14.5418410194824,6.42925428223807,5.54816802118552E-05
3.88999999999993,15.0382669460498,0.162636649965884,0.1645814069476,0.16967965843802,14.5413692306983,6.42925339031306,5.45897551971208E-05
3.89249999999993,15.037824670604,0.162629434315353,0.164575030950792,0.169723111023589,14.5408970943142,6.42925232085302,5.35202951663649E-05
3.89499999999993,15.0373835481499,0.162623564800211,0.164567399441483,0.169765605423499,14.5404269784847,6.42925362567671,5.48251188554616E-05
3.89749999999993,15.0369435169992,0.16261772604013,0.164560113835503,0.169809095493281,14.5399565816303,6.42925431877375,5.55182158903378E-05
3.89999999999993,15.0365016949683,0.162610069588373,0.164554877396246,0.169851807874967,14.5394849401087,6.42925404194164,5.52413837846544E-05
3.90249999999993,15.0360616141807,0.162604364774431,0.164547843122556,0.16989521271857,14.5390141935652,6.4292545774764,5.57769185407508E-05
3.90499999999993,15.0356195412595,0.162596738724704,0.164543243406476,0.169938149896888,14.5385414092314,6.42925299474987,5.41941920157996E-05
3.90749999999993,15.0351787512183,0.16259081918093,0.164537019877387,0.169981852686426,14.5380690594736,6.42925183867891,5.30381210541719E-05
3.90999999999993,15.0347373462259,0.162583925312179,0.164532070377425,0.170025350734199,14.5375959998021,6.42924967158501,5.08710271560631E-05
3.91249999999993,15.0342995049,0.162577979791595,0.164526047886166,0.170070157721879,14.5371253195004,6.42925093870795,5.21381500959706E-05
3.91499999999993,15.0338617821671,0.16257287441379,0.164519661071048,0.170113940071306,14.536655306611,6.42925246441239,5.36638545298729E-05
3.91749999999993,15.0334236176289,0.162567857726362,0.164513481391219,0.170158840530409,14.5361834379809,6.42925249647491,5.36959170549523E-05
3.91999999999993,15.0329852314356,0.162563607675419,0.164506736722861,0.170202702542457,14.5357121844949,6.42925319883853,5.43982806711085E-05
3.92249999999993,15.0325471369984,0.162558915429689,0.164500824318701,0.170247767326896,14.5352396299232,6.42925250470273,5.37041448698261E-05
3.92499999999993,15.0321093792892,0.162552929529116,0.164496220063839,0.170291811258177,14.5347684184381,6.42925352323991,5.4722682049757E-05
3.92749999999993,15.031672379418,0.162549910629781,0.164488923465143,0.170336977986991,14.5342965673361,6.4292536685117,5.48679538434627E-05
3.92999999999993,15.0312350960381,0.1625452157537,0.164483484104087,0.170381324385173,14.5338250717952,6.42925447201406,5.56714562005567E-05
3.93249999999993,15.0307986866071,0.162541125802265,0.164477846662689,0.17042688703431,14.5333528271078,6.42925410713135,5.53065734889557E-05
3.93499999999993,15.0303612649811,0.162535209500503,0.164474257096976,0.170471410086984,14.5328803882966,6.42925399890354,5.51983456791305E-05
3.93749999999993,15.0299228409422,0.162530324665926,0.164469841055449,0.170515897977191,14.5324067772436,6.42925236739155,5.35668336896222E-05
3.93999999999993,15.0294858824692,0.162525353142641,0.164465674002102,0.17056058790726,14.5319342674172,6.42925216630293,5.33657450692004E-05
3.94249999999993,15.0290511161148,0.162522030775283,0.164460030061024,0.17060648574432,14.5314625695341,6.42925298595783,5.41853999749264E-05
3.94499999999993,15.0286140443183,0.162517501853743,0.164456085840291,0.170651423885837,14.5309890327385,6.42925194559706,5.31450392013966E-05
3.94749999999993,15.0281806110729,0.162514049348919,0.164451004710004,0.170697612424949,14.5305179445891,6.42925340285535,5.4602297495876E-05
3.94999999999993,15.0277455066167,0.162508800169519,0.164447979981923,0.170742470263866,14.5300462562014,6.42925412344727,5.53228894073499E-05
3.95249999999993,15.0273101481764,0.162504110878577,0.16444462827577,0.170788235852866,14.5295731731692,6.42925365266439,5.48521065271146E-05
3.95499999999993,15.0268762906834,0.162500889120702,0.164439993874076,0.17083368477593,14.5291017229127,6.42925508020581,5.62796479481875E-05
3.95749999999993,15.0264427543906,0.162498644295252,0.164434948526809,0.170880408597467,14.5286287529711,6.42925481411549,5.60135576348486E-05
3.95999999999993,15.0260077293234,0.162494489631408,0.164431913857702,0.170926202698756,14.5281551231355,6.42925417615206,5.53755941998801E-05
3.96249999999993,15.0255758636219,0.162492453190913,0.164426760950893,0.170973144914137,14.5276835045659,6.42925559942562,5.67988677619979E-05
3.96499999999999,15.0251410842675,0.16248913928342,0.164423222301359,0.171019226056127,14.5272094966266,6.42925437297582,5.55724179651662E-05
3.96749999999999,15.024708553564,0.162485043373613,0.164420710295785,0.171066518532015,14.5267362813626,6.42925374780952,5.49472516642169E-05
3.96999999999999,15.0242719308486,0.162480422560303,0.164419111064636,0.171111232667258,14.5262611645564,6.42925117035814,5.23698002794504E-05
3.97249999999999,15.0238405253711,0.162477382221231,0.164416043040803,0.171158768311747,14.5257883317973,6.4292517529133,5.29523554444467E-05
3.97499999999999,15.0234088867222,0.16247594005435,0.1644115099575,0.171205167358409,14.5253162693519,6.4292532080402,5.44074823380924E-05
3.97749999999999,15.0229805779781,0.16247347910438,0.164408158321331,0.171253014983614,14.5248459255688,6.42925614202747,5.73414696081187E-05
3.97999999999999,15.0225399436588,0.162471016668178,0.164405198090659,0.171291575349202,14.5243721535508,6.42925560091978,5.68003619250135E-05
3.98249999999999,15.0221092745498,0.162466319406624,0.164404699174112,0.171339762179427,14.5238984937896,6.42925535673026,5.65561724066299E-05
3.98499999999999,15.0216786384043,0.162465363429052,0.164400561485681,0.171386958947695,14.5234257545419,6.42925637594736,5.75753895066811E-05
3.98749999999999,15.0212484068168,0.162465221482466,0.164395994818645,0.171435269064776,14.5229519214509,6.42925590890813,5.71083502691749E-05
3.98999999999999,15.0208175213791,0.162462685380544,0.164393897746348,0.171482504705052,14.5224784335472,6.42925622183274,5.74212748816194E-05
3.99249999999999,15.0203867365056,0.162460550383959,0.164391492278252,0.171528306390757,14.5220063874526,6.42925763371336,5.88331555011479E-05
3.99499999999999,15.0199561263412,0.162457764113474,0.164389974870702,0.171575721517569,14.5215326658395,6.42925778746903,5.89869111706776E-05
3.99749999999999,15.0195266811496,0.162456467621865,0.164387488391066,0.171624353084037,14.5210583720526,6.42925705215085,5.82515929892224E-05
3.99999999999999,15.0190979425491,0.162454816270719,0.164385403877229,0.171671872318984,14.5205858500822,6.4292584299413,5.962938344517E-05
4.00249999999999,15.0186706282025,0.16245352195699,0.164383246951892,0.171720779665437,14.5201130796282,6.42925952060342,6.0720045558682E-05
4.00499999999999,15.0182408695351,0.162450989059355,0.164382485479458,0.17176862443763,14.5196387705587,6.42925904902354,6.02484656830882E-05
4.00749999999999,15.0178128566483,0.162448468850992,0.164382007783127,0.171817582059457,14.5191647979547,6.4292589640409,6.01634830399433E-05
4.00999999999999,15.0173842584837,0.162447799886277,0.164379922006639,0.171865581654654,14.5186909549361,6.42925906241149,6.02618536298394E-05
4.01249999999999,15.0169570922539,0.16244667498631,0.16437853803701,0.171914837165572,14.518217042065,6.42925875259517,5.99520373114615E-05
4.01499999999999,15.016528492688,0.162443915443052,0.164378911920494,0.171962901209559,14.5177427641149,6.42925879906689,5.9998509035708E-05
4.01749999999999,15.0161004550579,0.162445168649876,0.164375786133993,0.172012096994877,14.5172674032792,6.42925749931387,5.86987560140528E-05
4.01999999999999,15.0156726185094,0.162444056855463,0.164375009751842,0.172060354277307,14.5167931976248,6.42925734609962,5.85455417656533E-05
4.02249999999999,15.0152437208249,0.162442680614883,0.16437485886987,0.172109648982939,14.5163165323572,6.42925438883249,5.5588274634033E-05
4.025,15.0148150606952,0.16244091455905,0.164375338604284,0.172157798162029,14.5158410093698,6.42925297195115,5.41713932946664E-05
4.0275,15.0143891567639,0.162440016031027,0.164374931147393,0.172207207464729,14.5153670021208,6.42925325843366,5.44578757999403E-05
4.03,15.0139632486616,0.16243943004883,0.164374404808267,0.172255438422558,14.514893975382,6.42925475807511,5.59575172509596E-05
4.0325,15.0135365334563,0.162440231507018,0.164372913529385,0.172304939093972,14.514418449326,6.42925369471851,5.48941606508535E-05
4.035,15.0131082804207,0.162440249454513,0.16437226131256,0.172352340118861,14.5139434295348,6.42925301429146,5.42137335974857E-05
4.0375,15.0126818227741,0.162438928356061,0.164373297680361,0.172400722382118,14.5134688743555,6.42925301992237,5.42193645154399E-05
4.04,15.0122562019284,0.162439957034092,0.164372190447223,0.172449492791976,14.5129945616551,6.42925347063593,5.46700780708065E-05
4.0425,15.0118315042579,0.162441541846911,0.164370666357467,0.172499428685259,14.5125198673683,6.42925341523885,5.46146809883297E-05
4.045,15.0114054769693,0.162442241653607,0.16437029547407,0.172548016014817,14.5120449238268,6.42925326625669,5.44656988274994E-05
4.0475,15.0109806972423,0.162442658111793,0.164370301203771,0.172597762233777,14.511569975693,6.42925318745918,5.43869013185372E-05
4.05,15.010556449652,0.162444016988814,0.164369553106277,0.172646532178779,14.5110963473781,6.42925416212675,5.53615688927422E-05
4.0525,15.0101318992044,0.16244313255866,0.164371426103979,0.172696441728809,14.510620898813,6.42925373473403,5.4934176175081E-05
4.055,15.0097087711592,0.162444737574149,0.164370837043718,0.172745322002026,14.5101478745393,6.42925572447048,5.69239126191334E-05
4.0575,15.0092847106344,0.162446018095065,0.164371155932241,0.172795372676744,14.5096721639303,6.42925479906118,5.5998503325938E-05
4.06,15.0088604023189,0.162445923152142,0.164372801279169,0.172844287953105,14.5091973899345,6.42925507121983,5.62706619735565E-05
4.0625,15.0084373829776,0.162446835036131,0.164373592376187,0.172894333646991,14.5087226219183,6.42925533064589,5.65300880364106E-05
4.065,15.0080133777185,0.162447889448604,0.164374511846429,0.172943276566626,14.5082476998569,6.42925557119513,5.67706372720522E-05
4.0675,15.007589811349,0.162449761993013,0.164375130644739,0.172993358684137,14.5077715600271,6.42925439877767,5.5598219814712E-05
4.07,15.0071682430239,0.162449677742616,0.164377628734443,0.173042483977173,14.5072984525697,6.42925613193972,5.73313818588161E-05
4.0725,15.0067461115742,0.16245088461851,0.164379052683012,0.173092636699559,14.5068235375731,6.42925650996782,5.77094099600828E-05
4.075,15.0063199175797,0.162451829407585,0.164381158242564,0.173140787200081,14.5063461427295,6.42925398513033,5.51845724716671E-05
4.0775,15.005895554236,0.162453972627584,0.164382418415066,0.173191153286546,14.5058680099068,6.42925037749185,5.15769339877181E-05
4.08,15.0054722690244,0.162454828057513,0.16438498107754,0.173240271281229,14.5053921886081,6.4292499308182,5.11302603403152E-05
4.0825,15.0050507444695,0.162457445642738,0.164385852570097,0.173290673708945,14.5049167725478,6.42925007518641,5.12746285519228E-05
4.085,15.004627482763,0.162459963194104,0.164387161528439,0.173339525487835,14.5044408325527,6.4292494647169,5.06641590405366E-05
4.08750000000001,15.0042068591646,0.162462361100588,0.164388622054268,0.173390038169941,14.5039658378398,6.42924996880717,5.11682493140597E-05
4.09000000000001,15.0037850599242,0.162462865172106,0.164392123545465,0.173439011220382,14.5034910599863,6.42925074519642,5.19446385656153E-05
4.09250000000001,15.0033639565822,0.162466282055504,0.164393182140737,0.173489512106348,14.5030149802796,6.42925040628558,5.16057277248905E-05
4.09500000000001,15.0029428975824,0.162469559358544,0.164394471246648,0.173538933753705,14.5025399332235,6.42925100998462,5.22094267623174E-05
4.09750000000001,15.0025223975967,0.162472651885118,0.164396080340491,0.173589628596487,14.5020640367746,6.42925105315194,5.22525940835905E-05
4.10000000000001,15.0021029890179,0.162475868817895,0.164397709409186,0.173639174174374,14.5015902366164,6.42925252992016,5.37293622997481E-05
4.10250000000001,15.0016826525596,0.162476700259954,0.164402084767658,0.173689666715082,14.5011142008169,6.42925215169771,5.33511398561615E-05
4.10500000000001,15.0012605041238,0.162478905426168,0.164405235865695,0.173738315011513,14.5006380478204,6.42925160734239,5.28067845300129E-05
4.10750000000001,15.0008416769985,0.162483264701139,0.164406419360886,0.173788943822682,14.5001630491138,6.42925264405824,5.38435003791804E-05
4.11000000000001,15.0004219468173,0.162486867280475,0.164408777639738,0.173838404007002,14.4996878978901,6.42925316834011,5.43677822548716E-05
4.11250000000001,15.000001873917,0.162490730713972,0.164411009625103,0.173889048578082,14.4992110849998,6.42925228436342,5.34838055585851E-05
4.11500000000001,14.9995826092492,0.162493120039675,0.164414754651916,0.173938523167719,14.4987362113899,6.42925334933481,5.45487769567643E-05
4.11750000000001,14.9991626838647,0.162496479090345,0.164417796614994,0.173988949944144,14.4982594582152,6.42925244310381,5.3642545953636E-05
4.12000000000001,14.9987426650474,0.162500235947859,0.164420676971337,0.17403843005542,14.4977833220727,6.42925226754806,5.34669902023666E-05
4.12250000000001,14.9983232405675,0.162503721527183,0.164424240879541,0.174089092236348,14.4973061859244,6.42925121274321,5.24121853553439E-05
4.12500000000001,14.9979027211721,0.162508622626081,0.164426501943366,0.174138372388033,14.4968292242146,6.42925001689791,5.12163400490095E-05
4.12750000000001,14.9974833856044,0.162511741740991,0.164430579843017,0.174188126616369,14.496352937404,6.42924977902952,5.09784716573591E-05
4.13000000000001,14.9970634102705,0.16251358193419,0.164436246388119,0.174237569441462,14.4958760125067,6.42924834872923,4.95481713755908E-05
4.13250000000001,14.9966466999712,0.162516351331593,0.164440981148934,0.1742880571478,14.4954013103429,6.42924974284449,5.09422866326048E-05
4.13500000000001,14.996228556363,0.162521157026765,0.164443976349783,0.174337651153896,14.4949257718326,6.42925031157544,5.15110175829392E-05
4.13750000000001,14.9958109239152,0.162525543742728,0.164447827126882,0.174388393695913,14.4944491593497,6.42924994293656,5.1142378703517E-05
4.14000000000001,14.9953903149528,0.162528875353888,0.164453082704929,0.174437977173445,14.4939703797206,6.42924708936017,4.82888023078942E-05
4.14250000000001,14.9949734909734,0.162534401232705,0.164455851129761,0.17448885443319,14.4934943841777,6.429247614789,4.8814231144334E-05
4.14500000000001,14.9945561929038,0.162538579854072,0.164460281862292,0.174538301609736,14.4930190295777,6.42924857066158,4.97701037254217E-05
4.14750000000001,14.9941397770171,0.162544771517342,0.164462941260402,0.174588980255971,14.4925430839834,6.42924912378873,5.03232308730617E-05
4.15000000000001,14.9937200210043,0.162549510485717,0.16446742645755,0.174636841215533,14.4920662428455,6.42924823305496,4.94324971036519E-05
4.15250000000002,14.9933036793651,0.162552892115455,0.164473434656247,0.174687712502828,14.4915896400906,6.42924791964533,4.91190874756242E-05
4.15500000000002,14.9928841783527,0.162556633619127,0.164479450519872,0.174736675763298,14.4911114184504,6.42924565378464,4.68532267818844E-05
4.15750000000002,14.9924684693235,0.162560980261245,0.164484654298674,0.174787555981859,14.4906352787818,6.42924607962005,4.72790621879327E-05
4.16000000000002,14.9920535693727,0.162567750940029,0.164487698108635,0.174837298574165,14.4901608217499,6.42924813770271,4.93371448548885E-05
4.16250000000002,14.9916386324378,0.162572426230128,0.164493120527103,0.174888332405144,14.4896847532754,6.42924817128262,4.93707247599673E-05
4.16500000000002,14.9912228931615,0.162577206305081,0.164498589396395,0.17493807896825,14.4892090184917,6.42924909965563,5.02990977748752E-05
4.16750000000002,14.9908081332607,0.162582719779462,0.16450354883748,0.174989105795178,14.4887327588486,6.42924922499,5.04244321444247E-05
4.17000000000002,14.9903925589663,0.16258924095241,0.16450779835516,0.175038792990834,14.4882567266679,6.42924972884797,5.09282901131058E-05
4.17250000000002,14.989977673798,0.16259524285399,0.16451273857268,0.175089836101517,14.4877798562698,6.4292493642927,5.05637348382493E-05
4.17500000000002,14.9895623296515,0.162601574545244,0.164517654189086,0.1751395586626,14.4873035422545,6.42924939414223,5.05935843744254E-05
4.17750000000002,14.9891478158234,0.162606118568033,0.164524452170144,0.175190469544063,14.4868267755412,6.42924914169919,5.03411413301791E-05
4.18000000000002,14.9887293191592,0.162611246827821,0.16453104922372,0.175240045736081,14.4863469773716,6.42924488265299,4.60820951353469E-05
4.18250000000002,14.988314455429,0.162614619903405,0.164539520660711,0.175291039109054,14.4858692757558,6.42924376023236,4.49596745006886E-05
4.18500000000002,14.9879002046035,0.162621869673627,0.164544181737158,0.175340689088047,14.4853934641046,6.42924471120378,4.59106459267389E-05
4.18750000000002,14.9874857363805,0.162628226506136,0.164549883394048,0.175391644741988,14.4849159817383,6.4292440040499,4.52034920463973E-05
4.19000000000002,14.9870722247375,0.162635096353728,0.164555168356593,0.175441222305979,14.4844407377212,6.42924555214359,4.67515857289769E-05
4.19250000000002,14.9866572358259,0.162641575437233,0.164561169291724,0.175489710615582,14.4839647804813,6.42924609597021,4.72954123473812E-05
4.19500000000002,14.9862423574053,0.162647625621309,0.164567743627709,0.175539286577455,14.4834877015789,6.42924582170079,4.70211429313139E-05
4.19750000000002,14.9858296640691,0.162655362932923,0.164572954412039,0.175590113821652,14.4830112329024,6.4292460813291,4.72807712403878E-05
4.20000000000002,14.985414424745,0.162661883223424,0.164579727585689,0.175639560692235,14.4825332532437,6.42924482310791,4.602255005004E-05
4.20250000000002,14.9850016214741,0.162669432683077,0.164585499690463,0.175690256891396,14.4820564322091,6.42924479534986,4.59947920052883E-05
4.20500000000002,14.9845869296685,0.162675230144828,0.164593195847752,0.175739549206615,14.4815789544693,6.42924352870217,4.47281443127778E-05
4.20750000000002,14.9841757449611,0.162681064267822,0.164600866287682,0.175790186128984,14.4811036282766,6.42924504548748,4.62449296172451E-05
4.21000000000002,14.9837543200924,0.162688068574811,0.164607729799797,0.175831444400842,14.4806270773169,6.42924538618872,4.65856308622392E-05
4.21250000000002,14.9833419234583,0.162697283768522,0.164612570697887,0.175882197646104,14.4801498713458,6.42924506934101,4.62687831550568E-05
4.21500000000003,14.9829284096277,0.162703616029505,0.16462050924341,0.175932499233441,14.4796717851213,6.42924365486312,4.48543052629091E-05
4.21750000000003,14.9825162310073,0.162710650872763,0.164627890673663,0.175983194195336,14.4791944952655,6.42924312693296,4.43263751011003E-05
4.22000000000003,14.9821036546044,0.162717800845307,0.164635482235512,0.176032533885429,14.4787178376382,6.42924329472792,4.44941700656898E-05
4.22250000000003,14.9816943186359,0.162726089596715,0.164641946115689,0.17608307674991,14.4782432061735,6.42924527965776,4.64790999039622E-05
4.22500000000003,14.9812802238048,0.162732511756874,0.164650645411667,0.176132241514408,14.4777648251218,6.42924365863289,4.4858075034071E-05
4.22750000000003,14.9808686398237,0.162740971752112,0.164657275389398,0.176182578832454,14.4772878138497,6.42924351691961,4.47163617476321E-05
4.23000000000003,14.9804529777779,0.162749038174056,0.1646648324006,0.176231468275227,14.476807638928,6.4292394692336,4.06686757381536E-05
4.23250000000003,14.9800429435901,0.162756045315696,0.164673174038166,0.176281634171979,14.4763320900642,6.42924093349167,4.21329338102794E-05
4.23500000000003,14.9796310759642,0.16276534369756,0.164679528020228,0.17633046608978,14.4758557381566,6.4292416444674,4.28439095454536E-05
4.23750000000003,14.9792196945311,0.162774009281502,0.164686896552101,0.176380415441647,14.4753783732559,6.42924116088758,4.23603297239339E-05
4.24000000000003,14.9788084293882,0.16278204932003,0.1646948865547,0.176428998293317,14.4749024952202,6.42924225094764,4.34503897803751E-05
4.24250000000003,14.9783985766805,0.1627901026024,0.164702836904865,0.176478951134262,14.4744266860389,6.42924353726179,4.47367039271285E-05
4.24500000000003,14.9779870594551,0.162799120492973,0.164710231167326,0.176527535216536,14.4739501725783,6.42924402203989,4.52214820310104E-05
4.24750000000003,14.9775762718994,0.162807567490394,0.164718604333048,0.176577215928659,14.4734728841473,6.42924346297929,4.46624214349711E-05
4.25000000000003,14.977165026143,0.162815776214747,0.164727143558033,0.176625794088043,14.4729963122822,6.42924393025153,4.51296936763157E-05
4.25250000000003,14.976754259294,0.162824613870895,0.164735408505613,0.176675450006583,14.4725187869109,6.42924326482758,4.44642697221553E-05
4.25500000000003,14.9763440280552,0.162832507037411,0.164744485268655,0.176723586985588,14.4720434487635,6.42924455220616,4.57516482992304E-05
4.25750000000003,14.9759324598521,0.162839878858454,0.164754628215335,0.176773214276183,14.4715647385021,6.42924226540554,4.34648476854704E-05
4.26000000000003,14.9755235908773,0.162847092492667,0.164764719706129,0.176821459479298,14.4710903191992,6.4292447512348,4.59506769434626E-05
4.26250000000003,14.9751133069993,0.162856222730074,0.164773368717789,0.176870707822155,14.4706130077293,6.42924433471577,4.55341579099766E-05
4.26500000000003,14.9747013904815,0.162865553388648,0.164782044985908,0.176918809788039,14.470134982319,6.4292428799634,4.40794055434068E-05
4.26750000000003,14.9742917090463,0.162874700990775,0.164790808689967,0.176968077646621,14.4696581217189,6.42924310536652,4.43048086626874E-05
4.27000000000003,14.9738793548809,0.1628838138235,0.16480002781911,0.177015288414758,14.4691802248235,6.42924182398277,4.30234249089168E-05
4.27250000000003,14.9734679573521,0.162893016345256,0.164809270273565,0.177064474048977,14.4687011966843,6.42923937868604,4.05781281820339E-05
4.27500000000003,14.9730562075706,0.162901129304722,0.16481988325128,0.177112177738247,14.4682230172764,6.42923766243075,3.88618728894841E-05
4.27750000000003,14.97264649646,0.162910773112759,0.164828918432233,0.177161181993096,14.4677456229219,6.42923724298345,3.84424255912563E-05
4.28000000000004,14.9722313611437,0.162919521335097,0.164839516510923,0.177208713070254,14.4672636102275,6.42923104769836,3.22471405027613E-05
4.28250000000004,14.9718215373526,0.162928365433329,0.164849927192093,0.177256191825674,14.4667870529015,6.429231380861,3.2580303138019E-05
4.28500000000004,14.9714126645716,0.162937357558652,0.164860169955871,0.177303662872281,14.4663114741848,6.42923255598458,3.375542672579E-05
4.28750000000004,14.9710039280527,0.16294809944695,0.164868911326291,0.177352130145581,14.4658347871339,6.42923290392697,3.41033691118042E-05
4.29000000000004,14.9705937089226,0.162957541236652,0.164879077007991,0.177399277907934,14.46535781277,6.42923265859198,3.38580341221473E-05
4.29250000000004,14.9701853686779,0.162967914800021,0.164888399858073,0.177447564626338,14.4648814893935,6.42923313075918,3.43302013252611E-05
4.29500000000004,14.9697757213572,0.162978505790589,0.164897628799471,0.177494461469326,14.4644051252979,6.42923362242644,3.48218685868318E-05
4.29750000000004,14.9693679987535,0.162989435938694,0.16490686482707,0.177542588706168,14.4639291092816,6.42923427664027,3.54760824121669E-05
4.30000000000004,14.9689585668552,0.162999326563189,0.164917275719283,0.17758930557071,14.463452659002,6.4292344853684,3.56848105393936E-05
4.30250000000004,14.9685489531707,0.16300880465069,0.164928329126524,0.177637260284332,14.4629745591092,6.42923323611425,3.44355563886012E-05
4.30500000000004,14.9681382874649,0.163020306974524,0.164937568499357,0.177683715250142,14.4624966967409,6.42923206182695,3.32612690954193E-05
4.30750000000004,14.9677291713613,0.163030684835568,0.164947905943239,0.177730810752158,14.4620197698303,6.42923201971701,3.32191591478903E-05
4.31000000000004,14.9673211879804,0.16304238756424,0.164957128327569,0.177777119109711,14.4615445529789,6.4292336079951,3.48074372462648E-05
4.31250000000004,14.9669121409709,0.163053342263001,0.164967489544937,0.177824721582576,14.4610665875804,6.42923233191104,3.35313531829584E-05
4.31500000000004,14.9665038103565,0.163063145679208,0.164979063868306,0.177870915730877,14.4605906850781,6.42923300909969,3.42085418356675E-05
4.31750000000004,14.966095624073,0.163073758047723,0.164989752329249,0.177918347676721,14.4601137660193,6.4292330856546,3.42850967420816E-05
4.32000000000004,14.9656872311215,0.163086119131363,0.164999063622704,0.177964308778849,14.4596377395886,6.42923362614725,3.48255893953819E-05
4.32250000000004,14.9652802781396,0.163096586624628,0.165010536754501,0.17801151187053,14.4591616428899,6.42923422096773,3.54204098762523E-05
4.32500000000004,14.9648706131198,0.163107696503591,0.165021458944681,0.17805717188058,14.458684285791,6.42923352074305,3.47201851873535E-05
4.32750000000004,14.9644596297518,0.163119533895859,0.165032115123368,0.178104105727165,14.4582038750054,6.42922923388993,3.04333320730876E-05
4.33000000000004,14.9640505583823,0.163129282924108,0.165044629297512,0.178148833069866,14.4577278130908,6.42922974213641,3.09415785491041E-05
4.33250000000004,14.9636441167121,0.163141107764517,0.165055394775741,0.178195694896504,14.4572519192753,6.42923048630818,3.16857503213086E-05
4.33500000000004,14.9632356788558,0.163151982563262,0.165067277990495,0.178241134451895,14.4567752838501,6.42923049303512,3.16924772612026E-05
4.33750000000004,14.9628283550834,0.163162410561594,0.165079779628724,0.178287871885119,14.456298293008,6.42923021172904,3.14111711778864E-05
4.34000000000004,14.9624177648374,0.163174055371779,0.165091253888566,0.178332719290176,14.4558197362869,6.42922814104364,2.93404857787394E-05
4.34250000000004,14.9620110278382,0.163185032840668,0.165103275367497,0.178379085861139,14.4553436337689,6.4292287303161,2.99297582468938E-05
4.34500000000005,14.9616027655603,0.16319773122307,0.165113772684369,0.178423913806072,14.4548673478468,6.42922905602167,3.02554638089703E-05
4.34750000000005,14.9611973545367,0.163209706754795,0.165125117165218,0.178470092673314,14.4543924379434,6.42923068939467,3.18888368155967E-05
4.35000000000005,14.9607889353513,0.163220856953283,0.165137663560117,0.178514462210571,14.4539159526274,6.42923030621858,3.15056607247399E-05
4.35250000000005,14.9603813380146,0.163231192848647,0.165151050531838,0.178560540379483,14.4534385542546,6.42922910169094,3.03011330835545E-05
4.35500000000005,14.9599740643616,0.163243641904079,0.165162520209509,0.178605187253819,14.4529627149942,6.42922984615084,3.10455929817266E-05
4.35750000000005,14.9595678604458,0.163257576688094,0.165172718648257,0.178650980907053,14.4524865842024,6.42923019920395,3.13986460955817E-05
4.36000000000005,14.9591601942827,0.163270374827429,0.165184079072783,0.178694796989629,14.4520109433929,6.42923126814883,3.2467590976637E-05
4.36250000000005,14.9587556501057,0.163281902214707,0.165196818253698,0.178740611885933,14.4515363177514,6.42923293226547,3.41317076095748E-05
4.36500000000005,14.958346967685,0.163293140848197,0.165210049413283,0.178784891374528,14.451058886049,6.42923183779506,3.3037237205491E-05
4.36750000000005,14.9579407302016,0.163305889680921,0.165221958785535,0.178830586906737,14.4505822948284,6.42923163144198,3.28308841233138E-05
4.37000000000005,14.9575341757754,0.163318532918089,0.165234205638397,0.178874714077581,14.4501067231413,6.42923233681736,3.35362595027533E-05
4.37250000000005,14.9571274593244,0.163331380377407,0.165246392651605,0.178920324679823,14.4496293616156,6.42923109337802,3.2292820163704E-05


==> Figures/Bubble_rise_benchmarks/Re35We10/Energy_dataRe35We10Uniform.csv <==
time,TotalEnergy,InterfaceEnergy,BulkEnergy,KineticEnergy,PotentialEnergy, TotalPhi ,TotalPhiMinusInit
0,15.5894744241858,0.147860728276361,0.148472042967218,0,15.2931416529422,6.4292036732051,0
0.0025,15.5893977304229,0.14791554051711,0.148339861727804,1.87337034702786E-06,15.2931404548076,6.42920367320395,6.86384282744257E-12
0.005,15.5894085592036,0.147943471740612,0.148288862618878,3.93469177415072E-05,15.2931368779264,6.42920367321081,8.41726688349809E-12
0.0075,15.5893699980448,0.147923191445771,0.148295331221824,2.05450294549349E-05,15.2931309303477,6.42920367321236,8.36308799989638E-12
0.01,15.5893917567872,0.147911989602367,0.148296175437402,6.09737994738303E-05,15.293122617948,6.42920367321231,1.57314161697286E-11
0.0125,15.5893546188049,0.147916460026479,0.148283285485197,4.29285299324399E-05,15.2931119447633,6.42920367321968,1.17257314968811E-11
0.015,15.5893783433454,0.147907707170203,0.148284766071739,8.69523178057885E-05,15.2930989177856,6.42920367321567,1.26938459743542E-11
0.0175,15.5893415514131,0.14790966755328,0.148276364452235,7.1979636613238E-05,15.293083539771,6.42920367321664,1.07815978367398E-11
0.02,15.5893661145777,0.147903160614334,0.148277017587091,0.000120118603038,15.2930658177733,6.42920367321473,1.00746078146585E-11
0.0225,15.589329832415,0.147903316027276,0.148271479058552,0.000109282796366,15.2930457545328,6.42920367321402,1.13029585691038E-11
0.025,15.5893546388194,0.147897933095369,0.148271844772273,0.000161504152977,15.2930233567988,6.42920367321525,1.01563202292709E-11
0.0275,15.5893189782763,0.147897213304153,0.148267855714758,0.000155281991878,15.2929986272655,6.4292036732141,6.20836715370388E-12
0.03,15.5893436837583,0.147892532457456,0.148268081953593,0.000211496983762,15.2929715723635,6.42920367321015,1.43201006608251E-11
0.0325,15.5893086656112,0.147891378355555,0.148265001983785,0.000210090481119,15.2929421947907,6.42920367321827,1.65973901289362E-11
0.035,15.5893330614615,0.147887220294128,0.148265115386303,0.000270225119394,15.2929105006617,6.42920367322054,1.44764200626923E-11
0.0375,15.589298656073,0.147885845905944,0.148262612440418,0.000273705046037,15.2928764926806,6.42920367321842,1.7157830711767E-11
0.04,15.5893226095108,0.147882107948192,0.148262621229136,0.000337703648193,15.2928401766853,6.4292036732211,1.68611791195872E-11
0.0425,15.5892887651605,0.147880625002808,0.148260507509116,0.000346077248945,15.2928015553996,6.42920367322081,2.47721843038562E-11
0.045,15.5893121875044,0.147877235062062,0.148260420930326,0.000413897121707,15.2927606343903,6.42920367322872,2.40616415680961E-11
0.0475,15.5892788417774,0.147875705002505,0.148258582146186,0.000427140682195,15.2927174139465,6.42920367322801,2.14397388731413E-11
0.05,15.5893016683889,0.147872607694544,0.148258411349899,0.000498745337539,15.2926719040069,6.42920367322539,1.97326599504777E-11
0.0525,15.5892687673334,0.147871063740535,0.148256777457883,0.00051682306056,15.2926241030744,6.42920367322368,2.18758344772141E-11
0.055,15.5892909539182,0.147868215174111,0.148256534749876,0.000592180654566,15.2925740233396,6.42920367322582,2.89190893454361E-11
0.0575,15.5892584421406,0.147866677481753,0.148255057580932,0.000615049036022,15.2925216580419,6.42920367323286,2.50217624397919E-11
0.06,15.5892799449537,0.147864040887244,0.14825475429121,0.000694128618601,15.2924670211566,6.42920367322897,2.8377300509419E-11
0.0625,15.589247771484,0.147862520216342,0.148253401295317,0.00072174343253,15.2924101065398,6.42920367323232,2.76720868441771E-11
0.065,15.5892685615581,0.147860066228774,0.148253047504461,0.000804520052008,15.2923509277729,6.42920367323162,3.40056871550587E-11
0.0675,15.5892366759053,0.147858568254434,0.148251795811858,0.000836832914651,15.2922894789244,6.42920367323795,3.12692094439626E-11
0.07,15.5892567292585,0.147856272577244,0.148251400371343,0.000923283096346,15.2922257732136,6.42920367323521,3.26405569239796E-11
0.0725,15.5892250841917,0.147854800053689,0.148250233316252,0.000960245911546,15.2921598049102,6.42920367323659,3.75610653691183E-11
0.075,15.5892443801385,0.147852642586072,0.148249803718355,0.001050346929358,15.2920915869047,6.42920367324151,3.29816174371444E-11
0.0775,15.5892129314279,0.147851196537741,0.148248708824529,0.001091912419289,15.2920211136464,6.42920367323693,3.41930928016154E-11
0.08,15.5892314516903,0.1478491605848,0.148248251311891,0.001185642077723,15.2919483977159,6.42920367323814,3.08730818687764E-11
0.0825,15.5892001577402,0.147847741038394,0.148247218989542,0.001231763965237,15.2918734337471,6.42920367323482,2.83009171653248E-11
0.085,15.5892178858594,0.147845812660454,0.148246738720251,0.001329100460242,15.2917962340185,6.42920367323225,3.04485325841597E-11
0.0875,15.5891867073645,0.147844419088173,0.148245761415737,0.001379733514461,15.2917167933461,6.42920367323439,3.39399619520009E-11
0.09,15.5892036282863,0.147842586586793,0.148245262627077,0.001480655349964,15.2916351237225,6.42920367323789,3.76179087879791E-11
0.0925,15.5891725279217,0.147841218170592,0.14824433425779,0.001535755363827,15.2915512201295,6.42920367324156,3.43698403071357E-11
0.095,15.589188627699,0.14783947167254,0.148243820424686,0.001640241308824,15.2914650942929,6.42920367323832,4.08979516919317E-11
0.0975,15.5891575698558,0.14783812746333,0.148242935992888,0.001699765037699,15.2913767413619,6.42920367324484,4.26005897224968E-11
0.1,15.5891728354494,0.147836458576248,0.148242409970137,0.001807794092362,15.2912861728107,6.42920367324655,4.58122428881325E-11
0.1025,15.5891417860119,0.147835137593603,0.148241565291351,0.001871699193136,15.2911933839338,6.42920367324976,5.23350252024102E-11
0.105,15.5891562051113,0.147833539138725,0.148241029431678,0.001983250559989,15.2910983859809,6.42920367325628,5.87414561437072E-11
0.1075,15.5891251312677,0.147832240425263,0.148240220943658,0.002051495516035,15.2910011743828,6.42920367326269,5.86481974096387E-11
0.11,15.5891386921839,0.147830706218393,0.148239677196463,0.0021665486015,15.2909017601676,6.42920367326259,5.29265520299305E-11
0.1125,15.5891075622642,0.147829428879737,0.148238901816106,0.00223909266568,15.2908001389027,6.42920367325687,4.73550088031516E-11
0.115,15.5891202538246,0.147827953547894,0.148238351814044,0.002357627046601,15.290696321416,6.4292036732513,5.39959188472494E-11
0.1175,15.5890890372005,0.147826696762583,0.14823760683667,0.002434430193198,15.2905903034081,6.42920367325794,5.97690785753002E-11
0.12,15.589100848676,0.147825275600682,0.14823705196213,0.002556425609341,15.2904820955038,6.42920367326371,6.38742392311542E-11
0.1225,15.5890695156225,0.147824038636461,0.148236334983971,0.002637448481393,15.2903716935206,6.42920367326782,6.53637144409913E-11
0.125,15.5890804366507,0.14782266749584,0.148235776423111,0.002762884826715,15.290259107905,6.42920367326931,6.19309048488503E-11
0.1275,15.5890489582798,0.147821449707902,0.148235085282522,0.002848088698347,15.290144334591,6.42920367326588,6.16395823271887E-11
0.13,15.5890589788272,0.147820124891418,0.148234524074684,0.002976946006291,15.2900273838548,6.42920367326559,6.26059204478224E-11
0.1325,15.5890273270157,0.147818925721459,0.14823385680628,0.003066292744292,15.2899082517436,6.42920367326655,6.54765131002932E-11
0.135,15.5890364373371,0.14781764390036,0.148233293886723,0.003198551185494,15.2897869483645,6.42920367326942,6.79838407791067E-11
0.1375,15.5890045846482,0.147816462881589,0.148232648681382,0.003292003211567,15.2896634698737,6.42920367327193,6.9301009375522E-11
0.14,15.5890127752441,0.147815221046903,0.14823208489629,0.003427643081484,15.2895378262194,6.42920367327325,6.78426204103744E-11
0.1425,15.5889806948827,0.147814057804065,0.148231460068165,0.003525163346162,15.2894100136644,6.42920367327179,7.06030789388024E-11
0.145,15.5889879564801,0.147812853205424,0.148230896205094,0.003664165060149,15.2892800420094,6.42920367327455,7.23066051477872E-11
0.1475,15.5889556222467,0.14781170744133,0.148230290177073,0.003765717009999,15.2891479076183,6.42920367327625,7.08038072616546E-11
0.15,15.588961945775,0.147810537548816,0.148229726980148,0.00390806110204,15.289013620144,6.42920367327475,6.64597266109013E-11
0.1525,15.5889293320242,0.147809409042578,0.148229138265738,0.004013608663378,15.2888771760525,6.42920367327041,6.82014444919332E-11
0.155,15.5889347085917,0.147808271501495,0.148228576458005,0.00415927576737,15.2887385848648,6.42920367327215,6.64002186567814E-11
0.1575,15.5889017902051,0.147807160089872,0.14822800365771,0.004268783318614,15.2885978431389,6.42920367327035,7.40492112072389E-11
0.16,15.5889062110882,0.147806052704333,0.148227443941634,0.004417754174866,15.2884549602674,6.42920367327799,7.47650830135172E-11
0.1625,15.5888729634358,0.147804958297165,0.148226885713759,0.004531186525972,15.2883099328989,6.42920367327871,7.5814021727183E-11
0.165,15.5888764200545,0.147803879016033,0.148226328771265,0.00468344196789,15.2881627702993,6.42920367327976,8.40216785036319E-11
0.1675,15.5888428189678,0.147802801577049,0.148225783836002,0.004800764335741,15.288013469219,6.42920367328797,8.50217674042142E-11
0.17,15.5888453029057,0.147801748477253,0.148225230329011,0.004956285303659,15.2878620387958,6.42920367328897,9.65094670846156E-11
0.1725,15.5888113246497,0.14780068801068,0.148224697471148,0.0050774632944,15.2877084758735,6.42920367330046,9.50377554431725E-11
0.175,15.58881282762,0.147799659276032,0.148224148054186,0.005236230816138,15.2875527894736,6.42920367329898,9.59907708875107E-11
0.1775,15.588778448874,0.147798615815626,0.148223626123773,0.005361230409802,15.2873949765248,6.42920367329994,9.9005248443973E-11
0.18,15.5887789627313,0.147797609742692,0.148223081426831,0.005523225609192,15.2872350459525,6.42920367330295,9.19193610116054E-11
0.1825,15.5887441605673,0.14779658335022,0.148222569329444,0.005652013131339,15.2870729947563,6.42920367329586,9.69304636555535E-11
0.185,15.588743677292,0.147795598349643,0.148222029950157,0.005817217220883,15.2869088317713,6.42920367330088,1.01884722880641E-10
0.1875,15.5887084291657,0.147794589094509,0.148221526659389,0.005949759334079,15.2867425540777,6.42920367330583,1.03209885082833E-10
0.19,15.5887069408695,0.147793623680964,0.148220993165127,0.006118153619732,15.2865741704037,6.42920367330716,9.00417518323593E-11
0.1925,15.5886712245765,0.147792631619132,0.148220497743223,0.006254417305691,15.2864036779085,6.42920367329399,8.63327187516916E-11
0.195,15.5886687234859,0.147791684418441,0.148219970657047,0.006425983167603,15.2862310852428,6.42920367329028,7.43876071851446E-11
0.1975,15.5886325171828,0.147790709596516,0.14821948223565,0.006565935711872,15.2860563896388,6.42920367327833,7.45341566243951E-11
0.2,15.5886289956587,0.147789779365278,0.148218962010743,0.006740654621402,15.2858795996612,6.42920367327848,5.95452576135358E-11
0.2025,15.5885922778179,0.147788821813232,0.148218479799962,0.006884263593389,15.2857007126113,6.42920367326349,6.30873131512999E-11
0.205,15.5885877283314,0.147787907430256,0.148217966825225,0.007062117094968,15.285519736981,6.42920367326703,6.05506755846363E-11
0.2075,15.588550477747,0.147786967125721,0.148217490140726,0.007209350336911,15.2853366701437,6.4292036732645,4.60822491277213E-11
0.21,15.5885448928762,0.147786067611162,0.148216984718596,0.007390320046871,15.2851515204996,6.42920367325003,5.72857317138187E-11
0.2125,15.5885070886405,0.14778514449757,0.14821651296276,0.007541145661319,15.2849642855189,6.42920367326123,4.656008911752E-11
0.215,15.5885004610856,0.14778425901186,0.14821601530076,0.007725213258116,15.2847749735149,6.42920367325051,5.05924191429585E-11
0.2175,15.5884620825745,0.147783352982992,0.14821554797556,0.007879599592815,15.2845835820231,6.42920367325454,3.74100750377693E-11
0.22,15.588454405119,0.147782480825164,0.148215058191387,0.008066746801659,15.2843901193008,6.42920367324136,5.25979260146414E-11
0.2225,15.5884154320109,0.147781591706459,0.148214594908096,0.008224662445097,15.2841945829512,6.42920367325654,7.76125830270758E-11
0.225,15.5884066975421,0.147780732330417,0.148214113003791,0.008414871027855,15.2839969811801,6.42920367328156,7.96429588945102E-11
0.2275,15.5883671097853,0.147779859910125,0.148213653457216,0.008576284801858,15.2837973116161,6.42920367328359,9.5237595587605E-11
0.23,15.5883573112298,0.1477790129363,0.148213179317894,0.008769536538237,15.2835955824373,6.42920367329918,1.03675290574756E-10
0.2325,15.588317089068,0.147778156935216,0.148212723306207,0.008934417489664,15.2833917913369,6.42920367330762,1.17410969835419E-10
0.235,15.588306219422,0.147777322118041,0.14821225671712,0.009130694152706,15.2831859464341,6.42920367332136,1.22303056571127E-10
0.2375,15.5882653433626,0.147776482218381,0.148211804117896,0.009299011544462,15.2829780454818,6.42920367332625,1.13049125616271E-10
0.24,15.5882533956457,0.147775659459976,0.148211344757033,0.009498294880055,15.2827680965486,6.42920367331699,1.17919007891487E-10
0.2425,15.5882118464794,0.147774835299053,0.148210895528055,0.009670018191593,15.2825560974607,6.42920367332186,1.16820331186318E-10
0.245,15.5881988137263,0.14777402461413,0.148210442992106,0.009872289877766,15.2823420562423,6.42920367332077,1.28383526032394E-10
0.2475,15.588156572527,0.14777321578653,0.148209997168663,0.010047388804862,15.282125970767,6.42920367333233,1.21785248552442E-10
0.25,15.5881424477501,0.147772417300282,0.148209550983107,0.010252630444803,15.2819078490219,6.42920367332573,1.24906307519268E-10
0.2525,15.5880994958717,0.147771623391819,0.148209108645798,0.010431074899132,15.281687688935,6.42920367332885,1.29761978939769E-10
0.255,15.5880842719716,0.147770837321311,0.148208668275409,0.010639267901047,15.2814654984738,6.42920367333371,1.32306610112209E-10
0.2575,15.5880405910251,0.147770057902561,0.148208229550351,0.010821027971443,15.2812412756007,6.42920367333625,1.28081545369696E-10
0.26,15.588024260807,0.147769284488324,0.148207794473264,0.011032153583189,15.2810150282622,6.42920367333203,1.3597656334241E-10
0.2625,15.5879798327823,0.147768519156309,0.148207359493133,0.011217199656934,15.2807867544759,6.42920367333992,1.37450051340693E-10
0.265,15.5879623889038,0.147767758661182,0.148206929194132,0.011431238884733,15.2805564621638,6.4292036733414,1.36390454485991E-10
0.2675,15.587917196057,0.147767006988413,0.148206498149943,0.011619541538845,15.2803241493798,6.42920367334034,1.45093714820632E-10
0.27,15.5878986309784,0.147766259655245,0.148206072167003,0.011836475109877,15.2800898240462,6.42920367334904,1.49206869082263E-10
0.2725,15.587852655903,0.147765521235856,0.148205645256943,0.012028005159986,15.2798534842502,6.42920367335315,1.57172053150134E-10
0.275,15.587832961844,0.14776478725942,0.148205223208374,0.012247813473122,15.2796151379031,6.42920367336112,1.42980738360166E-10
0.2775,15.5877861874635,0.147764061711006,0.148204800642008,0.012442541984511,15.279374783126,6.42920367334693,1.24940058299217E-10
0.28,15.5877653563577,0.147763341202375,0.148204382262485,0.012665205062266,15.2791324278306,6.42920367332889,1.32110322681456E-10
0.2825,15.5877177659829,0.147762628169587,0.148203964247575,0.012863103365226,15.2788880702005,6.42920367333606,1.12507336780254E-10
0.285,15.5876957894763,0.147761921126673,0.148203549410918,0.013088600823622,15.2786417181151,6.42920367331645,1.10627951244169E-10
0.2875,15.5876473667855,0.147761220275076,0.148203136172062,0.013289640537332,15.2783933698011,6.42920367331457,1.15440101922104E-10
0.29,15.5876242361848,0.147760526569112,0.148202724909385,0.0135179515468,15.2781430331595,6.42920367331939,1.11048059636687E-10
0.2925,15.5875749652872,0.147759837584887,0.148202316678532,0.013722104598464,15.2778907064254,6.42920367331499,1.11151976511792E-10
0.295,15.5875506715354,0.147759156969215,0.148201909174795,0.013953207873877,15.2776363975175,6.4292036733151,1.05630171276516E-10
0.2975,15.5875005369814,0.147758479576729,0.148201506177884,0.014160446518839,15.2773801047079,6.42920367330958,9.13269460056654E-11
0.3,15.5874750706839,0.147757811693954,0.148201102758141,0.014394320314396,15.2771218359174,6.42920367329527,8.69029292971391E-11
0.3025,15.5874240575052,0.14775714564184,0.148200705228978,0.014604617168491,15.2768615894658,6.42920367329085,8.12061529131825E-11
0.305,15.5873974089403,0.147756490048335,0.148200306333089,0.014841239276216,15.2765993732827,6.42920367328515,7.4211747858044E-11
0.3075,15.5873455026659,0.147755835125694,0.148199914498397,0.015054567329123,15.2763351857127,6.42920367327816,6.69508892769954E-11
0.31,15.5873176617943,0.147755191325594,0.148199520654051,0.015293915108346,15.2760690347063,6.4292036732709,5.87920823136301E-11
0.3125,15.5872648484904,0.147754547365144,0.148199134730057,0.015510247753521,15.2758009186417,6.42920367326274,5.58459944954848E-11
0.315,15.5872358049995,0.147753914869702,0.148198746489799,0.015752298149729,15.2755308454902,6.42920367325979,5.23421306297678E-11
0.3175,15.5871820712795,0.147753281764216,0.148198366666864,0.015971609187876,15.2752588136605,6.42920367325629,4.68922678464878E-11
0.32,15.5871518146261,0.147752660136809,0.148197984566991,0.01621633878195,15.2749848311404,6.42920367325084,4.65574245822609E-11
0.3225,15.5870971476568,0.147752037850524,0.148197611000292,0.01643860242723,15.2747088963787,6.4292036732505,5.03783681438108E-11
0.325,15.5870656671265,0.147751426750558,0.14819723551543,0.016685987474436,15.2744310173861,6.42920367325432,5.34292610154807E-11
0.3275,15.5870100546293,0.147750815321371,0.148196868323111,0.016911178346152,15.2741511926387,6.42920367325737,4.43591829935031E-11
0.33,15.5869773393676,0.147750214564672,0.148196499812119,0.017161194823029,15.2738694301678,6.4292036732483,4.86144458022864E-11
0.3325,15.5869207695943,0.147749614134771,0.1481961390463,0.017389287916219,15.2735857284971,6.42920367325256,4.68283190002694E-11
0.335,15.5868868086978,0.147749023717097,0.148195777723309,0.017641911574409,15.273300095683,6.42920367325077,5.48290302049281E-11
0.3375,15.5868292704017,0.147748434522227,0.148195423381479,0.017872882222668,15.2730125302753,6.42920367325877,5.23883159075922E-11
0.34,15.5867940529316,0.147747854639497,0.148195069303623,0.018128088624826,15.2727230403637,6.42920367325633,5.28643795405515E-11
0.3425,15.5867355353074,0.147747277008302,0.148194721332216,0.018361912441683,15.2724316245252,6.42920367325681,4.75068873129203E-11
0.345,15.5866990503538,0.147746708046261,0.148194374408312,0.018619677005109,15.2721382908941,6.42920367325145,3.77653464056493E-11
0.3475,15.5866395429782,0.147746142406768,0.148194032695598,0.018856329809076,15.2718430380667,6.42920367324171,2.96465074711705E-11
0.35,15.5866017796955,0.147745584937908,0.148193692690878,0.01911662783696,15.2715458742297,6.42920367323359,2.53805865213508E-11
0.3525,15.5865412724557,0.147745031797071,0.148193357087772,0.019356085570299,15.2712467980005,6.42920367322933,2.49897880166827E-11
0.355,15.5865022200897,0.14774448653821,0.148193023666824,0.019618892269362,15.2709458176153,6.42920367322894,1.97388771994156E-11
0.3575,15.5864407030708,0.147743946462416,0.148192694011364,0.019861130895559,15.2706429317015,6.42920367322368,1.73194791841524E-11
0.36,15.5864003509827,0.147743414209137,0.148192366807611,0.020126421405689,15.2703381485603,6.42920367322127,1.17648113473479E-11
0.3625,15.5863378143941,0.147742887800675,0.148192042947158,0.020371416817254,15.270031466829,6.42920367321571,4.37516689544282E-12
0.365,15.5862961520827,0.147742369393017,0.148191721595731,0.020639166218058,15.2697228948759,6.42920367320832,-1.63424829224823E-12
0.3675,15.5862325861495,0.147741857261776,0.14819140341723,0.020886894125648,15.2694124313449,6.42920367320231,-9.40048039410613E-12
0.37,15.5861896032772,0.147741353516327,0.148191087623987,0.021157077454466,15.2691000846824,6.42920367319455,-1.31112898316132E-11
0.3725,15.586124998162,0.147740856252135,0.14819077508277,0.021407513299795,15.2687858535273,6.42920367319083,-2.61071164686655E-11
0.375,15.5860806845637,0.147740367901329,0.148190464687627,0.021680105562881,15.2684697464118,6.42920367317784,-3.6649794310506E-11
0.3775,15.5860150302592,0.147739886045346,0.148190157838955,0.021933224409373,15.2681517619656,6.4292036731673,-3.72732955611355E-11
0.38,15.5859693759792,0.147739413712398,0.148189852839396,0.022208200599979,15.2678319088275,6.42920367316667,-3.52322615526646E-11
0.3825,15.5859026622198,0.147738947741196,0.148189551852004,0.022463977026096,15.2675101856005,6.42920367316871,-5.41646727469924E-11
0.385,15.5858556575097,0.147738491907207,0.148189252444317,0.022741312140444,15.2671866010177,6.42920367314978,-5.75273162439771E-11
0.3875,15.5857878737387,0.147738042214524,0.148188957626925,0.022999720222868,15.2668611536744,6.42920367314642,-6.1603167011981E-11
0.39,15.5857395091545,0.147737603216971,0.148188664198992,0.02327938931283,15.2665338524257,6.42920367314234,-6.79492018207384E-11
0.3925,15.5856706445522,0.147737170118317,0.148188375992412,0.023540402625677,15.2662046958158,6.429203673136,-8.13962230949983E-11
0.395,15.5856209109455,0.147736748165303,0.148188089123183,0.023822380826498,15.2658736928305,6.42920367312255,-9.7926999842457E-11
0.3975,15.5855509543715,0.147736331904798,0.148187808098625,0.024085972390417,15.2655408419777,6.42920367310602,-1.16347820267038E-10
0.4,15.5854998429555,0.147735927101226,0.148187528526422,0.02437023495037,15.2652061523775,6.4292036730876,-1.37999833782487E-10
0.4025,15.5854287829631,0.147735527855648,0.148187255381737,0.024636377235067,15.2648696224906,6.42920367306595,-1.6100543120956E-10
0.405,15.5853762853441,0.147735140245549,0.148186983967761,0.024922899553412,15.2645312615774,6.42920367304294,-1.83694837119219E-10
0.4075,15.5853041101973,0.147734758162584,0.148186719493311,0.025191564491787,15.2641910680496,6.42920367302025,-2.06311412398463E-10
0.41,15.5852502184081,0.147734387779743,0.148186457173322,0.025480322141228,15.2638490513138,6.42920367299763,-2.34486208228191E-10
0.4125,15.5851769161267,0.147734022997054,0.148186202236419,0.025751481171717,15.2635052097215,6.42920367296946,-2.51055176647696E-10
0.415,15.5851216226596,0.147733669894554,0.14818594999423,0.02604244993003,15.2631595528407,6.42920367295289,-2.71334954504709E-10
0.4175,15.585047181092,0.147733322572972,0.148185705506107,0.026316074055465,15.2628120789575,6.42920367293261,-2.86788370829072E-10
0.42,15.5849904788877,0.147732986879918,0.148185464320968,0.026609229892796,15.262462797794,6.42920367291716,-3.10558689875506E-10
0.4225,15.5849148857547,0.14773265723735,0.148185231209653,0.026885289734657,15.262111707573,6.42920367289339,-3.30928173752909E-10
0.425,15.5848567682263,0.147732339184329,0.148185002032777,0.02718060882784,15.2617588181813,6.42920367287302,-3.22526894080966E-10
0.4275,15.5847800112165,0.147732027512723,0.148184781222176,0.027459074689774,15.2614041277918,6.42920367288142,-3.3249492048526E-10
0.43,15.584720472231,0.147731727451667,0.1481845649575,0.027756533391021,15.2610476464308,6.42920367287145,-3.21094262289989E-10
0.4325,15.5846425390113,0.147731434149158,0.148184357348144,0.028037375308645,15.2606893722054,6.42920367288285,-3.20088844318889E-10
0.435,15.5845815728532,0.147731152565962,0.148184154845715,0.028336950118901,15.2603293153226,6.42920367288386,-3.49301920721246E-10
0.4375,15.5845024511673,0.147730878141331,0.148183961308864,0.02862013792908,15.259967473788,6.42920367285464,-3.68002517348032E-10
0.44,15.5844400524677,0.147730615649704,0.148183773375089,0.028921805428697,15.2596038580142,6.42920367283594,-3.79881015533101E-10
0.4425,15.5843597302233,0.147730360737192,0.148183594729141,0.029207308815784,15.2592384659412,6.42920367282406,-3.94109633816697E-10
0.445,15.5842958939588,0.14773011807527,0.14818342212508,0.029511045623249,15.2588713081352,6.42920367280984,-4.08511446892135E-10
0.4475,15.5842143592015,0.147729883426235,0.14818325916373,0.029798834152422,15.2585023824592,6.42920367279543,-4.20228296604819E-10
0.45,15.5841490806009,0.147729661432115,0.148183102639144,0.030104616864027,15.2581316996656,6.42920367278372,-4.2466741234648E-10
0.4525,15.5840663215822,0.147729447904561,0.148182956134239,0.030394660001778,15.2577592575416,6.42920367277928,-4.37712976975035E-10
0.455,15.5839995960919,0.147729247512457,0.14818281643202,0.030702465138488,15.2573850670089,6.42920367276623,-4.30629754077927E-10
0.4575,15.5839156013036,0.147729056064848,0.148182687146332,0.030994732302735,15.2570091257897,6.42920367277332,-4.57045068458228E-10
0.46,15.5838474244787,0.147728878270619,0.148182565040099,0.031304536200941,15.2566314449671,6.4292036727469,-4.53087345420045E-10
0.4625,15.5837621826695,0.14772870992945,0.148182453762978,0.031598996771836,15.2562520222052,6.42920367275086,-4.40197212014937E-10
0.465,15.5836925501733,0.147728555776401,0.148182350067379,0.031910775547085,15.2558708687824,6.42920367276375,-4.30925517491687E-10
0.4675,15.5836060503547,0.147728411638685,0.148182257611303,0.032207398854651,15.2554879822501,6.42920367277302,-4.45324666031866E-10
0.47,15.5835349578472,0.147728282242387,0.14818217317617,0.032521128363273,15.2551033740654,6.42920367275862,-4.36493508004787E-10
0.4725,15.5834471892698,0.147728163470903,0.148182100387222,0.032819883675609,15.2547170417361,6.42920367276745,-4.41213288127074E-10
0.475,15.5833746324528,0.147728059962358,0.14818203613688,0.033135539461395,15.2543289968922,6.42920367276273,-4.34964064766064E-10
0.4775,15.5832855846522,0.147727967705831,0.148181983975368,0.033436396014488,15.2539392369565,6.42920367276898,-4.46991776925643E-10
0.48,15.5832115591283,0.147727891199387,0.148181940956938,0.033753953228924,15.2535477737431,6.42920367275695,-4.5825476746586E-10
0.4825,15.5831212219978,0.147727826631748,0.148181910462192,0.034056880302362,15.2531546046015,6.42920367274569,-4.51981563287518E-10
0.485,15.5830457233336,0.147727778335986,0.148181889729522,0.034376313720458,15.2527597415476,6.42920367275196,-4.28135749075409E-10
0.4875,15.5829540871477,0.147727742712377,0.148181881959547,0.034681280624647,15.2523631818511,6.42920367277581,-4.52827109143072E-10
0.49,15.5828771109169,0.147727723854737,0.148181884661025,0.035002564735935,15.2519649376652,6.42920367275112,-4.70999239610137E-10
0.4925,15.5827841661491,0.147727718383445,0.148181900840552,0.035309540703433,15.2515650062217,6.42920367273295,-4.58508786493894E-10
0.495,15.5827057079512,0.14772773017584,0.148181928239579,0.035632649639731,15.2511633998961,6.42920367274544,-4.35036007218059E-10
0.4975,15.5826114453854,0.147727756177666,0.148181969578666,0.035941603809836,15.2507601158192,6.42920367276891,-4.4134296217635E-10
0.5,15.5825315006239,0.147727800043533,0.148182022852259,0.036266511223653,15.2503551665044,6.4292036727626,-4.45946390925656E-10
0.5025,15.5824359112553,0.147727858910095,0.148182090619094,0.036577412672988,15.2499485490532,6.429203672758,-4.2128966981636E-10
0.505,15.5823544753913,0.147727936185097,0.148182171139209,0.036904091885278,15.2495402761817,6.42920367278266,-4.15275813736571E-10
0.5075,15.5822575505177,0.147728029261034,0.148182266757845,0.037216909600672,15.2491303448981,6.42920367278867,-4.00040889303455E-10
0.51,15.5821746189614,0.147728141377142,0.148182375928981,0.037545333572987,15.2487187680823,6.4292036728039,-3.80883768968943E-10
0.5125,15.5820763501566,0.147728270150526,0.148182500806256,0.037860036482418,15.2483055427174,6.42920367282306,-3.68826746921513E-10
0.515,15.5819919182111,0.147728418623119,0.148182640069833,0.03819017769519,15.2478906818229,6.42920367283512,-4.02303967916851E-10
0.5175,15.5818922973183,0.1477285846131,0.148182795713219,0.038506734669739,15.2474741823223,6.42920367280164,-3.98951982560902E-10
0.52,15.5818063603085,0.147728771007557,0.14818296658913,0.038838565273969,15.2470560574379,6.42920367280499,-3.78746811691144E-10
0.5225,15.5817053796295,0.147728975822071,0.148183154531535,0.039156945207554,15.2466363040684,6.4292036728252,-3.90585341847327E-10
0.525,15.5816179330274,0.147729201785569,0.148183358588893,0.03949043713765,15.2462149355153,6.42920367281336,-4.28571844679482E-10
0.5275,15.5815155850162,0.147729447091104,0.148183580455819,0.039810608810625,15.2457919486586,6.42920367277537,-4.17437640010121E-10
0.53,15.5814266243824,0.147729714337009,0.148183819326733,0.040145733708882,15.2453673570098,6.42920367278651,-4.56918947122631E-10
0.5325,15.581322901753,0.147730001916226,0.148184076747396,0.040467665722877,15.2449411573665,6.42920367274703,-4.4388936970563E-10
0.535,15.5812324226196,0.147730312260498,0.148184352102969,0.040804394859408,15.2445133633967,6.42920367276006,-4.75953498835224E-10
0.5375,15.5811273183559,0.147730643940285,0.148184646803843,0.041128055736832,15.2440839718749,6.42920367272799,-4.68721950142026E-10
0.539999999999999,15.5810353163484,0.147730999230027,0.148184960421239,0.041466360099521,15.2436529965976,6.42920367273522,-5.12224929138938E-10
0.542499999999999,15.5809288235803,0.147731376917315,0.148185294191132,0.041791718149505,15.2432204343223,6.42920367269172,-5.16558351648655E-10
0.544999999999999,15.5808352944144,0.147731779111065,0.148185647877321,0.042131568439909,15.2427862989861,6.42920367268739,-5.3665338839437E-10
0.547499999999999,15.5807274065013,0.147732204804895,0.148186022550688,0.042458591800382,15.2423505873453,6.42920367266729,-5.42188516305941E-10
0.549999999999999,15.5806323459497,0.147732655931246,0.148186418184806,0.042799958395327,15.2419133134384,6.42920367266176,-5.5528293074758E-10
0.552499999999999,15.5805230564199,0.147733131692634,0.148186835683604,0.043128615018824,15.2414744740248,6.42920367264866,-5.73905367673433E-10
0.554999999999999,15.5804264603282,0.147733633849173,0.148187275223983,0.043471467994682,15.2410340832604,6.42920367263004,-6.05373529083408E-10
0.557499999999999,15.5803157629384,0.147734161823896,0.148187737533825,0.043801725681212,15.2405921378995,6.42920367259857,-5.8821925108532E-10
0.559999999999999,15.5802176273018,0.147734717192956,0.148188222997455,0.044146034854496,15.2401486522569,6.42920367261573,-6.26506846401753E-10
0.562499999999999,15.5801055160198,0.147735299588005,0.148188732189394,0.044477861213642,15.2397036230287,6.42920367257744,-6.64432064922949E-10
0.564999999999999,15.5800058369117,0.147735910412396,0.148189265696825,0.044823596151496,15.239257064651,6.42920367253951,-7.11122716268164E-10
0.567499999999999,15.5798923058981,0.147736549501913,0.148189823929308,0.045156958603232,15.2388089738636,6.42920367249282,-7.56434914706006E-10
0.569999999999999,15.5797910795429,0.147737218087877,0.148190407680127,0.045504088573972,15.2383593652009,6.42920367244751,-7.69206920381293E-10
0.572499999999999,15.5796761232325,0.14773791621699,0.148191017192895,0.045838954401655,15.237908235421,6.42920367243474,-7.51951390043359E-10
0.574999999999999,15.5795733460465,0.147738644952624,0.148191653460933,0.046187448462412,15.2374555991705,6.42920367245199,-7.59894369650738E-10
0.577499999999999,15.5794569590208,0.147739404556957,0.148192316569525,0.046523784734131,15.2370014531602,6.42920367244405,-8.10432609910095E-10
0.579999999999999,15.5793526274851,0.147740195920914,0.148193007717328,0.046873611697385,15.2365458121495,6.42920367239351,-8.25221668776521E-10
0.582499999999999,15.5792348045604,0.14774101951336,0.148193726820669,0.047211385313755,15.2360886729126,6.42920367237872,-8.81229311744391E-10
0.584999999999998,15.579128915381,0.147741876065115,0.148194475275968,0.047562513743218,15.2356300502967,6.42920367232272,-9.33703780958695E-10
0.587499999999998,15.5790096515654,0.147742766257659,0.148195252840138,0.047901691412136,15.2351699410554,6.42920367227024,-9.97371074618059E-10
0.589999999999998,15.578902201581,0.14774369064414,0.148196061114483,0.048254089636171,15.2347083601862,6.42920367220657,-1.06137587607691E-09
0.592499999999998,15.5787814921138,0.147744650112374,0.148196899703077,0.048594637876881,15.2342453044215,6.42920367214257,-1.12795195406079E-09
0.594999999999998,15.5786724783222,0.147745645065443,0.148197770389654,0.048948273985065,15.233780788882,6.42920367207599,-1.19010756804983E-09
0.597499999999998,15.5785503186553,0.147746676584026,0.148198672636627,0.049290159138839,15.2333148102958,6.42920367201384,-1.25585231103287E-09
0.599999999999998,15.5784397382209,0.147747744925156,0.148199608408292,0.049645000990166,15.2328473838973,6.42920367194809,-1.29541533055999E-09
0.602499999999998,15.5783161240159,0.147748851365364,0.148200577020505,0.049988189206012,15.232378506424,6.42920367190853,-1.33606992136492E-09
0.604999999999998,15.5782039742586,0.147749996014546,0.148201580620698,0.050344204409238,15.2319081932141,6.42920367186788,-1.40454758934538E-09
0.607499999999998,15.5780789013653,0.147751180330521,0.14820261840054,0.050688661658329,15.2314364409759,6.4292036717994,-1.44202516594305E-09
0.609999999999998,15.5779651797502,0.147752404298861,0.14820369265882,0.051045817588103,15.2309632652045,6.42920367176192,-1.50302792434331E-09
0.612499999999998,15.5778386442645,0.147753669563344,0.148204802456532,0.051391509647856,15.2304886625968,6.42920367170092,-1.5552625853843E-09
0.614999999999998,15.577723348432,0.147754975969567,0.148205950269672,0.051749773452579,15.2300126487402,6.42920367164868,-1.60384416858506E-09
0.617499999999998,15.5775953466501,0.147756325340576,0.148207135029153,0.052096665915671,15.2295352203647,6.4292036716001,-1.66193281359028E-09
0.619999999999998,15.5774784744147,0.147757709623963,0.148208367156696,0.0524560045022,15.2290563931319,6.42920367154201,-1.66210512020371E-09
0.622499999999998,15.5773489996201,0.147766042119179,0.148202732529688,0.052804061148312,15.2285761638229,6.42920367154184,-1.66657532219006E-09
0.624999999999998,15.5772305763161,0.147767207024388,0.148204349600534,0.053164451383612,15.2280945683076,6.42920367153737,-1.67049218902093E-09
0.627499999999998,15.5770996478492,0.147770229595101,0.148204197303746,0.053513655542133,15.2276115654083,6.42920367153345,-1.67418345853321E-09
0.629999999999998,15.5769796404553,0.147771702112727,0.148205684787993,0.053875046995061,15.2271272065596,6.42920367152976,-1.68000546807434E-09
0.632499999999998,15.5768472510703,0.147773941103716,0.148206494685095,0.054225362358764,15.2266414529228,6.42920367152394,-1.68555835955431E-09
0.634999999999998,15.5767256493806,0.147775628487081,0.148207950353283,0.054587714464563,15.2261543560757,6.42920367151839,-1.69180758291532E-09
0.637499999999998,15.5765917744323,0.147777648271972,0.148209161636474,0.054939108126334,15.2256658563975,6.42920367151214,-1.69877889533154E-09
0.639999999999997,15.5764685651009,0.14777950276834,0.148210639231649,0.05530237821368,15.2251760448872,6.42920367150517,-1.70320468839691E-09
0.642499999999997,15.5763332391255,0.147781479029428,0.148212086381448,0.055654828040365,15.2246848456743,6.42920367150074,-1.7090293624733E-09
0.644999999999997,15.5762084095589,0.147783469046078,0.148213624677605,0.056018968323528,15.2241923475117,6.42920367149492,-1.70850888991936E-09
0.647499999999997,15.5760716380054,0.147785480518801,0.148215236168268,0.056372446679963,15.2236984746384,6.42920367149544,-1.70979230773582E-09
0.649999999999997,15.5759451835312,0.147787588121519,0.148216860232387,0.056737419350713,15.2232033158265,6.42920367149415,-1.70816605304935E-09
0.652499999999997,15.5758069666914,0.147789677864595,0.148218600395463,0.057091893067754,15.2227067953636,6.42920367149578,-1.71364167300681E-09
0.654999999999997,15.5756788849136,0.147791893095902,0.148220327554539,0.05745766215196,15.2222090021112,6.4292036714903,-1.70874780991426E-09
0.657499999999997,15.5755392219004,0.147794086323412,0.148222178739359,0.057813096506318,15.2217098603313,6.4292036714952,-1.71042913166275E-09
0.659999999999997,15.5754095114876,0.147796405722622,0.148224020044488,0.058179626663175,15.2212094590573,6.42920367149352,-1.7098544802252E-09
0.662499999999997,15.5752684009876,0.147798717130978,0.148225975289922,0.058535986148827,15.2207077224178,6.42920367149409,-1.71354130884538E-09
0.664999999999997,15.5751370612389,0.147801142323304,0.148227936920149,0.058903242277235,15.2202047397182,6.4292036714904,-1.71850267349782E-09
0.667499999999997,15.5749945018305,0.147803580008112,0.148229996034725,0.059260490910258,15.2197004348774,6.42920367148544,-1.72519598606868E-09
0.669999999999997,15.5748615324213,0.14780611614145,0.148232080847669,0.059628437908632,15.2191948975235,6.42920367147875,-1.72319580826752E-09
0.672499999999997,15.5747175228064,0.147808684334427,0.148234247674363,0.059986539466422,15.2186880513312,6.42920367148075,-1.72366654282996E-09
0.674999999999997,15.5745829236645,0.147811338389055,0.148236456884885,0.060355142103106,15.2181799862874,6.42920367148028,-1.72103753470765E-09
0.677499999999997,15.5744374627387,0.147814039521978,0.148238737244056,0.060714060191747,15.2176706257809,6.42920367148291,-1.72288761035588E-09
0.679999999999997,15.5743012340781,0.147816818965935,0.14824107176268,0.061083283150387,15.2171600601991,6.42920367148106,-1.72897518524451E-09
0.682499999999997,15.5741543208979,0.1478196552118,0.148243471915753,0.061442981164201,15.2166482126062,6.42920367147497,-1.73825931426563E-09
0.684999999999997,15.5740164632033,0.147822567134882,0.148245933207941,0.061812789037411,15.2161351738231,6.42920367146569,-1.74616232584413E-09
0.687499999999996,15.5738680970055,0.147825541389874,0.148248458880336,0.062173230176054,15.2156208665592,6.42920367145778,-1.75333614294004E-09
0.689999999999996,15.5737286110592,0.14782859214097,0.148251049323265,0.062543587519568,15.2151053820754,6.42920367145061,-1.75177117256453E-09
0.692499999999996,15.5735787912445,0.147831708246722,0.148253705481652,0.062904734786731,15.2145886427294,6.42920367145217,-1.74782144313212E-09
0.694999999999996,15.5734376780492,0.147834903339168,0.148256428456449,0.063275606055185,15.2140707401984,6.42920367145612,-1.75141412483981E-09
0.697499999999996,15.5732864042001,0.147838165819185,0.148259219567801,0.063637422296033,15.2135515965171,6.42920367145253,-1.75064318597151E-09
0.699999999999996,15.5731436649497,0.147841510088596,0.148262079304156,0.064008771808898,15.2130313037481,6.4292036714533,-1.75045045125444E-09
0.702499999999996,15.5729909368626,0.14784492375456,0.148265009718564,0.064371219734272,15.2125097836552,6.4292036714535,-1.75611436503687E-09
0.704999999999996,15.5728465729972,0.147848421724439,0.148268010928779,0.064743011712935,15.2119871286311,6.42920367144783,-1.76209624669355E-09
0.707499999999996,15.5726923905402,0.147851991398669,0.148271085156504,0.06510605378446,15.2114632602006,6.42920367144185,-1.77326775485653E-09
0.709999999999996,15.5725464037567,0.1478556475764,0.148274232738944,0.065478252383002,15.2109382710584,6.42920367143068,-1.7702950216858E-09
0.712499999999996,15.5723907668132,0.147859377961093,0.148277455572989,0.065841850744962,15.2104120825342,6.42920367143365,-1.76979142452183E-09
0.714999999999996,15.5722431589779,0.147863197017912,0.148280754425272,0.066214419976036,15.2098847875587,6.42920367143415,-1.77035985871044E-09
0.717499999999996,15.5720860674655,0.147867092679307,0.148284130956414,0.0665785365047,15.2093563073251,6.42920367143359,-1.77542158752431E-09
0.719999999999996,15.5719368406267,0.14787107936651,0.148287586058562,0.066951440274565,15.2088267349271,6.42920367142852,-1.77907999443505E-09
0.722499999999996,15.5717782942589,0.147875144690345,0.148291121712797,0.067316036333268,15.2082959915225,6.42920367142487,-1.78506809334067E-09
0.724999999999996,15.571627450472,0.147879303615402,0.148294738343507,0.067689238244074,15.207764170269,6.42920367141888,-1.78856041088693E-09
0.727499999999996,15.5714674487099,0.147883542815301,0.148298438873456,0.068054274649044,15.2072311923721,6.42920367141539,-1.79069559180789E-09
0.729999999999996,15.5713149900348,0.147887878314758,0.148302222737884,0.068427738008996,15.2066971509732,6.42920367141325,-1.79569514813238E-09
0.732499999999996,15.5711535319818,0.147892295469432,0.148306094184777,0.068793174935654,15.2061619673919,6.42920367140825,-1.79535852851131E-09
0.734999999999995,15.5709994604863,0.147896811538197,0.14831005148306,0.069166862758869,15.2056257347062,6.42920367140859,-1.78738801537293E-09
0.737499999999995,15.5708365447005,0.147901410606093,0.148314100156108,0.069532659545806,15.2050883743925,6.42920367141656,-1.78516579296684E-09
0.739999999999995,15.5706808622086,0.147906110997831,0.148318237477038,0.069906534303453,15.2045499794303,6.42920367141878,-1.78307146825318E-09
0.742499999999995,15.5705164864859,0.147910896025345,0.14832246974397,0.070272649258699,15.2040104714579,6.42920367142087,-1.77784631461009E-09
0.744999999999995,15.5703591945167,0.147915784665381,0.148326793645295,0.070646672819521,15.2034699433865,6.4292036714261,-1.78568804187762E-09
0.747499999999995,15.5701933558189,0.14792076017384,0.148331215535178,0.071013063117145,15.2029283169927,6.42920367141826,-1.78548553719793E-09
0.749999999999995,15.5700344554856,0.147925841737372,0.14833573196203,0.071387196644356,15.2023856851419,6.42920367141846,-1.80184223097513E-09
0.752499999999995,15.5698671498532,0.147931013276465,0.148340348610251,0.071753818235818,15.2018419697306,6.4292036714021,-1.81037762558844E-09
0.754999999999995,15.569706641828,0.147936293903625,0.148345062179524,0.072128022140496,15.2012972636044,6.42920367139357,-1.82175696750164E-09
0.757499999999995,15.5695378644572,0.147941668741202,0.148349877139286,0.072494829817578,15.2007514887591,6.42920367138219,-1.83319048829844E-09
0.759999999999995,15.5693757490282,0.147947156755681,0.148354790424097,0.07286906379723,15.2002047380512,6.42920367137076,-1.84947079873155E-09
0.762499999999995,15.5692054944059,0.147952744492044,0.148359805056733,0.073236011340764,15.1996569335164,6.42920367135447,-1.85456983103904E-09
0.764999999999995,15.5690417715595,0.147958450807584,0.148364918179785,0.073610234462458,15.1991081681097,6.42920367134938,-1.86863147177974E-09
0.767499999999995,15.5688700336797,0.147964263488855,0.148370131532953,0.073977274842567,15.1985583638154,6.42920367133531,-1.87971860299285E-09
0.769999999999995,15.5687047031191,0.147970201347047,0.148375442421231,0.074351445587734,15.1980076137631,6.42920367132423,-1.88588877847451E-09
0.772499999999995,15.5685314758096,0.147976252833945,0.148380851848866,0.074718531310191,15.1974558398165,6.42920367131806,-1.89091053925949E-09
0.774999999999995,15.5683645370017,0.147982436639769,0.148386357374264,0.0750926076231,15.1969031353646,6.42920367131304,-1.89167437270044E-09
0.777499999999995,15.5681898142139,0.14798874103089,0.148391960091924,0.075459691054325,15.1963494220368,6.42920367131227,-1.89844939768591E-09
0.779999999999995,15.5680212663326,0.147995184357992,0.148397658042315,0.075833630362067,15.1957947935702,6.4292036713055,-1.88152071700642E-09
0.782499999999994,15.5678450424674,0.1480017537198,0.148403453366125,0.076200664099381,15.1952391712821,6.42920367132242,-1.86883042374575E-09
0.784999999999994,15.5676748843378,0.148008466865093,0.148409344853916,0.076574423308271,15.1946826493105,6.42920367133512,-1.86576087912727E-09
0.787499999999994,15.5674971546641,0.148015308932085,0.148415336474429,0.076941360691788,15.1941251485658,6.42920367133818,-1.85235116134663E-09
0.789999999999994,15.5673253848018,0.148022296930285,0.148421427897705,0.077314896328683,15.1935667636451,6.42920367135159,-1.84026127669767E-09
0.792499999999994,15.5671461460218,0.14802941370628,0.148427625244515,0.077681692026119,15.1930074150449,6.42920367136368,-1.83565962430521E-09
0.794999999999994,15.5669727629743,0.148036675736071,0.148433928858039,0.078054960614412,15.1924471977658,6.42920367136829,-1.83406179132817E-09
0.797499999999994,15.5667920137345,0.14804406388696,0.148440346705515,0.078421571229597,15.1918860319124,6.42920367136988,-1.83399073705459E-09
0.799999999999994,15.5666170165326,0.14805159463869,0.148446879254052,0.07879452977363,15.1913240128662,6.42920367136995,-1.82566317619148E-09
0.802499999999994,15.5664347579722,0.148059247788616,0.148453535428274,0.079160914390163,15.1907610603652,6.42920367137828,-1.81652826114487E-09
0.804999999999994,15.566258146567,0.148067040543771,0.148460315088543,0.079533520826786,15.1901972701079,6.42920367138742,-1.81744219673874E-09
0.807499999999994,15.5660743824072,0.148074952827114,0.148467226947235,0.079899641137287,15.1896325614955,6.4292036713865,-1.82567916340304E-09
0.809999999999994,15.5658961577481,0.148083003213479,0.148474269608072,0.080271854424225,15.1890670305023,6.42920367137827,-1.82693682404533E-09
0.812499999999994,15.5657108937298,0.14809117283839,0.148481450500807,0.080637674136802,15.1885005962538,6.42920367137701,-1.83381132501381E-09
0.814999999999994,15.5655310571908,0.148099481978518,0.148488766631373,0.081009453623072,15.1879333549578,6.42920367137013,-1.83731696523637E-09
0.817499999999994,15.5653442997523,0.148107913670569,0.148496223474354,0.081374937121887,15.1873652254855,6.42920367136663,-1.84032700190073E-09
0.819999999999994,15.5651628517851,0.148116489756978,0.148503816562774,0.08174624119043,15.186796304275,6.42920367136362,-1.84494108879107E-09
0.822499999999993,15.5649746060096,0.14812519526015,0.148511549334681,0.082111351452174,15.1862265099626,6.429203671359,-1.84480519749286E-09
0.824999999999993,15.5647915443806,0.148134053034609,0.148519416397945,0.082482135706242,15.1856559392418,6.42920367135914,-1.83541359888295E-09
0.827499999999993,15.5646018117212,0.148143049524419,0.148527419708667,0.0828468319823,15.1850845105058,6.42920367136853,-1.84379977952176E-09
0.829999999999993,15.5644171297993,0.14815220778065,0.148535553769164,0.083217047507295,15.1845123207422,6.42920367136015,-1.84742354747414E-09
0.832499999999993,15.5642259061493,0.148161514624584,0.148543820079644,0.083581283392738,15.1839392880523,6.42920367135652,-1.85131199259558E-09
0.834999999999993,15.5640395918901,0.148170992436809,0.148552213905965,0.083950875707452,15.1833655098398,6.42920367135263,-1.85276061159811E-09
0.837499999999993,15.5638468670069,0.148180627150673,0.148560737540446,0.08431459849285,15.182790903823,6.42920367135118,-1.85380333306284E-09
0.839999999999993,15.5636589034807,0.148190439750521,0.148569387746279,0.084683508094018,15.1822155678898,6.42920367135014,-1.85197723823194E-09
0.842499999999993,15.5634646623667,0.148200414133391,0.148578168737151,0.085046660173305,15.1816394193228,6.42920367135197,-1.85202342350976E-09
0.844999999999993,15.5632750303702,0.148210569423676,0.148587079248688,0.085414825123563,15.1810625565743,6.42920367135192,-1.8506050025735E-09
0.847499999999993,15.5630792570213,0.148220886807159,0.148596126075877,0.085777347711528,15.1804848964268,6.42920367135334,-1.84774329170523E-09
0.849999999999993,15.5628879397717,0.148231383599461,0.148605309881068,0.086144708349176,15.179906537942,6.4292036713562,-1.84601400832207E-09
0.852499999999993,15.5626906230737,0.14824203833488,0.148614639973377,0.086506547408365,15.1793273973571,6.42920367135793,-1.84223658550309E-09
0.854999999999993,15.5624976124917,0.148252867185561,0.148624118266534,0.086873052710037,15.1787475743296,6.42920367136171,-1.8437251725345E-09
0.857499999999993,15.5622987529531,0.148263846969956,0.148633755643754,0.087234165785605,15.1781669845538,6.42920367136022,-1.84523329949116E-09
0.859999999999993,15.562104055883,0.148274993899617,0.148643554050963,0.087599779741561,15.1775857281908,6.42920367135871,-1.8477193108879E-09
0.862499999999993,15.5619036712602,0.14828628469888,0.148653524319092,0.087960141793453,15.1770037204488,6.42920367135623,-1.84904891398219E-09
0.864999999999993,15.5617073134617,0.148297737027851,0.148663666964506,0.088324847609189,15.1764210618601,6.4292036713549,-1.84838455652425E-09
0.867499999999992,15.5615054412969,0.148309329238944,0.14867399104095,0.08868445381131,15.1758376672057,6.42920367135556,-1.84401915959143E-09
0.869999999999993,15.5613074676061,0.148321081406467,0.148684494617634,0.089048254324722,15.1752536372573,6.42920367135993,-1.84543402781401E-09
0.872499999999992,15.5611041629149,0.148332974574669,0.148695183917426,0.089407117995301,15.1746688864275,6.42920367135851,-1.8472956497817E-09
0.874999999999992,15.5609046326518,0.148345031211674,0.148706054554568,0.089770031281914,15.1740835156036,6.42920367135665,-1.84884818565934E-09
0.877499999999992,15.5606999607856,0.14835723489505,0.14871711011074,0.090128176873076,15.1734974389068,6.4292036713551,-1.84815185377829E-09
0.879999999999992,15.5604989390737,0.148369609383434,0.148728344861821,0.090490227573264,15.1729107572552,6.42920367135579,-1.84772197542316E-09
0.882499999999992,15.5602929657444,0.148382139588062,0.148739761002076,0.090847680627973,15.1723233845262,6.42920367135622,-1.83447745882859E-09
0.884999999999992,15.5600905134459,0.148394848809519,0.148751353253376,0.091208889756841,15.1717354216262,6.42920367136947,-1.83841741829838E-09
0.887499999999992,15.5598832944304,0.148407721906577,0.148763123870453,0.091565666399721,15.1711467822536,6.42920367136553,-1.8251906652722E-09
0.889999999999992,15.5596794596195,0.14842078036643,0.148775069408502,0.09192604259047,15.1705575672541,6.42920367137875,-1.81368964291551E-09
0.892499999999992,15.5594710335953,0.148434008014361,0.14878719320911,0.092282142077019,15.1699676902948,6.42920367139026,-1.81088921635819E-09
0.894999999999992,15.5592658467259,0.148447424100425,0.148799494094992,0.092641676479575,15.1693772520509,6.42920367139306,-1.80744486044659E-09
0.897499999999992,15.5590562327335,0.148461011712885,0.148811976224644,0.092997078486002,15.1687861663099,6.4292036713965,-1.80737114163776E-09
0.899999999999992,15.558849706763,0.148474788160264,0.148824640360166,0.093355744751044,15.1681945334915,6.42920367139657,-1.80923187542703E-09
0.902499999999992,15.5586389061446,0.148488736565311,0.148837490713191,0.093710411224399,15.1676022676417,6.42920367139471,-1.81339121496649E-09
0.904999999999992,15.5584310404906,0.148502873565007,0.148850528669146,0.094068169449547,15.1670094688069,6.42920367139055,-1.80625381318578E-09
0.907499999999992,15.558219042515,0.148517182825227,0.14886375797034,0.094422050293802,15.1664160514256,6.42920367139769,-1.81218329231569E-09
0.909999999999992,15.5580098288891,0.148531680155256,0.148877180737833,0.094778852909564,15.1658221150865,6.42920367139176,-1.81163706258758E-09
0.912499999999992,15.5577966178297,0.148546350847038,0.148890799142462,0.095131893157792,15.1652275746824,6.42920367139231,-1.81089543360713E-09
0.914999999999992,15.5575860470504,0.148561211853591,0.148904614040127,0.095487691858953,15.1646325292977,6.42920367139305,-1.82363812939457E-09
0.917499999999991,15.5573716083032,0.148576249145672,0.148918626960109,0.095839837900964,15.1640368942964,6.42920367138031,-1.81860393411171E-09
0.919999999999991,15.5571596734334,0.148591479119716,0.148932839163603,0.096194586918546,15.1634407682315,6.42920367138534,-1.81554593581268E-09
0.922499999999991,15.5569439945311,0.148606889513203,0.14894725044185,0.096545787589344,15.1628440669867,6.4292036713884,-1.81665260612363E-09
0.924999999999991,15.5567306918243,0.148622497337589,0.148961861292315,0.096899444681221,15.1622468885132,6.42920367138729,-1.82460979658572E-09
0.927499999999991,15.556513765421,0.148638290173169,0.148976671680787,0.097249654334877,15.1616491492322,6.42920367137934,-1.815614325551E-09
0.929999999999991,15.5562990958806,0.148654284125807,0.148991682854033,0.09760218238981,15.1610509465109,6.42920367138833,-1.80893344747801E-09
0.932499999999991,15.5560809196833,0.148670467806136,0.149006893758029,0.097951360841266,15.1604521972779,6.42920367139501,-1.81030834767171E-09
0.934999999999991,15.5558648880107,0.148686857103116,0.149022305708308,0.098302726904781,15.1598529982945,6.42920367139364,-1.82166992601651E-09
0.937499999999991,15.5556454642322,0.148703440064089,0.149037918212264,0.098650838951041,15.1592532670048,6.42920367138228,-1.81523862607946E-09
0.939999999999991,15.5554280787063,0.148720232195627,0.149053732825743,0.099001014091725,15.1586530995932,6.42920367138871,-1.81273662747117E-09
0.942499999999991,15.5552074139845,0.148737221964462,0.149069748633109,0.099348029420415,15.1580524139666,6.42920367139121,-1.82127024572765E-09
0.944999999999991,15.554988685503,0.148754424034228,0.149085967897371,0.099696987863913,15.1574513057074,6.42920367138268,-1.82979498219993E-09
0.947499999999991,15.5547667884937,0.148771826444358,0.14910239010982,0.100042878719091,15.1568496932204,6.42920367137415,-1.82656734182274E-09
0.949999999999991,15.5545467286015,0.148789443602833,0.149119017662667,0.100390595788664,15.1562476715473,6.42920367137738,-1.82285830874207E-09
0.952499999999991,15.5543236086426,0.14880726380735,0.149135849766835,0.100735335575399,15.155645159493,6.42920367138109,-1.8214798558347E-09
0.954999999999991,15.5541022284271,0.148825300724176,0.149152889437569,0.10108178669232,15.155042251573,6.42920367138247,-1.82244086488481E-09
0.957499999999991,15.5538778947011,0.148843542714807,0.149170135790656,0.101425349182406,15.1544388670132,6.4292036713815,-1.8154926451075E-09
0.959999999999991,15.553655204635,0.148862003205849,0.149187591960881,0.101770509664694,15.1538350998036,6.42920367138845,-1.82035542195536E-09
0.96249999999999,15.5534296660101,0.148880670671412,0.149205256924644,0.102112868829718,15.1532308695844,6.42920367138359,-1.81881709693243E-09
0.96499999999999,15.5532056761987,0.148899558154555,0.149223134081846,0.102456714130619,15.1526262698317,6.42920367138513,-1.82101267398593E-09
0.96749999999999,15.5529789416688,0.148918654273158,0.149241222227185,0.102797844575026,15.1520212205934,6.42920367138293,-1.81017334455191E-09
0.96999999999999,15.5527536621939,0.148937971926036,0.149259524795516,0.1031403506137,15.1514158148586,6.42920367139377,-1.79354753271355E-09
0.97249999999999,15.5525257409794,0.148957499659872,0.149278040608545,0.103480227674321,15.1508099730366,6.4292036714104,-1.79839076963617E-09
0.97499999999999,15.5522991822344,0.148977250308984,0.149296773057946,0.103821371271065,15.1502037875964,6.42920367140555,-1.81209891536582E-09
0.97749999999999,15.5520700836425,0.148997212475922,0.149315720865934,0.104159970960886,15.1495971793397,6.42920367139185,-1.82773263190938E-09
0.97999999999999,15.5518422562141,0.149017398874866,0.149334887415475,0.104499729685271,15.1489902402385,6.42920367137621,-1.81958448308706E-09
0.98249999999999,15.5516119898997,0.149037798195523,0.14935427130538,0.104837028877363,15.1483828915215,6.42920367138436,-1.80758163992323E-09
0.98499999999999,15.5513829046434,0.149058423059935,0.149373875876628,0.105175381120274,15.1477752245866,6.42920367139636,-1.80734982535569E-09
0.98749999999999,15.5511514804871,0.14907926223947,0.149393699626657,0.105511357525235,15.1471671610958,6.4292036713966,-1.82371096002498E-09
0.98999999999999,15.5509211486834,0.149100328283437,0.14941374581888,0.105848282750703,15.1465587918304,6.42920367138023,-1.8126433687371E-09
0.99249999999999,15.5506885770043,0.149121609825893,0.149434013073532,0.106182915108238,15.1459500389966,6.4292036713913,-1.82172321672169E-09
0.99499999999999,15.5504570102235,0.149143119288796,0.149454504620237,0.106518393626981,15.1453409926875,6.42920367138222,-1.83457338209791E-09
0.99749999999999,15.5502233015301,0.149164845343397,0.149475219038183,0.106851661531158,15.1447315756174,6.42920367136937,-1.85232806870772E-09
0.99999999999999,15.5499905113519,0.149186800189311,0.149496159610312,0.107185674284835,15.1441218772674,6.42920367135162,-1.83246662288639E-09
1.00249999999999,15.549755676121,0.149208972506359,0.149517324887712,0.107517557886343,15.1435118208406,6.42920367137148,-1.81639681073875E-09
1.00499999999999,15.5495216736516,0.149231374435049,0.149538718063509,0.107850085919311,15.1429014952338,6.42920367138755,-1.82553705485589E-09
1.00749999999999,15.5492857217688,0.14925399471934,0.149560337594067,0.108180565460799,15.1422908239946,6.42920367137841,-1.8406547397376E-09
1.00999999999999,15.5490505170818,0.149276845563103,0.149582186468661,0.108511589467136,15.1416798955829,6.42920367136329,-1.84883841569672E-09
1.01249999999999,15.5488134574759,0.149299915676258,0.149604263125042,0.10884064480879,15.1410686338658,6.42920367135511,-1.86717663552827E-09
1.01499999999999,15.5485770595423,0.149323217306269,0.149626570387609,0.109170144983421,15.140457126865,6.42920367133677,-1.87178805788335E-09
1.01749999999999,15.5483388999492,0.149346739237148,0.149649106561879,0.109497755440193,15.13984529871,6.42920367133216,-1.88361681807692E-09
1.01999999999999,15.5481013166141,0.149370493742055,0.14967187432566,0.10982571151768,15.1392332370287,6.42920367132033,-1.88884818896895E-09
1.02249999999999,15.5478620636528,0.149394469602406,0.149694871925327,0.110151855940551,15.1386208661845,6.4292036713151,-1.88665438827229E-09
1.02499999999999,15.5476233017033,0.149418679222861,0.149718101781803,0.11047824726211,15.1380082734366,6.42920367131729,-1.89348270396295E-09
1.02749999999999,15.5473829611723,0.149443111293539,0.149741562170274,0.110802904329016,15.1373953833794,6.42920367131046,-1.8817676306071E-09
1.02999999999999,15.5471430266061,0.149467778304868,0.149765255294374,0.111127710114978,15.1367822828918,6.42920367132218,-1.86909243637956E-09
1.03249999999999,15.5469016037818,0.149492668874843,0.149789179439266,0.111450858623577,15.1361688968441,6.42920367133485,-1.85785253847826E-09
1.03499999999999,15.5466605023572,0.149517795455239,0.149813336712199,0.111774058535316,15.1355553116545,6.42920367134609,-1.86270199264982E-09
1.03749999999999,15.5464180024387,0.149543146480109,0.149837725525466,0.112095677902704,15.1349414525304,6.42920367134124,-1.86965110060555E-09
1.03999999999999,15.546175739965,0.149568734349463,0.149862347892784,0.112417252318884,15.1343274054038,6.42920367133429,-1.85968307420126E-09
1.04249999999999,15.5459321687894,0.149594547137601,0.149887202529853,0.112737323244285,15.1337130958776,6.42920367134426,-1.84865633912068E-09
1.04499999999999,15.5456887517247,0.14962059717083,0.149912291386273,0.113057253830498,15.1330986093371,6.42920367135529,-1.84802217972901E-09
1.04749999999999,15.5454441155439,0.149646872143443,0.149937613501056,0.113375758141505,15.1324838717579,6.42920367135592,-1.84778947698305E-09
1.04999999999999,15.545199551361,0.149673384396863,0.149963170675905,0.113694028290179,15.131868967998,6.42920367135616,-1.84818649273666E-09
1.05249999999999,15.5449538585068,0.149700121328053,0.149988962177116,0.114010950575486,15.1312538244262,6.42920367135576,-1.85826110055132E-09
1.05499999999999,15.5447081558087,0.149727095202089,0.150014989766246,0.114327545475803,15.1306385253646,6.42920367134568,-1.85951076758784E-09
1.05749999999999,15.5444614143017,0.149754293077512,0.150041252961386,0.114642870707637,15.1300229975551,6.42920367134443,-1.85571380484362E-09
1.05999999999999,15.5442145815321,0.149781727400672,0.150067753240593,0.114957776053655,15.1294073248372,6.42920367134823,-1.84513027079447E-09
1.06249999999999,15.5439668004922,0.149809385041886,0.150094490208779,0.115271490980497,15.128791434261,6.42920367135882,-1.8443877536356E-09
1.06499999999999,15.5437188468403,0.149837278758863,0.15012146495301,0.115584693909884,15.1281754092185,6.42920367135956,-1.86630089160644E-09
1.06749999999999,15.5434700354034,0.1498653951786,0.150148677202602,0.115896786008315,15.1275591770139,6.42920367133764,-1.88255810940063E-09
1.06999999999999,15.5432209697711,0.149893747414792,0.150176127618184,0.11620827407276,15.1269428206654,6.42920367132139,-1.88219928531907E-09
1.07249999999999,15.5429711366807,0.149922321971182,0.150203815919339,0.11651873107578,15.1263262677144,6.42920367132175,-1.87240090099294E-09
1.07499999999999,15.542720967557,0.149951132298173,0.150231742375229,0.116828492095798,15.1257096007878,6.42920367133154,-1.88105175880082E-09
1.07749999999999,15.5424701208208,0.149980164599288,0.150259906871746,0.11713730173754,15.1250927476122,6.42920367132289,-1.8948060898083E-09
1.07999999999999,15.5422188560277,0.150009432733297,0.150288309214212,0.117445323620671,15.1244757904595,6.42920367130914,-1.8861499029299E-09
1.08249999999999,15.5419670027708,0.150038922584703,0.150316949464808,0.117752473421757,15.1238586572996,6.4292036713178,-1.87008453167437E-09
1.08499999999999,15.5417146495865,0.150068648305201,0.150345827084503,0.118058744184063,15.1232414300127,6.42920367133386,-1.86992998862934E-09
1.08749999999999,15.5414617960347,0.150098595549307,0.150374942234367,0.118364221475755,15.1226240367753,6.42920367133402,-1.86053128459207E-09
1.08999999999999,15.5412083613687,0.150128778639311,0.150404294143788,0.118668729504865,15.1220065590808,6.42920367134341,-1.8540360358088E-09
1.09249999999999,15.5409545131939,0.150159182992596,0.150433883085391,0.118972521719139,15.1213889253968,6.42920367134991,-1.83399073705459E-09
0.8,15.5666170165326,0.14805159463869,0.148446879254052,0.07879452977363,15.1913240128662,6.42920367136995,-1.8409700430766E-09
0.8025,15.5673317895245,0.148013845363763,0.148502887125512,0.08005441733489,15.1907606397003,6.42920367136298,-1.8426611347877E-09
0.805,15.5665945919472,0.147998589594772,0.148530589435574,0.079869542828659,15.1901958700882,6.42920367136128,-1.84890858179187E-09
0.8075,15.5665674999234,0.1480552289806,0.14848766403746,0.080394041169326,15.189630565736,6.42920367135504,-1.84443926798394E-09
0.81,15.5662077959033,0.148077064886231,0.148480630736099,0.080585921066377,15.1890641792146,6.42920367135951,-1.84749282539087E-09
0.8125,15.5661561741688,0.148083224488687,0.148489604755247,0.081086231023163,15.1884971139017,6.42920367135645,-1.84760651222859E-09
0.815,15.5658343119661,0.148097204345878,0.148491044300447,0.081317008405747,15.187929054914,6.42920367135634,-1.84208914788542E-09
0.8175,15.5657760894448,0.148103518338011,0.148500432910843,0.081811862553419,15.1873602756426,6.42920367136186,-1.83326331892886E-09
0.82,15.5654616913278,0.148113297206574,0.148506602791162,0.082051244508854,15.1867905468212,6.42920367137068,-1.83950454868409E-09
0.8225,15.5654038582126,0.148120665356097,0.148515468563879,0.082547640277322,15.1862200840153,6.42920367136444,-1.83961823552181E-09
0.825,15.5650889055083,0.148129290068319,0.148523332421994,0.082787583103718,15.1856486999143,6.42920367136433,-1.83436643652612E-09
0.8275,15.5650336130665,0.148137248145115,0.148532152096846,0.083287631868652,15.1850765809559,6.42920367136958,-1.83653448004861E-09
0.829999999999999,15.5647153768297,0.148145736738571,0.14854070997316,0.083525367596725,15.1845035625213,6.42920367136741,-1.8410108992839E-09
0.832499999999999,15.5646631182507,0.148154138149539,0.148549649334009,0.084029516078279,15.1839298146888,6.42920367136293,-1.84397830338412E-09
0.834999999999999,15.5643406061843,0.148162819153723,0.148558590776593,0.084264010143274,15.1833551861107,6.42920367135997,-1.84691462123965E-09
0.837499999999999,15.5642912209396,0.148171621518414,0.148567710034576,0.084772056037237,15.1827798333494,6.42920367135703,-1.84827531057863E-09
0.839999999999999,15.5639642135537,0.148180613165741,0.148576932829587,0.085003046870524,15.1822036206878,6.42920367135567,-1.84544113324137E-09
0.842499999999999,15.5639173612699,0.148189807096892,0.148586257666515,0.08551460170936,15.1816266947972,6.4292036713585,-1.84579285189557E-09
0.844999999999999,15.5635858662928,0.14819914867278,0.148595736858476,0.085742055601565,15.18104892516,6.42920367135815,-1.84493220700688E-09
0.847499999999999,15.5635412446006,0.148208728299102,0.148605287621408,0.086256774206999,15.180470454473,6.42920367135901,-1.84458848195845E-09
0.849999999999999,15.5632053638918,0.148218441708752,0.148615014863501,0.086480751676181,15.1798911556433,6.42920367135936,-1.84043802420319E-09
0.852499999999999,15.5631626730326,0.148228407214556,0.148624805169171,0.086998291919972,15.1793111687289,6.42920367136351,-1.8424852754606E-09
0.854999999999999,15.5628225632501,0.148238507778235,0.148634778515141,0.087218908018596,15.1787303689381,6.42920367136146,-1.84466486530255E-09
0.857499999999999,15.5627815204916,0.148248862841258,0.14864481831112,0.087738944805029,15.1781488945342,6.42920367135928,-1.84754256338238E-09
0.859999999999999,15.5624373561079,0.148259363536763,0.148655038166356,0.087956332066599,15.1775666223381,6.4292036713564,-1.84997617225235E-09
0.862499999999999,15.5623976953437,0.148270113198189,0.148665335942811,0.088478556836094,15.1769836893666,6.42920367135397,-1.84724413543336E-09
0.864999999999999,15.5620496482039,0.148281023907342,0.148675805744855,0.088692844939806,15.1763999736119,6.4292036713567,-1.84606996356251E-09
0.867499999999999,15.5620111180461,0.148292171304412,0.14868637171174,0.089216963840591,15.1758156111893,6.42920367135788,-1.83719173207919E-09
0.869999999999999,15.5616593492223,0.148303496912318,0.148697099701291,0.089428271617261,15.1752304809914,6.42920367136675,-1.83868031911061E-09
0.872499999999999,15.561621710987,0.148315041352263,0.148707947630976,0.089954003562343,15.1746447184414,6.42920367136527,-1.83948500875886E-09
0.874999999999998,15.5612663714636,0.148326781044404,0.148718947492938,0.090162439761275,15.174058203165,6.42920367136446,-1.84014936621679E-09
0.877499999999998,15.5612294008212,0.148338718752973,0.148730093965747,0.090689518085422,15.1734710700171,6.4292036713638,-1.83874249159999E-09
0.879999999999998,15.5608706377802,0.148350867809789,0.148741383053125,0.090895187673675,15.1728831992436,6.4292036713652,-1.83913506646149E-09
0.882499999999998,15.5608341273425,0.148363194142178,0.148752845298018,0.091423362747312,15.172294725155,6.42920367136481,-1.84032344918705E-09
0.884999999999998,15.5604720919912,0.148375746423204,0.148764442197945,0.091626374790521,15.1717055285795,6.42920367136362,-1.84489223897799E-09
0.887499999999998,15.5604358554318,0.148388458129605,0.148776235870971,0.092155418173174,15.171115743258,6.42920367135905,-1.84210335874013E-09
0.889999999999998,15.5600707128393,0.148401408260643,0.148788158228004,0.09235589574615,15.1705252506045,6.42920367136184,-1.84157933347251E-09
0.892499999999998,15.5600345912273,0.148414504904346,0.148800295994966,0.092885606610175,15.1699341837178,6.42920367136237,-1.84427850768998E-09
0.894999999999998,15.5596665216648,0.148427848828204,0.14881255993165,0.093083688315225,15.1693424245897,6.42920367135967,-1.83683468435447E-09
0.897499999999998,15.5596303881268,0.148441333420352,0.148825050808469,0.093613898263246,15.1687501056347,6.42920367136711,-1.83059967184818E-09
0.899999999999998,15.5592595823526,0.14845506801769,0.148837671266073,0.093809733649376,15.1681571094195,6.42920367137335,-1.82782677882187E-09
0.902499999999998,15.5592233441989,0.148468948241815,0.148850519384025,0.094340308963452,15.1675635676096,6.42920367137612,-1.82606818555087E-09
0.904999999999998,15.5588499890242,0.148483073967587,0.148863507489544,0.094534044210689,15.1669693633564,6.42920367137788,-1.82706116902409E-09
0.907499999999998,15.5588135772613,0.148497365381928,0.148876708900914,0.095064875410055,15.1663746275684,6.42920367137688,-1.82452097874375E-09
0.909999999999998,15.5584378248303,0.148511894868745,0.148890063369766,0.095256622606956,15.1657792439848,6.42920367137942,-1.83532922193308E-09
0.912499999999998,15.5584011630016,0.148526631429188,0.148903595499692,0.09578759330361,15.1651833427691,6.42920367136862,-1.84409998382762E-09
0.914999999999998,15.5580230810845,0.148541606303694,0.148917285744074,0.09597738073268,15.1645868083041,6.42920367135985,-1.84867410268907E-09
0.917499999999998,15.5579860195121,0.148556850700636,0.148931096820415,0.09650830189477,15.1639897700962,6.42920367135527,-1.8632873022284E-09
0.919999999999997,15.5576055305538,0.148572361746579,0.148945043522475,0.096696011665019,15.1633921136197,6.42920367134066,-1.86581239347561E-09
0.922499999999998,15.557567631965,0.148588199104773,0.148959058040574,0.097226407688507,15.1627939671312,6.42920367133813,-1.86597137741273E-09
0.924999999999997,15.5571845746444,0.148604327508082,0.148973187589066,0.0974118421351,15.1621952174122,6.42920367133797,-1.86728499329547E-09
0.927499999999997,15.5571453211906,0.148620820350725,0.148987350779357,0.097941157830769,15.1615959922297,6.42920367133666,-1.86850890315782E-09
0.929999999999997,15.5567592865539,0.148637598277169,0.149001637156268,0.098123871674161,15.1609961794463,6.42920367133544,-1.85943349606532E-09
0.932499999999997,15.556717997158,0.148654699639004,0.149016000269194,0.098651390804142,15.1603959064456,6.42920367134451,-1.84574311390406E-09
0.934999999999997,15.5563285995297,0.148672015085799,0.149030557782292,0.098830964544181,15.1597950621174,6.4292036713582,-1.85772552896424E-09
0.937499999999997,15.5562846312251,0.148689530332405,0.149045315786666,0.099356011778414,15.1591937733276,6.42920367134622,-1.86087234510524E-09
0.939999999999997,15.5558918154582,0.148707148988593,0.149060377498625,0.099532359234195,15.1585919297368,6.42920367134307,-1.85340098823872E-09
0.942499999999997,15.5558448447472,0.148724840704768,0.149075765437069,0.100054581251945,15.1579896573534,6.42920367135054,-1.85183601786321E-09
0.944999999999997,15.5554491256049,0.148742569808918,0.149091521412571,0.100228188192805,15.1573868461906,6.42920367135211,-1.8436212556594E-09
0.947499999999997,15.5553993097676,0.148760333292101,0.149107641697883,0.100747713803429,15.1567836209742,6.42920367136032,-1.84454052032379E-09
0.949999999999997,15.5550017272184,0.148778163216164,0.14912410051426,0.100919591701909,15.156179871786,6.42920367135941,-1.8427783743391E-09
0.952499999999997,15.554949608133,0.148796089111856,0.149140863346495,0.101436933884871,15.1555757217898,6.42920367136117,-1.84357595856E-09
0.954999999999997,15.554551391507,0.148814168458914,0.149157879616646,0.101608282395336,15.1549710610361,6.42920367136037,-1.8468853113518E-09
0.957499999999997,15.5544976148004,0.148832433316151,0.149175114321159,0.10212405600111,15.154366011162,6.42920367135706,-1.83962001187865E-09
0.959999999999997,15.5540997828376,0.148850920385388,0.149192538239332,0.102295861903105,15.1537604623097,6.42920367136433,-1.84192927576987E-09
0.962499999999997,15.5540448339207,0.148869644731073,0.14921013521986,0.102810519084498,15.1531545348853,6.42920367136202,-1.84025683580558E-09
0.964999999999997,15.5536479544427,0.148888608829205,0.149227910351824,0.102983315917231,15.1525481193444,6.42920367136369,-1.83689596866543E-09
0.967499999999997,15.5535920429129,0.148907813398227,0.149245863107554,0.10349703108805,15.1519413353191,6.42920367136705,-1.83175163925853E-09
0.969999999999996,15.5531962106136,0.14892724051441,0.149264018380592,0.103670877956223,15.1513340737624,6.42920367137219,-1.83335657766293E-09
0.972499999999996,15.5531393005429,0.148946888739667,0.149282378393477,0.104183579513279,15.1507264538964,6.42920367137059,-1.83561343902738E-09
0.974999999999996,15.5527442706772,0.148966738825423,0.149300968248961,0.104358196330774,15.1501183672721,6.42920367136833,-1.84384418844274E-09
0.977499999999996,15.552686184338,0.148986792843809,0.149319786723219,0.104869671838899,15.149509932932,6.4292036713601,-1.84053483565094E-09
0.979999999999996,15.5522915538925,0.149007040623799,0.149338848545438,0.105044621665603,15.1489010430576,6.42920367136341,-1.83169568401809E-09
0.982499999999996,15.5522320793726,0.149027487530129,0.14935814902818,0.10555462625278,15.1482918165615,6.42920367137225,-1.83396231534516E-09
0.984999999999996,15.5518374398841,0.149048132172508,0.149377692933446,0.105729468588892,15.1476821461892,6.42920367136998,-1.83539405895772E-09
0.987499999999996,15.5517764036722,0.14906898068768,0.149397474648125,0.106237797649069,15.1470721506874,6.42920367136855,-1.84552551019124E-09
0.989999999999996,15.5513814287708,0.149090036176878,0.149417493478508,0.106412175833091,15.1464617232823,6.42920367135842,-1.85153581355735E-09
0.992499999999996,15.5513187254122,0.149111303836932,0.149437744731593,0.106918694334172,15.1458509825095,6.42920367135241,-1.83446857704439E-09
0.994999999999996,15.55092319859,0.149132787431824,0.149458226307307,0.10709236291977,15.1452398219311,6.42920367136948,-1.83668191766628E-09
0.997499999999996,15.5508587824003,0.149154490185769,0.14947893559406,0.107596996747965,15.1446283598725,6.42920367136726,-1.85070714309177E-09
0.999999999999996,15.5504625850407,0.149176414539253,0.149499871248933,0.107769809204965,15.1440164900476,6.42920367135324,-1.86176052352494E-09
1.0025,15.5503964494318,0.149198562144884,0.149521032404819,0.108272524229834,15.1434043306523,6.42920367134219,-1.86480608732609E-09
1.005,15.5499995343492,0.149220934176865,0.14954241854179,0.108444406129973,15.1427917755006,6.42920367133914,-1.87011650609747E-09
1.0075,15.5499316899408,0.14924353088404,0.149564030398583,0.108945186101765,15.1421789425564,6.42920367133383,-1.85437354360829E-09
1.01,15.5495340534092,0.149266353533475,0.149585866991137,0.109116107111151,15.1415657257734,6.42920367134957,-1.86209003771864E-09
1.0125,15.5494645110576,0.1492894003446,0.149607931287762,0.109614936632569,15.1409522427927,6.42920367134186,-1.85818649356406E-09
1.015,15.5490661740665,0.149312674121042,0.149630220428799,0.109784891763031,15.1403383877536,6.42920367134576,-1.85609483338567E-09
1.0175,15.5489949368754,0.149336171653545,0.14965273899701,0.110281748265984,15.1397242779588,6.42920367134785,-1.84904092037641E-09
1.02,15.5485959330325,0.14935989672459,0.149675482826151,0.110450745737997,15.1391098077438,6.4292036713549,-1.86194792917149E-09
1.0225,15.548522994394,0.149383845367337,0.149698457429644,0.110945597571384,15.1384950940256,6.429203671342,-1.86762250109496E-09
1.025,15.5481233620693,0.14940802168563,0.149721657988977,0.111113651014787,15.1378800313799,6.42920367133632,-1.86189197393105E-09
1.0275,15.5480487106712,0.149432421115348,0.149745090768083,0.111606462413173,15.1372647363746,6.42920367134205,-1.8680257340975E-09
1.03,15.5476484890831,0.149457048256162,0.149768750125793,0.111773586925899,15.1366491037752,6.42920367133592,-1.8699868320482E-09
1.0325,15.5475721110024,0.149481898377108,0.149792642642691,0.112264320169821,15.1360332498127,6.42920367133396,-1.86690662928868E-09
1.035,15.5471713380844,0.149506976523213,0.149816761895169,0.112430530209941,15.1354170694561,6.42920367133704,-1.861997667163E-09
1.0375,15.5470932158448,0.149532278081567,0.149841114494347,0.112919144669611,15.1348006785993,6.42920367134195,-1.84191417673674E-09
1.04,15.5466919275299,0.149557807798586,0.149865693980905,0.113084453336404,15.134183972414,6.42920367136203,-1.82926829239705E-09
1.04249999999999,15.5466120411275,0.149583561243288,0.149890506930653,0.113570906532313,15.1335670664212,6.42920367137468,-1.8241443910938E-09
1.04499999999999,15.5462102738338,0.149609543096509,0.149915546619563,0.113735328063877,15.1329498560539,6.4292036713798,-1.80394543747298E-09
1.04749999999999,15.5461285984504,0.149635748787558,0.149940819903395,0.114219573388226,15.1323324563712,6.4292036714,-1.7958852183142E-09
1.04999999999999,15.5457263897664,0.149662183430751,0.149966319305636,0.114383123811906,15.1317147632181,6.42920367140806,-1.81244619312793E-09
1.05249999999999,15.5456428988989,0.149688840971164,0.149992053300779,0.11486511365118,15.1310968909758,6.4292036713915,-1.83281212429165E-09
1.05499999999999,15.5452402888579,0.149715727977575,0.15001801264716,0.115027812126834,15.1304787361063,6.42920367137113,-1.82743242760353E-09
1.05749999999999,15.5451549576891,0.149742836922344,0.150044207413778,0.115507501100809,15.1298604122521,6.42920367137651,-1.80571646524186E-09
1.05999999999999,15.5447519882657,0.149770175563662,0.150070626870141,0.115669369344336,15.1292418164876,6.42920367139823,-1.81990422731815E-09
1.06249999999999,15.5446647896966,0.149797735190067,0.150097282410403,0.116146710416671,15.1286230616794,6.42920367138404,-1.79729475746626E-09
1.06499999999999,15.5442615021579,0.149825524624719,0.150124161908318,0.116307770119624,15.1280040455052,6.42920367140665,-1.78699721686826E-09
1.06749999999999,15.5441724079068,0.149853534131518,0.150151277945699,0.116782715658332,15.1273848801712,6.42920367141695,-1.76536119056436E-09
1.06999999999999,15.5437688471293,0.149881773426119,0.15017861715715,0.116942992702729,15.1267654638433,6.42920367143858,-1.74548375753147E-09
1.07249999999999,15.5436778252099,0.149910232027603,0.150206193058329,0.117415492066274,15.1261459080577,6.42920367145846,-1.74282366316447E-09
1.07499999999999,15.5432740381881,0.149938920032214,0.150233991524416,0.117575015068192,15.1255261115633,6.42920367146112,-1.7233077187484E-09
1.07749999999999,15.5431810516648,0.14996782631411,0.150262026937119,0.118045013310884,15.1249061851027,6.42920367148064,-1.72637015793953E-09
1.07999999999999,15.5427770898424,0.149996961607671,0.150290284117442,0.118203815944815,15.1242860281725,6.42920367147758,-1.73599623565224E-09
1.08249999999999,15.5426820963349,0.150026313624718,0.150318778872647,0.118671253304241,15.1236657505333,6.42920367146795,-1.74751235704207E-09
1.08499999999999,15.5422780169163,0.150055894984059,0.150347493675768,0.118829375666018,15.1230452525904,6.42920367145643,-1.74589587231822E-09
1.08749999999999,15.5421809648269,0.150085690907812,0.150376447130283,0.119294183694988,15.1224246430938,6.42920367145805,-1.76022219022798E-09
1.08999999999999,15.5417768303006,0.150115717166759,0.150405618042167,0.119451671862795,15.1218038232289,6.42920367144372,-1.77870695949878E-09
1.09249999999999,15.541677655178,0.150145955310543,0.150435029056532,0.119913769881733,15.1211829009291,6.42920367142524,-1.7829684395565E-09
1.09499999999999,15.5412735347103,0.150176424963919,0.150464654525136,0.120070677232814,15.1205617779884,6.42920367142098,-1.77220638164499E-09
1.09749999999999,15.5411721568673,0.150207103402169,0.150494521818324,0.120529969942627,15.1199405617042,6.42920367143174,-1.77378289833996E-09
1.09999999999999,15.5407681240782,0.150238014465314,0.150524600378761,0.12068635488706,15.1193191543471,6.42920367143016,-1.76576531174533E-09
1.10249999999999,15.5406644441393,0.150269131821801,0.15055492172606,0.121142728043874,15.1186976625475,6.42920367143818,-1.76418879505036E-09
1.10499999999999,15.5402605699308,0.150300482608411,0.150585451179882,0.121298646880167,15.1180759892624,6.42920367143976,-1.76333703194587E-09
1.10749999999999,15.5401544650841,0.150332039376435,0.15061622202546,0.121751963493547,15.1174542401887,6.42920367144061,-1.77421988212245E-09
1.10999999999999,15.5397508027088,0.150363830635415,0.150647197213666,0.121907455586494,15.1168323192733,6.42920367142973,-1.78099934800002E-09
1.11249999999999,15.5396421193844,0.150395831864612,0.150678407868383,0.122357548630791,15.1162103310207,6.42920367142295,-1.78343384504842E-09
1.11499999999999,15.5392386786278,0.150428070924662,0.150709816357871,0.122512610706869,15.1155881806384,6.42920367142051,-1.78430603625657E-09
1.11749999999999,15.5391272266249,0.150460531689319,0.150741446328941,0.122959277269407,15.1149659713372,6.42920367141964,-1.7906689464553E-09
1.11999999999999,15.5387239414106,0.150493238509663,0.15077326210899,0.123113831242971,15.114343609549,6.42920367141328,-1.79205450479003E-09
1.12249999999999,15.5386094963767,0.150526189849399,0.150805273846701,0.123556835184416,15.1137211974962,6.42920367141189,-1.78860837252159E-09
1.12499999999999,15.5382061935676,0.150559398102312,0.15083745588761,0.123710697006117,15.1130986425715,6.42920367141534,-1.77782588650643E-09
1.12749999999999,15.5380885277179,0.15059288094665,0.150869800421519,0.12414980014878,15.1124760462009,6.42920367142612,-1.76950987196278E-09
1.12999999999999,15.5376849267691,0.150626619927071,0.150902310337106,0.124302679753993,15.1118533167509,6.42920367143444,-1.76914838334596E-09
1.13249999999999,15.5375638939824,0.150660646403248,0.150934965524029,0.124737727349843,15.1112305547052,6.4292036714348,-1.76446590671731E-09
1.13499999999999,15.5371596800448,0.150694884438024,0.150967823861747,0.124889302143936,15.1106076696011,6.42920367143948,-1.76182979316764E-09
1.13749999999999,15.5370353765446,0.150729358037097,0.151000874145468,0.125320383635604,15.1099847607264,6.42920367144212,-1.76524928008348E-09
1.13999999999999,15.5366303911454,0.15076392037153,0.151034243007277,0.125470488984354,15.1093617387822,6.4292036714387,-1.76926917561104E-09
1.14249999999999,15.5365033693169,0.150798567554292,0.151067949061143,0.125898151155222,15.1087387015463,6.42920367143468,-1.77775039134076E-09
1.14499999999999,15.5360978926546,0.150833119601731,0.151102151199137,0.12604706118342,15.1081155606703,6.4292036714262,-1.79086079299395E-09
1.14749999999999,15.5359693094513,0.150867564157045,0.15113687917625,0.126472454086797,15.1074924120312,6.42920367141308,-1.79280323919784E-09
1.14999999999999,15.5355642778487,0.150901793381111,0.151172220901691,0.126621095656575,15.1068691679093,6.42920367141114,-1.80784986980598E-09
1.15249999999999,15.5354357580091,0.150935858613624,0.151208145969471,0.127045831565309,15.1062459218607,6.4292036713961,-1.80948500627665E-09
1.15499999999999,15.5350326461904,0.150969826536692,0.151244570733268,0.127195662291033,15.1056225866294,6.42920367139446,-1.8166694815136E-09
1.15749999999999,15.5349056794172,0.151003855382548,0.151281361388588,0.127621209397211,15.1049992532489,6.42920367138728,-1.82852577523818E-09
1.15999999999999,15.5345058608897,0.151038145919866,0.151318302991772,0.127773576769501,15.1043758352085,6.42920367137542,-1.81870429827313E-09
1.16249999999999,15.5343809089535,0.151072872547555,0.15135524707821,0.128200367897796,15.10375242143,6.42920367138524,-1.83107662365956E-09
1.16499999999999,15.5339848232857,0.151108169894747,0.151392044954245,0.128355681673692,15.103128926763,6.42920367137287,-1.84360438026943E-09
1.16749999999999,15.5338607975071,0.151144083315895,0.151428675481575,0.128782599734635,15.102505438975,6.42920367136034,-1.84879667131099E-09
1.16999999999999,15.5334676169757,0.151180541940673,0.151465192531811,0.128940007613338,15.1018818748898,6.42920367135515,-1.85071424851913E-09
1.17249999999999,15.5333423168639,0.151217467243534,0.15150169497279,0.129364832455194,15.1012583221924,6.42920367135323,-1.85326332058366E-09
1.17499999999999,15.5329504705842,0.151254672751565,0.151538348576843,0.129522749525272,15.1006346997305,6.42920367135068,-1.85107484895752E-09
1.17749999999999,15.5328217244545,0.151292103255589,0.151575224996345,0.129943300614855,15.1000110955877,6.42920367135287,-1.85201809443925E-09
1.17999999999999,15.5324297778391,0.151329626494892,0.151612433507327,0.130100287553909,15.0993874302829,6.42920367135193,-1.85218240744689E-09
1.18249999999999,15.5322963811962,0.151367287372517,0.151649942809443,0.130515359042858,15.0987637919714,6.42920367135176,-1.85214865666694E-09
1.18499999999999,15.5319035608886,0.151405053389783,0.151687762071194,0.130670643191436,15.0981401022362,6.4292036713518,-1.85274373620814E-09
1.18749999999999,15.5317654435306,0.151443009255894,0.15172581849173,0.131080167014453,15.0975164487685,6.4292036713512,-1.85350934600592E-09
1.18999999999999,15.5313716087203,0.15148116345704,0.151764081387845,0.131233610273836,15.0968927536015,6.42920367135044,-1.85097803750978E-09
1.19249999999999,15.5312294208135,0.151519564379184,0.151802513617195,0.131638239177227,15.0962691036399,6.42920367135297,-1.84790227564235E-09
1.19499999999999,15.5308347568144,0.151558214344955,0.15184109255836,0.131790028914288,15.0956454209968,6.42920367135604,-1.84328818875201E-09
1.19749999999999,15.5306893197679,0.151597114821975,0.151879828003304,0.132190585230115,15.0950217917125,6.42920367136066,-1.83844939272149E-09
1.19999999999999,15.5302940702444,0.151636258421288,0.151918708963866,0.132340964876151,15.0943981379831,6.4292036713655,-1.8330306161829E-09
1.20249999999999,15.5301460573158,0.151675628432446,0.151957763550222,0.132738120362454,15.0937745449707,6.42920367137091,-1.836380825182E-09
1.20499999999999,15.52975040249,0.151715217020493,0.151996982721154,0.132887267628928,15.0931509351194,6.42920367136756,-1.83465154179885E-09
1.20749999999999,15.5296002431046,0.151755011198464,0.152036390784341,0.133281448327528,15.0925273927942,6.42920367136929,-1.843089236786E-09
1.20999999999999,15.5292042901942,0.15179500557778,0.152075977276554,0.133429466535145,15.0919038408047,6.42920367136086,-1.85761983573229E-09
1.21249999999999,15.5290522165892,0.151835195174642,0.152115758154985,0.133820900460162,15.0912803627994,6.42920367134633,-1.86457427275855E-09
1.21499999999999,15.5286560255997,0.151875575767832,0.15215572251581,0.133967845294731,15.0906568820213,6.42920367133937,-1.8674306545563E-09
1.21749999999999,15.5285021509232,0.151916146316512,0.152195881858306,0.134356641261155,15.0900334814872,6.42920367133651,-1.86930648737871E-09
1.21999999999999,15.5281057567966,0.151956903341004,0.15223622513502,0.134502543456577,15.089410084864,6.42920367133464,-1.8759154229997E-09
1.22249999999999,15.5279501352801,0.151997846174066,0.152276762906406,0.134888751625557,15.0887867745741,6.42920367132803,-1.86142123936861E-09
1.22499999999999,15.5275535584357,0.15203897272994,0.152317483258626,0.135033627698194,15.0881634747489,6.42920367134252,-1.8618084851596E-09
1.22749999999999,15.5273962177225,0.152080281250894,0.152358397298299,0.135417271964916,15.0875402672083,6.42920367134214,-1.86048154660057E-09
1.22999999999999,15.5269994688789,0.152121771460112,0.152399491780373,0.135561129091235,15.0869170765472,6.42920367134346,-1.86169479832188E-09
1.23249999999999,15.5268404244987,0.152163440119414,0.152440778786995,0.135942221595442,15.0862939839969,6.42920367134225,-1.86100734822503E-09
1.23499999999999,15.5264435079969,0.152205288615341,0.152482243844893,0.136085060876896,15.0856709146598,6.42920367134294,-1.86474125030145E-09
1.23749999999999,15.5262827693194,0.152247312327636,0.152523899961841,0.136463607921653,15.0850479491083,6.4292036713392,-1.86412840719186E-09
1.23999999999999,15.5258856860621,0.152289513895068,0.15256573181288,0.136605427331216,15.0844250130229,6.42920367133982,-1.86827175951976E-09
1.24249999999999,15.5257232592088,0.152331887598027,0.152607753088688,0.136981432248767,15.0838021862733,6.42920367133567,-1.85320114809429E-09
1.24499999999999,15.5253260079441,0.152374437243838,0.152649947667353,0.137122227882608,15.0831793951503,6.42920367135074,-1.83945481069259E-09
1.24749999999999,15.5251618967086,0.152417155958234,0.152692330007821,0.137495691912796,15.0825567188297,6.42920367136449,-1.82008275118051E-09
1.24999999999999,15.5247644754738,0.152460048716908,0.152734883166506,0.137635459421846,15.0819340841685,6.42920367138386,-1.82390191838522E-09
1.25249999999999,15.5245986823443,0.152503107552874,0.152777622339963,0.138006382763934,15.0813115696875,6.42920367138004,-1.80961201579066E-09
1.25499999999999,15.5242010884561,0.15254633855483,0.152820529785979,0.138145117297573,15.0806891028177,6.42920367139433,-1.80983494857401E-09
1.25749999999999,15.5240336151425,0.15258973283805,0.15286362129577,0.13851349958474,15.0800667614239,6.42920367139411,-1.79823622659114E-09
1.25999999999999,15.5236358460143,0.152633297452571,0.15290687845677,0.138651196606185,15.0794444734987,6.42920367140571,-1.79860215610006E-09
1.26249999999999,15.523466694426,0.152677022629161,0.152950317648776,0.13901703793519,15.0788223162129,6.42920367140534,-1.80281212180944E-09
1.26499999999999,15.5230687470803,0.152720916205965,0.15299391993959,0.139153692757811,15.078200218177,6.42920367140113,-1.80131998206434E-09
1.26749999999999,15.5228979191622,0.152764967713803,0.153037702134299,0.139516993496082,15.077578255818,6.42920367140263,-1.79672632327765E-09
1.26999999999999,15.5224997901295,0.152809185541464,0.153081645002456,0.13965260115902,15.0769563584266,6.42920367140722,-1.80257941906348E-09
1.27249999999999,15.5223272883975,0.152853558654127,0.153125765653088,0.140013362477427,15.0763346016128,6.42920367140137,-1.81881709693243E-09
1.27499999999999,15.5219289734116,0.152898096037969,0.153170044500658,0.140147917496732,15.0757129153762,6.42920367138513,-1.83531412289994E-09
1.27749999999999,15.5217548001267,0.152942785844681,0.153214499206388,0.140506140519919,15.0750913745557,6.42920367136863,-1.85005788466697E-09
1.27999999999999,15.5213562949895,0.1529876378332,0.153259109647682,0.140639637673726,15.0744699098349,6.42920367135389,-1.86062543150456E-09
1.28249999999999,15.5211804530433,0.153032639320293,0.15330389407289,0.140995324345978,15.0738485953041,6.42920367134332,-1.87055348987997E-09
1.28499999999999,15.5207817535714,0.153077800806101,0.153348831846136,0.14112775862888,15.0732273622903,6.42920367133339,-1.88131465961305E-09
1.28749999999999,15.5206042459809,0.153123109197674,0.153393941398069,0.141480911240452,15.0726062841447,6.42920367132263,-1.89772819680911E-09
1.28999999999999,15.5202053484512,0.1531685753319,0.153439201973446,0.141612278304432,15.0719852928414,6.42920367130622,-1.91433890961434E-09
1.29249999999999,15.5200261771845,0.153214185943488,0.153484631960427,0.141962898316089,15.0713644609645,6.42920367128961,-1.91153404216493E-09
1.29499999999999,15.5196270778436,0.153259951905465,0.153530210771478,0.142093193964548,15.0707437212021,6.42920367129241,-1.91645188607481E-09
1.29749999999999,15.519446243885,0.153305859936882,0.153575956605519,0.142441282048216,15.0701231452944,6.42920367128749,-1.91155002937649E-09
1.29999999999999,15.5190469395105,0.153351920837332,0.153621849147777,0.142570502853286,15.0695026666721,6.4292036712924,-1.92751237193534E-09
1.30249999999999,15.5188644458859,0.153398121401395,0.153667906319599,0.142916061931068,15.0688823562339,6.42920367127643,-1.91179516662032E-09
1.30499999999999,15.518464933611,0.153444472404361,0.153714108019818,0.143044205019683,15.0682621481671,6.42920367129215,-1.91603177768229E-09
1.30749999999999,15.5182807810738,0.153490960603452,0.153760472014363,0.143387235882972,15.067642112573,6.42920367128791,-1.9038592924403E-09
1.30999999999999,15.5178810590324,0.153537596928369,0.153806978231044,0.143514299582732,15.0670221842903,6.42920367130009,-1.91608862110115E-09
1.31249999999999,15.5176952477089,0.153584367934313,0.153853644454681,0.143854802595255,15.0664024327246,6.42920367128786,-1.92024440792693E-09
1.31499999999999,15.517295315246,0.153631284829304,0.153900450504328,0.143980786595306,15.0657827933171,6.4292036712837,-1.91846272201701E-09
1.31749999999999,15.5171078436214,0.153678334152207,0.153947414012362,0.144318760633546,15.0651633348233,6.42920367128548,-1.91068316723886E-09
1.31999999999999,15.5167077016986,0.153725527163402,0.153994514905049,0.144443666353904,15.0645439932763,6.42920367129326,-1.90080839956863E-09
1.32249999999999,15.5165185672748,0.153772850280842,0.154041770788092,0.144779109508554,15.0639248366973,6.42920367130314,-1.89339743883465E-09
1.32499999999999,15.5161182188332,0.153820314704066,0.154089161788969,0.144902940532012,15.0633058018082,6.42920367131055,-1.8870469631338E-09
1.32749999999999,15.5159274166053,0.153867907084389,0.154136705148813,0.145235848561144,15.062686955811,6.4292036713169,-1.88916260412952E-09
1.32999999999999,15.5155268668236,0.153915638200599,0.154184381536725,0.14535861090709,15.0620682361791,6.42920367131478,-1.89381488269191E-09
1.33249999999999,15.5153343918777,0.153963494994168,0.154232207797405,0.145688979808858,15.0614497092773,6.42920367131013,-1.90167170899258E-09
1.33499999999999,15.5149336477695,0.154011488201033,0.154280164739578,0.145810681516512,15.0608313133124,6.42920367130227,-1.90664284360764E-09
1.33749999999999,15.5147394928316,0.154059604470534,0.154328269412755,0.146138505074414,15.0602131138739,6.4292036712973,-1.91153848305703E-09
1.33999999999999,15.5143385649555,0.15410785497747,0.154376502258599,0.146259157899845,15.0595950498196,6.42920367129241,-1.90451476811404E-09
1.34249999999999,15.5141427208066,0.154156225680015,0.154424880952993,0.146584428143306,15.0589771860303,6.42920367129943,-1.89289117713543E-09
1.34499999999999,15.5137416231097,0.15420472868199,0.154473385067101,0.146704047364284,15.0583594619963,6.42920367131105,-1.8857351236079E-09
1.34749999999999,15.5135440836897,0.154253348692989,0.1545220334874,0.147026759655195,15.0577419418541,6.42920367131821,-1.86344095709501E-09
1.34999999999999,15.5131428321751,0.154302099876986,0.154570803759742,0.147145362766698,15.0571245657717,6.4292036713405,-1.85812432107468E-09
1.35249999999999,15.5129435955638,0.154350964295697,0.154619717433345,0.147465516715577,15.0565073971192,6.42920367134582,-1.84261494950988E-09
1.35499999999999,15.5125422115383,0.154399957503987,0.154668750675749,0.147583126635957,15.0558903767226,6.42920367136133,-1.82232007261973E-09
1.35749999999999,15.5123412878028,0.154449059037915,0.154717927606476,0.147900733918524,15.0552735672399,6.42920367138163,-1.80884640599288E-09
1.35999999999999,15.5119398000217,0.154498285939907,0.154767222922733,0.148017381069173,15.0546569100898,6.4292036713951,-1.80330772536763E-09
1.36249999999999,15.5117372195404,0.15454761502624,0.154816663562886,0.148332473712945,15.0540404672384,6.42920367140064,-1.79303683012222E-09
1.36499999999999,15.5113356670413,0.154597064106578,0.154866223480457,0.148448198731599,15.0534241807226,6.42920367141091,-1.78557968411042E-09
1.36749999999999,15.5111314869308,0.154646607908085,0.154915931860037,0.148760835380304,15.0528081117824,6.42920367141837,-1.77990333583011E-09
1.36999999999999,15.5107299175653,0.154696265513474,0.154965761441044,0.148875687528998,15.0521922030818,6.42920367142404,-1.77327308392705E-09
1.37249999999999,15.5105242245536,0.154746012369476,0.15501574089214,0.149185956203965,15.0515765150881,6.42920367143067,-1.76673964347174E-09
1.37499999999999,15.5101226890867,0.1547958706672,0.155065839928781,0.149299987341575,15.0509609911491,6.42920367143721,-1.75669523372335E-09
1.37749999999999,15.5099155857093,0.154845820436614,0.155116082879295,0.149607991462616,15.0503456909308,6.42920367144725,-1.74917413886533E-09
1.37999999999999,15.5095141126815,0.154895889323004,0.155166434054986,0.149721230887183,15.0497305584163,6.42920367145477,-1.74922032414315E-09
1.38249999999999,15.5093056821605,0.154946065955283,0.155216909381909,0.150027054283264,15.0491156525401,6.42920367145473,-1.74489045434711E-09
1.38499999999999,15.5089042390729,0.154996382763593,0.155267468259464,0.15013947020692,15.048500917843,6.42920367145906,-1.74140168951453E-09
1.38749999999999,15.5086944917713,0.155046834381352,0.155318120651082,0.15044312404384,15.0478864126951,6.42920367146254,-1.74063075064623E-09
1.38999999999999,15.5082929443463,0.155097450741428,0.155368828002855,0.150554583541959,15.0472720820601,6.42920367146331,-1.73501568667689E-09
1.39249999999999,15.5080817740686,0.155148223699264,0.15541960287103,0.150855963597767,15.0466579839006,6.42920367146893,-1.73941572256808E-09
1.39499999999999,15.5076798793834,0.155199171438298,0.155470417651388,0.150966226760885,15.0460440635328,6.42920367146453,-1.74144254572184E-09
1.39749999999999,15.5074670635261,0.155250273504795,0.155521296861641,0.151265114552373,15.0454303786073,6.4292036714625,-1.74656733520351E-09
1.39999999999999,15.5070645185413,0.155301534345142,0.155572225685127,0.151373883745733,15.0448168747653,6.42920367145738,-1.74560277343971E-09
1.40249999999999,15.5068497797678,0.155352921313869,0.155623240515031,0.15167000852118,15.0442036094178,6.42920367145834,-1.73993885965729E-09
1.40499999999999,15.5064463138459,0.155404434311911,0.155674330254011,0.15177702081073,15.0435905284693,6.42920367146401,-1.73588965424187E-09
1.40749999999999,15.5062294131699,0.15545603763689,0.155725534228915,0.152070152177413,15.0429776891266,6.42920367146806,-1.72636305251217E-09
1.40999999999999,15.5058248706207,0.155507738271349,0.155776833693012,0.152175261153865,15.0423650375025,6.42920367147758,-1.72278369348078E-09
1.41249999999999,15.505605678684,0.155559506944733,0.155828261636226,0.152465279477379,15.0417526306256,6.42920367148116,-1.71816871841202E-09
1.41499999999999,15.5052000473154,0.155611361946572,0.155879787686181,0.152568482905859,15.0411404147768,6.42920367148578,-1.71469416443415E-09
1.41749999999999,15.5049785591808,0.155663283929359,0.15593143519198,0.152855393257162,15.0405284468023,6.42920367148925,-1.72298619816047E-09
1.41999999999999,15.504571938147,0.155715298372622,0.155983166482689,0.152956800144073,15.0399166731476,6.42920367148096,-1.7105890037783E-09
1.42249999999999,15.5043482378961,0.15576739415535,0.156034997125229,0.153240696149342,15.0393051504661,6.42920367149336,-1.72413994192766E-09
1.42499999999999,15.5039407719571,0.155819597322399,0.156086888949419,0.153340460292608,15.0386938253927,6.42920367147981,-1.73840497552646E-09
1.42749999999999,15.5037149725969,0.15587190103322,0.156138853812489,0.153621463392047,15.0380827543591,6.42920367146554,-1.72092295969151E-09
1.42999999999999,15.5033067867658,0.155924326070773,0.156190858980057,0.153719717415522,15.0374718842994,6.42920367148302,-1.72253500352326E-09
1.43249999999999,15.5030789773353,0.155976865132679,0.156242917412408,0.153997923368852,15.0368612714214,6.42920367148141,-1.71583103281137E-09
1.43499999999999,15.5026701390571,0.156029529616213,0.156295005970767,0.154094740545056,15.0362508629251,6.42920367148811,-1.7224284221129E-09
1.43749999999999,15.5024403598807,0.156082306917662,0.156347143550854,0.154370194496993,15.0356407149152,6.42920367148152,-1.71222858114106E-09
1.43999999999999,15.5020308799919,0.156135196916251,0.156399318695191,0.154465589514531,15.0350307748659,6.42920367149172,-1.71239022961345E-09
1.44249999999999,15.5017991342248,0.156188179037898,0.156451558845131,0.154738297583098,15.0344210987587,6.42920367149156,-1.71323222275532E-09
1.44499999999999,15.5013890028989,0.156241243061713,0.156503862700372,0.154832262813128,15.0338116343236,6.42920367149071,-1.71359282319372E-09
1.44749999999999,15.501155295291,0.156294362502269,0.156556264082378,0.155102231369831,15.0332024373365,6.42920367149035,-1.71243019764233E-09
1.44999999999999,15.5007445344414,0.156347523766742,0.156608765015483,0.155194789873012,15.0325934557861,6.42920367149152,-1.71111125268908E-09
1.45249999999999,15.5005089160771,0.156400701064507,0.15666139899657,0.155462070943508,15.0319847450725,6.42920367149283,-1.71432645856839E-09
1.45499999999999,15.5000976206248,0.156453887372891,0.156714161411001,0.155553318438907,15.031376253402,6.42920367148962,-1.71469061172047E-09
1.45749999999999,15.4998602128585,0.156507065162118,0.156767077843469,0.15581803418876,15.0307680356641,6.42920367148925,-1.71496949974426E-09
1.45999999999999,15.499448556659,0.156560240854223,0.156820130255371,0.155908145346551,15.0301600402029,6.42920367148898,-1.71534608739421E-09
1.46249999999999,15.4992095387495,0.156613408104298,0.156873333437319,0.156170475878774,15.0295523213291,6.4292036714886,-1.71386460579015E-09
1.46499999999999,15.4987977402991,0.15666658608603,0.156926656712593,0.156259670092416,15.028944827408,6.42920367149008,-1.71497926970687E-09
1.46749999999999,15.4985573075461,0.156719775753324,0.156980107953093,0.156519811588296,15.0283376122514,6.42920367148897,-1.71557346106965E-09
1.46999999999999,15.498145574814,0.156773001830657,0.157033651003321,0.156608297871209,15.0277306241088,6.42920367148837,-1.71203584642399E-09
1.47249999999999,15.4979038906664,0.156826265805688,0.15708729344206,0.156866414922339,15.0271239164964,6.42920367149191,-1.70830638523967E-09
1.47499999999999,15.4974923726333,0.156879589651169,0.157141001747325,0.156954343815884,15.0265174374189,6.42920367149564,-1.69955782780562E-09
1.47749999999999,15.4972495373719,0.156932970448236,0.157194787942552,0.157210538643138,15.0259112403379,6.42920367150439,-1.68361680152884E-09
1.47999999999999,15.4968383000992,0.156986423139203,0.157248625208066,0.157297978810888,15.025305272941,6.42920367152033,-1.66886060526394E-09
1.48249999999999,15.4965943428691,0.1570399393125,0.157302530967283,0.157552283738126,15.0246995888512,6.42920367153508,-1.67167435449755E-09
1.48499999999999,15.496183371411,0.157093527376652,0.157356484515435,0.157639224119351,15.0240941353996,6.42920367153227,-1.68297198399614E-09
1.48749999999999,15.4959382616148,0.157147175397309,0.15741050670421,0.157891612966464,15.0234889665468,6.42920367152097,-1.69459202226108E-09
1.48999999999999,15.4955274789019,0.157200888218837,0.157464580006318,0.157977981352003,15.0228840293247,6.42920367150935,-1.69805147720581E-09
1.49249999999999,15.4952811470252,0.157254652983529,0.157518726189912,0.158228389772391,15.0222793780793,6.42920367150589,-1.69482206047178E-09
1.49499999999999,15.4948704394768,0.157308474081446,0.157572927886821,0.158314077900533,15.021674959608,6.42920367150912,-1.69687197626445E-09
1.49749999999999,15.4946227995396,0.157362339575181,0.157627206014554,0.15856242535966,15.0210708285903,6.42920367150707,-1.70818381661775E-09
1.49999999999999,15.4942120417651,0.157416254913404,0.157681541919669,0.158647313221387,15.0204669317106,6.42920367149576,-1.71940595095066E-09
1.50249999999999,15.4939630101042,0.15747021001138,0.157735954765854,0.158893521435114,15.0198633238919,6.42920367148454,-1.71309100238659E-09
1.50499999999999,15.4935520838202,0.157524211245268,0.157790424768529,0.158977495970454,15.0192599518359,6.42920367149085,-1.70704339552685E-09
1.50749999999999,15.4933015919825,0.15757825044147,0.157844969288915,0.15922150170951,15.0186568705426,6.4292036714969,-1.69524128068588E-09
1.50999999999999,15.4928903972307,0.157632334118823,0.157899568196881,0.15930446811549,15.0180540267995,6.4292036715087,-1.69209890543698E-09
1.51249999999999,15.4926383972376,0.157686455645223,0.157954237419222,0.159546228588296,15.0174514755848,6.42920367151185,-1.70046199343687E-09
1.51499999999998,15.4922268567083,0.157740620808697,0.158008957352159,0.159628114712214,15.0168491638353,6.42920367150348,-1.71255187808583E-09
1.51749999999998,15.4919733213549,0.157794823969231,0.158063743040107,0.159867607938486,15.0162471464071,6.42920367149139,-1.72573688672628E-09
1.51999999999998,15.4915613790586,0.157849069852776,0.15811857574583,0.159948363000324,15.0156453704596,6.42920367147821,-1.73190173313742E-09
1.52249999999998,15.4913062984018,0.157903353292333,0.15817347017275,0.160185584315431,15.0150438906213,6.42920367147204,-1.7392451923115E-09
1.52499999999998,15.4908939155581,0.157957678066593,0.158228408340647,0.1602651748362,15.0144426543147,6.4292036714647,-1.74062719793255E-09
1.52749999999998,15.4906372920715,0.158012039336441,0.158283404786476,0.160500132109206,15.0138417158394,6.42920367146332,-1.74584258161303E-09
1.52999999999998,15.4902244419045,0.158066440086152,0.158338442132857,0.160578536728409,15.0132410229571,6.4292036714581,-1.74731340507606E-09
1.53249999999998,15.4899662858332,0.158120875658047,0.158393534926303,0.160811245693781,15.0126406295551,6.42920367145663,-1.75490466602923E-09
1.53499999999998,15.4895529490949,0.15817534858063,0.158448666043565,0.160888450683995,15.0120404837867,6.42920367144904,-1.7528787310539E-09
1.53749999999998,15.4892932744756,0.158229854156782,0.15850385028531,0.161118930951612,15.0114406390819,6.42920367145107,-1.76521197658985E-09
1.53999999999998,15.4888794360677,0.158284394813676,0.15855907041703,0.161194926846127,15.0108410439908,6.42920367143873,-1.77786141364322E-09
1.54249999999998,15.4886182581211,0.158338965744104,0.158614341580685,0.161423199307933,15.0102417514884,6.42920367142608,-1.78576264886487E-09
1.54499999999998,15.4882039050925,0.158393569451707,0.158669646238073,0.161497978898624,15.0096427105041,6.42920367141818,-1.78081283053189E-09
1.54749999999998,15.4879412387589,0.158448200859675,0.158725000040806,0.161724064221686,15.0090439736367,6.42920367142313,-1.77912173882078E-09
1.54999999999998,15.4875263593901,0.158502862877829,0.158780384808999,0.161797621641668,15.0084454900616,6.42920367142482,-1.77512671228897E-09
1.55249999999998,15.4872622185998,0.158557550070585,0.158835816803166,0.162021539606148,15.0078473121199,6.42920367142882,-1.76582037880735E-09
1.55499999999998,15.486846801999,0.158612265710274,0.158891277231996,0.162093869907424,15.0072493891494,6.42920367143813,-1.76545000840633E-09
1.55749999999998,15.4865811997279,0.158667004246031,0.158946782737345,0.162315639426876,15.0066517733177,6.4292036714385,-1.7666073048872E-09
1.55999999999998,15.4861652358598,0.158721769144474,0.159002314072407,0.162386738600775,15.0060544140422,6.42920367143734,-1.76919190408853E-09
1.56249999999998,15.4858981846663,0.158776554763303,0.159057888247681,0.16260637827529,15.00545736338,6.42920367143475,-1.76577863442162E-09
1.56499999999998,15.485481664969,0.158831364655081,0.159113485660483,0.162676243829984,15.0048605708235,6.42920367143817,-1.76679115782008E-09
1.56749999999998,15.4852131785028,0.158886193052977,0.15916912373212,0.162893773437293,15.0042640882804,6.42920367143715,-1.7673329466561E-09
1.56999999999998,15.4847960965813,0.158941043387773,0.159224782712615,0.162962405125241,15.0036678653557,6.42920367143661,-1.76199677071054E-09
1.57249999999998,15.4845261913735,0.158995909859786,0.159280480352267,0.163177847376657,15.0030719537848,6.42920367144195,-1.7547545638763E-09
1.57499999999998,15.484108544737,0.159050795374687,0.159336197166761,0.16324524887276,15.0024763033227,6.42920367144919,-1.74657976970138E-09
1.57749999999998,15.4838372437246,0.159105693958413,0.159391951385494,0.163458632903857,15.0018809654768,6.42920367145737,-1.74327663415852E-09
1.57999999999998,15.4834190373759,0.159160607486561,0.159447724313377,0.163524815384296,15.0012858901916,6.42920367146067,-1.73998682129195E-09
1.58249999999998,15.4831463744898,0.159215529532779,0.159503534950277,0.163736181266183,15.0006911287406,6.42920367146396,-1.7375318961399E-09
1.58499999999998,15.4827276257379,0.159270460367667,0.15955936599621,0.163801168109919,15.0000966312641,6.42920367146641,-1.73563652339226E-09
1.58749999999998,15.4824536521613,0.15932539281597,0.159615237545792,0.164010572976863,14.9995024488226,6.42920367146831,-1.73667480396489E-09
1.58999999999998,15.4820343954583,0.159380325602141,0.159671133680856,0.164074404470228,14.9989085317051,6.42920367146727,-1.73821135263097E-09
1.59249999999998,15.4817591837285,0.159435251133184,0.159727075301908,0.164281926477857,14.9983149308155,6.42920367146573,-1.74506453731738E-09
1.59499999999998,15.4813394711853,0.159490168481223,0.159783046028193,0.164344660140346,14.9977215965355,6.42920367145888,-1.75742087549224E-09
1.59749999999998,15.4810631118156,0.159545071912273,0.159839065328757,0.16455039491661,14.997128579658,6.42920367144652,-1.75925229939367E-09
1.59999999999998,15.4806430021705,0.159599965405798,0.159895111839758,0.164612094283984,14.996535830641,6.42920367144469,-1.74076575376603E-09
1.60249999999998,15.4803655844495,0.159654849424628,0.159951199260061,0.164816135559007,14.9959434002058,6.42920367146318,-1.73665881675333E-09
1.60499999999998,15.4799451127474,0.159709738572606,0.16000729551222,0.164876839829693,14.9953512388329,6.42920367146729,-1.73112368884176E-09
1.60749999999998,15.4796666829116,0.159764643450094,0.16006340449923,0.165079237792127,14.9947593971702,6.42920367147282,-1.73753722521042E-09
1.60999999999998,15.4792458091886,0.159819590479468,0.160119482067036,0.165138910877155,14.9941678257649,6.42920367146641,-1.73393122082643E-09
1.61249999999998,15.4789663123127,0.159874597822556,0.160175524669768,0.165339614630269,14.9935765751901,6.42920367147001,-1.72451741775603E-09
1.61499999999998,15.4785448658322,0.159929694498158,0.160231484958922,0.16539809032885,14.9929855960463,6.42920367147943,-1.71019109984627E-09
1.61749999999998,15.4782640973073,0.159984892932856,0.160287364888859,0.165596900659945,14.9923949388257,6.42920367149375,-1.7071535296509E-09
1.61999999999998,15.4778417530408,0.160040207357481,0.160343130890126,0.165653860660533,14.9918045541326,6.42920367149679,-1.70912350938579E-09
1.62249999999998,15.4775593629132,0.160095627678806,0.160398806895302,0.165850435891159,14.991214492448,6.42920367149482,-1.7207781866091E-09
1.62499999999998,15.477135690233,0.160151141512746,0.160454384701009,0.165905459688002,14.9906247043312,6.42920367148317,-1.71231651080461E-09
1.62749999999998,15.4768512687812,0.16020671172005,0.160509914714564,0.166099402011343,14.9900352403352,6.42920367149163,-1.71725655917498E-09
1.62999999999998,15.4764258571076,0.160262306835501,0.160565406723388,0.166152092640686,14.9894460509081,6.42920367148669,-1.72707004253425E-09
1.63249999999998,15.4761390791269,0.160317877519088,0.160620923101871,0.166343091824698,14.9888571866813,6.42920367147688,-1.74018044418744E-09
1.63499999999998,15.4757116872512,0.160373395965144,0.16067646938926,0.166393223817773,14.9882685980791,6.42920367146377,-1.7628831727734E-09
1.63749999999998,15.4754224424498,0.16042882388126,0.160732097221625,0.166581185561404,14.9876803357855,6.42920367144106,-1.78554238061679E-09
1.63999999999998,15.4749930899905,0.160484156063282,0.160787789573035,0.166628794069498,14.9870923502847,6.4292036714184,-1.77154646507915E-09
1.64249999999998,15.4747015282844,0.160539378783608,0.1608435743425,0.166813882887692,14.9865046922706,6.4292036714324,-1.77043979476821E-09
1.64499999999998,15.4742704830846,0.16059451139412,0.160899410490561,0.16685924883095,14.9859173123689,6.42920367143351,-1.75284498027395E-09
1.64749999999998,15.4739769556999,0.160649561355093,0.160955305884639,0.167041827292722,14.9853302611674,6.4292036714511,-1.76465420054228E-09
1.64999999999998,15.4735446294202,0.160704559616101,0.16101120865107,0.167085371611738,14.9847434895413,6.42920367143929,-1.76806835838761E-09
1.65249999999998,15.4732495630502,0.160759521435112,0.161067120033137,0.167265873628739,14.9841570479532,6.42920367143588,-1.76420122954823E-09
1.65499999999998,15.4728163733232,0.160814472741961,0.161122993825772,0.167308019232826,14.9835708875226,6.42920367143974,-1.76519865391356E-09
1.65749999999998,15.4725201416161,0.160869423331925,0.161178837640737,0.167486822063029,14.9829850585804,6.42920367143875,-1.7645334082772E-09
1.65999999999998,15.4720864026982,0.160924384121204,0.161234620587443,0.167527885626303,14.9823995123632,6.42920367143941,-1.76661973938508E-09
1.66249999999998,15.4717892449699,0.160979353624905,0.161290362058805,0.167705230140347,14.9818142991458,6.42920367143733,-1.76954806363483E-09
1.66499999999998,15.4713551204809,0.161034327026349,0.161346046813698,0.16774537645354,14.9812293701873,6.4292036714344,-1.76764025638931E-09
1.66749999999998,15.4710571255729,0.161089293487483,0.161401703768025,0.167921352616477,14.9806447757009,6.42920367143631,-1.7716388356348E-09
1.66999999999998,15.470622642365,0.161144238395612,0.161457327148013,0.167960609890157,14.9800604669312,6.42920367143231,-1.77827175207312E-09
1.67249999999998,15.4703237823594,0.16119914707825,0.161512949706524,0.168135191598518,14.9794764939762,6.42920367142567,-1.77731340755827E-09
1.67499999999998,15.4698888818395,0.161254003159007,0.161568567044795,0.168173503518585,14.9788928081172,6.42920367142663,-1.77718018079531E-09
1.67749999999998,15.4695890697054,0.161308793936293,0.161624209939433,0.168346606560886,14.9783094592688,6.42920367142677,-1.77954895264065E-09
1.67999999999998,15.4691536669515,0.161363508162836,0.161679868541718,0.168383891489574,14.9777263987573,6.4292036714244,-1.77386905164667E-09
1.68249999999998,15.4688528107208,0.161418139294337,0.16173556755281,0.168555427568505,14.9771436763052,6.42920367143008,-1.76331216295011E-09
1.68499999999998,15.4684168390829,0.161472685969207,0.161791287048726,0.168591622759334,14.9765612433056,6.42920367144063,-1.75237779842519E-09
1.68749999999998,15.4681148740828,0.16152714919572,0.161847044390014,0.168761531216315,14.9759791492807,6.42920367145157,-1.75253944689757E-09
1.68999999999998,15.4676783020943,0.161581538314043,0.16190280889523,0.168796609208472,14.9753973456765,6.42920367145141,-1.75147540915077E-09
1.69249999999998,15.4673751953148,0.161635860022012,0.161958592555372,0.168964860850939,14.9748158818865,6.42920367145247,-1.75676806435376E-09
1.69499999999998,15.4669380162663,0.161690130256096,0.162014358102258,0.16899881851334,14.9742347093946,6.42920367144718,-1.76537540141908E-09
1.69749999999998,15.4666337490386,0.161744356153264,0.162070117430403,0.169165397926478,14.9736538775285,6.42920367143857,-1.75860570550412E-09
1.69999999999998,15.4661959568264,0.16179855312364,0.162125833750015,0.169198232156136,14.9730733377966,6.42920367144534,-1.76526437911662E-09
1.70249999999998,15.4658905027893,0.161852723390346,0.162181524122883,0.169363115763992,14.972493139512,6.42920367143868,-1.75472614216687E-09
1.70499999999998,15.4654520722543,0.161906875840655,0.162237158071628,0.169394804142563,14.9719132341995,6.42920367144922,-1.74484426906929E-09
1.70749999999998,15.4651453873963,0.16196100639505,0.162292759063934,0.169557950707074,14.9713336712302,6.4292036714591,-1.74259451313219E-09
1.70999999999998,15.4647062707975,0.162015116263737,0.162348303933319,0.169588448484918,14.9707544021155,6.42920367146135,-1.74224012994273E-09
1.71249999999998,15.4643982989476,0.162069198102384,0.162403819410396,0.169749805121892,14.9701754763129,6.42920367146171,-1.73053216201424E-09
1.71499999999998,15.4639584373603,0.162123248319321,0.162459286689513,0.16977905698485,14.9695968453666,6.42920367147341,-1.73862169106087E-09
1.71749999999998,15.4636491247861,0.162177260886169,0.162514731181676,0.169938573953735,14.9690185587645,6.42920367146532,-1.73521641499974E-09
1.71999999999998,15.4632084629218,0.162231230372191,0.162570135506129,0.169966528960144,14.9684405680834,6.42920367146873,-1.7313190880941E-09
1.72249999999998,15.4628977712086,0.162285154578021,0.162625521298973,0.170124172482165,14.9678629228494,6.42920367147263,-1.72181202628963E-09
1.72499999999998,15.4624562679013,0.162339027778796,0.162680871144221,0.170150794348761,14.9672855746296,6.42920367148213,-1.72871672532438E-09
1.72749999999998,15.4621441783156,0.162392851491581,0.162736203101685,0.170306550777918,14.9667085729444,6.42920367147523,-1.73063963160303E-09
1.72999999999998,15.4617018086975,0.162446620168863,0.162791499328781,0.170331819854681,14.9661318693452,6.42920367147331,-1.7350343384237E-09
1.73249999999998,15.4613883192133,0.162500338425369,0.162846775003318,0.170485692412316,14.9655555133723,6.42920367146891,-1.74646874739892E-09
1.73499999999998,15.460945069003,0.162554001444901,0.162902011367409,0.170509599709508,14.9649794564811,6.42920367145748,-1.75016090508962E-09
1.73749999999998,15.4606301850578,0.162607616257019,0.162957221445416,0.170661599096035,14.9644037482593,6.42920367145378,-1.76264958184902E-09
1.73999999999998,15.4601860421829,0.162661179442077,0.163012384928373,0.170684137770102,14.9638283400423,6.4292036714413,-1.77425185654556E-09
1.74249999999998,15.4598697655118,0.16271469931231,0.163067513836864,0.170834270888761,14.9632532814738,6.42920367142969,-1.78594916633301E-09
1.74499999999998,15.4594247103353,0.162768173303874,0.163122586823538,0.170855426419275,14.9626785237886,6.429203671418,-1.79146120160567E-09
1.74749999999998,15.4591070301135,0.162821609386716,0.163177616485558,0.171003687554874,14.9621041166864,6.42920367141248,-1.80003478789104E-09
1.74999999999998,15.4586610290694,0.162875004204782,0.163232581991822,0.171023431547124,14.9615300113256,6.42920367140391,-1.80483539224952E-09
1.75249999999998,15.4583419182,0.162928363062151,0.163287498726669,0.171169798958702,14.9609562574525,6.42920367139911,-1.81059256476601E-09
1.75499999999998,15.4578949251747,0.162981680324267,0.163342347714246,0.17118809092872,14.9603828062075,6.42920367139335,-1.8050556604976E-09
1.75749999999998,15.4575743450902,0.163034957966615,0.163397147659,0.17133253210032,14.9598097073643,6.42920367139889,-1.80983938946611E-09
1.75999999999998,15.457126310451,0.163088187653573,0.163451881753507,0.171349328969545,14.9592369120744,6.42920367139411,-1.80787029790963E-09
1.76249999999998,15.4568042243048,0.163141369512155,0.163506570496121,0.171491814186802,14.9586644701097,6.42920367139608,-1.80614190270489E-09
1.76499999999998,15.4563551083091,0.163194494588189,0.16356119718063,0.171507083869191,14.9580923326711,6.4292036713978,-1.80370030022914E-09
1.76749999999998,15.4560314942408,0.163247562950916,0.16361578240835,0.171647599386827,14.9575205494947,6.42920367140025,-1.80194348331497E-09
1.76999999999998,15.4555812794771,0.163300566585244,0.163670308157553,0.171661332907614,14.9569490718267,6.429203671402,-1.80262382798446E-09
1.77249999999998,15.4552561391854,0.163353508890898,0.163724791930215,0.171799889038808,14.9563779493255,6.42920367140132,-1.80139281269476E-09
1.77499999999998,15.4548048338742,0.163406384099012,0.163779213250301,0.171812103254646,14.9558071332702,6.42920367140255,-1.797292092931E-09
1.77749999999998,15.4544781917468,0.163459196935019,0.163833588678132,0.171948732916329,14.9552366732173,6.42920367140665,-1.80639680991135E-09
1.77999999999998,15.4540258201434,0.163511942406348,0.163887896854884,0.171959460411844,14.9546665204703,6.42920367139755,-1.81470305449238E-09
1.78249999999998,15.4536977109062,0.16356462686392,0.163942153175552,0.172094206402643,14.9540967244641,6.42920367138924,-1.75860570550412E-09
1.7,15.4661959568264,0.16179855312364,0.162125833750015,0.169198232156136,14.9730733377966,6.42920367144534,-1.75704073512861E-09
1.7025,15.4681920324897,0.161795166447352,0.162244601681373,0.171659659138528,14.9724926052224,6.4292036714469,-1.75860570550412E-09
1.7,15.4661959568264,0.16179855312364,0.162125833750015,0.169198232156136,14.9730733377966,6.42920367144534,-1.76307679566889E-09
1.7025,15.4667141026318,0.161838257988529,0.162199259571518,0.170183513578139,14.9724930714936,6.42920367144087,-1.76472347845902E-09
1.705,15.4657180193531,0.161889322840845,0.162256796650245,0.169658958877521,14.9719129409844,6.42920367143922,-1.75574221827901E-09
1.7075,15.4657302069873,0.161969991273572,0.162285706104142,0.170141136136537,14.971333373473,6.4292036714482,-1.7477077562944E-09
1.71,15.4649985664762,0.162034556416086,0.162331352291979,0.169878693777312,14.9707539639909,6.42920367145624,-1.74228986793423E-09
1.7125,15.4649672295954,0.162087865156427,0.162388327312052,0.17031598754773,14.9701750495792,6.42920367146166,-1.75860570550412E-09
1.7,15.4661959568264,0.16179855312364,0.162125833750015,0.169198232156136,14.9730733377966,6.42920367144534,-1.75612235864264E-09
1.7025,15.4681710895127,0.161802506732009,0.162237074420845,0.171638910479163,14.9724925978807,6.42920367144782,-1.75748571251688E-09
1.705,15.4662404086699,0.161833263107286,0.162313056974181,0.170182489083321,14.9719115995051,6.42920367144646,-1.7683836617266E-09
1.7075,15.4664944695027,0.161935901958294,0.162318380605791,0.170908850417091,14.9713313365215,6.42920367143556,-1.7647634464879E-09
1.71,15.465489764314,0.162005400576186,0.162358246752337,0.170375015071872,14.9707511019136,6.42920367143918,-1.75920611411584E-09
1.7125,15.4656306872505,0.162056376762398,0.16241678777058,0.170986079572733,14.9701714431448,6.42920367144474,-1.76072134649985E-09
1.715,15.4647597735168,0.162116721163592,0.162466093690838,0.170585063924157,14.9695918947382,6.42920367144322,-1.76958003805794E-09
1.7175,15.4648543666025,0.162168593003213,0.162523995747164,0.171148916249043,14.9690128616031,6.42920367143437,-1.76942904772659E-09
1.72,15.4640295855093,0.16222393803791,0.162578421577705,0.17079324895139,14.9684339769422,6.42920367143452,-1.76810743823808E-09
1.7225,15.4641034530649,0.162277068788532,0.1626351793143,0.171335628938502,14.9678555760235,6.42920367143584,-1.76400227758222E-09
1.725,15.4632983220676,0.162330927907179,0.162691171788418,0.170998877467855,14.9672773449042,6.42920367143994,-1.75872472141236E-09
1.7275,15.4633617646173,0.162384557511731,0.162747497894278,0.171530131190352,14.9666995780209,6.42920367144522,-1.75909686817022E-09
1.73,15.4625656728778,0.162438103931337,0.162803857300988,0.171201717228141,14.9661219944173,6.42920367144485,-1.76419234776404E-09
1.7325,15.4626233542564,0.162491956727677,0.16285999689131,0.171726539015336,14.965544861622,6.42920367143975,-1.76789516359577E-09
1.735,15.4618312969742,0.162545547617561,0.162916339863196,0.171401488192624,14.9649679213009,6.42920367143605,-1.77271530787948E-09
1.7375,15.4618855698428,0.162599522790156,0.162972366295169,0.171922258898842,14.9643914218586,6.42920367143123,-1.78693237984362E-09
1.74,15.4610948971534,0.162653247242081,0.163028576444911,0.17159795199988,14.9638151214665,6.42920367141701,-1.79985004677974E-09
1.7425,15.4611470588095,0.162707297175521,0.163084509997794,0.172115997426375,14.9632392542099,6.4292036714041,-1.81239023788748E-09
1.745,15.4603562517267,0.162761148921458,0.1631405654036,0.171790946525085,14.9626635908765,6.42920367139156,-1.82174453300377E-09
1.7475,15.4604070600596,0.162815243286952,0.163196408802897,0.172307053584973,14.9620883543847,6.4292036713822,-1.83001791498327E-09
1.75,15.4596151968994,0.162869183045741,0.163252320374667,0.17198036795105,14.9615133255279,6.42920367137393,-1.82677872828663E-09
1.7525,15.4596651182089,0.162923296238667,0.163308071786741,0.172495031949106,14.9609387182344,6.42920367137717,-1.83003834308693E-09
1.755,15.4588716297462,0.162977277437061,0.163363858277478,0.17216617257992,14.9603643214518,6.42920367137391,-1.83431225764252E-09
1.7575,15.45892094979,0.16303138436162,0.16341951604808,0.172679707740836,14.9597903416395,6.42920367136963,-1.8340857721455E-09
1.76,15.4581254783879,0.163085363849042,0.163475193845647,0.172348346077409,14.9592165746158,6.42920367136986,-1.83278991983116E-09
1.7625,15.4581743724293,0.163139438695542,0.163530758109524,0.172860955118549,14.9586432205056,6.42920367137116,-1.83021420241403E-09
1.765,15.457376700759,0.163193380733553,0.163586337555138,0.172526901471228,14.9580700809991,6.42920367137373,-1.83034565282014E-09
1.7675,15.4574252679063,0.163247396664737,0.16364181075145,0.173038709736702,14.9574973507534,6.4292036713736,-1.82737647236308E-09
1.77,15.4566252739991,0.1633012718239,0.163697297314965,0.172701868274153,14.9569248365861,6.42920367137657,-1.83153225918886E-09
1.7725,15.4566735699905,0.163355205427543,0.163752679827542,0.173212956416139,14.9563527283193,6.42920367137241,-1.83940862541476E-09
1.775,15.4558711956128,0.163408989815704,0.163808074878521,0.172873293590503,14.9557808373281,6.42920367136454,-1.83791826202651E-09
1.7775,15.4559192354668,0.163462818396165,0.163863367722702,0.173383700210735,14.9552093491372,6.42920367136603,-1.82915549373774E-09
1.78,15.4551144659672,0.163516493598906,0.163918668527443,0.173041224641846,14.954638079199,6.42920367137479,-1.81634618456883E-09
1.7825,15.4551622338133,0.16357020247366,0.163973866041131,0.173550956163915,14.9540672091346,6.4292036713876,-1.80353332268623E-09
1.785,15.4543550936784,0.163623752188342,0.164029069076347,0.173205714274208,14.9534965581395,6.42920367140041,-1.80849824005236E-09
1.7875,15.4544023267767,0.163677320559334,0.164084172070532,0.173714534792264,14.9529262993546,6.42920367139545,-1.81213088978893E-09
1.79,15.453592846972,0.163730735513056,0.164139267970423,0.173366578214735,14.9523562652737,6.42920367139181,-1.80966708285268E-09
1.7925,15.4536394914332,0.163784157896466,0.164194264963479,0.173874447736255,14.951786620837,6.42920367139428,-1.82098780499018E-09
1.795,15.4528278601031,0.163837421726218,0.164249252811869,0.17352398384954,14.9512172017154,6.42920367138296,-1.82235559975652E-09
1.7975,15.452873874699,0.163890686260518,0.164304139100904,0.174030879564519,14.950648169773,6.42920367138159,-1.83636750250571E-09
1.8,15.4520601858287,0.16394379199067,0.164359009782518,0.173678020403602,14.9500793636519,6.42920367136758,-1.84352799692533E-09
1.8025,15.4521055150696,0.163996892782442,0.164413775790103,0.174183904167981,14.9495109423291,6.42920367136042,-1.85716153566773E-09
1.805,15.4512898389692,0.164049832807849,0.164468522758362,0.173828753625254,14.9489427297777,6.42920367134678,-1.86021065218256E-09
1.8075,15.4513343173227,0.164102762895146,0.164523161001784,0.174333478033128,14.9483749153927,6.42920367134373,-1.86256166045951E-09
1.81,15.4505167552892,0.164155531623718,0.164577775016572,0.173976136625565,14.9478073120233,6.42920367134138,-1.85615611769663E-09
1.8125,15.4505603059497,0.164208285085424,0.164632277942238,0.174479638308182,14.9472401046138,6.42920367134779,-1.84814652470777E-09
1.815,15.4497409981536,0.164260877311364,0.164686751148449,0.174120261103639,14.9466731085902,6.4292036713558,-1.84319937091004E-09
1.8175,15.4497835576617,0.164313447955031,0.164741112382124,0.174622490936196,14.9461065063884,6.42920367136075,-1.84713044859564E-09
1.82,15.4489625961924,0.164365860780201,0.164795435473932,0.174261184049631,14.9455401158886,6.42920367135682,-1.86083326525477E-09
1.8225,15.4490040983331,0.164418244246687,0.164849647613233,0.17476208932883,14.9449741171443,6.42920367134311,-1.86948412306265E-09
1.825,15.448181569225,0.164470473704289,0.164903813115167,0.174398952014311,14.9444083303913,6.42920367133446,-1.87821669328514E-09
1.8275,15.4482219643734,0.164522667264487,0.164957866955798,0.174898478954722,14.9438429511984,6.42920367132573,-1.88858173544304E-09
1.83,15.4473979329414,0.164574706648782,0.165011870814285,0.174533588372684,14.9432777671057,6.42920367131536,-1.8806360913004E-09
1.8325,15.4474370976552,0.164626705729843,0.165065761407074,0.175031642519398,14.9427129879989,6.42920367132331,-1.86538340329889E-09
1.835,15.4466116744343,0.16467855424626,0.165119594287202,0.174665121703915,14.9421484041969,6.42920367133856,-1.86906667920539E-09
1.8375,15.4466495547444,0.164730355276002,0.165173315389552,0.175161660583001,14.9415842234958,6.42920367133488,-1.87685955665984E-09
1.84,15.4458228176868,0.164782008762518,0.165226971847934,0.174793598830578,14.9410202382457,6.42920367132709,-1.8767449816437E-09
1.8425,15.4458593547775,0.16483360846717,0.165280517403923,0.175288574598536,14.9404566543079,6.4292036713272,-1.88341431339722E-09
1.845,15.4450313762642,0.164885062814202,0.165333992402643,0.174919055114349,14.939893265933,6.42920367132053,-1.86958715175933E-09
1.8475,15.4450665119315,0.164936457822455,0.165387356877065,0.175412420126713,14.9393302771053,6.42920367133436,-1.86437709714937E-09
1.85,15.4442373624271,0.164987708972118,0.165440645718115,0.175041523799794,14.9387674839371,6.42920367133957,-1.86771043075851E-09
1.8525,15.4442710385612,0.165038895823861,0.165493824019702,0.17553323018018,14.9382050885375,6.42920367133624,-1.86871318419435E-09
1.855,15.4434407857525,0.165089940018395,0.165546922021784,0.175161034809982,14.9376428889024,6.42920367133523,-1.87567472664796E-09
1.8575,15.443472944454,0.165140915093853,0.165599909496912,0.175651034576639,14.9370810852866,6.42920367132827,-1.87464799239478E-09
1.86,15.4426416551294,0.165191748762162,0.16565281203937,0.175277616795724,14.9365194775321,6.4292036713293,-1.87336723911358E-09
1.8625,15.4426722373761,0.165242508252452,0.165705604444266,0.175765860609911,14.9359582640695,6.42920367133058,-1.86219928366427E-09
1.865,15.4418399775959,0.165293127745709,0.165758307180537,0.175391296109941,14.9353972465597,6.42920367134175,-1.85335480296089E-09
1.8675,15.4418689282935,0.165343667836448,0.165810900447792,0.175877738386461,14.9348366216228,6.42920367135059,-1.85128623542141E-09
1.87,15.4410357641789,0.165394069665887,0.16586339902108,0.175502102785115,14.9342761927068,6.42920367135266,-1.84515513979022E-09
1.8725,15.4410630292268,0.165444386638501,0.165915789110284,0.17598669881355,14.9337161546645,6.42920367135879,-1.84678761172563E-09
1.875,15.440229026043,0.165494567316896,0.165968079260186,0.175610066763326,14.9331563127026,6.42920367135716,-1.84761717036963E-09
1.8775,15.4402545507659,0.165544657503891,0.16602026214928,0.176092771182192,14.9325968599306,6.42920367135633,-1.8513262034503E-09
1.88,15.4394197742929,0.165594613315304,0.166072339893856,0.175715217811147,14.9320376032726,6.42920367135262,-1.85388415729903E-09
1.8825,15.4394435050715,0.165644472922743,0.166124311715957,0.176195986277755,14.931478734155,6.42920367135006,-1.84790849289129E-09
1.885,15.4386080216467,0.165694200122283,0.166176173112696,0.175817587262697,14.9309200611491,6.42920367135604,-1.84143189585484E-09
1.8875,15.4386298966335,0.165743825216947,0.166227930129504,0.176296367224522,14.9303617740625,6.42920367136251,-1.8376340449322E-09
1.89,15.4377936490569,0.165793319858891,0.166279573693907,0.175917071466501,14.9298036840376,6.42920367136631,-1.83043624701895E-09
1.8925,15.4378133024218,0.165842705886721,0.166331112524404,0.176393506658758,14.929245977352,6.42920367137351,-1.82778769897141E-09
1.895,15.4369766045588,0.165891966652775,0.166382529352092,0.176013640887868,14.9286884676661,6.42920367137616,-1.82313097951692E-09
1.8975,15.436994037588,0.165941109555782,0.166433846350471,0.176487742003802,14.928131339678,6.42920367138081,-1.8163266446436E-09
1.9,15.436156997433,0.165990130266661,0.166485034779397,0.176107423729041,14.9275744086579,6.42920367138762,-1.8096226739317E-09
1.9025,15.4361721627762,0.166039026954286,0.166536125174553,0.176579152911539,14.9270178577358,6.42920367139432,-1.80227655022236E-09
1.905,15.4353348745228,0.166087802720341,0.166587082051651,0.17619848602106,14.9264615037298,6.42920367140167,-1.79849823922495E-09
1.9075,15.4353477200992,0.166136449479998,0.166637941550077,0.176667800864527,14.9259055282046,6.42920367140545,-1.79924164456224E-09
1.91,15.4345102699886,0.166184975739662,0.166688663294484,0.176286881436451,14.925349749518,6.4292036714047,-1.80016535011873E-09
1.9125,15.4345207362554,0.166233368114017,0.166739288169982,0.176753732298871,14.9247943476725,6.42920367140378,-1.79956494150701E-09
1.915,15.4336832089934,0.166281640736295,0.166789770597405,0.176372655074105,14.9242391425856,6.42920367140438,-1.79863945959369E-09
1.9175,15.4336912294759,0.166329773840701,0.166840157341559,0.176836985602957,14.9236843126907,6.42920367140531,-1.79394277211031E-09
1.92,15.4328537124251,0.166377788694349,0.166890396046577,0.17645584822095,14.9231296794633,6.42920367141,-1.79202963579428E-09
1.9225,15.4328592176207,0.166425657164638,0.166940541423477,0.176917599245642,14.922575419787,6.42920367141192,-1.78953207807808E-09
1.925,15.4320218006842,0.166473409821789,0.166990532081269,0.176536502106233,14.9220213566749,6.42920367141441,-1.78225789682074E-09
1.9275,15.4320247236947,0.166521008052723,0.167040432903717,0.176995617251258,14.921467665487,6.42920367142169,-1.77714731819378E-09
1.93,15.4311874960474,0.166568493525829,0.167090171545458,0.176614660232558,14.9209141707435,6.4292036714268,-1.78074888168567E-09
1.9325,15.4311877737503,0.166615815899917,0.167139824447011,0.177071087130029,14.9203610462733,6.4292036714232,-1.78489933944093E-09
1.935,15.4303508188607,0.166663028743821,0.167189307382781,0.176690364605857,14.9198081181282,6.42920367141905,-1.78608594580965E-09
1.9375,15.4303483946569,0.166710069633174,0.167238708819354,0.177144057609875,14.9192555585945,6.42920367141786,-1.78492420843668E-09
1.94,15.4295117874063,0.166757003648641,0.167287932944094,0.176763655534957,14.9187031952786,6.42920367141902,-1.77874959206292E-09
1.9425,15.4295066148155,0.166803757500271,0.167337079148292,0.177214579276455,14.9181511988905,6.4292036714252,-1.77715175908588E-09
1.945,15.4286704179657,0.166850405666828,0.167386042053914,0.176834571624999,14.9175993986199,6.42920367142679,-1.78220105340188E-09
1.94749999999999,15.4286624643223,0.166896866994041,0.167434929082282,0.177282704676377,14.9170479635696,6.42920367142174,-1.7814940633798E-09
1.95,15.4278267226214,0.166943221689214,0.167483628871606,0.176903147508108,14.9164967245524,6.42920367142245,-1.77929759814788E-09
1.95249999999999,15.42781597389,0.166989385364289,0.167532252347237,0.177348487125922,14.9159458490526,6.42920367142465,-1.77786319000006E-09
1.95499999999999,15.4269807125558,0.167035439239513,0.167580686814628,0.176969417006132,14.9153951694955,6.42920367142608,-1.77495529385396E-09
1.95749999999999,15.4269671719226,0.167081301213052,0.167629041263063,0.177411977711649,14.9148448517348,6.42920367142899,-1.78319492505352E-09
1.95999999999999,15.4261323888998,0.167127048644247,0.167677206484077,0.177033403942203,14.9142947298293,6.42920367142075,-1.77788628263897E-09
1.96249999999999,15.4261160747035,0.16717260728403,0.167725284041505,0.177473215380363,14.9137449679976,6.42920367142606,-1.77232806208849E-09
1.96499999999999,15.4252817435176,0.167218046104974,0.167773172667442,0.177095122776049,14.9131954019692,6.42920367143162,-1.77732495387772E-09
1.96749999999999,15.425262679575,0.16726330317553,0.167820962100534,0.177532220057196,14.9126461942417,6.42920367142662,-1.77905601361772E-09
1.96999999999999,15.4244287517769,0.16730843586434,0.167868562147628,0.177154571478921,14.912097182286,6.42920367142489,-1.78089187841124E-09
1.97249999999999,15.4244069575722,0.167353396509896,0.167916048841674,0.1775889853536,14.911548526867,6.42920367142305,-1.78072845358201E-09
1.97499999999999,15.4235733697681,0.167398229161542,0.167963344662023,0.177211728726457,14.9110000672181,6.42920367142322,-1.78352621560407E-09
1.97749999999999,15.4235488434251,0.167442899959973,0.168010512487988,0.177643468656135,14.910451962321,6.42920367142042,-1.78647407977905E-09
1.97999999999999,15.4227155297855,0.167487439403038,0.168057487572174,0.177266549585509,14.9099040532247,6.42920367141747,-1.78987047405599E-09
1.98249999999999,15.4226882357387,0.16753182439268,0.168104322758098,0.177695591494113,14.9093564970938,6.42920367141408,-1.79633374841615E-09
1.98499999999999,15.4218551427121,0.167576073893688,0.168150963924672,0.177318968070346,14.9088091368234,6.42920367140761,-1.80221704226824E-09
1.98749999999999,15.4218250004476,0.167620171159096,0.168197458371618,0.177745243180495,14.9082621277364,6.42920367140173,-1.80909420777198E-09
1.98999999999999,15.4209921062858,0.167664126698016,0.168243759451938,0.177368905535711,14.9077153146002,6.42920367139485,-1.81443038371754E-09
1.99249999999999,15.4209589872843,0.167707926411418,0.168289912675545,0.177792297321223,14.9071688508761,6.42920367138952,-1.81949921795876E-09
1.99499999999999,15.4201263153404,0.16775157663158,0.168335874578541,0.177416280907834,14.9066225832224,6.42920367138445,-1.81996462345069E-09
1.99749999999999,15.4200900533707,0.167795063087419,0.168381691736902,0.177836635317869,14.9060766632285,6.42920367138398,-1.81882420235979E-09
2,15.419257681501,0.16783839162937,0.168427320217379,0.177461030193459,14.9055309394608,6.42920367138512,-1.81702208834622E-09
2.00249999999999,15.4192180828263,0.167881547650128,0.168472807825041,0.177878165746263,14.9049855616049,6.42920367138692,-1.81544912436493E-09
2.00499999999999,15.4183861411726,0.167924538115378,0.168518108640537,0.177503114240224,14.9044403801765,6.4292036713885,-1.8153620828798E-09
2.00749999999999,15.4183430101254,0.16796734898495,0.168563270776888,0.177916847457873,14.9038955429057,6.42920367138858,-1.81414439026639E-09
2.00999999999999,15.4175116685752,0.168009988151535,0.168608246604417,0.177542531500284,14.903350902319,6.4292036713898,-1.81334414151024E-09
2.01249999999999,15.41746481634,0.168052443990289,0.168653082676214,0.177952685546518,14.902806604127,6.4292036713906,-1.81274995014746E-09
2.01499999999999,15.4166342677359,0.168094723505524,0.168697731574045,0.177579309715872,14.9022625029405,6.4292036713912,-1.81239645513642E-09
2.01749999999999,15.4165835327742,0.16813681852512,0.168742237206447,0.177985734679064,14.9017187423635,6.42920367139155,-1.81254655728935E-09
2.01999999999999,15.4157539725708,0.168178733947438,0.168786553676782,0.177613505772038,14.9011751791746,6.4292036713914,-1.81280235267423E-09
2.02249999999999,15.4156992232716,0.168220465703757,0.168830721590084,0.178016081167137,14.9006319548106,6.42920367139114,-1.81281034628E-09
2.02499999999999,15.4148708368606,0.168262015262904,0.168874697978703,0.177645195340438,14.9000889282785,6.42920367139114,-1.81549530964276E-09
2.02749999999999,15.4148119750487,0.168303380919803,0.168918521841862,0.17804383351565,14.8995462387713,6.42920367138845,-1.81728765369371E-09
2.02999999999999,15.4139849185876,0.168344561590667,0.168962152330395,0.177674457080772,14.8990037475858,6.42920367138666,-1.81849291180924E-09
2.03249999999999,15.4139218793706,0.168385556651835,0.169005628124004,0.178069102950294,14.8984615916445,6.42920367138545,-1.81925496889335E-09
2.03499999999999,15.4130962730041,0.168426365710724,0.169048907327996,0.177701365384452,14.8979196345809,6.42920367138469,-1.81533366117037E-09
2.03749999999999,15.4130290158775,0.168466985799008,0.169092031683875,0.178091987395194,14.8973780109994,6.42920367138861,-1.80613390909912E-09
2.03999999999999,15.4122049472323,0.168507419856448,0.169134955602658,0.1777259848537,14.8968365869194,6.42920367139781,-1.79940862210515E-09
2.04249999999999,15.4121334667999,0.168547658545347,0.169177727850545,0.178112585848711,14.8962954945553,6.42920367140454,-1.79869719119097E-09
2.04499999999999,15.411310977891,0.168587711950057,0.169220295382337,0.177748368194725,14.8957546023639,6.42920367140525,-1.79949743994712E-09
2.04749999999999,15.4112352788144,0.168627561516443,0.169262716834368,0.178130960316985,14.8952140401466,6.42920367140445,-1.80002235339316E-09
2.04999999999999,15.4104143726917,0.168667229862248,0.16930492635055,0.177768537580441,14.8946736788985,6.42920367140392,-1.80067694088848E-09
2.05249999999999,15.4103344843968,0.1687066878903,0.169346993686081,0.178147156896298,14.8941336459241,6.42920367140327,-1.79714909620543E-09
2.05499999999999,15.4095151332648,0.168745970618908,0.169388840308213,0.177786507525108,14.8935938148126,6.4292036714068,-1.79573333980443E-09
2.05749999999999,15.4094311048997,0.16878503659629,0.169430548838033,0.178161209162413,14.893054310303,6.42920367140821,-1.79562409385881E-09
2.05999999999999,15.4086132543826,0.168823935077127,0.169472026227373,0.17780228442309,14.892515008655,6.42920367140832,-1.79553438783842E-09
2.06249999999999,15.4085251479287,0.168862613676177,0.169513366524758,0.178173135740879,14.8919760319869,6.42920367140841,-1.79871761929462E-09
2.06499999999999,15.4077087188268,0.168901132672483,0.169554465382859,0.177815861486362,14.8914372592851,6.42920367140523,-1.8024630676905E-09
2.06749999999999,15.4076166095934,0.168939434316344,0.1695954227035,0.17818294256111,14.8908988100125,6.42920367140148,-1.80207759825635E-09
2.06999999999999,15.4068015125295,0.168977583601639,0.169636129133156,0.177827233878236,14.8903605659164,6.42920367140187,-1.8018724290414E-09
2.07249999999999,15.4067054819551,0.169015522037447,0.169676685796885,0.178190630354765,14.889822643766,6.42920367140207,-1.8028014636684E-09
2.07499999999999,15.405891623091,0.169053310269806,0.169716987358758,0.177836397393144,14.8892849280693,6.42920367140114,-1.80228365564972E-09
2.07749999999999,15.4057917561251,0.169090898249931,0.169757126975001,0.17819619799774,14.8887475329024,6.42920367140166,-1.80653536574482E-09
2.07999999999999,15.404979047261,0.16912833117877,0.169797014413849,0.177843356157635,14.8882103455108,6.42920367139741,-1.80691905882213E-09
2.08249999999999,15.4048754204402,0.169165575744205,0.169836726562503,0.178199640848605,14.8876734772849,6.42920367139703,-1.81491621731311E-09
2.08499999999999,15.4040637904887,0.169202651835572,0.169876198149115,0.177848122333988,14.88713681817,6.42920367138903,-1.82048864871831E-09
2.08749999999999,15.4039564689912,0.169239550801067,0.169915481829692,0.178200959477348,14.8866004768831,6.42920367138346,-1.8221921749273E-09
2.08999999999999,15.4031458707703,0.16927626006507,0.169954544469057,0.177850720227107,14.8860643460091,6.42920367138175,-1.8232473308899E-09
2.09249999999999,15.4030348986845,0.169312799784707,0.169993410298832,0.178200156966023,14.8855285316349,6.4292036713807,-1.81990333913973E-09
2.09499999999999,15.4022253181335,0.169349124895384,0.170032078412937,0.177851185945288,14.8849929288799,6.42920367138404,-1.81720771763594E-09
2.09749999999999,15.4021107143,0.169385284010594,0.170070544887505,0.178197244103114,14.8844576412988,6.42920367138674,-1.81948323074721E-09
2.09999999999999,15.4013021709384,0.169421205495073,0.170108835239557,0.177849563800106,14.8839225664036,6.42920367138446,-1.82402892789923E-09
2.10249999999999,15.401183928101,0.169456960059244,0.170146923646139,0.178192239037745,14.8833878053579,6.42920367137992,-1.83124004848878E-09
2.10499999999999,15.4003764773584,0.169492462272428,0.17018484940977,0.177845907751579,14.8828532579246,6.42920367137271,-1.83556991828482E-09
2.10749999999999,15.4002545600218,0.169527793543641,0.170222576090393,0.178185167344233,14.8823190230435,6.42920367136838,-1.83946990972572E-09
2.10999999999999,15.3994482852199,0.169562870079345,0.170260141485743,0.1778402711147,14.8817850025401,6.42920367136448,-1.84476967035607E-09
2.11249999999999,15.399322632747,0.169597770678286,0.170297511735824,0.178176056989306,14.8812512933435,6.42920367135918,-1.84699988636794E-09
2.11499999999999,15.3985176360592,0.169632427506756,0.170334708923381,0.17783270047973,14.8807177991494,6.42920367135695,-1.86030568727347E-09
2.11749999999999,15.3983881623872,0.169666904594173,0.170371713832024,0.178164928843771,14.8801846151172,6.42920367134364,-1.86538073876363E-09
2.11999999999999,15.3975845525744,0.169701159663796,0.17040852331582,0.177823222980398,14.8796516466144,6.42920367133856,-1.86722903805503E-09
2.12249999999999,15.3974511483761,0.169735234808301,0.170445139891205,0.178151786353321,14.8791189873233,6.42920367133672,-1.8590178285649E-09
2.12499999999999,15.3966490268844,0.169769115283833,0.17048153324526,0.177811834310755,14.8785865440445,6.42920367134493,-1.86331394758099E-09
2.12749999999999,15.3965115601973,0.169802820745485,0.170517728074796,0.178136602122889,14.8780544092541,6.42920367134063,-1.85203496982922E-09
2.12999999999999,15.3957110107776,0.169836357811419,0.170553673061647,0.177798488904762,14.8775224909998,6.42920367135191,-1.85220017101528E-09
2.13249999999999,15.3955693278011,0.169869729309753,0.170589409443203,0.178119308194874,14.8769908808532,6.42920367135175,-1.84113346790582E-09
2.13499999999999,15.3947704073291,0.169902950775621,0.170624877303946,0.177783091353525,14.876459487896,6.42920367136281,-1.83180937085581E-09
2.13749999999999,15.3946243373906,0.169936017619024,0.170660124994239,0.178099791708544,14.8759284030687,6.42920367137214,-1.82409909399439E-09
2.13999999999999,15.3938270774061,0.169968939422985,0.170695098794468,0.177765502902279,14.8753975362864,6.42920367137985,-1.81961556933175E-09
2.14249999999999,15.3936764429847,0.17000171420195,0.170729844136453,0.178077906585602,14.8748669780607,6.42920367138433,-1.81461778936409E-09
2.14499999999999,15.3928808555495,0.170034332408332,0.170764326588291,0.177745557547905,14.874336639005,6.42920367138933,-1.81027015599966E-09
2.14749999999999,15.3927254850291,0.170066802392231,0.17079858093437,0.178053492371417,14.8738066093311,6.42920367139368,-1.80493309187568E-09
2.14999999999999,15.3919315792729,0.170099087962687,0.170832599463828,0.177723091647659,14.8732768001987,6.42920367139901,-1.80522974346786E-09
2.15249999999999,15.3917713289231,0.170131212543132,0.170866401621464,0.178026413201753,14.8727473015568,6.42920367139872,-1.80142389893945E-09
2.15499999999999,15.3909791327424,0.170163113732265,0.170900005982918,0.177697988036589,14.8722180249906,6.42920367140252,-1.80121695336766E-09
2.15749999999999,15.3908139116326,0.170194832354997,0.170933414460103,0.177996604660571,14.871689060157,6.42920367140273,-1.80212111899891E-09
2.15999999999999,15.3900234912986,0.170226287932147,0.170966663899891,0.177670220524928,14.8711603189416,6.42920367140182,-1.79808345990295E-09
2.16249999999999,15.3898532749008,0.170257538428356,0.17099973918819,0.177964106660709,14.8706318906236,6.42920367140586,-1.79502990249603E-09
2.16499999999999,15.3890647444088,0.170288497036705,0.171032683920369,0.17763987614937,14.8701036873024,6.42920367140892,-1.7805472651844E-09
2.16749999999999,15.3888895835252,0.170319236452385,0.171065468679539,0.177929080640942,14.8695757977523,6.4292036714234,-1.77477144092109E-09
2.16999999999999,15.3881030986618,0.170349673928342,0.171098133639968,0.177607156861369,14.8690481342322,6.42920367142917,-1.77790759892105E-09
2.17249999999999,15.3879231133099,0.170379891542991,0.171130640653391,0.177891796220748,14.8685207848928,6.42920367142604,-1.79515602383162E-09
2.17499999999999,15.3871388489158,0.170409817334794,0.171163019783959,0.177572349636725,14.8679936621603,6.42920367140879,-1.80799730742365E-09
2.17749999999999,15.3869541995736,0.170439535131951,0.171195231791156,0.177852579126547,14.867466853524,6.42920367139595,-1.82350756716687E-09
2.17999999999999,15.3861723150169,0.170468984659514,0.171227295504926,0.177535763262264,14.8669402715902,6.42920367138044,-1.83767134842583E-09
2.18249999999999,15.3859831826271,0.170498244567696,0.171259177309514,0.177811757606524,14.8664140031433,6.42920367136627,-1.83961468280813E-09
2.18499999999999,15.3852037960035,0.170527263276486,0.171290887372516,0.177497684310103,14.8658879610443,6.42920367136433,-1.84483361920229E-09
2.18749999999999,15.3850103581798,0.170556108017558,0.171322403616297,0.177769615137768,14.8653622314082,6.42920367135911,-1.84175430462119E-09
2.18999999999999,15.3842335217757,0.170584733960955,0.171353729054192,0.177458331324559,14.864836727436,6.42920367136219,-1.8404744395184E-09
2.19249999999999,15.3840359274789,0.170613194224327,0.1713848555956,0.177726343005607,14.8643115346534,6.42920367136347,-1.83796000641223E-09
2.19499999999999,15.3832616292895,0.170641448753009,0.171415780763415,0.17741783309406,14.8637865666791,6.42920367136599,-1.84151627280471E-09
2.19749999999999,15.3830600103646,0.170669538096042,0.171446508829535,0.177682054944994,14.863261908494,6.42920367136243,-1.85154647169838E-09
2.19999999999999,15.3822881817895,0.170697426011438,0.171477032662693,0.177376248894551,14.8627374742208,6.4292036713524,-1.84542692238665E-09
2.20249999999999,15.38208264242,0.170725141900413,0.171507367556785,0.177636784554627,14.8622133484082,6.42920367135852,-1.84981097106629E-09
2.20499999999999,15.3813131562854,0.170752653509688,0.171537501585137,0.177333555448103,14.8616894457425,6.42920367135413,-1.85437620814355E-09
2.20749999999999,15.3811037687019,0.170779982689394,0.17156745764439,0.177590478007665,14.8611658503604,6.42920367134957,-1.85758430859551E-09
2.20999999999999,15.3803364824354,0.170807102632341,0.171597217644764,0.177289684631401,14.8606424775269,6.42920367134636,-1.85970083776965E-09
2.21249999999999,15.3801233316274,0.170834030794415,0.171626809087535,0.177543080761279,14.8601194109842,6.42920367134424,-1.85749282621828E-09
2.21499999999999,15.3793580858328,0.170860743303909,0.17165621031496,0.177244565633841,14.8595965665801,6.42920367134645,-1.85841386723951E-09
2.21749999999999,15.3791412468159,0.170887256606382,0.171685450142552,0.17749451233277,14.8590740277342,6.42920367134553,-1.85907111927008E-09
2.21999999999999,15.378377857416,0.170913550929835,0.171714502254,0.17719809336759,14.8585517108646,6.42920367134487,-1.86003923374756E-09
2.22249999999999,15.3781574022793,0.170939642494676,0.171743396065885,0.17744466464923,14.8580296990695,6.42920367134391,-1.86253856782059E-09
2.22499999999999,15.3773957166,0.170965510956101,0.171772105313003,0.177150191047134,14.8575079092838,6.42920367134141,-1.86984827621473E-09
2.22749999999999,15.3771717523117,0.170991179127452,0.171800653229333,0.177393495748734,14.8569864242062,6.4292036713341,-1.8793508971271E-09
2.22999999999999,15.3764116370508,0.171016625506759,0.171829014218586,0.177100836028784,14.8564651612967,6.42920367132459,-1.87353776937016E-09
2.23249999999999,15.3761842461237,0.17104187896773,0.171857205852523,0.177340958381668,14.8559442029218,6.42920367133041,-1.86674142810261E-09
2.23499999999999,15.3754255607829,0.171066913465377,0.171885206637296,0.177049973633925,14.8554234670463,6.4292036713372,-1.86136261959291E-09
2.23749999999999,15.3751948247432,0.171091769147675,0.171913023297152,0.177286996743193,14.8549030355552,6.42920367134258,-1.85849202694044E-09
2.23999999999999,15.3744374647801,0.171116413516456,0.171940640355946,0.17699758397624,14.8543828269315,6.42920367134545,-1.85906223748589E-09
2.24249999999999,15.3742034796024,0.171140898024553,0.171968053657568,0.177231605381663,14.8538629225386,6.42920367134488,-1.85777082606364E-09
2.24499999999999,15.3734473453437,0.171165180321047,0.171995257129128,0.176943666497132,14.8533432413964,6.42920367134617,-1.86027371285036E-09
2.24749999999999,15.3732101698028,0.171189324323569,0.172022234584564,0.177174746570246,14.8528238643245,6.42920367134367,-1.86131465795825E-09
2.24999999999999,15.3724551609701,0.171213275582022,0.172048991563302,0.176888182963603,14.8523047108611,6.42920367134263,-1.86058990436777E-09
2.25249999999999,15.3722148202936,0.171237105974489,0.172075504341279,0.177116348704213,14.8517858612737,6.42920367134336,-1.85996107404662E-09
2.25499999999999,15.3714608485622,0.171260749996884,0.17210178897989,0.17683107400286,14.8512672355826,6.42920367134398,-1.86300042059884E-09
2.25749999999999,15.3712173384874,0.171284283149114,0.172127818551429,0.177056323282313,14.8507489135046,6.42920367134095,-1.86270199264982E-09
2.25999999999999,15.3704643275112,0.17130762854581,0.172153619919726,0.176772263503839,14.8502308155418,6.42920367134124,-1.8629311426821E-09
2.26249999999999,15.3702175921011,0.171330861223453,0.172179167032744,0.176994542964983,14.8497130208799,6.42920367134101,-1.86436288629466E-09
2.26499999999999,15.3694654864085,0.171353896452314,0.17220449401008,0.17671164546761,14.8491954504785,6.42920367133958,-1.86465776153E-09
2.26749999999999,15.3692154333971,0.171376804288242,0.172229580181178,0.176930865939546,14.8486781829881,6.42920367133929,-1.8636479026668E-09
2.26999999999999,15.3684642127911,0.171399498220459,0.172254460899975,0.176649113816311,14.8481611398544,6.4292036713403,-1.8644685795266E-09
2.27249999999999,15.3682107275124,0.171422042324185,0.17227912186535,0.176865164146149,14.8476443991767,6.42920367133948,-1.86206250418763E-09
2.27499999999999,15.3674604158234,0.171444353575919,0.172303594474444,0.176584584851231,14.8471278829218,6.42920367134188,-1.86348358965915E-09
2.27749999999999,15.3672033672571,0.171466491246464,0.172327869604338,0.17679733778826,14.8466116686181,6.42920367134046,-1.86063964235927E-09
2.27999999999999,15.3664540371692,0.171488381012058,0.172351969592146,0.176518007771392,14.8460956787936,6.42920367134331,-1.85930559837288E-09
2.28249999999999,15.3661932994484,0.171510078521953,0.172375889276089,0.176727341262804,14.8455799903875,6.42920367134464,-1.85493220783428E-09
2.28499999999999,15.3654450685334,0.171531520596323,0.172399639602513,0.176449381813934,14.8450645265207,6.42920367134901,-1.8700863080312E-09
2.28749999999999,15.3651805323656,0.17155276151074,0.172423217084736,0.176655190269439,14.8445493635007,6.42920367133386,-1.8802435164389E-09
2.28999999999999,15.3644335510987,0.171573747748998,0.172446622868272,0.176378755372372,14.8440344251091,6.4292036713237,-1.88916793320004E-09
2.29249999999999,15.3641651271702,0.171594533771553,0.172469853532883,0.176580952853438,14.8435197870123,6.42920367131478,-1.89956761431631E-09
2.29499999999999,15.363419563601,0.171615072514261,0.17249290372633,0.176306213695488,14.843005373665,6.42920367130438,-1.90689597445726E-09
2.29749999999999,15.3631471893993,0.171635418816157,0.172515769848596,0.176504740689971,14.8424912600446,6.42920367129705,-1.91271709581997E-09
2.29999999999999,15.3624032104399,0.171655527747307,0.172538444442269,0.176231866906075,14.8419773713442,6.42920367129123,-1.92113347452505E-09
2.30249999999999,15.3621268478135,0.171675454686231,0.172560923516981,0.17642668780389,14.8414637818064,6.42920367128281,-1.93047888785713E-09
2.30499999999999,15.3613846045397,0.171695153006994,0.172583201385094,0.17615583275685,14.8409504173908,6.42920367127347,-1.93223836930656E-09
2.30749999999999,15.3611042353019,0.171714678234494,0.172605274009466,0.176346931464608,14.8404373515934,6.42920367127171,-1.93284854788089E-09
2.30999999999999,15.3603638520033,0.171733980165786,0.172627139385758,0.176078221310351,14.8399245111414,6.4292036712711,-1.93366567202702E-09
2.31249999999999,15.3600794766588,0.171753113702086,0.172648794151363,0.176265600036439,14.8394119687689,6.42920367127028,-1.93657001545944E-09
2.31499999999999,15.359341044386,0.171772024650265,0.172670240396872,0.175999127381746,14.8388996519571,6.42920367126738,-1.93489313460304E-09
2.31749999999999,15.3590526772847,0.171790766694488,0.172691475991038,0.176182801890899,14.8383876327083,6.42920367126905,-1.93664728698195E-09
2.31999999999999,15.3583162542114,0.171809282714905,0.172712506043076,0.175918626237281,14.8378758392162,6.4292036712673,-1.9344899016005E-09
2.32249999999999,15.3580239208898,0.171827624535094,0.172733330263194,0.176098623323693,14.8373643427679,6.42920367126946,-1.93209537258099E-09
2.32499999999999,15.3572895359364,0.171845734317668,0.172753954558865,0.175836774810386,14.8368530722495,6.42920367127185,-1.93090698985543E-09
2.32749999999999,15.3569932737608,0.171863661544483,0.172774380946649,0.176013133035864,14.8363420982338,6.42920367127304,-1.93201721288005E-09
2.32999999999999,15.3562609323249,0.171881349831801,0.172794613960836,0.175753618241437,14.8358313502908,6.42920367127193,-1.93342053478318E-09
2.33249999999999,15.3559607887611,0.171898846505862,0.172814657730768,0.175926386251325,14.8353208982732,6.42920367127053,-1.93506721757331E-09
2.33499999999999,15.3552304806146,0.171916098517487,0.172834513550939,0.175669196095062,14.8348106724511,6.42920367126888,-1.93391080927086E-09
2.33749999999999,15.3549265125508,0.171933151374001,0.172854187335468,0.17583843191697,14.8343007419243,6.42920367127003,-1.93664018155459E-09
2.33999999999999,15.3541982169616,0.171949956622125,0.172873675891367,0.175583546757715,14.8337910376904,6.42920367126731,-1.93972837791989E-09
2.34249999999999,15.3538904900188,0.171966558564345,0.17289298630924,0.175749317088024,14.8332816280572,6.42920367126422,-1.94263094499547E-09
2.34499999999999,15.3531641798713,0.171982913412539,0.172912110854401,0.175496710804123,14.8327724448002,6.42920367126131,-1.94506100115177E-09
2.34749999999999,15.3528527646391,0.171999064805418,0.172931057236688,0.175659087202188,14.8322635553948,6.42920367125888,-1.94703453360034E-09
2.34999999999999,15.3521284080486,0.172014972923063,0.172949813871738,0.175408728841172,14.8317548924127,6.42920367125691,-1.94856220048223E-09
2.35249999999999,15.3518133763066,0.172030680808034,0.172968388993975,0.175567784019691,14.8312465224849,6.42920367125538,-1.94611082804386E-09
2.35499999999999,15.3510909367071,0.172046151322627,0.172986768438136,0.175319637957631,14.8307383789887,6.42920367125783,-1.94390725738458E-09
2.35749999999999,15.3507723578151,0.172061426860459,0.173004960977938,0.17547544226638,14.8302305277103,6.42920367126004,-1.93866966924361E-09
2.35999999999999,15.3500517934972,0.172076471352934,0.173022951468065,0.175229467847776,14.8297229028284,6.42920367126528,-1.93465865550024E-09
2.36249999999999,15.3497297303225,0.172091326362022,0.173040749366083,0.175382085300748,14.8292155692937,6.42920367126929,-1.92694926681725E-09
2.36499999999999,15.3490109946493,0.17210595572061,0.173058339708062,0.175138237133429,14.8287084620872,6.429203671277,-1.92016358369074E-09
2.36749999999999,15.3486855017931,0.1721203997756,0.173075732994535,0.175287723692296,14.8282016453307,6.42920367128378,-1.91686666539681E-09
2.36999999999999,15.3479685434062,0.172134621605637,0.17309291510667,0.175045951892365,14.8276950548015,6.42920367128708,-1.91106153124565E-09
2.37249999999999,15.3476396668799,0.172148660321755,0.173109897593721,0.175192355169766,14.8271887537947,6.42920367129288,-1.90687465817518E-09
2.37499999999999,15.3469244313109,0.172162477858587,0.173126667584374,0.174952606963718,14.8266826789042,6.42920367129707,-1.90334681349213E-09
2.37749999999999,15.3465922089588,0.172176112302906,0.173143237456749,0.175095966630514,14.8261768925687,6.4292036713006,-1.89905957626024E-09
2.37999999999999,15.3458786405299,0.17218952441195,0.173159595633443,0.174858188256838,14.8256713322277,6.42920367130489,-1.89241777803772E-09
2.38249999999999,15.3455431039228,0.172202751373869,0.173175755181533,0.174998537925859,14.8251660594416,6.42920367131153,-1.88778948029267E-09
2.38499999999999,15.3448311478961,0.172215753011494,0.173191705586755,0.174762676784241,14.8246610125136,6.42920367131616,-1.88299509318313E-09
2.38749999999999,15.3444923251304,0.172228565934182,0.173207460270444,0.174900046821793,14.824156252104,6.42920367132095,-1.88452187188659E-09
2.38999999999999,15.343781930633,0.172241149240912,0.173223009588955,0.174666054401578,14.8236517174016,6.42920367131942,-1.88022752922734E-09
2.39249999999999,15.3434398484706,0.172253539341014,0.17323836691729,0.174800474050308,14.823147468162,6.42920367132372,-1.87375359672615E-09
2.39499999999999,15.3427309710609,0.172265695032058,0.17325352308536,0.174568308480506,14.822643444463,6.42920367133019,-1.8703838478018E-09
2.39749999999999,15.3423856578472,0.172277652889543,0.173268491047847,0.174699808761814,14.822139705148,6.42920367133356,-1.86369142340936E-09
2.39999999999999,15.341678261286,0.172289372005058,0.173283261549975,0.174469436571159,14.8216361911598,6.42920367134025,-1.86081550168637E-09
2.40249999999999,15.3413297484875,0.172300889555683,0.173297846682401,0.174598051769024,14.8211329604804,6.42920367134313,-1.84945658787683E-09
2.40499999999999,15.3406238059891,0.172312165442005,0.17331223663996,0.174369449036996,14.8206299548702,6.42920367135449,-1.84144433035272E-09
2.40749999999998,15.3402721281727,0.172323237976013,0.173326442121265,0.174495216586353,14.820127231489,6.4292036713625,-1.84060144903242E-09
2.40999999999998,15.3395676221074,0.172334068223593,0.173340452464944,0.174268368565676,14.8196247328532,6.42920367136334,-1.84684800785817E-09
2.41249999999998,15.3392128166994,0.172344695744919,0.173354276861909,0.17439132873725,14.8191225153553,6.4292036713571,-1.85383974837805E-09
2.41499999999998,15.3385097365889,0.172355082933218,0.173367903676382,0.174166227724221,14.8186205222551,6.42920367135011,-1.86119386569317E-09
2.41749999999998,15.3381518414712,0.17236527026851,0.173381340912974,0.174286421111012,14.8181188091787,6.42920367134275,-1.86835968918331E-09
2.41999999999998,15.3374501819303,0.172375221115748,0.173394576348527,0.174063064356837,14.8176173201092,6.42920367133559,-1.87636040038797E-09
2.42249999999998,15.3370892325648,0.172384976185087,0.173407617465534,0.174180529009182,14.817116109905,6.42920367132759,-1.87013160513061E-09
2.42499999999998,15.3363889905549,0.172394498977603,0.173420452303423,0.173958915972702,14.8166151233011,6.42920367133381,-1.87516668859189E-09
2.42749999999998,15.3360250192611,0.172403829550515,0.173433088659878,0.174073686703499,14.8161144143472,6.42920367132878,-1.88001525458503E-09
2.42999999999998,15.3353261918115,0.172412930884163,0.173445515503683,0.173853816879598,14.815613928544,6.42920367132393,-1.88138038481611E-09
2.43249999999998,15.3349592261869,0.172421841646668,0.173457741629893,0.173965923761518,14.8151137191488,6.42920367132257,-1.87421900221807E-09
2.43499999999998,15.3342618092087,0.172430523945268,0.173469757295175,0.173747795509924,14.8146137324583,6.42920367132973,-1.88373050491464E-09
2.43749999999998,15.3338918718662,0.172439014957423,0.17348157234998,0.17385726369299,14.8141140208658,6.42920367132022,-1.88180582227915E-09
2.43999999999998,15.333195860778,0.172447276139871,0.173493178133355,0.173640874996263,14.8136145315085,6.42920367132214,-1.8768666620872E-09
2.44249999999998,15.3328229718928,0.172455343557667,0.173504585133479,0.173747727266721,14.813115315935,6.42920367132708,-1.87276594232344E-09
2.44499999999998,15.3321283624172,0.172463178736566,0.173515785090654,0.173533076497603,14.8126163220924,6.42920367133118,-1.86918747147047E-09
2.44749999999998,15.3317525411903,0.17247081715332,0.173526788589738,0.173637334765328,14.8121176006819,6.42920367133476,-1.86754078868034E-09
2.44999999999998,15.3310593298124,0.172478221158971,0.173537587052936,0.173424421131209,14.8116191004693,6.4292036713364,-1.86591631035071E-09
2.45249999999998,15.3306805962049,0.172485426176558,0.17354819062527,0.173526108076644,14.8111208713264,6.42920367133803,-1.87557347430811E-09
2.45499999999998,15.3299887804705,0.17249239584895,0.173558589994496,0.173314931828245,14.8106228627988,6.42920367132837,-1.86796089707286E-09
2.45749999999998,15.3296071566103,0.172499165833588,0.173568794566,0.17341407223176,14.810125123979,6.42920367133598,-1.86426785120375E-09
2.45999999999998,15.3289167350064,0.172505701371051,0.173578794031458,0.173204634454479,14.8096276051494,6.42920367133968,-1.86144966107804E-09
2.46249999999998,15.3285322449044,0.17251203830686,0.173588597109413,0.173301254855149,14.809130354633,6.4292036713425,-1.85930915108656E-09
2.46499999999998,15.3278432158038,0.172518143588102,0.173598192417384,0.173093556371918,14.8086333234264,6.42920367134464,-1.85958182186141E-09
2.46749999999998,15.3274558848341,0.172524053156792,0.173607588062568,0.17318768448289,14.8081365591318,6.42920367134436,-1.85825044241028E-09
2.46999999999998,15.3267682443765,0.172529735552419,0.173616771740537,0.172981723662852,14.8076400134207,6.4292036713457,-1.85436643818093E-09
2.47249999999998,15.326378098254,0.172535226644012,0.173625751098018,0.173073387301835,14.8071437332102,6.42920367134958,-1.85638349137207E-09
2.47499999999998,15.3256918378781,0.172540496263154,0.173634513218632,0.172869157581265,14.806647670815,6.42920367134756,-1.86734006035749E-09
2.47749999999998,15.3252989004948,0.172545579749541,0.173643065706002,0.172958382556875,14.8061518724824,6.42920367133661,-1.86662418855121E-09
2.47999999999998,15.3246140042491,0.172550447711489,0.173651395546571,0.17275586978967,14.8056562912013,6.42920367133732,-1.8780976773769E-09
2.48249999999998,15.3242182960087,0.172555134309794,0.173659510886503,0.172842678260384,14.805160972552,6.42920367132585,-1.87740578638795E-09
2.48499999999998,15.3235347380527,0.172559610172441,0.173667399338912,0.172641858362753,14.8046658701786,6.42920367132654,-1.88966886582875E-09
2.48749999999998,15.3231362751373,0.172563907569091,0.173675070222226,0.172726268315806,14.8041710290302,6.42920367131428,-1.89525373173183E-09
2.48999999999998,15.3224540192428,0.172567996463506,0.173682512406564,0.172527106979407,14.8036764033933,6.42920367130869,-1.90331217453377E-09
2.49249999999998,15.3220528142741,0.172571906637668,0.173689736883486,0.172609133122374,14.8031820376306,6.42920367130063,-1.90970883551245E-09
2.49499999999998,15.3213718155355,0.172575607299754,0.173696733826446,0.172411587760915,14.8026878866484,6.42920367129424,-1.9126780159695E-09
2.49749999999998,15.3209678803847,0.172579125696989,0.173703515870761,0.172491244572138,14.8021939942448,6.42920367129127,-1.91570403984542E-09
2.49999999999998,15.3202880888752,0.172582430885089,0.173710073867757,0.172295268190706,14.8017003159317,6.42920367128824,-1.91578131136794E-09
2.50249999999998,15.3198814389045,0.172585548280078,0.173716421377048,0.172372574295478,14.8012068949519,6.42920367128816,-1.91172766506043E-09
2.50499999999998,15.319202804897,0.172588447902077,0.173722548840842,0.172178120734387,14.8007136874197,6.42920367129222,-1.91306881447417E-09
2.50749999999998,15.3187934629289,0.172591154234151,0.173728469887866,0.172253102794601,14.8002207360123,6.42920367129088,-1.91062099474948E-09
2.50999999999998,15.3181159416046,0.172593639364642,0.173734173531814,0.172060131267666,14.7997279974405,6.42920367129332,-1.91038829200352E-09
2.51249999999998,15.3177039404497,0.17259592749921,0.173739672897271,0.172132826234343,14.7992355138188,6.42920367129356,-1.91026927609528E-09
2.51499999999998,15.3170274944937,0.172597993291801,0.173744955173922,0.171941303594761,14.7987432424332,6.42920367129368,-1.90734539273762E-09
2.51749999999998,15.316612876818,0.172599860747359,0.173750032998301,0.172011758236678,14.7982512248356,6.4292036712966,-1.90705939928648E-09
2.51999999999998,15.3159374767054,0.172601506819255,0.173754892078055,0.171821658937214,14.7977594188709,6.42920367129689,-1.90739957162123E-09
2.52249999999998,15.3155202928416,0.172602954903132,0.173759545039123,0.171889927387673,14.7972678655117,6.42920367129655,-1.90821314305367E-09
2.52499999999998,15.3148459156481,0.172604183572399,0.173763976835236,0.171701232085233,14.7967765231552,6.42920367129573,-1.90851601189479E-09
2.52749999999998,15.3144262202919,0.172605215062537,0.173768200664703,0.171767372359377,14.7962854322053,6.42920367129543,-1.90549176437571E-09
2.52999999999998,15.3137528477178,0.172606028891105,0.173772201420012,0.171580065819183,14.7957945515875,6.42920367129845,-1.90336546523895E-09
2.53249999999998,15.3133306962116,0.172606646059898,0.173775992954669,0.171644136040142,14.7953039211569,6.42920367130058,-1.90625559781665E-09
2.53499999999998,15.3126583126832,0.172607046500031,0.173779560620108,0.171458205230034,14.794813500333,6.42920367129769,-1.9023174147037E-09
2.53749999999998,15.3122337583415,0.172607250168896,0.173782918723977,0.171520260987596,14.794323328461,6.42920367130163,-1.90461690863231E-09
2.53999999999998,15.3115623500547,0.172607237232588,0.173786053242853,0.171335694145259,14.793833365434,6.42920367129933,-1.90924076548526E-09
2.54249999999998,15.3111354424989,0.172607026955244,0.173788978581201,0.171395786858785,14.7933436501036,6.4292036712947,-1.90338855787786E-09
2.54499999999998,15.3104649965608,0.172606599691462,0.173791681362089,0.171212572677701,14.7928541428296,6.42920367130056,-1.90341342687361E-09
2.54749999999998,15.3100357805886,0.17260597444794,0.173794175642289,0.171270748512375,14.792364881986,6.42920367130053,-1.90537274846747E-09
2.54999999999998,15.3093662846634,0.172605131758256,0.173796448691621,0.171088875854857,14.7918758283587,6.42920367129857,-1.91119653436544E-09
2.55249999999998,15.3089348000229,0.172604090625154,0.173798513955995,0.171145175562049,14.7913870198797,6.42920367129275,-1.91875582089551E-09
2.55499999999998,15.308266242644,0.172602831806408,0.173800359296416,0.170964633781076,14.7908984177601,6.42920367128519,-1.92264693055222E-09
2.55749999999998,15.3078325244308,0.172601374191028,0.173801997652445,0.171019093096412,14.7904100594909,6.4292036712813,-1.92812965593703E-09
2.55999999999998,15.3071648956299,0.172599698943,0.173803417291925,0.170839872686474,14.7899219067085,6.42920367127582,-1.92650873032107E-09
2.56249999999998,15.3067289746833,0.172597824678529,0.173804630797546,0.170892522749827,14.7894339964574,6.42920367127744,-1.92742533045021E-09
2.56499999999998,15.3060622664291,0.172595733167321,0.173805626645054,0.170714615812337,14.7889462908044,6.42920367127652,-1.92852844804747E-09
2.56749999999998,15.3056241700646,0.172593442504474,0.173806417307474,0.170765483907414,14.7884588263453,6.42920367127542,-1.9321859667798E-09
2.56999999999998,15.3049583766007,0.172590935399137,0.173806991140057,0.170588884482039,14.7879715655795,6.42920367127176,-1.93669258408136E-09
2.57249999999998,15.3045181292339,0.172588229049286,0.173807360873729,0.170637994637767,14.7874845446731,6.42920367126725,-1.94121696495131E-09
2.57499999999998,15.3038532474399,0.172585307492178,0.173807514357997,0.170462699055688,14.786997726534,6.42920367126273,-1.94323490632087E-09
2.57749999999998,15.3034108714291,0.172582186665272,0.173807464939786,0.170510072894018,14.78651114693,6.42920367126071,-1.94470395342705E-09
2.57999999999998,15.3027469005798,0.172578852262147,0.173807199640057,0.170336079540791,14.7860247691369,6.42920367125924,-1.94559657273885E-09
2.58249999999998,15.302302416577,0.172575318705372,0.173806732671202,0.170381736639666,14.7855386285608,6.42920367125835,-1.94541716069807E-09
2.58499999999998,15.3016393580369,0.172571573549011,0.173806050014869,0.170209045667304,14.7850526888057,6.42920367125853,-1.94340898929113E-09
2.58749999999998,15.3011927855273,0.172567629499667,0.173805166950333,0.170253004111699,14.7845669849656,6.42920367126054,-1.94288496402351E-09
2.58999999999998,15.3005306423161,0.172563476081384,0.173804068310284,0.170081617002179,14.7840814809222,6.42920367126106,-1.94001614772787E-09
2.59249999999998,15.3000820000465,0.172559124216622,0.173802770496615,0.170123893828988,14.7835962115042,6.42920367126393,-1.93890947741693E-09
2.59499999999998,15.299420776471,0.172554565324351,0.173801257265455,0.169953813051904,14.7831111408293,6.42920367126504,-1.94067339975845E-09
2.59749999999998,15.2989700827654,0.172549808639873,0.173799546043494,0.169994424583596,14.7826263034984,6.42920367126327,-1.94078619841775E-09
2.59999999999998,15.2983097838063,0.172544847296319,0.17379761968542,0.16982565299205,14.7821416638325,6.42920367126316,-1.93763760591992E-09
2.60249999999998,15.2978570571439,0.172539689005332,0.173795496468618,0.169864615416968,14.781657256253,6.42920367126631,-1.93078886212561E-09
2.60499999999998,15.2971976878572,0.172534328336775,0.173793158618651,0.169697155666468,14.7811730452353,6.42920367127316,-1.92701143930663E-09
2.60749999999998,15.2967429469902,0.172528771783595,0.17379062495157,0.169734485217839,14.7806890650372,6.42920367127693,-1.92584170832788E-09
2.60999999999998,15.2960845119862,0.172523014976187,0.173787877437931,0.169568339300027,14.780205280272,6.4292036712781,-1.92515425823103E-09
2.61249999999998,15.2956277765376,0.172517063547646,0.173784935072479,0.16960405284434,14.7797217250731,6.42920367127879,-1.92420923639247E-09
2.61499999999998,15.2949702794243,0.172510913830837,0.173781779918851,0.169439221499223,14.7792383641754,6.42920367127974,-1.92656024466942E-09
2.61749999999998,15.2945115701459,0.172504570931035,0.173778430806944,0.16947333682924,14.7787552315787,6.42920367127739,-1.92956139954958E-09
2.61999999999998,15.2938550130887,0.172498031544425,0.173774870230979,0.169309819173778,14.7782722921395,6.42920367127438,-1.92782501073907E-09
2.62249999999998,15.2933943522853,0.17249130057898,0.173771116515775,0.169342355452959,14.7777895797376,6.42920367127612,-1.92956406408484E-09
2.62499999999998,15.2927387354259,0.172484374800908,0.17376715287656,0.169180148405777,14.7773070593426,6.42920367127438,-1.93135107906528E-09
2.62749999999998,15.2922761469526,0.172477259228819,0.173762996824452,0.169211126200487,14.7768247646989,6.42920367127259,-1.93126936665067E-09
2.62999999999998,15.2916214682977,0.172469950509227,0.173758632471429,0.169050224402368,14.7763426609147,6.42920367127268,-1.93070892606784E-09
2.63249999999998,15.2911569777412,0.172462453913791,0.173754076372222,0.169079665869066,14.7758607815861,6.42920367127324,-1.9302159870449E-09
2.63499999999998,15.2905032327015,0.172454765886947,0.173749313611386,0.16892006124016,14.775379091963,6.42920367127373,-1.92963689471526E-09
2.63749999999998,15.2900368674503,0.172446892098565,0.173744359641713,0.168947990227177,14.7748976254828,6.42920367127431,-1.92556548483935E-09
2.63999999999998,15.2893840491522,0.172438828732822,0.173739200561832,0.168789672290418,14.7744163475671,6.42920367127838,-1.92237603613421E-09
2.64249999999998,15.2889158382514,0.172430581935054,0.173733850651374,0.168816114199015,14.773935291466,6.42920367128157,-1.9183721278182E-09
2.64499999999998,15.2882639370769,0.172422147592651,0.17372829704448,0.168659069654537,14.7734544227852,6.42920367128557,-1.91252169656764E-09
2.64749999999998,15.2877939113673,0.172413532207103,0.173722552969255,0.168684051610325,14.7729737745806,6.42920367129142,-1.90976123803921E-09
2.64999999999998,15.2871429154389,0.172404731510517,0.173716606434428,0.168528264842311,14.7724933126516,6.42920367129418,-1.9087327274292E-09
2.65249999999998,15.2866711071104,0.172395752344408,0.173710469647663,0.168551815275511,14.7720130698428,6.42920367129521,-1.9103243431573E-09
2.65499999999998,15.2860210020933,0.172386590283014,0.173704131470032,0.168397268177325,14.7715330121629,6.42920367129362,-1.90375715192204E-09
2.65749999999998,15.2855474448317,0.172377252297754,0.173697603308732,0.168419416973219,14.771053172252,6.42920367130019,-1.90169657798833E-09
2.65999999999998,15.2848982144034,0.172367733739592,0.173690874918963,0.168266089443964,14.7705735163009,6.42920367130225,-1.89788185167572E-09
2.66249999999998,15.2844229426615,0.172358041522745,0.173683957110674,0.168286867269189,14.7700940767588,6.42920367130606,-1.89328819288903E-09
2.66499999999998,15.283774568775,0.17234817084491,0.17367684043549,0.168134737507132,14.7696148199875,6.42920367131066,-1.88524751365549E-09
2.66749999999998,15.2832976184372,0.172338128268574,0.17366953541768,0.168154176469345,14.7691357782816,6.4292036713187,-1.87720772260036E-09
2.66999999999998,15.2826500819595,0.172327908609452,0.173662033606269,0.168003221623594,14.7686569181202,6.42920367132674,-1.87501925097422E-09
2.67249999999998,15.2821714893366,0.172317517908511,0.173654345426204,0.168021354321194,14.7681782716807,6.42920367132893,-1.87727788869552E-09
2.67499999999998,15.2815247707197,0.172306950552968,0.173646463450881,0.167871551185742,14.7676998055301,6.42920367132667,-1.88315496529867E-09
2.67749999999998,15.2810445732196,0.172296211826035,0.173638398253704,0.167888411359407,14.7672215517805,6.42920367132079,-1.88995130656622E-09
2.67999999999998,15.2803986528293,0.172285295560795,0.173630143539254,0.167739736681073,14.7667434770482,6.42920367131399,-1.88494198027911E-09
2.68249999999998,15.2799168886458,0.172274205916513,0.173621710412491,0.16775535889556,14.7662656134212,6.429203671319,-1.89031901243197E-09
2.68499999999998,15.2792717482062,0.172262936161843,0.17361309370969,0.167607790819386,14.7657879275153,6.42920367131363,-1.89012983042858E-09
2.68749999999998,15.2787884567593,0.172251489390166,0.1736043050217,0.167622210938752,14.7653104514087,6.42920367131382,-1.89252702398335E-09
2.68999999999998,15.2781440794712,0.172239858697884,0.173595339923224,0.167475729119999,14.7648331517301,6.42920367131142,-1.89648030612943E-09
2.69249999999998,15.2776593016003,0.172228046034643,0.173586210586792,0.167488984428494,14.7643560605504,6.42920367130747,-1.89950810636219E-09
2.69499999999998,15.2770156736594,0.172216044571303,0.17357691306688,0.167343571530217,14.763879144491,6.42920367130444,-1.90416216128142E-09
2.69749999999998,15.2765294513999,0.172203855179376,0.173567460077656,0.167355700500364,14.7634024356425,6.42920367129978,-1.91212912170613E-09
2.69999999999998,15.2758865614646,0.172191471990794,0.173557847266502,0.167211341612007,14.7629259005953,6.42920367129182,-1.92018134725913E-09
2.70249999999998,15.2753989382165,0.172178895251466,0.173548087455194,0.167222384038077,14.7624495714718,6.42920367128376,-1.9271411133559E-09
2.70499999999998,15.2747567793927,0.172166120791927,0.173538175151067,0.167079068602112,14.7619734148476,6.4292036712768,-1.92713311975012E-09
2.70749999999998,15.2742677992571,0.172153148736009,0.173528122801345,0.167089064858389,14.7614974628613,6.42920367127681,-1.9185568689295E-09
2.70999999999998,15.273626368157,0.172139977490672,0.173517922895695,0.166946785675005,14.7610216820957,6.42920367128539,-1.92100557683261E-09
2.71249999999998,15.2731360761095,0.172126607586968,0.173507587007437,0.166955776852859,14.7605461046622,6.42920367128294,-1.91875759725235E-09
2.71499999999998,15.2724953726341,0.172113040711504,0.173497104905015,0.166814529837854,14.7600706971797,6.42920367128519,-1.91779570002382E-09
2.71749999999998,15.2720038122786,0.172099278173489,0.173486486929536,0.166822555427916,14.7595954917476,6.42920367128615,-1.91716331698899E-09
2.71999999999998,15.2713638389261,0.172085324913001,0.173475720153128,0.166682338845367,14.7591204550146,6.42920367128678,-1.91473681354637E-09
2.72249999999998,15.270871053267,0.172071183122266,0.173464813599432,0.166689437508634,14.7586456190367,6.42920367128921,-1.90884197337482E-09
2.72499999999998,15.2702318142558,0.172056860730848,0.173453751894995,0.166550251104047,14.7581709505259,6.4292036712951,-1.90327043014804E-09
2.72749999999998,15.2697378430964,0.172042360774032,0.173442542791977,0.16655645806898,14.7576964814615,6.42920367130068,-1.89896098845566E-09
2.72999999999998,15.2690993440209,0.172027692885187,0.173431169736471,0.166418302767975,14.7572221786313,6.42920367130498,-1.89495441560439E-09
2.73249999999998,15.2686042244651,0.172012860166906,0.173419639987699,0.166423650379741,14.7567480739308,6.42920367130899,-1.89130222594258E-09
2.73499999999998,15.2679664698595,0.171997872221383,0.173407937519273,0.166286525873649,14.7562741342452,6.42920367131264,-1.88777526943795E-09
2.73749999999998,15.2674702332497,0.171982731654751,0.173396069658422,0.166291040568458,14.7558003913681,6.42920367131617,-1.88500948183901E-09
2.73999999999998,15.2668332264204,0.171967446532063,0.173384022379148,0.166154945217578,14.7553268122916,6.42920367131894,-1.88079596341595E-09
2.74249999999998,15.2663359001929,0.171952018287011,0.173371803753153,0.166158649453912,14.7548534286988,6.42920367132315,-1.87299775689098E-09
2.74499999999998,15.2656996426425,0.171936451773709,0.17335940339324,0.166023579788837,14.7543802076867,6.42920367133095,-1.86454940376279E-09
2.74749999999998,15.2652012505829,0.171920747126832,0.173346830230823,0.166026492405697,14.7539071808196,6.4292036713394,-1.87182536137698E-09
2.74999999999998,15.2645657434746,0.171904906044833,0.173334077427976,0.16589244471227,14.7534343152895,6.42920367133212,-1.86582038708138E-09
2.75249999999998,15.2640663066365,0.171888927373748,0.173321154772611,0.165894581932984,14.7529616425572,6.42920367133813,-1.85350135240014E-09
2.75499999999998,15.2634315492651,0.171872808996264,0.173308059604734,0.165761550747914,14.7524891299162,6.42920367135044,-1.85331661128885E-09
2.75749999999998,15.2629310858037,0.171856549628885,0.173294801418733,0.16576292606909,14.752016808687,6.42920367135063,-1.85082882353527E-09
2.75999999999998,15.2622970758738,0.171840145666433,0.173281379401655,0.165630904537704,14.751544646268,6.42920367135312,-1.86103221722078E-09
2.76249999999998,15.2617956038439,0.171823596202268,0.173267802276647,0.16563153148286,14.7510726738821,6.42920367134291,-1.8576606919396E-09
2.76499999999998,15.261162341113,0.171806896587108,0.173254070576314,0.165500514947727,14.7506008590018,6.42920367134628,-1.85445614420132E-09
2.76749999999998,15.2606598810046,0.171790047467328,0.173240191089021,0.165500409669547,14.7501292327787,6.42920367134949,-1.85613746594981E-09
2.76999999999998,15.2600273625672,0.171773044918134,0.17322616395058,0.165370390997753,14.7496577627007,6.42920367134781,-1.86010673530745E-09
2.77249999999998,15.2595239316929,0.171755891193528,0.173211994033477,0.165369566567249,14.7491864798986,6.42920367134384,-1.86062187879088E-09
2.77499999999998,15.2588921556565,0.171738584007926,0.173197680105608,0.165240539679233,14.7487153518637,6.42920367134332,-1.86305815219612E-09
2.77749999999998,15.2583877759736,0.171721127832773,0.173183224517252,0.165239013891495,14.7482444097321,6.42920367134089,-1.86650161992929E-09
2.77999999999998,15.2577567395956,0.17170352192673,0.173168624764908,0.165110971952508,14.7477736209515,6.42920367133744,-1.86825932502188E-09
2.78249999999998,15.257251429945,0.171685771547124,0.173153882181776,0.165108759510051,14.7473030167061,6.42920367133569,-1.87019111308473E-09
2.78499999999998,15.256621129568,0.171667877520813,0.173138992912839,0.164981694753078,14.7468325643813,6.42920367133375,-1.86969018045602E-09
2.78749999999998,15.2561149096437,0.171649846332792,0.173123956855038,0.164978811224127,14.7463622952318,6.42920367133426,-1.86861548456818E-09
2.78999999999998,15.2554853394015,0.17163167929164,0.1731087698676,0.164852713672927,14.7458921765693,6.42920367133533,-1.86682225233881E-09
2.79249999999998,15.2549782264073,0.171613382771836,0.173093431803486,0.164849172108555,14.7454222397234,6.42920367133712,-1.8654331412904E-09
2.79499999999998,15.2543493787241,0.171594957914402,0.173077938837056,0.164724030030205,14.7449524519425,6.42920367133851,-1.86504323096415E-09
2.79749999999998,15.2538413879828,0.171576411230878,0.173062290556921,0.164719841568287,14.7444828446267,6.4292036713389,-1.86335569196672E-09
2.79999999999998,15.2532132520068,0.171557742830464,0.173046484278707,0.164595639919788,14.7440133849778,6.42920367134059,-1.86484960806865E-09
2.80249999999998,15.2527043966169,0.171538959082648,0.17303051964156,0.164590813443091,14.7435441044496,6.4292036713391,-1.86781967670413E-09
2.80499999999998,15.252076958762,0.171520058504732,0.173014395620083,0.164467534417329,14.7430749702199,6.42920367133613,-1.8702710491425E-09
2.80749999999998,15.2515672486335,0.171501047728839,0.172998111521187,0.164462075604417,14.7426060137791,6.42920367133367,-1.87147541907962E-09
2.80999999999998,15.2509404914822,0.171481923520227,0.172981668100286,0.164339697553355,14.7421372023083,6.42920367133247,-1.87452187105919E-09
2.81249999999998,15.250429934801,0.171462693028818,0.172965064104325,0.164333610350895,14.7416685673169,6.42920367132942,-1.87814652718998E-09
2.81499999999998,15.2498038385808,0.171443351246025,0.172948302044475,0.164212109296149,14.7412000759942,6.4292036713258,-1.88226501052213E-09
2.81749999999998,15.2492924420805,0.171423906167427,0.172931379806307,0.164205396230647,14.7407317598762,6.42920367132168,-1.88441262594097E-09
2.81999999999998,15.2486669851512,0.171404351083581,0.172914301544884,0.164084746370503,14.7402635861522,6.42920367131953,-1.8840848881041E-09
2.82249999999998,15.2481547562329,0.171384694973216,0.172897064174813,0.164077410679934,14.739795586405,6.42920367131986,-1.88033233428087E-09
2.82499999999998,15.2475299169662,0.171364929487941,0.172879673402429,0.163957586283608,14.7393277277922,6.42920367132361,-1.88084925412113E-09
2.82749999999998,15.2470168652176,0.171345064388544,0.172862125405124,0.163949633454888,14.7388600419691,6.4292036713231,-1.88446769300299E-09
2.82999999999998,15.2463926245843,0.17132508951509,0.172844427592003,0.163830611451602,14.7383924960256,6.42920367131948,-1.89288051899439E-09
2.83249999999998,15.2458787652578,0.171305014878645,0.172826575968646,0.163822052680013,14.7379251217305,6.42920367131107,-1.89219662161122E-09
2.83499999999998,15.2452551097457,0.171284828212975,0.172808579943027,0.163703815512874,14.7374578860768,6.42920367131175,-1.90003124345139E-09
2.83749999999998,15.2447404664834,0.171264538984573,0.1727904361862,0.163694670362281,14.7369908209504,6.42920367130391,-1.90311855163827E-09
2.83999999999998,15.2441173923698,0.171244132497229,0.172772156461523,0.163577210189914,14.7365238932211,6.42920367130083,-1.91063964649629E-09
2.84249999999998,15.2436020013091,0.1712236170216,0.172753738808009,0.163567510580684,14.7360571348988,6.42920367129331,-1.91855864528634E-09
2.84499999999998,15.2429795183748,0.171202975403537,0.172735197439494,0.163450832812145,14.7355905127197,6.42920367128539,-1.9279617902157E-09
2.84749999999998,15.2424634312762,0.171182214517688,0.172716532034666,0.163440625939084,14.7351240587848,6.42920367127598,-1.93569782425129E-09
2.84999999999998,15.2418415667444,0.171161315644899,0.172697758470697,0.163324752918199,14.7346577397107,6.42920367126825,-1.9430155262512E-09
2.85249999999998,15.2413248525544,0.171140284965561,0.172678877459261,0.163314102490064,14.7341915876395,6.42920367126093,-1.9496564362953E-09
2.85499999999998,15.2407036517938,0.171119104352994,0.172659904515211,0.163199073845232,14.7337255690804,6.42920367125429,-1.9549810659214E-09
2.85749999999998,15.2401863948655,0.171097781203574,0.172640839579508,0.163188057910608,14.7332597161718,6.42920367124896,-1.95503879751868E-09
2.85999999999998,15.2395659184971,0.171076301294402,0.1726216946196,0.163073927248216,14.7327939953349,6.42920367124891,-1.95392502178038E-09
2.86249999999998,15.2390482110798,0.171054676126199,0.172602465999244,0.163062630288804,14.7323284386656,6.42920367125002,-1.9517347737974E-09
2.86499999999998,15.2384285254809,0.17103289918649,0.172583158394644,0.162949455392435,14.7318630125073,6.42920367125221,-1.95096205857226E-09
2.86749999999998,15.2379104542852,0.17101098877863,0.172563761898977,0.162937954699167,14.7313977489084,6.42920367125298,-1.94933313935053E-09
2.86999999999998,15.2372916158085,0.17098894873471,0.172544271204861,0.162825781712196,14.7309326141567,6.42920367125461,-1.95110150258415E-09
2.87249999999998,15.2367732428474,0.170966804916287,0.172524669244939,0.162814128409985,14.7304676402762,6.42920367125284,-1.95205629438533E-09
2.87499999999998,15.2361552776622,0.170944570699541,0.172504941298455,0.162702972142912,14.7300027935213,6.42920367125189,-1.95421101523152E-09
2.87749999999997,15.2356366198786,0.170922276671098,0.17248506567646,0.162691171573359,14.7295381059577,6.42920367124973,-1.94861282665215E-09
2.87999999999997,15.2350195048137,0.170899940128949,0.172465023479887,0.162580997369188,14.7290735438357,6.42920367125533,-1.94370297634805E-09
2.88249999999997,15.2345005186723,0.170877589343376,0.172444795024119,0.162568994956003,14.7286091393488,6.42920367126024,-1.93501392686812E-09
2.88499999999997,15.2338841702741,0.17085523603294,0.172424366278148,0.162459709193623,14.7281448587694,6.42920367126893,-1.94117966145768E-09
2.88749999999997,15.2333647496084,0.170832897066329,0.172403728233018,0.1624473897972,14.7276807345119,6.42920367126277,-1.93019733529809E-09
2.88999999999997,15.2327490285328,0.170810568950874,0.172382880991283,0.16233884567035,14.7272167329203,6.42920367127375,-1.92102334040101E-09
2.89249999999997,15.2322290203969,0.170788250803121,0.172361832299941,0.162326050589091,14.7267528867048,6.42920367128292,-1.93247373658778E-09
2.89499999999997,15.2316137557676,0.170765919699848,0.1723406004884,0.162218073332191,14.7262891622472,6.42920367127147,-1.92414262301099E-09
2.89749999999997,15.2310929956308,0.170743557933671,0.172319209101103,0.162204635997526,14.7258255925985,6.4292036712798,-1.92680005284274E-09
2.89999999999997,15.2304780250596,0.170721128091388,0.172297689911165,0.162097062859084,14.7253621441979,6.42920367127715,-1.92699545209507E-09
2.90249999999997,15.2299563826717,0.17069860493065,0.17227607320359,0.162082854217934,14.7248988503196,6.42920367127695,-1.92556193212567E-09
2.90499999999997,15.2293415970149,0.170675949074388,0.172254392073163,0.16197557840198,14.7244356774654,6.42920367127838,-1.92575910773485E-09
2.90749999999997,15.2288190183009,0.17065314145398,0.172232670224887,0.161960547609695,14.7239726590123,6.42920367127819,-1.92400406717752E-09
2.90999999999997,15.2282043944957,0.170630154333958,0.172210929019396,0.16185354968155,14.7235097614608,6.42920367127994,-1.92179339109089E-09
2.91249999999997,15.2276809240788,0.170606985185733,0.172189175687179,0.161837745050298,14.7230470181556,6.42920367128215,-1.91963067663892E-09
2.91499999999997,15.227066533947,0.170583625250909,0.172167413102111,0.161731100058464,14.7225843955355,6.42920367128431,-1.91965909834835E-09
2.91749999999997,15.2265423095339,0.170560090169357,0.172145630854766,0.161714661745133,14.7221219267646,6.42920367128429,-1.91929405701785E-09
2.91999999999997,15.2259283015666,0.170536387842076,0.172123816174218,0.161608519360897,14.7216595781894,6.42920367128465,-1.92065385817841E-09
2.92249999999997,15.2254035242949,0.170512545160814,0.172101948311844,0.161591648127382,14.7211973826948,6.42920367128329,-1.92384597141881E-09
2.92499999999997,15.224790087745,0.170488577614818,0.17208000827058,0.161486195345081,14.7207353065145,6.4292036712801,-1.92831706158358E-09
2.92749999999997,15.2242649807416,0.170464512838722,0.172057975666607,0.161469110018995,14.7202733822172,6.42920367127563,-1.93340810028531E-09
2.92999999999997,15.2236523053804,0.170440364426066,0.172035834847735,0.161364530167168,14.7198115759394,6.42920367127054,-1.9430332898196E-09
2.93249999999997,15.2231270748545,0.170416152725514,0.172013573765394,0.16134742841761,14.719349919946,6.42920367126091,-1.95300842165125E-09
2.93499999999997,15.2225153183704,0.170391884074432,0.171991185269151,0.161243868713098,14.7188883803137,6.42920367125094,-1.94773974726559E-09
2.93749999999997,15.2219901265271,0.170367568892196,0.171968668004192,0.161226900552412,14.7184269890783,6.42920367125621,-1.93789517766163E-09
2.93999999999997,15.2213793960928,0.17034320602104,0.171946023147542,0.161124454634404,14.7179657122898,6.42920367126605,-1.93680449456224E-09
2.94249999999997,15.2208543489165,0.170318797762482,0.171923257810633,0.161107711548721,14.7175045817947,6.42920367126714,-1.9273347362514E-09
2.94499999999997,15.2202446963536,0.170294338507307,0.17190037797195,0.161006416179777,14.7170435636946,6.42920367127661,-1.92964044742894E-09
2.94749999999997,15.219719844742,0.170269826061265,0.171877395174195,0.160989933768335,14.7165826897382,6.42920367127431,-1.92266025322851E-09
2.94999999999997,15.2191112730117,0.170245253855317,0.17185431627994,0.160889776779895,14.7161219260965,6.42920367128129,-1.9307027088189E-09
2.95249999999997,15.2185866230912,0.170220618592917,0.171831153557594,0.160873546457175,14.7156613044835,6.42920367127324,-1.93783034063699E-09
2.95499999999997,15.2179790993486,0.170195915122699,0.171807912082619,0.160774480990256,14.715200791153,6.42920367126612,-1.94296490008128E-09
2.95749999999997,15.2174546271168,0.17017114097768,0.171784602751082,0.160758465531951,14.7147404178561,6.42920367126098,-1.95165128502595E-09
2.95999999999997,15.2168480976891,0.170146293512354,0.171761227617313,0.160660425638464,14.714280150921,6.42920367125229,-1.9548815899384E-09
2.96249999999997,15.2163237638381,0.170121371707581,0.171737795545598,0.16064457443685,14.713820022148,6.42920367124906,-1.96263982843448E-09
2.96499999999997,15.2157181676734,0.170096375356274,0.171714305615013,0.160547488753076,14.7133599979491,6.42920367124131,-1.96591543044633E-09
2.96749999999997,15.2151939298524,0.170071304753724,0.171690764850217,0.160531750070312,14.7129001101782,6.42920367123803,-1.9732944167572E-09
2.96999999999997,15.2145892085887,0.170046161598988,0.171667169944115,0.160435551719756,14.7124403253258,6.42920367123065,-1.98051175459568E-09
2.97249999999997,15.2140650295008,0.170020946913958,0.171643526774246,0.160419880519175,14.7119806752934,6.42920367122343,-1.98799909867375E-09
2.97499999999997,15.2134611333232,0.169995663820908,0.171619830228269,0.160324512625425,14.7115211266486,6.42920367121595,-1.99583105597867E-09
2.97749999999997,15.2129369849665,0.169970313485473,0.171596085739434,0.160308874410725,14.7110617113309,6.42920367120811,-2.00352978652063E-09
2.97999999999997,15.2123338749415,0.169944900063826,0.171572286878965,0.160214292030198,14.7106023959685,6.42920367120042,-2.0105570541773E-09
2.98249999999997,15.211809739763,0.16991942456442,0.171548439047857,0.160198663616266,14.7101432125345,6.42920367119339,-2.01877536909478E-09
2.98499999999997,15.2112073876933,0.16989389201212,0.171524534756472,0.160104833216828,14.7096841277079,6.42920367118517,-2.02702388207854E-09
2.98749999999997,15.2106832575869,0.169868303091135,0.171500579626131,0.160089201382078,14.7092251734875,6.42920367117692,-2.03213978977601E-09
2.98999999999997,15.2100816443529,0.16984266382645,0.171476565044381,0.159996098880839,14.7087663166013,6.42920367117181,-2.03956851407838E-09
2.99249999999997,15.2095575188763,0.169816974546371,0.171452496954124,0.159980458305169,14.7083075890706,6.42920367116438,-2.03962891021092E-09
2.99499999999997,15.2089566322987,0.169791242249194,0.171428365688321,0.159888066697591,14.7078489576636,6.42920367116432,-2.04354932975548E-09
2.99749999999997,15.2084325165425,0.169765466966316,0.171404177487854,0.159872417663544,14.7073904544248,6.4292036711604,-2.05033146016831E-09
2.99999999999997,15.2078323493011,0.169739656411499,0.171379921917133,0.159780724837428,14.706932046135,6.42920367115361,-2.05435224387429E-09
3.00249999999997,15.2073082519962,0.169713810118479,0.171355605741292,0.159765071247233,14.7064737648892,6.42920367114959,-2.05641992323535E-09
3.00499999999997,15.2067087998664,0.169687936071543,0.171331218207279,0.159674068118072,14.7060155774695,6.42920367114753,-2.06038297534405E-09
3.00749999999997,15.2061847318091,0.169662032869525,0.171306767045879,0.159658415903114,14.7055575159906,6.42920367114356,-2.06124095569749E-09
3.00999999999997,15.2055859924099,0.169636107902223,0.171282242054144,0.159568095213368,14.7050995472401,6.4292036711427,-2.06497752230916E-09
3.01249999999997,15.2050619652869,0.169610158361306,0.171257652396632,0.159552451180594,14.7046417033484,6.42920367113897,-2.06054018292434E-09
3.01499999999997,15.2044639373395,0.169584190158366,0.171232989297591,0.159462806777996,14.7041839511055,6.42920367114341,-2.0642847431418E-09
3.01749999999997,15.2039399629247,0.16955819867406,0.171208263754759,0.159447177867862,14.7037263226281,6.42920367113966,-2.06756478604575E-09
3.01999999999997,15.2033426459725,0.169532187831749,0.171183468931608,0.159358204496383,14.7032687847127,6.42920367113638,-2.06939088087665E-09
3.02249999999997,15.2028187359503,0.169506151169099,0.171158617678722,0.159342597649342,14.7028113694531,6.42920367113455,-2.07137063057417E-09
3.02499999999997,15.202222130651,0.169480090631626,0.171133705094978,0.159254291267074,14.7023540436573,6.42920367113257,-2.07396411155969E-09
3.02749999999997,15.2016982967809,0.169453998581021,0.171108745217566,0.159238713630821,14.7018968393515,6.42920367112998,-2.07440020716376E-09
3.02999999999997,15.2011024054098,0.1694278756345,0.171083734442061,0.159151071949191,14.7014397233841,6.42920367112955,-2.07295336451807E-09
3.03249999999997,15.2005786599907,0.169401714026191,0.171058686948519,0.159135531325405,14.7009827276906,6.42920367113099,-2.07639594407283E-09
3.03499999999997,15.1999834869301,0.169375514230558,0.171033599254548,0.159048554290098,14.7005258191549,6.42920367112755,-2.07821848619005E-09
3.03749999999997,15.1994598431959,0.1693492695696,0.171008484481838,0.159033059525412,14.7000690296191,6.42920367112573,-2.08130934709061E-09
3.03999999999997,15.1988653951647,0.169322981557692,0.17098333810369,0.158946749476084,14.6996123260272,6.42920367112264,-2.08219574915347E-09
3.04249999999997,15.1983418672573,0.1692966456624,0.170958171138483,0.158931310339879,14.6991557401166,6.42920367112175,-2.08414441260629E-09
3.04499999999997,15.1977481528549,0.169270265216309,0.170932977241895,0.158845671508746,14.698699238888,6.4292036711198,-2.08344097529789E-09
3.04749999999997,15.1972247551421,0.169243838310566,0.170907764860156,0.158830297984132,14.6982428539872,6.4292036711205,-2.08068495766156E-09
3.04999999999997,15.1966317836883,0.169217370329443,0.170882525598934,0.158745335282738,14.6977865524771,6.42920367112326,-2.07940864527245E-09
3.05249999999997,15.1961085295836,0.169190861701564,0.170857265628864,0.158730036322558,14.6973303659306,6.42920367112454,-2.07862527190628E-09
3.05499999999997,15.1955163095383,0.16916431943739,0.170831974921418,0.158645753708031,14.6968742614714,6.42920367112532,-2.07890415993006E-09
3.05749999999997,15.1949932100047,0.169137745526905,0.170806658146859,0.158630535697411,14.6964182706335,6.42920367112504,-2.07973460675248E-09
3.05999999999997,15.1944017473294,0.169111147637574,0.170781304598473,0.15854693449548,14.6959623605978,6.42920367112421,-2.08038386517728E-09
3.06249999999997,15.1938788096154,0.169084528300942,0.17075591846412,0.158531799962051,14.6955065628883,6.42920367112356,-2.08127381995382E-09
3.06499999999997,15.1932881065071,0.169057894737762,0.170730489441568,0.158448877593258,14.6950508447345,6.42920367112267,-2.08354933306509E-09
3.06749999999997,15.1927653683267,0.169031241204461,0.170705039546338,0.15843381981119,14.6945952677647,6.4292036711204,-2.0867414463055E-09
3.06999999999997,15.1921753976,0.16900459335506,0.170679512474906,0.158351579209857,14.6941397125602,6.4292036711172,-2.08705408510923E-09
3.07249999999997,15.1916526780462,0.168977937015496,0.170653964281249,0.158336456548252,14.6936843202012,6.42920367111689,-2.0882744422579E-09
3.07499999999997,15.1910636148783,0.168951281998471,0.170628347840035,0.158255032626374,14.6932289524135,6.42920367111567,-2.08824513237005E-09
3.07749999999997,15.1905408147701,0.168924622271893,0.17060271014425,0.15823973628876,14.6927737460652,6.4292036711157,-2.08749195707014E-09
3.07999999999997,15.1899527351687,0.168897962071514,0.170577009639119,0.158159199819869,14.6923185636382,6.42920367111645,-2.08555483993678E-09
3.08249999999997,15.1894298157685,0.168871299486011,0.170551289183999,0.158143685773053,14.6918635413254,6.42920367111839,-2.08600781093082E-09
3.08499999999997,15.188842742955,0.168844633491966,0.170525512466837,0.158064054627146,14.6914085423691,6.42920367111794,-2.08605577256549E-09
3.08749999999997,15.1883196851399,0.168817963664929,0.170499720860508,0.15804829833444,14.6909537022801,6.42920367111789,-2.08826911318738E-09
3.08999999999997,15.1877336286108,0.168791286192324,0.17047388082195,0.157969576546159,14.6904988850503,6.42920367111568,-2.09213801838359E-09
3.09249999999997,15.1872104244783,0.168764601620031,0.170448032774199,0.157953564580506,14.6900442255035,6.42920367111181,-2.09597139644302E-09
3.09499999999997,15.1866253897148,0.168737904905355,0.170422144383498,0.157875752065433,14.6895895883605,6.42920367110797,-2.10004991174628E-09
3.09749999999997,15.1861020399694,0.168711197544145,0.170396255160956,0.157859479503331,14.689135107761,6.4292036711039,-2.10014761137245E-09
3.09999999999997,15.1855180325471,0.168684474370601,0.170370332871289,0.157782576185955,14.6886806491192,6.4292036711038,-2.10005168810312E-09
3.10249999999997,15.1849945456214,0.168657737900565,0.170344416060816,0.157766045766378,14.6882263458937,6.42920367110389,-2.10184847304617E-09
3.10499999999997,15.1844115732047,0.168630983433272,0.170318472001307,0.157690053611849,14.6877720641582,6.4292036711021,-2.10142658829682E-09
3.10749999999997,15.1838879638242,0.168604214629625,0.170292538152008,0.15767327434986,14.6873179366927,6.42920367110252,-2.10037676140473E-09
3.10999999999997,15.1833060361057,0.168577427441815,0.170266581106937,0.157598197320796,14.6868638302361,6.42920367110357,-2.1011867801235E-09
3.11249999999997,15.1827823240692,0.168550626732146,0.170240637177892,0.157581183316951,14.6864098768422,6.42920367110276,-2.10054729166131E-09
3.11499999999997,15.1822014527237,0.168523808914821,0.170214672477969,0.157507027379672,14.6859559439513,6.4292036711034,-2.09997796929429E-09
3.11749999999997,15.1816776615016,0.168496980002482,0.170188722197276,0.157489796464231,14.6855021628376,6.42920367110397,-2.09954897911757E-09
3.11999999999997,15.1810978587806,0.168470136509008,0.170162752345601,0.157416568228837,14.6850484016972,6.4292036711044,-2.0992843019485E-09
3.12249999999997,15.180574013676,0.168443285448759,0.170136797115494,0.15739914015735,14.6845947909544,6.42920367110466,-2.09930206551689E-09
3.12499999999997,15.1799952916401,0.168416423049031,0.170110822815562,0.157326846133034,14.6841411996425,6.42920367110464,-2.09951522833762E-09
3.12749999999997,15.1794714187983,0.168389557381305,0.170084862555558,0.157309241604246,14.6836877572572,6.42920367110443,-2.09963513242428E-09
3.12999999999997,15.1788937882959,0.168362684041674,0.17005888330158,0.157237887214723,14.6832343337379,6.42920367110431,-2.1000099437174E-09
3.13249999999997,15.1783699133125,0.16833581187655,0.170032917348373,0.1572201264902,14.6827810575974,6.42920367110394,-2.10039186043787E-09
3.13499999999997,15.1777933831988,0.168308935382376,0.170006932790144,0.157149715293215,14.6823277997331,6.42920367110355,-2.09971684483889E-09
3.13749999999997,15.1772695305026,0.168282064289271,0.169980960988879,0.157131817572498,14.6818746876519,6.42920367110423,-2.10001172007424E-09
3.13999999999997,15.1766941077938,0.168255192110951,0.169954971043633,0.157062351416842,14.6814215932224,6.42920367110393,-2.09898587399948E-09
3.14249999999997,15.1761703006603,0.168228329021745,0.169928993829613,0.157044334853999,14.680968642955,6.42920367110496,-2.10134576406062E-09
3.14499999999997,15.1755959906146,0.168201467694329,0.169902999283148,0.156975813970542,14.6805157096666,6.4292036711026,-2.09718375998591E-09
3.14749999999997,15.1750722508236,0.168174619233592,0.169877017332374,0.156957695336119,14.6800629189215,6.42920367110676,-2.09978257004195E-09
3.14999999999997,15.174499057017,0.168147774864111,0.16985101932957,0.156890118385385,14.6796101444379,6.42920367110416,-2.10202966144379E-09
3.15249999999997,15.1739754051483,0.168120945467221,0.169825035428893,0.156871913369559,14.6791575108827,6.42920367110192,-2.10255990396035E-09
3.15499999999997,15.1734033303056,0.168094121634997,0.169799037554129,0.156805278267479,14.678704892849,6.42920367110139,-2.10386374988047E-09
3.15749999999997,15.1728797876257,0.168067315997338,0.16977305414247,0.156787003357248,14.6782524141287,6.42920367110008,-2.10541362122285E-09
3.15999999999997,15.1723088351533,0.168040518282159,0.169747057896294,0.156721308846012,14.6777999501288,6.42920367109853,-2.1079404888269E-09
3.16249999999997,15.1717854224181,0.168013740003383,0.169721078410569,0.156702980187101,14.6773476238171,6.42920367109601,-2.10905604092204E-09
3.16499999999997,15.1712155937879,0.167986970876416,0.169695088297439,0.156638223190516,14.6768953114235,6.42920367109489,-2.11210959832897E-09
3.16749999999997,15.1706923297939,0.167960223767949,0.169669115846615,0.156619855127979,14.6764431350513,6.42920367109184,-2.11494821655833E-09
3.16999999999997,15.1701236257543,0.167933488058255,0.169643133910515,0.156556031989297,14.6759909717962,6.429203671089,-2.11932160709694E-09
3.17249999999997,15.1696005292331,0.167906775309988,0.169617172112155,0.156537638948811,14.6755389428621,6.42920367108462,-2.12061301851918E-09
3.17499999999997,15.1690329500658,0.167880074409419,0.169591203714383,0.156474745653533,14.6750869262885,6.42920367108333,-2.12359463347411E-09
3.17749999999997,15.1685100391186,0.16785339803488,0.169565257233501,0.156456341569613,14.6746350422806,6.42920367108035,-2.12622097706117E-09
3.17999999999997,15.1679435844732,0.167826735364668,0.169539305586228,0.156394373631542,14.6741831698907,6.42920367107772,-2.1302035690951E-09
3.18249999999997,15.1674208774287,0.16780009772932,0.16951337861665,0.156375972816134,14.6737314282666,6.42920367107374,-2.13076667421319E-09
3.18499999999997,15.1668555465637,0.167773474720911,0.169487448788794,0.156314925503649,14.6732796975503,6.42920367107318,-2.1330439636813E-09
3.18749999999997,15.1663330619479,0.167746877982598,0.169461545595638,0.156296542624412,14.6728280957453,6.4292036710709,-2.13371986745869E-09
3.18999999999997,15.1657688539494,0.167720297544832,0.169435641044058,0.156236411229305,14.6723765041312,6.42920367107023,-2.12987849579349E-09
3.19249999999997,15.1652466096891,0.167693743795488,0.169409765824139,0.156218060522687,14.6719250395468,6.42920367107407,-2.12258299825407E-09
3.19499999999997,15.164683521579,0.16766720744438,0.169383891247193,0.156158838453043,14.6714735844344,6.42920367108136,-2.11914574776983E-09
3.19749999999997,15.1641615332044,0.167640699445729,0.169358047372893,0.15614053195493,14.6710222544309,6.4292036710848,-2.12897610651908E-09
3.19999999999997,15.1635995594805,0.16761421091784,0.169332205089118,0.156082210338872,14.6705709331347,6.42920367107497,-2.12314965608584E-09
3.20249999999997,15.1630778397966,0.16758775191574,0.169306395286826,0.156063957516512,14.6701197350775,6.4292036710808,-2.11798223404003E-09
3.20499999999997,15.1625169715944,0.167561314287983,0.169280588090069,0.156006524245381,14.669668544971,6.42920367108596,-2.12643502806031E-09
3.20749999999997,15.1619955301222,0.167534908145975,0.169254814274501,0.155988331491422,14.6692174762103,6.42920367107751,-2.12477324623705E-09
3.20999999999997,15.1614357553198,0.167508526056126,0.169229043193421,0.155931771459751,14.6687664146105,6.42920367107917,-2.12524575715634E-09
3.21249999999997,15.1609145986817,0.167482177732049,0.16920330596586,0.155913642443715,14.6683154725401,6.4292036710787,-2.12118322906463E-09
3.21499999999997,15.160355902658,0.167455856022637,0.169177571597442,0.155857938222608,14.6678645368153,6.42920367108276,-2.12775574937041E-09
3.21749999999997,15.1598350354493,0.16742957050897,0.169151871275811,0.155839874873669,14.6674137187908,6.42920367107619,-2.13127826498294E-09
3.21999999999997,15.159277402336,0.167403313731804,0.169126174268242,0.155785008014848,14.6669629063211,6.42920367107267,-2.13707984642042E-09
3.22249999999997,15.1587568285634,0.167377094749586,0.169100512196366,0.155767011876831,14.6665122097406,6.42920367106687,-2.14295248213148E-09
3.22499999999997,15.1582002433339,0.167350905694469,0.169074854734002,0.155712964951944,14.6660615179535,6.42920367106099,-2.14008188947901E-09
3.22749999999997,15.1576799687562,0.167324754867811,0.16904923414786,0.155695039506032,14.6656109402345,6.42920367106386,-2.13795736669908E-09
3.22999999999997,15.157124419789,0.167298633630501,0.169023620941256,0.155641798635616,14.6651603665816,6.42920367106599,-2.13882600519355E-09
3.23249999999997,15.1566044547205,0.167272549815736,0.168998047722747,0.15562395205424,14.6647099051278,6.42920367106512,-2.13969197915276E-09
3.23499999999997,15.1560499364957,0.167246494137163,0.168972485767273,0.155571509566572,14.6642594470247,6.42920367106425,-2.14026218969821E-09
3.23749999999997,15.1555302981728,0.167220474188803,0.168946967790449,0.155553756944155,14.6638090992494,6.42920367106368,-2.14120809971519E-09
3.23999999999997,15.1549768133801,0.16719448062142,0.168921465309685,0.155502113364066,14.6633587540849,6.42920367106274,-2.14236095530396E-09
3.24249999999997,15.1544575271522,0.167168521237488,0.168896010712899,0.155484477839211,14.6629085173626,6.42920367106158,-2.14415329935491E-09
3.24499999999997,15.153905087282,0.167142587220077,0.168870575187183,0.155433642427706,14.662458282447,6.42920367105979,-2.14495621264632E-09
3.24749999999997,15.1533861860982,0.16711668713723,0.16884519026378,0.15541615460436,14.6620081540929,6.42920367105899,-2.14568451895047E-09
3.24999999999997,15.152834810195,0.167090813178456,0.168819826307504,0.155366144074355,14.6615580266347,6.42920367105826,-2.14624140681963E-09
3.25249999999997,15.1523163319776,0.167064974794874,0.168794513917574,0.155348839395641,14.6611080038695,6.4292036710577,-2.14689155342285E-09
3.25499999999997,15.151766043648,0.167039165332125,0.168769222434077,0.155299674919409,14.6606579809624,6.42920367105705,-2.14835083056641E-09
3.25749999999997,15.1512480272936,0.167013394853976,0.168743981836909,0.155282589700849,14.6602080609018,6.42920367105559,-2.15023820970828E-09
3.25999999999997,15.1506988505194,0.166987657451267,0.16871876077767,0.155234292751112,14.6597581395393,6.42920367105371,-2.15157758276518E-09
3.26249999999997,15.1501813313703,0.166961963302707,0.168693589151329,0.155217459711926,14.6593083192044,6.42920367105237,-2.15261319880256E-09
3.26499999999997,15.1496332863958,0.166936306694964,0.168668435386447,0.155170048011064,14.6588584963033,6.42920367105133,-2.15174011941599E-09
3.26749999999997,15.1491162923431,0.166910697126997,0.168643330109622,0.155153492471302,14.6584087726352,6.42920367105221,-2.14859330327499E-09
3.26999999999997,15.1485693923433,0.166885128504318,0.168618242019413,0.155106976754135,14.6579590450654,6.42920367105535,-2.14120987607203E-09
3.27249999999997,15.1480529415774,0.16685960915659,0.168593202967131,0.155090714496738,14.657509414957,6.42920367106274,-2.13939976845268E-09
3.27499999999997,15.1475071911415,0.166834132014908,0.168568182442238,0.155045097115212,14.6570597795692,6.42920367106455,-2.13259632175777E-09
3.27749999999997,15.1469912917632,0.166808703979067,0.168543213769254,0.155029134119174,14.6566102398957,6.42920367107135,-2.13730366738218E-09
3.27999999999997,15.1464466874609,0.166783316862594,0.168518267311939,0.15498440972341,14.6561606935629,6.42920367106664,-2.13139905724802E-09
3.28249999999997,15.1459313390776,0.166757976079838,0.168493377917061,0.154968743838795,14.6557112412419,6.42920367107255,-2.13158912742983E-09
3.28499999999997,15.1453878715616,0.166732672262187,0.168468516843532,0.154924901548807,14.655261780907,6.42920367107236,-2.12473061367291E-09
3.28749999999997,15.1448730684351,0.166707409855878,0.168443719953826,0.154909525700397,14.654812412925,6.42920367107921,-2.11040607211999E-09
3.28999999999997,15.1443307255442,0.166682178357897,0.168418959332718,0.154866552244311,14.6543630356093,6.42920367109354,-2.1022508178703E-09
3.29249999999997,15.1438164603331,0.166656981869459,0.168394271258695,0.154851458191592,14.6539137490134,6.42920367110169,-2.09428030473191E-09
3.29499999999997,15.1432752302847,0.166631809143871,0.168369628264972,0.154809341094903,14.6534644517809,6.42920367110967,-2.08904360476936E-09
3.29749999999997,15.1427614976606,0.166606664742257,0.168345066272626,0.154794522970272,14.6530152436755,6.4292036711149,-2.08685335678638E-09
3.29999999999997,15.1422213717971,0.166581537082641,0.168320557895222,0.154753253143847,14.6525660236754,6.42920367111709,-2.08782857669121E-09
3.30249999999997,15.141708171162,0.166556432349244,0.16829613756489,0.154738710050369,14.6521168911975,6.42920367111612,-2.09207762225105E-09
3.30499999999997,15.1411691454597,0.166531339185961,0.168271777482304,0.154698283180027,14.6516677456114,6.42920367111187,-2.10288586544038E-09
3.30749999999997,15.1406564822936,0.16650626639862,0.168247509604714,0.154684020398811,14.6512186858915,6.42920367110106,-2.11309014730432E-09
3.30999999999997,15.1401185575504,0.166481203698262,0.168223304969702,0.15464443698149,14.650769611901,6.42920367109086,-2.1252173354469E-09
3.31249999999997,15.1396064432167,0.166456163312944,0.168199192237176,0.154630465625571,14.650320622041,6.42920367107873,-2.13630890755212E-09
3.31499999999997,15.1390696239914,0.166431136487618,0.168175140919143,0.154591729782111,14.6498716168025,6.42920367106764,-2.14714290791562E-09
3.31749999999997,15.1385580743824,0.166406139273027,0.168151175934583,0.154578065304941,14.6494226938699,6.4292036710568,-2.15587192542444E-09
3.31999999999997,15.1380223665758,0.166381164669945,0.168127265136436,0.154540182278522,14.6489737544909,6.42920367104807,-2.16923190521356E-09
3.32249999999997,15.1375114001006,0.166356232100944,0.168103430111988,0.154526842375313,14.6485248955124,6.42920367103471,-2.17884732478524E-09
3.32499999999997,15.1369768077938,0.166331335916868,0.168079637515106,0.154489815323281,14.6480760190385,6.4292036710251,-2.18022044862209E-09
3.32749999999997,15.136466442929,0.166306497764121,0.168055906696157,0.15447681747232,14.6476272209964,6.42920367102373,-2.18290630016327E-09
3.32999999999997,15.1359329654025,0.166281712026936,0.168032204461261,0.154440644498342,14.647178404416,6.42920367102104,-2.18611440061522E-09
3.33249999999997,15.1354232178961,0.166257000730414,0.168008549713112,0.154428003227723,14.6467296642249,6.42920367101783,-2.17540829794416E-09
3.33499999999997,15.1348908477482,0.166232356733305,0.167984910971765,0.154392675558163,14.646280904485,6.42920367102854,-2.17610818253888E-09
3.33749999999997,15.1343817283345,0.166207800258796,0.167961308816312,0.154380400194851,14.6458322190645,6.42920367102784,-2.19071161211559E-09
3.33999999999997,15.1338504507003,0.16618332120575,0.16793771490704,0.15434590152443,14.6453835130631,6.42920367101323,-2.20134133144256E-09
3.34249999999997,15.1333419641329,0.166158936533222,0.167914152911946,0.154333995342096,14.6449348793456,6.4292036710026,-2.21263984911957E-09
3.34499999999996,15.1328117573375,0.166134632258107,0.167890598523606,0.154300302472529,14.6444862240833,6.42920367099131,-2.22461604693081E-09
3.34749999999996,15.132303902562,0.166110421693399,0.167867078847699,0.15428876293257,14.6440376390883,6.42920367097933,-2.23592611092727E-09
3.34999999999996,15.1317747400239,0.166086287355228,0.167843573197488,0.15425584785751,14.6435890316137,6.42920367096802,-2.24730634101888E-09
3.35249999999996,15.1312675114655,0.166062239702448,0.167820111307457,0.154244667999384,14.6431404924562,6.42920367095664,-2.25836593870099E-09
3.35499999999996,15.1307393644613,0.166038258978439,0.167796674855299,0.154212500690812,14.6426919299367,6.42920367094558,-2.26869190100842E-09
3.35749999999996,15.1302327541278,0.166014354774712,0.16777329420861,0.154201671291965,14.6422434338526,6.42920367093525,-2.27406093955551E-09
3.35999999999996,15.1297055946661,0.165990506653519,0.16774995180206,0.154170222627522,14.641794913583,6.42920367092988,-2.28159446891141E-09
3.36249999999996,15.1291995941937,0.165966725535703,0.167726676450931,0.154159734279348,14.6413464579277,6.42920367092235,-2.27851870704399E-09
3.36499999999996,15.1286733974641,0.165942991840969,0.167703449800922,0.154128978519405,14.6408979773028,6.42920367092543,-2.2771802221655E-09
3.36749999999996,15.1281679995398,0.165919319332494,0.167680297614756,0.154118823080465,14.6404495595121,6.42920367092677,-2.27589058710009E-09
3.36999999999996,15.1276427457952,0.165895689867442,0.16765720019368,0.154088739727184,14.6400011160069,6.42920367092805,-2.27883312220456E-09
3.37249999999996,15.1271379448461,0.165872120680208,0.167634179633433,0.154078910937892,14.6395527335946,6.42920367092511,-2.28128893553503E-09
3.37499999999996,15.1266136204457,0.16584859471607,0.167611215264932,0.154049485693498,14.6391043247712,6.42920367092266,-2.28714114314243E-09
3.37749999999996,15.1261094131693,0.165825132357724,0.167588325871168,0.15403997960375,14.6386559753367,6.4292036709168,-2.28440910632344E-09
3.37999999999996,15.1255860104595,0.165801716771992,0.167565490705273,0.154011204156645,14.6382075988256,6.42920367091954,-2.29284147224007E-09
3.38249999999996,15.1250823962084,0.16577837060693,0.167542726150468,0.154002019446839,14.6377592800042,6.4292036709111,-2.30315855276331E-09
3.38499999999996,15.1245599128731,0.165755076041434,0.167520012615271,0.153973890783817,14.6373109334326,6.42920367090079,-2.29498198223155E-09
3.38749999999996,15.1240568937229,0.165731857154232,0.167497364940909,0.15396502872555,14.6368626429022,6.42920367090896,-2.29673258189678E-09
3.38999999999996,15.12353533185,0.165708694298334,0.167474765539561,0.153937548077114,14.636414323935,6.42920367090721,-2.29626451186959E-09
3.39249999999996,15.1230329120422,0.165685612284363,0.167452228448438,0.153929011972471,14.6359660593369,6.42920367090768,-2.29452723488066E-09
3.39499999999996,15.1225122767118,0.16566258925601,0.167429738452352,0.153902183384695,14.6355177656187,6.42920367090942,-2.2974369073836E-09
3.39749999999996,15.1220104621968,0.165639650577789,0.167407308984881,0.153893978014473,14.6350695246196,6.42920367090651,-2.29979768562316E-09
3.39999999999996,15.1214907600411,0.165616772178642,0.167384927197373,0.153867806879804,14.6346212537853,6.42920367090415,-2.29629737447112E-09
3.40249999999996,15.1209895577561,0.165593980117895,0.167362605791519,0.153859937790766,14.6341730340559,6.42920367090765,-2.28889973641344E-09
3.40499999999996,15.120470795718,0.165571248458882,0.167340333911812,0.153834429598729,14.6337247837486,6.42920367091505,-2.28996022144656E-09
3.40749999999996,15.1199702129205,0.165548604105467,0.167318123403762,0.15382690246853,14.6332765829427,6.42920367091399,-2.28879937225201E-09
3.40999999999996,15.1194523972449,0.165526019608052,0.167295965015436,0.153802061836743,14.6328283507847,6.42920367091515,-2.28635599341942E-09
3.41249999999996,15.1189524411275,0.165503522953132,0.167273869510031,0.153794882096011,14.6323801665683,6.42920367091759,-2.28343033370493E-09
3.41499999999996,15.1184355767938,0.165481085488061,0.167251828905098,0.153770712197334,14.6319319502033,6.42920367092052,-2.28105889732433E-09
3.41749999999996,15.1179362541539,0.165458736388508,0.167229852784433,0.153763884745733,14.6314837802352,6.42920367092289,-2.27923191431501E-09
3.41999999999996,15.1174203447525,0.165436446051609,0.167207934159988,0.153740387236359,14.6310355773045,6.42920367092471,-2.27860130763702E-09
3.42249999999996,15.1169216619817,0.165414244815661,0.167186081469808,0.153733916446347,14.6305874192499,6.42920367092534,-2.2780639596931E-09
3.42499999999996,15.1164067097633,0.165392102250423,0.167164288579166,0.153711091528249,14.6301392274055,6.42920367092588,-2.27790941664807E-09
3.42749999999996,15.1159086729631,0.165370049830405,0.167142562813052,0.153704981380148,14.6296910789395,6.42920367092604,-2.27769003657841E-09
3.42999999999996,15.1153946792755,0.165348056387733,0.167120898785937,0.153682828254961,14.6292428958468,6.42920367092626,-2.2778969821502E-09
3.43249999999996,15.1148972943663,0.165326154368832,0.167099302878871,0.153677082465436,14.6287947546531,6.42920367092605,-2.27572183320035E-09
3.43499999999996,15.1143842601311,0.16530431198336,0.167077770328766,0.153655599825118,14.6283465779939,6.42920367092822,-2.2739747862488E-09
3.43749999999996,15.1138875332285,0.165282562558772,0.16705630666478,0.153650222238347,14.6278984417666,6.42920367092997,-2.27069385516643E-09
3.43999999999996,15.1133754592985,0.165260873720315,0.167034907707074,0.153629408633565,14.6274502692375,6.42920367093325,-2.26737384423359E-09
3.44249999999996,15.1128793969574,0.165239279522638,0.167013578276521,0.153624403481549,14.6270021356767,6.42920367093657,-2.26421725812997E-09
3.44499999999996,15.1123682845902,0.165217747155759,0.166992314635106,0.153604257810798,14.6265539649885,6.42920367093973,-2.26083507470776E-09
3.44749999999996,15.1118728940646,0.16519631115831,0.16697112112285,0.153599629983852,14.6261058317996,6.42920367094311,-2.25933316500004E-09
3.44999999999996,15.1113627452566,0.165174938365054,0.166949994376545,0.153580151841146,14.6256576606739,6.42920367094461,-2.2596333693059E-09
3.45249999999996,15.1108680348448,0.165153663642591,0.1669289383918,0.153575907244599,14.6252095255658,6.42920367094431,-2.25987495383606E-09
3.45499999999996,15.110358852522,0.165132453516384,0.166907950147422,0.153557097136344,14.6247613517218,6.42920367094407,-2.26043361806205E-09
3.45749999999996,15.1098648317577,0.165111342897213,0.166887033558651,0.153553242895588,14.6243132124062,6.42920367094351,-2.26124452495924E-09
3.45999999999996,15.1093566199488,0.165090298107675,0.166866185854547,0.153535102429491,14.6238650335571,6.4292036709427,-2.26181029461259E-09
3.46249999999996,15.1088632997368,0.165069353824173,0.166845411132958,0.153531647044559,14.6234168877351,6.42920367094214,-2.2620723072464E-09
3.46499999999996,15.1083560634925,0.165048476139682,0.166824706904041,0.153514178878484,14.6229687015703,6.42920367094187,-2.2618245054673E-09
3.46749999999996,15.1078634560049,0.165027699309047,0.166804077627419,0.153511132148179,14.6225205469203,6.42920367094212,-2.26168950234751E-09
3.46999999999996,15.1073572012301,0.165006989201991,0.166783521089111,0.153494339842794,14.6220723510962,6.42920367094226,-2.26161489536025E-09
3.47249999999996,15.1068653194406,0.164986379387557,0.166763042370538,0.15349171242006,14.6216241852625,6.42920367094233,-2.26222507393459E-09
3.47499999999996,15.1063600523325,0.164965835597991,0.166742639442599,0.153475599899579,14.6211759773924,6.42920367094172,-2.26123209046136E-09
3.47749999999996,15.1058689093567,0.164945390660002,0.166722318066576,0.153473402651698,14.6207277979785,6.42920367094271,-2.25937490938577E-09
3.47999999999996,15.1053646355891,0.164925010227053,0.166702076338229,0.153457973386468,14.6202795756373,6.42920367094457,-2.25694751776473E-09
3.48249999999996,15.1048742435883,0.164904726494948,0.16668192057904,0.153456216320259,14.6198313801941,6.429203670947,-2.25470309089815E-09
3.48499999999996,15.1043709672186,0.164884505355392,0.166661848696416,0.153441472269444,14.6193831408973,6.42920367094924,-2.25376517448694E-09
3.48749999999996,15.1038813359867,0.164864378538735,0.166641867399266,0.153440163130401,14.6189349269183,6.42920367095018,-2.25258300901032E-09
3.48999999999996,15.1033790582568,0.164844312627897,0.16662197396297,0.153426103528095,14.6184866681378,6.42920367095136,-2.25113439000779E-09
3.49249999999996,15.1028901939282,0.164824339311785,0.166602175046819,0.153425246487781,14.6180384330818,6.42920367095281,-2.2521895459704E-09
3.49499999999996,15.1023889121525,0.164804426327629,0.166582466846018,0.153411866717178,14.6175901522617,6.42920367095176,-2.25268781406385E-09
3.49749999999996,15.1019008161449,0.164784605682295,0.166562855593307,0.153411461302417,14.6171418935669,6.42920367095126,-2.25275353926691E-09
3.49999999999996,15.1014005230845,0.164764846796371,0.166543335892674,0.153398752241985,14.6166935881535,6.42920367095119,-2.25098339967644E-09
3.50249999999996,15.1009131917548,0.16474518219628,0.166523913333052,0.153398792947763,14.6162453032777,6.42920367095296,-2.25037855017263E-09
3.50499999999996,15.1004138755354,0.164725583136954,0.166504580788245,0.153386740873286,14.6157969707369,6.42920367095357,-2.24941665294409E-09
3.50749999999996,15.0999273008149,0.164706082653856,0.166485343196576,0.153387217799659,14.6153486571648,6.42920367095453,-2.24662954906307E-09
3.50999999999996,15.0994289460017,0.164686653620011,0.166466191930707,0.153375805435264,14.6149002950157,6.42920367095732,-2.24417728844628E-09
3.51249999999996,15.098943116761,0.164667329036386,0.166447131802879,0.153376705616309,14.6144519503054,6.42920367095977,-2.24321983210984E-09
3.51499999999996,15.0984457062914,0.164648082813033,0.166428153271852,0.153365914064485,14.614003556142,6.42920367096073,-2.24018581462815E-09
3.51749999999996,15.0979606107874,0.164628947159532,0.16640926176117,0.153367223929569,14.6135551779372,6.42920367096376,-2.23963070311584E-09
3.51999999999996,15.0974641284257,0.164609896055605,0.166390447787239,0.153357035126392,14.6131067494565,6.42920367096431,-2.23894502937583E-09
3.52249999999996,15.0969797569149,0.164590960114497,0.166371718171267,0.153358743124467,14.6126583355047,6.429203670965,-2.23709495372759E-09
3.52499999999996,15.0964841900512,0.164572112683265,0.166353064191064,0.153349142667326,14.6122098705095,6.42920367096685,-2.23647411701222E-09
3.52749999999996,15.0960005372218,0.164553382071703,0.166334494752199,0.153351241739147,14.6117614186587,6.42920367096747,-2.2385604481201E-09
3.52999999999996,15.0955058788572,0.164534740686647,0.166316002206275,0.153342220932233,14.611312915032,6.42920367096539,-2.23823981571059E-09
3.53249999999996,15.0950229455469,0.164516214527327,0.166297597535158,0.153344710280925,14.6108644232035,6.42920367096571,-2.23968932289154E-09
3.53499999999996,15.0945291952849,0.164497775173563,0.166279274057226,0.153336267159575,14.6104158788946,6.42920367096426,-2.24113083646671E-09
3.53749999999996,15.0940469886866,0.164479446787288,0.166261044350167,0.153339152494985,14.6099673450541,6.42920367096281,-2.24236984536219E-09
3.53999999999996,15.093554152309,0.164461200944971,0.166242901880084,0.153331291451134,14.6095187580328,6.42920367096158,-2.24269403048538E-09
3.54249999999996,15.0930726848596,0.164443060749275,0.166224860045391,0.153334583905476,14.6090701801594,6.42920367096125,-2.24298446482862E-09
3.54499999999996,15.0925807725575,0.164424998660138,0.166206911573202,0.153327313951946,14.6086215483722,6.42920367096096,-2.24360885425767E-09
3.54749999999996,15.0921000599826,0.16440703768952,0.166189069729425,0.15333102815607,14.6081729244076,6.42920367096034,-2.24606466758814E-09
3.54999999999996,15.0916090838562,0.164389151882452,0.166171325796521,0.153324360429428,14.6077242457478,6.42920367095788,-2.24476259802486E-09
3.55249999999996,15.0911291422949,0.164371364700387,0.16615369238327,0.153328511638307,14.607275573573,6.42920367095918,-2.24669083337403E-09
3.55499999999996,15.0906391136525,0.164353652201502,0.166136158891491,0.153322456695833,14.6068268458636,6.42920367095725,-2.24997442899166E-09
3.55749999999996,15.0901599573236,0.164336038434741,0.166118737150096,0.153327058461509,14.6063781232773,6.42920367095397,-2.24969110007578E-09
3.55999999999996,15.089670884514,0.164318501306886,0.166101414837237,0.153321624104097,14.6059293442658,6.42920367095425,-2.2525323828404E-09
3.56249999999996,15.0891925241322,0.164301065239447,0.166084203222873,0.15332668667442,14.6054805689955,6.42920367095141,-2.25381580065687E-09
3.56499999999996,15.0887044114795,0.16428370959782,0.166067088647588,0.15332187687426,14.6050317363599,6.42920367095013,-2.25462848391089E-09
3.56749999999996,15.0882268533821,0.164266458595628,0.166050082399161,0.153327406306907,14.6045829060804,6.42920367094932,-2.2564865531649E-09
3.56999999999996,15.0877397008927,0.164249292575694,0.166033169963564,0.153323220889372,14.604134017464,6.42920367094746,-2.25652829755063E-09
3.57249999999996,15.0872629474177,0.16423223507049,0.166016363109368,0.153329219423241,14.6036851298146,6.42920367094742,-2.25979768231355E-09
3.57499999999996,15.0867767513709,0.164215266908741,0.165999646963046,0.153325654648638,14.6032361828505,6.42920367094415,-2.26114948986833E-09
3.57749999999996,15.0863008015999,0.164198410576557,0.165983034127255,0.153332121420942,14.6027872354751,6.4292036709428,-2.26208385356585E-09
3.57999999999996,15.0858155555436,0.164181647201689,0.165966509558708,0.153329170962054,14.6023382278211,6.42920367094186,-2.26175878026424E-09
3.58249999999996,15.0853404062821,0.164164997982989,0.165950086928554,0.153336102970435,14.6018892184001,6.42920367094219,-2.25900720352001E-09
3.58499999999996,15.0848561020081,0.164148444278784,0.165933751097732,0.153333758879891,14.6014401477517,6.42920367094494,-2.25880558701874E-09
3.58749999999996,15.0843817487788,0.164132006072137,0.165917516721911,0.15334115197123,14.6009910740135,6.42920367094514,-2.26184049267886E-09
3.58999999999996,15.0838983772265,0.164115665004636,0.165901368526129,0.153339405575873,14.6005419381199,6.42920367094211,-2.26305996164911E-09
3.59249999999996,15.0834248149163,0.164099439857146,0.165885322126922,0.153347255077966,14.6000927978543,6.42920367094089,-2.26122054414191E-09
3.59499999999996,15.0829423668266,0.164083312758735,0.165869361918507,0.153346097599284,14.5996435945501,6.42920367094273,-2.25916529927872E-09
3.59749999999996,15.0824695901628,0.164067301462532,0.165853504296791,0.153354398783802,14.5991943856197,6.42920367094478,-2.25815366405868E-09
3.59999999999996,15.0819880563096,0.164051388566155,0.165837733355918,0.153353821587708,14.5987451127999,6.42920367094579,-2.25810214971034E-09
3.60249999999996,15.0815160601569,0.164035591023774,0.165822066033081,0.153362569968016,14.598295833132,6.42920367094584,-2.2564954349491E-09
3.60499999999996,15.0810354317033,0.164019892033904,0.165806486002748,0.153362564899647,14.597846488767,6.42920367094745,-2.25606111570187E-09
3.60749999999996,15.0805642111174,0.164004307714179,0.165791010771338,0.153371756264093,14.5973971363678,6.42920367094788,-2.25950103072137E-09
3.60999999999996,15.0800844796555,0.163988821933346,0.165775623538893,0.153372315692603,14.5969477184906,6.42920367094444,-2.26222507393459E-09
3.61249999999996,15.0796140299916,0.163973450245242,0.165760342103287,0.153381946215595,14.5964982914275,6.42920367094172,-2.26490204369156E-09
3.61499999999996,15.0791351874997,0.163958176906089,0.165745149475502,0.153383062976678,14.5960487981415,6.42920367093904,-2.26699903294048E-09
3.61749999999996,15.0786655043522,0.16394301709101,0.165730063564504,0.153393129143794,14.5955992945529,6.42920367093695,-2.26858887231174E-09
3.61999999999996,15.0781875432034,0.163927955554466,0.165715067077386,0.153394796559382,14.5951497240122,6.42920367093536,-2.26849472539925E-09
3.62249999999996,15.0777186223583,0.163913006983126,0.165700178155479,0.153405295125506,14.5947001420942,6.42920367093545,-2.26778951173401E-09
3.62499999999996,15.0772415352047,0.163898156498989,0.165685379322814,0.153407506874326,14.5942504925086,6.42920367093616,-2.26727792096426E-09
3.62749999999996,15.0767733725132,0.16388341873919,0.165670688531353,0.153418434733928,14.5938008305087,6.42920367093667,-2.26784635515287E-09
3.62999999999996,15.0762971521993,0.163868778783763,0.165656088514414,0.153421184763851,14.5933511001372,6.4292036709361,-2.268420118412E-09
3.63249999999996,15.0758297434565,0.163854251254585,0.165641597018708,0.153432538826052,14.5929013563572,6.42920367093553,-2.2688082523814E-09
3.63499999999996,15.075354382862,0.163839821467428,0.165627196696428,0.153435821186502,14.5924515435117,6.42920367093514,-2.26792273849696E-09
3.63749999999996,15.0748877236251,0.163825503960088,0.16561290517213,0.153447598192997,14.5920017162999,6.42920367093602,-2.2680461952973E-09
3.63999999999996,15.0744132156826,0.163811283827944,0.165598705460396,0.153451407050776,14.5915518193435,6.4292036709359,-2.26771312838991E-09
3.64249999999996,15.0739473011333,0.163797176112474,0.165584614492557,0.153463603432225,14.5911019070961,6.42920367093623,-2.26726548646639E-09
3.64499999999996,15.0734736384889,0.163783165603025,0.165570615716015,0.153467932725242,14.5906519244447,6.42920367093668,-2.26618901422171E-09
3.64749999999996,15.0730084635081,0.163769267443467,0.165556725775307,0.153480544683363,14.590201925606,6.42920367093776,-2.2655033404817E-09
3.64999999999996,15.0725356384379,0.163755466429506,0.165542928244506,0.153485388036914,14.589751855727,6.42920367093844,-2.26540031178502E-09
3.65249999999996,15.0720711972049,0.163741778088251,0.165529239197168,0.153498411136093,14.5893017687834,6.42920367093855,-2.26437535388868E-09
3.65499999999996,15.0715992016783,0.163728186616623,0.165515642939598,0.153503761924732,14.5888516101973,6.42920367093957,-2.26367191658028E-09
3.65749999999996,15.0711354876551,0.16371470819139,0.165502154701378,0.153517191074627,14.5884014336877,6.42920367094027,-2.26236274158964E-09
3.65999999999996,15.0706643129529,0.163701326822428,0.165488759119525,0.153523042045893,14.5879511849651,6.42920367094158,-2.2605801675013E-09
3.66249999999996,15.070201319162,0.163688058947233,0.165475470955365,0.153536871785894,14.5875009174735,6.42920367094337,-2.26280505444265E-09
3.66499999999996,15.0697309561158,0.16367488777254,0.165462275804186,0.153543215301526,14.5870505772376,6.42920367094114,-2.2610127103917E-09
3.66749999999996,15.0692686750461,0.163661830231092,0.165449187709643,0.153557439699194,14.5866002174062,6.42920367094293,-2.25928964425748E-09
3.66999999999996,15.068799114369,0.16364886999333,0.165436191977916,0.153564268053677,14.5861497843441,6.42920367094466,-2.25866259029317E-09
3.67249999999996,15.0683375383729,0.163636024091765,0.165423302315433,0.153578881110579,14.5856993308551,6.42920367094528,-2.25798224562368E-09
3.67499999999996,15.0678687701865,0.163623274960072,0.165410505450093,0.153586186085955,14.5852488036903,6.42920367094596,-2.25738894243932E-09
3.67749999999996,15.0674078906447,0.163610640283476,0.165397814179669,0.153601180894444,14.5847982552871,6.42920367094656,-2.25767848860414E-09
3.67999999999996,15.0669399041391,0.163598102489193,0.165385215446077,0.15360895340254,14.5843476328013,6.42920367094627,-2.2572663738174E-09
3.68249999999996,15.0664797121273,0.163585679158103,0.165372721881472,0.153624322808596,14.5838969882791,6.42920367094668,-2.25686669352854E-09
3.68499999999996,15.066012496689,0.16357335184354,0.165360321523151,0.153632554005348,14.583446269317,6.42920367094708,-2.25701057843253E-09
3.68749999999996,15.0655529835745,0.16356113791877,0.165348026926494,0.153648291188505,14.5829955275408,6.42920367094694,-2.25653984387009E-09
3.68999999999996,15.0650865290887,0.163549019107086,0.165335826201334,0.153656972777673,14.5825447110026,6.42920367094741,-2.25629825933993E-09
3.69249999999996,15.0646276873103,0.163537012734204,0.165323731669147,0.153673072014725,14.5820938708922,6.42920367094765,-2.25655671926006E-09
3.69499999999996,15.0641619852799,0.163525099176542,0.165311733039559,0.153682197326904,14.5816429557369,6.42920367094739,-2.25737828429828E-09
3.69749999999996,15.0637038093099,0.163513295398576,0.165299842713614,0.153698654919559,14.5811920162782,6.42920367094657,-2.25835883327363E-09
3.69999999999996,15.0632388541171,0.163501582049735,0.16528805040684,0.153708220137945,14.5807410015225,6.42920367094559,-2.25880647519716E-09
3.70249999999996,15.0627813421893,0.163489976282894,0.165276368060623,0.153725036100778,14.580289961745,6.42920367094514,-2.26026841687599E-09
3.70499999999996,15.0623171319417,0.163478458287869,0.165264786145137,0.153735041076399,14.5798388464323,6.42920367094368,-2.26233254352337E-09
3.70749999999996,15.0618602854097,0.163467044811491,0.165253316750027,0.153752218461063,14.5793877053872,6.42920367094161,-2.26275531645115E-09
3.70999999999996,15.0613968209147,0.163455716452644,0.16524195025332,0.153762665621971,14.5789364885868,6.42920367094119,-2.26288499050042E-09
3.71249999999996,15.0609406435861,0.16344449054565,0.165230697912668,0.153780209782375,14.5784852453454,6.42920367094106,-2.26597762775782E-09
3.71499999999996,15.0604779278971,0.163433348271706,0.16521954985642,0.153791103640199,14.5780339261288,6.42920367093797,-2.26706831085721E-09
3.71749999999996,15.0600224260607,0.163422307012828,0.165208517056043,0.153809022229551,14.5775825797623,6.42920367093688,-2.26794050206536E-09
3.71999999999996,15.0595604643819,0.163411348410068,0.165197589536393,0.153820369212995,14.5771311572225,6.42920367093601,-2.26958096760654E-09
3.72249999999996,15.059105646032,0.163400490517925,0.165186777352418,0.153838671354017,14.5766797068077,6.42920367093436,-2.27040608535845E-09
3.72499999999996,15.0586444441932,0.163389716219377,0.165176069661352,0.153850478289823,14.5762281800226,6.42920367093354,-2.27204211000753E-09
3.72749999999996,15.0581903175587,0.163379043963262,0.165165475871461,0.153869173099813,14.5757766246241,6.4292036709319,-2.265029941384E-09
3.72999999999996,15.0577298804565,0.163368457185111,0.165154984966152,0.153881445635601,14.5753249926696,6.42920367093892,-2.2671171606703E-09
3.73249999999996,15.0572764524546,0.16335797417907,0.165144606237217,0.153900540690766,14.5748733313476,6.42920367093683,-2.26531504665672E-09
3.73499999999996,15.0568167827189,0.163347578736678,0.165134328682385,0.15391328202486,14.5744215932749,6.42920367093863,-2.26610374909342E-09
3.73749999999996,15.0563640580018,0.163337288761988,0.165124161693052,0.153932782448923,14.5739698250978,6.42920367093784,-2.26392415925147E-09
3.73999999999996,15.0559051551065,0.163327088127121,0.165114094533399,0.15394599246265,14.5735179799833,6.42920367094002,-2.2627304474554E-09
3.74249999999996,15.0554531354314,0.163316994053139,0.165104136971315,0.153965900371957,14.573066104035,6.42920367094122,-2.26681251547234E-09
3.74499999999996,15.0549949952678,0.163306990306117,0.16509427869142,0.153979575312072,14.5726141509582,6.42920367093713,-2.26596696961678E-09
3.74749999999996,15.0545436795071,0.163297093369819,0.165084529877736,0.153999889910769,14.5721621663488,6.42920367093798,-2.26707008721405E-09
3.74999999999996,15.0540862947876,0.163287286857019,0.165074880645913,0.154014022844602,14.57171010444,6.42920367093688,-2.26437801842394E-09
3.75249999999996,15.053635679464,0.163277586757109,0.165065341353867,0.154034741025338,14.5712580103277,6.42920367093957,-2.26187424345881E-09
3.75499999999996,15.0531790402307,0.163267976883276,0.165055902155488,0.154049322435538,14.5708058387564,6.42920367094207,-2.26589058627269E-09
3.75749999999996,15.0527291201748,0.163258473097653,0.165046573227578,0.154070439505717,14.5703536343438,6.42920367093806,-2.26440732831179E-09
3.75999999999996,15.0522732145194,0.163249059700688,0.165037344439142,0.154085458051223,14.5699013523284,6.42920367093954,-2.26302443451232E-09
3.76249999999996,15.0518239834932,0.163239752738135,0.165028225491313,0.154106968376236,14.5694490368875,6.42920367094092,-2.26184670992779E-09
3.76499999999996,15.0513687980499,0.163230537195886,0.165019205747805,0.154122411390081,14.5689966437162,6.4292036709421,-2.26599450314779E-09
3.76749999999996,15.0509202492594,0.163221429367513,0.165010294386971,0.154144308945732,14.5685442165591,6.42920367093795,-2.27034391286907E-09
3.76999999999996,15.0504657696268,0.163212415060815,0.165001480118598,0.154160162864461,14.5680917115829,6.4292036709336,-2.27646168582396E-09
3.77249999999996,15.0500178958745,0.163203510748626,0.164992771677855,0.154182441354659,14.5676391720933,6.42920367092748,-2.28067253971176E-09
3.77499999999996,15.0495641068526,0.163194702936543,0.16498415724862,0.154198691930324,14.5671865547372,6.42920367092327,-2.28638619148569E-09
3.77749999999996,15.0491169005902,0.163186007876634,0.164975645526632,0.154221344828636,14.5667339023583,6.42920367091756,-2.29254837336157E-09
3.77999999999996,15.0486637861929,0.163177412689109,0.164967224267845,0.154237977123363,14.5662811721126,6.4292036709114,-2.29752750158241E-09
3.78249999999996,15.0482172394477,0.163168932920169,0.164958902605635,0.154260997570984,14.5658284063509,6.42920367090642,-2.30436736359252E-09
3.78499999999996,15.0477647828452,0.163160556065551,0.164950668124925,0.154277995878333,14.5653755627764,6.42920367089958,-2.31006413997648E-09
3.78749999999996,15.0473188869355,0.163152296518106,0.164942530831672,0.15430137637799,14.5649226832077,6.42920367089388,-2.31976127196276E-09
3.78999999999996,15.0468670705898,0.163144142006786,0.164934478297362,0.154318724351839,14.5644697259338,6.42920367088418,-2.32547670009353E-09
3.79249999999996,15.0464218160273,0.163136105325207,0.164926521823362,0.154342456664913,14.5640167322138,6.42920367087847,-2.33388242065757E-09
3.79499999999996,15.0459706218432,0.163128174376525,0.164918649037844,0.15436013747792,14.5635636609509,6.42920367087006,-2.33572450270003E-09
3.79749999999996,15.0455259984028,0.163120360176169,0.164910872691349,0.15438421271635,14.563110552819,6.42920367086822,-2.34111219299393E-09
3.79999999999996,15.0450754083639,0.163112650846603,0.164903180425584,0.154402209742326,14.5626573673494,6.42920367086283,-2.34147989885969E-09
3.80249999999996,15.0446314054331,0.163105055663238,0.164895586385046,0.15442661876482,14.56220414462,6.42920367086247,-2.33935715243661E-09
3.80499999999996,15.0441814023676,0.163097563217949,0.164888077974056,0.154444916371559,14.5617508448041,6.42920367086459,-2.34280328470504E-09
3.80749999999996,15.0437380096886,0.163090181304002,0.164880670469569,0.15446965054729,14.5612975073677,6.42920367086114,-2.34083152861331E-09
3.80999999999995,15.0432885783381,0.163082899362164,0.164873350659567,0.154488235194776,14.5608440931216,6.42920367086311,-2.33918839853686E-09
3.81249999999996,15.0428457867151,0.163075724207542,0.164866134465626,0.154513287085566,14.5603906409564,6.42920367086476,-2.33822561312991E-09
3.81499999999996,15.0423969147457,0.163068646451022,0.16485900774592,0.154532148282024,14.5599371122667,6.42920367086572,-2.33778685299058E-09
3.81749999999995,15.0419547166395,0.163061672349386,0.164851986675937,0.154557512223352,14.5594835453908,6.42920367086616,-2.33625918610869E-09
3.81999999999995,15.0415063952192,0.163054793984161,0.164845055895297,0.154576643039803,14.5590299022999,6.42920367086769,-2.33479990896512E-09
3.82249999999995,15.041064785207,0.163048017314453,0.164838231606535,0.154602315497837,14.5585762207882,6.42920367086915,-2.33312658082241E-09
3.82499999999995,15.040617009057,0.163041335898485,0.164831497238167,0.154621712545073,14.5581224633753,6.42920367087082,-2.33663222104497E-09
3.82749999999996,15.0401759836675,0.163034755432722,0.164824869013391,0.154647691899485,14.5576686673219,6.42920367086731,-2.33508856695153E-09
3.82999999999995,15.0397287507677,0.163028270745906,0.164818329362588,0.154667354966874,14.5572147956923,6.42920367086886,-2.33202435140356E-09
3.83249999999995,15.0392883083274,0.163021887091053,0.164811894726049,0.15469364128184,14.5567608852285,6.42920367087192,-2.33083330414274E-09
3.83499999999995,15.0388416191192,0.16301560028308,0.164805546823359,0.154713572513216,14.5563068994996,6.42920367087311,-2.33896368939668E-09
3.83749999999995,15.0384017591573,0.163009414849086,0.16479930260194,0.154740166975979,14.5558528747303,6.42920367086498,-2.33924080106362E-09
3.83999999999995,15.0379556157632,0.163003327285381,0.164793143366478,0.154760370089223,14.5553987750221,6.4292036708647,-2.3419808314884E-09
3.84249999999995,15.0375163386784,0.162997341167595,0.164787086796015,0.154787274626428,14.5549446360884,6.42920367086196,-2.34207231386563E-09
3.84499999999995,15.037070744016,0.162991453584698,0.164781113860444,0.154807754049591,14.5544904225213,6.42920367086187,-2.34117614184015E-09
3.84749999999995,15.0366320505033,0.162985667033173,0.164775243095226,0.154834970833613,14.5540361695413,6.42920367086277,-2.33970354202029E-09
3.84999999999995,15.0361870074986,0.162979979118741,0.16476945519853,0.154855730950169,14.5535818422312,6.42920367086424,-2.3417960903771E-09
3.85249999999995,15.0357488981512,0.162974391342965,0.164763769477987,0.154883262013114,14.5531274753172,6.42920367086215,-2.343865546095E-09
3.85499999999995,15.0353044091103,0.162968901899737,0.164758166273046,0.154904306565692,14.5526730343718,6.42920367086008,-2.34722996594883E-09
3.85749999999995,15.0348668839397,0.162963511326486,0.164752665632949,0.154932153337036,14.5522185536432,6.42920367085672,-2.34888020145263E-09
3.85999999999995,15.0344229500314,0.162958218533882,0.164747247395669,0.154953484919617,14.5517639991823,6.42920367085507,-2.35481323329623E-09
3.86249999999995,15.0339860081584,0.162953023231431,0.164741932223097,0.15498164793986,14.551309404764,6.42920367084913,-2.35584352026308E-09
3.86499999999995,15.033542629024,0.162947925036235,0.164736699448372,0.15500326762759,14.5508547369118,6.4292036708481,-2.35895392108887E-09
3.86749999999995,15.0331062683944,0.162942923010348,0.164731570172277,0.155031746268005,14.5504000289437,6.42920367084499,-2.36458674862661E-09
3.86999999999995,15.0326634419896,0.162938017465795,0.164726523219364,0.155053653471469,14.5499452478329,6.42920367083936,-2.36453878699194E-09
3.87249999999995,15.0322276592976,0.162933206835327,0.164721580118633,0.155082445870347,14.5494904264733,6.42920367083941,-2.37144348602669E-09
3.87499999999995,15.0317853818495,0.162928492121238,0.164716719183646,0.155104638283818,14.5490355322608,6.4292036708325,-2.37976749417612E-09
3.87749999999995,15.0313501724448,0.162923871288498,0.164711962217277,0.155133741268528,14.5485805976705,6.42920367082418,-2.3707222851499E-09
3.87999999999995,15.0309084386219,0.162919345839371,0.164707287200179,0.155156215031114,14.5481255905512,6.42920367083322,-2.36319852575662E-09
3.88249999999995,15.0304737968127,0.162914913358179,0.164702716130762,0.155185624378496,14.5476705429453,6.42920367084075,-2.35749997301582E-09
3.88499999999995,15.0300325998883,0.162910575792494,0.164698226707761,0.155208374287462,14.5472154231006,6.42920367084645,-2.35045849450444E-09
3.88749999999995,15.0295985190993,0.162906330371567,0.164693841101436,0.155238084949089,14.5467602626772,6.42920367085349,-2.3459030273898E-09
3.88999999999995,15.0291578514032,0.162902179332721,0.164689536881945,0.155261104863294,14.5463050303252,6.42920367085804,-2.3409256755258E-09
3.89249999999995,15.0287243245632,0.162898119750732,0.164685336195963,0.155291111304883,14.5458497573116,6.42920367086302,-2.33933850068979E-09
3.89499999999995,15.0282841778386,0.162894154040606,0.164681216599654,0.155314394514639,14.5453944126837,6.42920367086461,-2.33321273412912E-09
3.89749999999995,15.0278511976871,0.162890279076028,0.164677200257603,0.155344691024284,14.5449390273291,6.42920367087073,-2.3216522038183E-09
3.89999999999995,15.027411563531,0.162886497400805,0.164673264767146,0.15536823066996,14.5444835706931,6.42920367088229,-2.3088659872883E-09
3.90249999999995,15.0269791229949,0.162882805816532,0.164669432178739,0.155398811726027,14.5440280732736,6.42920367089508,-2.29564101061896E-09
3.90499999999995,15.0265399932491,0.162879206904665,0.164665680230251,0.155422601211671,14.5435725049025,6.4292036709083,-2.29712249222302E-09
3.90749999999995,15.0263439770982,0.16283614911173,0.164698717381288,0.155464501564708,14.5433446090405,6.42920367090682,-2.29088570335989E-09
3.90999999999995,15.0259069558589,0.162872620980797,0.164655401920373,0.155490189868432,14.5428887430893,6.42920367091306,-2.29080132641002E-09
3.91249999999995,15.0254767282189,0.162858867849568,0.164662076672556,0.155522962090226,14.5424328216066,6.42920367091314,-2.28581242822656E-09
3.91499999999995,15.0250395882942,0.162864245089932,0.164649738693298,0.155548779020199,14.5419768254907,6.42920367091813,-2.27686847154018E-09
3.91749999999995,15.0246092481679,0.162857024566206,0.16465004923992,0.155581389734498,14.5415207846273,6.42920367092708,-2.2733930293839E-09
3.91999999999995,15.0241722699963,0.162856878292111,0.164643444655969,0.15560727652433,14.5410646705239,6.42920367093055,-2.26972396433212E-09
3.92249999999995,15.0237421490081,0.162852095435092,0.164641597458969,0.155639943834235,14.5406085122798,6.42920367093422,-2.26645813228288E-09
3.92499999999995,15.0233054496624,0.162850116833697,0.164637119884135,0.155665931284176,14.5401522816604,6.42920367093749,-2.26356267063466E-09
3.92749999999995,15.0228756552436,0.162846568439353,0.164634361852177,0.155698717538642,14.5396960074134,6.42920367094038,-2.26072671694055E-09
3.92999999999995,15.0224392860749,0.162843880107931,0.164630923478707,0.155724820950113,14.5392396615381,6.42920367094322,-2.2598767301929E-09
3.93249999999995,15.0220098691822,0.162841032426868,0.164627809112856,0.155757755147093,14.5387832724954,6.42920367094407,-2.25934826403318E-09
3.93499999999995,15.0215738586968,0.162838115237396,0.164624946348226,0.155783984600817,14.5383268125103,6.4292036709446,-2.26071428244268E-09
3.93749999999995,15.0211448497022,0.162835686281173,0.164621768527261,0.155817085109445,14.5378703097843,6.42920367094323,-2.26350493903738E-09
3.93999999999995,15.0207092164968,0.162832784990834,0.164619246002654,0.155843448747277,14.537413736756,6.42920367094044,-2.26923013713076E-09
3.94249999999995,15.0202806361709,0.162830613958822,0.164616171438428,0.15587672939028,14.5369571213834,6.42920367093472,-2.26824425908489E-09
3.94499999999995,15.0198453935425,0.162827862287889,0.164613860649388,0.155903234287383,14.5365004363178,6.4292036709357,-2.26998864150119E-09
3.94749999999995,15.0194172572853,0.162825857615562,0.164610983997883,0.155936706389486,14.5360437092824,6.42920367093396,-2.27856755685707E-09
3.94999999999995,15.0189824151418,0.162823327053486,0.164608816196432,0.15596335878628,14.5355869131056,6.42920367092538,-2.26974705697103E-09
3.95249999999995,15.0185547348949,0.162821441519022,0.164606186035477,0.155997032007074,14.5351300753334,6.4292036709342,-2.27440644096077E-09
3.95499999999995,15.0181203007527,0.162819164761909,0.164604129665023,0.156023837381527,14.5346731689443,6.42920367092954,-2.2694166545989E-09
3.95749999999995,15.0176930859881,0.162817380810262,0.164601763768884,0.156057720117727,14.5342162212912,6.42920367093453,-2.2683028788606E-09
3.95999999999995,15.0172590656025,0.162815365511541,0.164599811215381,0.15608468335002,14.5337592055255,6.42920367093564,-2.27120278140092E-09
3.96249999999995,15.0168323241243,0.162813685061352,0.164597707102649,0.156118783148138,14.5333021488122,6.42920367093274,-2.26785168422339E-09
3.96499999999995,15.0163987219721,0.162811923303732,0.164595865537224,0.156145908673399,14.5328450244577,6.42920367093609,-2.27169394406701E-09
3.96749999999995,15.0159724604363,0.162810359797974,0.164594008642439,0.156180232528865,14.532387859467,6.42920367093225,-2.27039187450373E-09
3.96999999999995,15.0155392803068,0.162808835256461,0.164592293073588,0.156207524710036,14.5319306272667,6.42920367093355,-2.27323759816045E-09
3.97249999999995,15.0151135047391,0.162807407227709,0.164590663326583,0.156242079454915,14.5314733547299,6.42920367093071,-2.27954544129716E-09
3.97499999999995,15.0146807500937,0.162806100504383,0.164589091416655,0.156269542795453,14.5310160153772,6.4292036709244,-2.28316476835744E-09
3.97749999999995,15.0142554662784,0.16280482665813,0.164587668254225,0.156304335393223,14.5305586359728,6.42920367092078,-2.28384955391903E-09
3.97999999999995,15.0138231406755,0.162803718885846,0.164586256826877,0.156331974823229,14.5301011901396,6.4292036709201,-2.28789787115602E-09
3.98249999999995,15.013398354388,0.162802614561445,0.164585022798775,0.156367012527221,14.5296437045005,6.42920367091605,-2.28449081873805E-09
3.98499999999995,15.0129664616539,0.162801689553197,0.164583785772778,0.156394833539226,14.5291861527887,6.42920367091945,-2.27974261690633E-09
3.98749999999995,15.0125421786189,0.162800764618475,0.164582728697662,0.156430123796609,14.5287285615062,6.4292036709242,-2.27165841693022E-09
3.98999999999995,15.0121107227997,0.162800009587054,0.164581676429568,0.156458132314021,14.528270904469,6.42920367093229,-2.2619373041266E-09
3.99249999999995,15.0116869484468,0.162799267671238,0.164580790199773,0.156493682514419,14.5278132080613,6.42920367094201,-2.25276508558636E-09
3.99499999999995,15.0112559335497,0.16279867307101,0.16457992968739,0.156521884600607,14.5273554461907,6.42920367095118,-2.24354046451936E-09
3.99749999999995,15.0108326723541,0.162798112032407,0.164579213838296,0.156557701366392,14.526897645117,6.42920367096041,-2.23466400939287E-09
3.99999999999995,15.0104021017419,0.162797671017245,0.164578549296461,0.156586102580629,14.5264397788476,6.42920367096928,-2.22315144071672E-09
4.00249999999995,15.0099793565185,0.162797284375432,0.164578007605693,0.156622191021244,14.5259818735161,6.42920367098079,-2.21523244192667E-09
4.00499999999995,15.0095492321137,0.162796992225854,0.164577541064667,0.156650795596918,14.5255239032263,6.42920367098871,-2.20647677906527E-09
4.00749999999995,15.00912700291,0.162796771388866,0.164577179358978,0.1566871581762,14.5250658939859,6.42920367099747,-2.21246487797089E-09
4.00999999999995,15.0086973243455,0.1627966254531,0.164576910747287,0.156715968152765,14.5246078199924,6.42920367099148,-2.20655405058778E-09
4.01249999999995,15.008275607659,0.162796562171782,0.16457673448095,0.156752603850768,14.5241497071555,6.42920367099739,-2.20765450364979E-09
4.01499999999995,15.0078463715959,0.162796562141302,0.1645766613725,0.156781618309987,14.5236915297722,6.42920367099629,-2.19784990207472E-09
4.01749999999995,15.0074251598056,0.16279665088585,0.16457667328581,0.156818521999787,14.5232333136341,6.4292036710061,-2.19166373938151E-09
4.01999999999995,15.0069963595889,0.162796799152827,0.164576790566372,0.156847736733143,14.5227750331366,6.42920367101228,-2.18138307417348E-09
4.02249999999995,15.0065756409552,0.162797038515228,0.164576989307486,0.156884899162217,14.5223167139702,6.42920367102256,-2.17092921417361E-09
4.02499999999996,15.0061472669535,0.162797340158511,0.164577289206739,0.156914306955802,14.5218583306324,6.42920367103302,-2.1614159351202E-09
4.02749999999996,15.0057270263562,0.162797732976835,0.164577669231724,0.156951715409389,14.5213999087383,6.42920367104253,-2.15564277539215E-09
4.02999999999996,15.005299066904,0.162798194862248,0.16457814223837,0.156981306940734,14.5209414228627,6.4292036710483,-2.15537276915256E-09
4.03249999999996,15.0048792873365,0.162798746902604,0.164578695137767,0.157018946720398,14.5204828985757,6.42920367104857,-2.14428297340419E-09
4.03499999999996,15.0044517303672,0.162799376005502,0.164579331682884,0.157048712139575,14.5200243105392,6.42920367105966,-2.13489581568638E-09
4.03749999999996,15.0040323949233,0.162800093554013,0.164580048592264,0.157086568488769,14.5195656842883,6.42920367106905,-2.13178452668217E-09
4.03999999999996,15.0036052297179,0.16280089481163,0.16458084119519,0.157116499202735,14.5191069945083,6.42920367107216,-2.1357173807246E-09
4.04249999999996,15.0031863237243,0.162801782024698,0.164581715434425,0.157154559521009,14.5186482667441,6.42920367106823,-2.1256543192294E-09
4.04499999999996,15.0027595425839,0.162802756479625,0.164582660550596,0.157184649818227,14.5181894757354,6.42920367107829,-2.11661088656001E-09
4.04749999999996,15.0023410552814,0.162803813551109,0.164583689445061,0.157222905262286,14.517730647023,6.42920367108733,-2.1067458888524E-09
4.04999999999996,15.001914654588,0.162804957720195,0.164584788091641,0.157253153442388,14.5172717553338,6.4292036710972,-2.10935979794158E-09
4.05249999999996,15.0014965800536,0.162806180365533,0.164585973479899,0.157291599979309,14.5168128262289,6.42920367109459,-2.10735784378357E-09
4.05499999999996,15.0010705605411,0.162807486905827,0.164587230563588,0.157322008632764,14.516353834439,6.42920367109659,-2.10379536014216E-09
4.05749999999996,15.0006528977584,0.162808867627553,0.16458857752837,0.157360647046891,14.5158948055556,6.42920367110015,-2.09984474253133E-09
4.05999999999996,15.0002272637851,0.162810327383202,0.164589999803436,0.157391222334165,14.5154357142643,6.4292036711041,-2.10553885438003E-09
4.06249999999996,14.9998100155924,0.162811857562404,0.164591514585747,0.157430057274602,14.5149765861696,6.42920367109841,-2.10872563854991E-09
4.06499999999996,14.9993847738053,0.162813461885298,0.164593108343487,0.157460807644767,14.5145173959318,6.42920367109522,-2.11309192366116E-09
4.06749999999996,14.9989679453179,0.162815134194778,0.164594795945172,0.157499846001012,14.5140581691769,6.42920367109085,-2.11519068926691E-09
4.06999999999996,14.9985431028025,0.162816876963176,0.164596565007654,0.157530780317111,14.5135988805145,6.42920367108875,-2.11501749447507E-09
4.07249999999996,14.9981266994161,0.16281868684118,0.164598427725347,0.157570029261917,14.5131395555877,6.42920367108893,-2.11603357058721E-09
4.07499999999996,14.9977022619109,0.162820565332907,0.164600372587952,0.1576011550422,14.5126801689479,6.42920367108791,-2.11727879673163E-09
4.07749999999996,14.9972862876641,0.162822511590491,0.164602409422687,0.157640620392669,14.5122207462583,6.42920367108667,-2.11883666167978E-09
4.07999999999996,14.9968622585179,0.162824526456486,0.164604527284411,0.157671942750909,14.5117612620261,6.42920367108511,-2.11422701568154E-09
4.08249999999996,14.9964467154163,0.162826610625517,0.164606734592484,0.15771162825598,14.5113017419423,6.42920367108972,-2.11156692131453E-09
4.08499999999996,14.996023095134,0.162828764618892,0.16460902062843,0.157743149429249,14.5108421604574,6.42920367109238,-2.10795469968161E-09
4.08749999999997,14.9956079824531,0.162830989905472,0.164611393168803,0.157783056092397,14.5103825432865,6.42920367109599,-2.10388773069781E-09
4.08999999999997,14.995184768758,0.162833286743125,0.164613841660955,0.157814775509362,14.5099228648445,6.42920367110006,-2.09909423176668E-09
4.09249999999997,14.9947700833947,0.162835656684166,0.164616373927789,0.157854901901559,14.5094631508812,6.42920367110485,-2.09336992185172E-09
4.09499999999997,14.9943472716577,0.162838099987489,0.16461897931552,0.157886816585996,14.5090033757687,6.42920367111058,-2.0920030152638E-09
4.09749999999997,14.993933008497,0.162840617709719,0.164621666267236,0.157927159225708,14.5085435652944,6.42920367111194,-2.09042916310409E-09
4.09999999999997,14.9935105923526,0.162843210118187,0.164624424019963,0.157959264417476,14.5080836937969,6.42920367111352,-2.08764561193675E-09
4.10249999999997,14.9930967447495,0.162845877708623,0.164627261698381,0.157999818225439,14.507623787117,6.4292036711163,-2.08854444849749E-09
4.10499999999997,14.9926747167396,0.162848620821883,0.16463016836311,0.158032108006245,14.5071638195483,6.4292036711154,-2.09089279223917E-09
4.10749999999997,14.992261276982,0.162851439336756,0.164633153873985,0.158072866786129,14.5067038169851,6.42920367111305,-2.09458583810829E-09
4.10999999999997,14.991839628997,0.162854333655146,0.164636207125857,0.158105334525027,14.5062437536909,6.42920367110936,-2.095086770737E-09
4.11249999999997,14.9914265887908,0.162857303262089,0.16463933848853,0.158146291423464,14.5057836556167,6.42920367110886,-2.09509565252119E-09
4.11499999999997,14.9910053124873,0.162860348540247,0.164642536771152,0.158178930186909,14.505323496989,6.42920367110885,-2.09776196413713E-09
4.11749999999997,14.9905926631739,0.162863468710646,0.164645812720333,0.158220077937026,14.5048633038059,6.42920367110618,-2.09448014487634E-09
4.11999999999997,14.9901717501048,0.162866664146381,0.16464915505023,0.158252880635154,14.5044030502731,6.42920367110947,-2.09334682921281E-09
4.12249999999997,14.9897594829545,0.162869933940048,0.164652574747398,0.158294211831651,14.5039427624354,6.4292036711106,-2.08997086303953E-09
4.12499999999997,14.9893389248753,0.162873278440459,0.164656060445097,0.158327171525218,14.5034824144645,6.42920367111397,-2.08515160693423E-09
4.12749999999997,14.9889270312177,0.162876696697016,0.164659623280418,0.158368678778403,14.5030220324618,6.42920367111879,-2.08229522513648E-09
4.12999999999997,14.9885068200408,0.162880188986008,0.164663251858938,0.158401788632356,14.5025615905635,6.42920367112165,-2.07869454982301E-09
4.13249999999997,14.9880952913311,0.162883754388241,0.164666957388181,0.15844346463623,14.5021011149184,6.42920367112525,-2.07578398914166E-09
4.13499999999997,14.9876754193171,0.162887393146263,0.164670728410855,0.158476718116658,14.5016405796433,6.42920367112816,-2.07249151173983E-09
4.13749999999997,14.9872642472879,0.162891104325391,0.164674576245457,0.158518555794573,14.5011800109225,6.42920367113145,-2.06913330913494E-09
4.13999999999997,14.986844706883,0.162894888175697,0.164678489337695,0.158551946510812,14.5007193828588,6.42920367113481,-2.06785522038899E-09
4.14249999999997,14.9864338834991,0.162898743801423,0.164682479054606,0.158593938980667,14.5002587216624,6.42920367113609,-2.06395966984019E-09
4.14499999999997,14.9860146675434,0.162902671434537,0.164686533776975,0.158627460898361,14.4997980014335,6.42920367113999,-2.06170280847573E-09
4.14749999999997,14.9856041849889,0.162906670140255,0.164690664991593,0.158669601455052,14.499337248402,6.42920367114224,-2.06022754412061E-09
4.14999999999997,14.9851852864494,0.162910740254336,0.164694860898329,0.158703248635587,14.4988764366611,6.42920367114372,-2.05997352509257E-09
4.15249999999998,14.9847751371964,0.162914880805181,0.164699133094903,0.158745530836026,14.4984155924603,6.42920367114397,-2.05961292465417E-09
4.15499999999998,14.9843565493506,0.162919092107442,0.164703469730022,0.158779297616749,14.4979546898964,6.42920367114433,-2.05641903505693E-09
4.15749999999998,14.9839467261065,0.162923373234057,0.164707882426325,0.158821715213443,14.4974937552326,6.42920367114753,-2.05556638377402E-09
4.15999999999998,14.9835284423414,0.162927724563413,0.164712359199511,0.158855596015849,14.4970327625626,6.42920367114838,-2.05225791916064E-09
4.16249999999998,14.9831189380425,0.162932145059053,0.164716911847417,0.158898142975192,14.4965717381608,6.42920367115169,-2.04909689216493E-09
4.16499999999998,14.9827009519823,0.162936635248311,0.164721528169304,0.158932132436624,14.496110656128,6.42920367115485,-2.04547934146149E-09
4.16749999999998,14.9822917598079,0.162941194026584,0.164726220094779,0.158974802943878,14.4956495427426,6.42920367115847,-2.04211758614292E-09
4.16999999999998,14.9818740652473,0.16294582194295,0.164730975333972,0.159008895861993,14.4951883721084,6.42920367116183,-2.0406289991115E-09
4.17249999999998,14.9814651785403,0.162950517934886,0.164735805837977,0.159051684254249,14.4947271705132,6.42920367116332,-2.03717842595097E-09
4.17499999999998,14.9810477693812,0.162955282633071,0.164740699167602,0.159085875519644,14.4942659120609,6.42920367116677,-2.03399430631634E-09
4.17749999999998,14.9806391817802,0.162960114826037,0.164745667484962,0.159128776412834,14.4938046230564,6.42920367116995,-2.03020711353474E-09
4.17999999999998,14.9802220522403,0.162965015050593,0.164750698375667,0.15916306122339,14.4933432775907,6.42920367117374,-2.02728145382025E-09
4.18249999999998,14.9798137576497,0.162969982080574,0.164755804080415,0.159206069497514,14.4928819019912,6.42920367117666,-2.02411598593244E-09
4.18499999999998,14.9793969024297,0.162975016934564,0.164760971634065,0.159240443534062,14.4924204703271,6.42920367117983,-2.02066630095032E-09
4.18749999999998,14.9789888953738,0.162980118123937,0.164766213602641,0.159283554690417,14.4919590089568,6.42920367118328,-2.01654692943976E-09
4.18999999999998,14.9785723092836,0.162985286457129,0.164771517159563,0.159318013743931,14.491497491923,6.4292036711874,-2.01258565368789E-09
4.19249999999998,14.9781645838975,0.162990520550095,0.16477689483045,0.159361222897514,14.4910359456194,6.42920367119136,-2.00982519515946E-09
4.19499999999998,14.9777482615433,0.162995821461006,0.164782333467838,0.159395762562837,14.4905743440516,6.42920367119412,-2.00689243001761E-09
4.19749999999998,14.9773408117139,0.163001187621195,0.164787845845337,0.159439064585377,14.490112713662,6.42920367119705,-2.00159711027936E-09
4.19999999999998,14.9769247475442,0.163006620044454,0.164793418788899,0.15947368029212,14.4896510284187,6.42920367120235,-1.99817762336352E-09
4.20249999999998,14.97651756702,0.163012117085805,0.164799065208908,0.159517069911406,14.4891893148138,6.42920367120577,-1.99410088441709E-09
4.20499999999998,14.9761017552651,0.163017680092413,0.164804771527532,0.159551756882982,14.4887275467622,6.42920367120984,-1.99134042588867E-09
4.20749999999998,14.9756948376152,0.163023307273918,0.164810550862802,0.159595228652211,14.4882657508263,6.42920367121261,-1.98842009524469E-09
4.20999999999998,14.9752792724392,0.163028999745447,0.164816389796262,0.159629982037867,14.4878039008596,6.42920367121553,-1.98729921407903E-09
4.21249999999998,14.9748726111742,0.163034755758084,0.164822301466613,0.159673530447241,14.4873420235023,6.42920367121665,-1.98447480670438E-09
4.21499999999999,14.9744572872352,0.163040576617848,0.164828272192438,0.159708345888986,14.486880092536,6.42920367121947,-1.98454586097796E-09
4.21749999999999,14.9740508765405,0.163046460712632,0.164834315036667,0.159751966109436,14.4864181346818,6.4292036712194,-1.98618721469757E-09
4.21999999999999,14.9736357888554,0.163052409127105,0.164840416467781,0.159786839623682,14.4859561236369,6.42920367121776,-1.98612060131609E-09
4.22249999999999,14.9732296229476,0.163058420257976,0.164846589601113,0.15983052686757,14.485494086221,6.42920367121782,-1.98658600680801E-09
4.22499999999999,14.9728147665138,0.163064495189405,0.164852820834563,0.159865454451378,14.4850319960384,6.42920367121736,-1.98507343895926E-09
4.22749999999999,14.972408839112,0.16307063262531,0.164859123032845,0.159909203448475,14.4845698800053,6.42920367121887,-1.98299510145716E-09
4.22999999999999,14.9719942087764,0.163076833347832,0.16486548282753,0.159944180967605,14.4841077116335,6.42920367122095,-1.98169480825072E-09
4.23249999999999,14.9715885136261,0.163083096105931,0.164871913092886,0.159987986491416,14.4836455179359,6.42920367122225,-1.98408667273497E-09
4.23499999999999,14.9711741042749,0.163089421329454,0.16487840074847,0.160023009869043,14.4831832723279,6.42920367121986,-1.98432381637303E-09
4.23749999999999,14.9707686352634,0.163095808169864,0.164884958316805,0.160066866850514,14.4827210019262,6.42920367121962,-1.98560456965424E-09
4.23999999999999,14.9703544418501,0.163102256886812,0.164891572825939,0.160101932083039,14.4822586800543,6.42920367121834,-1.98171967724647E-09
4.24249999999999,14.9699491927576,0.163108766956387,0.164898256517904,0.160145835363219,14.4817963339201,6.42920367122223,-1.9808101825447E-09
4.24499999999999,14.9695352103479,0.1631153381648,0.164904996839849,0.160180938587952,14.4813339367553,6.42920367122314,-1.98047800381573E-09
4.24749999999999,14.9691301749863,0.163121970299849,0.16491180575712,0.160224883074206,14.4808715158552,6.42920367122347,-1.97739602469937E-09
4.24999999999999,14.9687163986485,0.16312866278868,0.16491867102939,0.160260020448511,14.4804090443819,6.42920367122655,-1.97637550769514E-09
4.25249999999999,14.9683115708172,0.163135415801022,0.16492560426929,0.160304001044955,14.4799465497019,6.42920367122757,-1.97533811530093E-09
4.25499999999999,14.9678979956209,0.163142228314443,0.164932593643558,0.160339168756603,14.4794840049063,6.42920367122861,-1.97435667814716E-09
4.25749999999999,14.9674933691487,0.163149100889085,0.16493965039912,0.160383180423513,14.479021437437,6.42920367122959,-1.97504945731453E-09
4.25999999999999,14.9670799902137,0.163156032149468,0.16494676302091,0.160418374721431,14.4785588203219,6.4292036712289,-1.97363192455668E-09
4.26249999999999,14.9666755589749,0.163163023007122,0.164953942418791,0.160462412482544,14.4780961810664,6.42920367123031,-1.97041938321263E-09
4.26499999999999,14.9662623716331,0.163170071635503,0.164961177498022,0.160497629849414,14.4776334926502,6.42920367123353,-1.96474569946758E-09
4.26749999999999,14.965858129653,0.163177179364696,0.164968478764707,0.160541688897592,14.477170782626,6.4292036712392,-1.95640925682028E-09
4.26999999999999,14.9654451292834,0.163184344000932,0.164975835462264,0.160576925887939,14.4767080239323,6.42920367124754,-1.95134752800641E-09
4.27249999999999,14.9650410707365,0.16319156724698,0.164983257736053,0.160621001594982,14.4762452441585,6.4292036712526,-1.94452809409995E-09
4.27499999999999,14.9646282529747,0.163198846510571,0.164990735200415,0.160656255053255,14.4757824162105,6.42920367125942,-1.93007565485459E-09
4.27749999999999,14.9642243722141,0.163206183874997,0.164998277630518,0.160700342981537,14.475319567727,6.42920367127387,-1.91658244830251E-09
4.28,14.9638117328772,0.163213576454723,0.165005874906252,0.16073560994993,14.4748566715663,6.42920367128736,-1.89865101418718E-09
4.2825,14.9634080244071,0.16322102661458,0.165013536535661,0.160779705852773,14.4743937554041,6.42920367130529,-1.88457782712703E-09
4.285,14.9629955594988,0.163228531186357,0.165021252647508,0.160814983603218,14.4739307920617,6.42920367131937,-1.88101800802087E-09
4.2875,14.9625920180044,0.163236092842179,0.16502903246417,0.160859083451349,14.4734678092467,6.42920367132293,-1.88398452394267E-09
4.29,14.9621797237524,0.163243708196166,0.165036866291298,0.160894369519436,14.4730047797454,6.42920367131996,-1.88089366304212E-09
4.2925,14.9617763440551,0.163251380171837,0.165044763124473,0.160938469424733,14.472541731334,6.42920367132305,-1.87547222196827E-09
4.295,14.961364216879,0.163259105171368,0.165052713435298,0.160973761531096,14.4720786367413,6.42920367132847,-1.88583015869881E-09
4.2975,14.9609609938942,0.163266886347865,0.165060726029094,0.161017857747503,14.4716155237698,6.42920367131812,-1.89526350169444E-09
4.3,14.9605490303106,0.163274719993583,0.165068791430202,0.161053153779334,14.4711523651074,6.42920367130868,-1.89135462846934E-09
4.3025,14.960145958983,0.163282609377995,0.16507691836386,0.161097242587159,14.470689188654,6.42920367131259,-1.90004367794927E-09
4.305,14.9597341556566,0.16329055065725,0.165085097438594,0.161132540574717,14.470225966986,6.4292036713039,-1.90641280539694E-09
4.3075,14.9593312308797,0.163298547305888,0.165093337218109,0.161176618284166,14.4697627280716,6.42920367129753,-1.90552995604776E-09
4.31,14.9589195844046,0.163306595339236,0.165101628386917,0.161211916223059,14.4692994444554,6.42920367129842,-1.90784987808001E-09
4.3125,14.9585168009243,0.163314698322867,0.16510997946483,0.161255978996036,14.4688361441406,6.4292036712961,-1.9115731220154E-09
4.315,14.9581053078971,0.163322852126297,0.165118381227792,0.161291274931169,14.4683727996118,6.42920367129237,-1.91703541929655E-09
4.3175,14.9577026603454,0.163331060453435,0.165126842092652,0.161335318861975,14.4679094389373,6.42920367128691,-1.91842541852338E-09
4.32,14.9572913171882,0.163339319032586,0.165135352925027,0.161370610671488,14.4674460345591,6.42920367128552,-1.91800175741719E-09
4.3225,14.9568888000389,0.163347631637774,0.165143922103757,0.161414631707362,14.46698261459,6.42920367128594,-1.92216287331348E-09
4.325,14.9564776029642,0.163355993772527,0.165152540679136,0.16144991709583,14.4665191514168,6.42920367128178,-1.92271176757686E-09
4.3275,14.9560752105513,0.163364409481463,0.165161216785972,0.161493911084314,14.4660556731995,6.42920367128123,-1.92739157967026E-09
4.33,14.9556641554402,0.163372873924695,0.165169941776349,0.161529187455094,14.4655921522841,6.42920367127655,-1.92666416154452E-09
4.3325,14.955261881989,0.163381391339977,0.165178723615917,0.161573150174053,14.4651286168591,6.42920367127728,-1.92271798482579E-09
4.335,14.9548509644951,0.163389956654189,0.165187553853331,0.161608414737973,14.4646650392496,6.42920367128123,-1.92982252400498E-09
4.3375,14.9544488040305,0.163398574354473,0.165196440224859,0.161652341814956,14.4642014476362,6.42920367127412,-1.92854088254535E-09
4.34,14.9540380195603,0.163407238984509,0.165205374631022,0.161687591587273,14.4637378143575,6.4292036712754,-1.93341875842634E-09
4.34250000000001,14.9536359659184,0.163415955294769,0.165214364553619,0.161731478477087,14.4632741675929,6.42920367127053,-1.94091143157493E-09
4.34500000000001,14.9532253098635,0.16342471758967,0.16522340211488,0.161766710484929,14.462810479674,6.42920367126303,-1.94378557694108E-09
4.34750000000001,14.9528233567235,0.163433530841721,0.165232494575022,0.161810552519057,14.4623467787877,6.42920367126016,-1.95191685037344E-09
4.35000000000001,14.9524128243922,0.163442389074477,0.165241634326127,0.161845763713976,14.4618830372776,6.42920367125203,-1.96223837178877E-09
4.35250000000001,14.9520109653361,0.163451297474095,0.165250828411959,0.161889556141308,14.4614192833087,6.42920367124171,-1.97381222477588E-09
4.35500000000001,14.9516005520734,0.163460249863302,0.16526006941206,0.161924743529985,14.460955489268,6.42920367123013,-1.98173744081487E-09
4.35750000000001,14.9511987808318,0.163469251652069,0.165269364150789,0.161968481729153,14.4604916832998,6.42920367122221,-1.98443572685392E-09
4.36000000000001,14.9507884818827,0.16347829649217,0.165278705361673,0.162003642227719,14.4600278378012,6.42920367121951,-1.98694038999747E-09
4.36250000000001,14.9503867923364,0.163487390021583,0.165288099652463,0.162047321768922,14.4595639808934,6.42920367121701,-1.98486915792273E-09
4.36500000000001,14.9499766028621,0.163496525749408,0.165297539877178,0.162082452251995,14.4591000849836,6.42920367121908,-1.98843430609941E-09
4.36750000000001,14.9495749890128,0.163505709490235,0.165307032478453,0.162126068866342,14.4586361781778,6.42920367121551,-1.98919813954035E-09
4.37000000000001,14.9491649041886,0.163514934595846,0.165316570446697,0.16216116624611,14.4581722328999,6.42920367121475,-1.98154737063305E-09
4.37250000000001,14.9487633601838,0.163524207039084,0.165326160072361,0.162204715817526,14.4577082772548,6.4292036712224,-1.9743042756204E-09
4.37500000000001,14.948353375372,0.163533520101448,0.165335794402121,0.162239777197118,14.4572442836713,6.42920367122964,-1.96713845213026E-09
4.37750000000001,14.947951895316,0.163542879812084,0.165345479674202,0.162283255603627,14.4567802802261,6.42920367123681,-1.96367544447185E-09
4.38000000000001,14.9475420059095,0.163552279429159,0.165355208947462,0.162318278150277,14.4563162393826,6.42920367124027,-1.96650873363069E-09
4.38250000000001,14.947140584029,0.163561725035001,0.165364988408455,0.162361681400884,14.4558521891847,6.42920367123744,-1.96292582188562E-09
4.38500000000001,14.9467307855742,0.163571209842135,0.165374811152665,0.162396662433749,14.4553881021457,6.42920367124102,-1.9509052151534E-09
4.38750000000001,14.9463294162294,0.163580739985412,0.165384683314296,0.162439986646749,14.4549240062829,6.42920367125304,-1.9493135994253E-09
4.39000000000001,14.945919704245,0.163590308670145,0.165394597992245,0.162474923468954,14.4544598741137,6.42920367125463,-1.94017246712974E-09
4.39250000000001,14.9455183819051,0.163599922050011,0.165404561301637,0.162518164915488,14.453995733638,6.42920367126377,-1.94879490322819E-09
4.39500000000001,14.9451087519033,0.163609573317794,0.165414566347588,0.162553054836806,14.4535315574011,6.42920367125515,-1.95712779316182E-09
4.39750000000001,14.9447074711276,0.163619268644621,0.165424619228056,0.162596209890565,14.4530673733644,6.42920367124682,-1.9639436743546E-09
4.40000000000001,14.9442979185142,0.163629001201164,0.165434713065954,0.162631050111194,14.4526031541359,6.42920367124,-1.96965110887959E-09
4.40250000000001,14.943896674087,0.163638777207119,0.165444853906199,0.162674115360317,14.4521389276134,6.42920367123429,-1.97565430681834E-09
4.40500000000001,14.9434871941854,0.163648589810747,0.165455034897382,0.162708903029327,14.451674666448,6.42920367122829,-1.97465954698828E-09
4.40750000000002,14.9430859808228,0.163658445187541,0.165465262116378,0.162751875025914,14.4512103984929,6.42920367122929,-1.9806929429933E-09
4.41000000000002,14.9426765689217,0.163668336540242,0.165475528669657,0.162786607268325,14.4507460964435,6.42920367122325,-1.98596605827106E-09
4.41250000000002,14.9422753813568,0.163678269945936,0.165485840710793,0.162829482606998,14.450281788093,6.42920367121798,-1.98308391929913E-09
4.41500000000002,14.9418660327006,0.163688238675497,0.165496191293502,0.162864156515415,14.4498174462162,6.42920367122086,-1.98418348418272E-09
4.41750000000002,14.9414648656384,0.163698248679544,0.165506586679776,0.162906931747924,14.4493530985312,6.42920367121976,-1.98316030264323E-09
4.42000000000002,14.941055575462,0.163708293367825,0.165517019801181,0.162941544425443,14.4488887178676,6.42920367122079,-1.98364258352512E-09
4.42250000000002,14.9406544235896,0.163718378534865,0.165527497054892,0.162984216104521,14.4484243318953,6.4292036712203,-1.99133864953183E-09
4.42500000000002,14.9402451870752,0.163728497679983,0.165538011298896,0.163018764609935,14.4479599134864,6.42920367121261,-1.98940863782582E-09
4.42750000000002,14.9398440450156,0.163738656445869,0.165548569064939,0.163061329225888,14.4474954902789,6.42920367121454,-1.99623784169489E-09
4.43000000000002,14.9394348573927,0.163748848561316,0.165559162994674,0.163095810658215,14.4470310351785,6.42920367120771,-2.00325445121052E-09
4.43250000000002,14.9390337197639,0.163759079396769,0.165569799879727,0.163138264713967,14.4465665757734,6.42920367120069,-2.00280414475174E-09
4.43500000000002,14.9386245761715,0.163769342889353,0.165580472161888,0.16317267608941,14.4461020850309,6.42920367120114,-2.00477323630821E-09
4.43750000000002,14.9382234375406,0.163779644279418,0.165591186753639,0.163215016021538,14.445637590486,6.42920367119917,-1.99340011164395E-09
4.44000000000002,14.9378143331806,0.163789977650371,0.165601935958266,0.1632493544261,14.4451730651458,6.42920367121055,-1.99390015609424E-09
4.44250000000002,14.937413188133,0.163800347986387,0.165612726936807,0.163291576708251,14.4447085365016,6.42920367121005,-1.99634087039158E-09
4.44500000000002,14.937004118102,0.163810749694765,0.165623551677132,0.163325839148454,14.4442439775816,6.4292036712076,-1.99388860977479E-09
4.44750000000002,14.9366029611985,0.163821187502278,0.165634417586392,0.163367940229396,14.4437794158805,6.42920367121006,-1.98470040402299E-09
4.45000000000002,14.9361939207057,0.163831656035363,0.165645316441828,0.163402123786853,14.4433148244417,6.42920367121925,-1.97808347479622E-09
4.45250000000002,14.9357927465011,0.163842159764976,0.165656255899177,0.163444100113434,14.4428502307235,6.42920367122586,-1.96235738769701E-09
4.45500000000002,14.9353837306942,0.163852693638307,0.165667227422151,0.163478201837773,14.4423856077959,6.42920367124159,-1.95704252803353E-09
4.45750000000002,14.9349825337848,0.163863261806254,0.165678238978225,0.163520049910092,14.4419209830902,6.4292036712469,-1.94808968956295E-09
4.46000000000002,14.9345735379062,0.163873859504246,0.165689281751936,0.163554066955468,14.4414563296946,6.42920367125586,-1.93896099176527E-09
4.46250000000002,14.9341723127723,0.163884490571513,0.165700364008716,0.163595783154304,14.4409916750377,6.42920367126498,-1.93360794042974E-09
4.46500000000002,14.9337633320471,0.163895150649703,0.165711476539654,0.163629712651795,14.4405269922059,6.42920367127034,-1.92934201947992E-09
4.46750000000002,14.9333620732368,0.163905843106502,0.16572262806892,0.163671293440089,14.4400623086213,6.4292036712746,-1.93180849095143E-09
4.47000000000002,14.9329531030112,0.163916563973743,0.165733809008644,0.163705132649638,14.4395975973792,6.42920367127214,-1.93759852606945E-09
4.47250000000003,14.9325518049953,0.16392731624637,0.165745028442943,0.163746574414218,14.4391328858918,6.42920367126635,-1.9284982499812E-09
4.47500000000003,14.9321428406434,0.163938096399479,0.165756276349508,0.163780320610195,14.4386681472842,6.42920367127545,-1.9308830090381E-09
4.47750000000003,14.9317414978939,0.163948906916651,0.165767562313881,0.163821619730674,14.4382034089327,6.42920367127306,-1.93190530239917E-09
4.48000000000003,14.9313325347005,0.163959744807513,0.165778875791118,0.163855270137732,14.4377386439641,6.42920367127204,-1.93786053870326E-09
4.48250000000003,14.9309311416567,0.163970612068919,0.165790226841631,0.163896422974675,14.4372738797714,6.42920367126609,-1.94074178949677E-09
4.48500000000003,14.9305221750888,0.163981506196894,0.165801604443732,0.16392997497119,14.436809089477,6.4292036712632,-1.94254834440244E-09
4.48750000000003,14.9301207262706,0.163992428595069,0.165813019240641,0.163970977957216,14.4363443004777,6.4292036712614,-1.94362570482554E-09
4.49000000000003,14.9297117517126,0.16400337738139,0.165824459598679,0.16400442884685,14.4358794858857,6.42920367126032,-1.93776195089868E-09
4.49250000000003,14.9293102415368,0.164014353429956,0.165835936681069,0.1640452783167,14.4354146731091,6.42920367126618,-1.93102245304999E-09
4.49500000000003,14.9289012543531,0.164025355409527,0.165847438312569,0.164078625380733,14.4349498352502,6.42920367127292,-1.9429702291518E-09
4.49750000000003,14.9284996772297,0.164036383585454,0.165858976257181,0.164119317692343,14.4344849996947,6.42920367126098,-1.93561611183668E-09
4.50000000000003,14.9280906727817,0.164047437237651,0.165870537733256,0.164152558226325,14.4340201395845,6.42920367126833,-1.93404936510433E-09
4.50250000000003,14.9276890232859,0.164058516052848,0.165882135075267,0.164193089851389,14.4335552823064,6.4292036712699,-1.93484872568206E-09
4.50500000000003,14.9272799970174,0.164069619876149,0.165893754946499,0.164226221235253,14.4330904009595,6.4292036712691,-1.92306615076632E-09
4.50750000000003,14.9268782695843,0.16408074782096,0.165905410244417,0.164266588534598,14.4326255229843,6.42920367128088,-1.92261939702121E-09
4.51000000000003,14.9264692167345,0.164091900299965,0.165917087072398,0.16429960792484,14.4321606214373,6.42920367128133,-1.92362392681389E-09
4.51250000000003,14.9260674059464,0.16410307586079,0.165928798890315,0.164339807423779,14.4316957237715,6.42920367128032,-1.9164918541037E-09
4.51500000000003,14.9256583218076,0.164114275445517,0.165940531273934,0.1643727120333,14.4312308030549,6.42920367128745,-1.91551929873413E-09
4.51750000000003,14.925256422363,0.164125497123119,0.165952298162858,0.164412740340509,14.4307658867365,6.42920367128843,-1.91182358832975E-09
4.52000000000003,14.9248473021431,0.164136742320111,0.165964084651281,0.164445527315164,14.4303009478565,6.42920367129212,-1.91380422620568E-09
4.52250000000003,14.9244453086236,0.164148008614104,0.165975905170361,0.164485380941493,14.4298360138977,6.42920367129014,-1.90752302842156E-09
4.52500000000003,14.9240361472441,0.164159297913024,0.165987744335334,0.16451804712192,14.4293710578738,6.42920367129642,-1.90081017592547E-09
4.52750000000003,14.9236340544028,0.16417060733628,0.165999617036776,0.164557722730913,14.4289061072989,6.42920367130314,-1.89251814219915E-09
4.53000000000003,14.9232248470739,0.164181939214298,0.166011507473356,0.164590265238681,14.4284411351476,6.42920367131143,-1.88344895235559E-09
4.53250000000003,14.922822667165,0.164193273016562,0.166023458673704,0.164629752720681,14.427976182754,6.4292036713205,-1.87312565458342E-09
4.53500000000004,14.9224134221058,0.164204638177921,0.166035407942244,0.164662178090303,14.4275111978953,6.42920367133082,-1.88194526629104E-09
4.53750000000004,14.9220110872918,0.164216012479299,0.166047408207325,0.164701435875709,14.4270462307294,6.429203671322,-1.88155091507269E-09
4.54000000000004,14.9216018434807,0.164227419754007,0.166059403545929,0.164733788382316,14.4265812317985,6.42920367132239,-1.88244353438449E-09
4.54250000000004,14.9211993264611,0.164238837150862,0.166071447398482,0.164772790989657,14.4261162509221,6.4292036713215,-1.89324556032489E-09
4.54500000000004,14.9207900769469,0.164250299057981,0.166083462754134,0.164805089221391,14.4256512259134,6.4292036713107,-1.90515514475464E-09
4.54750000000004,14.9203873450675,0.164261761202097,0.166095544567941,0.164843808505351,14.4251862307921,6.42920367129879,-1.91405469252004E-09
4.55000000000004,14.9199781412471,0.164273252107321,0.166107613459535,0.164876081655381,14.4247211940249,6.42920367128989,-1.92197013859641E-09
4.55250000000004,14.9195751502238,0.16428475126646,0.16611973917147,0.164914472624981,14.4242561871609,6.42920367128198,-1.93444993357161E-09
4.55500000000004,14.9191660149447,0.164296278398806,0.166131851522664,0.164946745371878,14.4237911396513,6.4292036712695,-1.94468263714498E-09
4.55750000000004,14.9187627455662,0.164307811303843,0.166144021544797,0.164984790633724,14.4233261220838,6.42920367125926,-1.94405114228857E-09
4.56000000000004,14.9183536847945,0.164319373468924,0.166156175715367,0.165017070733143,14.4228610648771,6.42920367125989,-1.94626004201837E-09
4.56250000000004,14.9179501243631,0.164330938668048,0.166168388693347,0.165054759342361,14.4223960376593,6.42920367125769,-1.93889881927589E-09
4.56500000000004,14.9175411383357,0.164342533938882,0.166180583823122,0.165087048792774,14.421930971781,6.42920367126505,-1.94079419202353E-09
4.56750000000004,14.9171372783979,0.164354130029373,0.166192838398264,0.165124374015097,14.4214659359552,6.42920367126315,-1.93598825859453E-09
4.57000000000004,14.916728364852,0.16436575682572,0.166205073326131,0.165156672263393,14.4210008624367,6.42920367126796,-1.93906402046196E-09
4.57250000000004,14.9163241990329,0.164377382659693,0.166217367930754,0.165193629387979,14.4205358190545,6.42920367126488,-1.94102245387739E-09
4.57500000000004,14.9159153535947,0.164389039418655,0.166229641528324,0.165225933713816,14.4200707389339,6.42920367126292,-1.93437177387068E-09
4.57750000000004,14.9155108770064,0.16440069351469,0.166241974975036,0.165262519453698,14.4196056890629,6.42920367126957,-1.92574045598803E-09
4.58000000000004,14.9151020940624,0.164412378719209,0.166254286116825,0.165294825819489,14.4191406034069,6.42920367127821,-1.92196480952589E-09
4.58250000000004,14.9146973029401,0.164424059777388,0.166266657086261,0.165331037976098,14.4186755481004,6.42920367128198,-1.92109617103142E-09
4.58500000000004,14.9142885759619,0.16443577205868,0.166279004552796,0.165363341404887,14.4182104579455,6.42920367128285,-1.91793247950045E-09
4.58750000000004,14.9138834675839,0.164447478746567,0.166291411811268,0.165399178751685,14.4177453982744,6.42920367128601,-1.9140031781717E-09
4.59000000000004,14.9134747892974,0.164459216645,0.166303794527917,0.165431473434163,14.4172803046904,6.42920367128994,-1.91226412482592E-09
4.59250000000004,14.9130693616399,0.164470947616721,0.166316236910419,0.165466935385691,14.416815241727,6.42920367129168,-1.91467997012751E-09
4.59500000000004,14.9126607243079,0.164482709719788,0.166328653812632,0.165499215009464,14.4163501457661,6.42920367128927,-1.92143989607985E-09
4.59750000000004,14.9122549759775,0.164494463637071,0.166341130206652,0.16553430155327,14.4158850805805,6.42920367128251,-1.92771665297187E-09
4.60000000000005,14.9118463715714,0.16450624845955,0.166353580361284,0.165566559441225,14.4154199833094,6.42920367127623,-1.93517557534051E-09
4.60250000000005,14.9114403018966,0.164518023919909,0.16636608978154,0.165601271203337,14.4149549169918,6.42920367126877,-1.94128269015437E-09
4.60500000000005,14.9110317222331,0.164529829942199,0.166378572353139,0.165633500455122,14.4144898194826,6.42920367126266,-6.42920367320395


==> Figures/Bubble_rise_benchmarks/Re35We10/Hysing_Re35We10.csv <==
x, y, phi
0.3168149542785063,2.0785519086711455,1.0
0.3152413713079379,2.0518417381836676,1.0
0.3152413713079379,2.0329892975459849,1.0
0.3199621202196429,2.0110024222209733,1.0
0.3220602308470673,2.1036969836905937,1.0
0.3278300350724844,1.9890206393974841,1.0
0.3278300350724844,2.1233442789409716,1.0
0.3356979499253259,2.1445660059121714,1.0
0.3404186988370308,1.9686175320460864,1.0
0.3451394477487357,2.1650047607742295,1.0
0.3545809455721456,1.9501022150092182,1.0
0.3545809455721456,2.1838724789164807,1.0
0.3655960263661238,2.2019572249495898,1.0
0.3718903582483970,1.9335819703189614,1.0
0.3781846901306702,2.2235793498530256,1.0
0.3907733538952167,1.9194731948498369,1.0
0.3923469368657850,2.2430045695994933,1.0
0.4065091836008998,2.2632938595418550,1.0
0.4096563495420364,1.9087683322736273,1.0
0.4206714303360146,2.2813836980764872,1.0
0.4285393451888562,1.8991108275106221,1.0
0.4364072600416977,2.2990047718459383,1.0
0.4474223408356759,1.8915480383740262,1.0
0.4521430897473808,2.3169400529593509,1.0
0.4663053364824955,1.8837234097841291,1.0
0.4694525024236321,2.3348778803235253,1.0
0.4851883321293152,1.8774698179140388,1.0
0.4883354980704518,2.3537608759703450,1.0
0.5040713277761349,1.8714780654972496,1.0
0.5072184937172716,2.3705491559907554,1.0
0.5229543234229547,1.8673191892535688,1.0
0.5261014893640913,2.3868137571045636,1.0
0.5418373190697744,1.8623747946499840,1.0
0.5449844850109110,2.4025546793117698,1.0
0.5607203147165941,1.8595251156728088,1.0
0.5638674806577307,2.4169864042524698,1.0
0.5796033103634138,1.8561517577890312,1.0
0.5827504763045505,2.4314181291931702,1.0
0.5984863060102336,1.8530402393585548,1.0
0.6016334719513702,2.4437551385074610,1.0
0.6173693016570533,1.8507142392879814,1.0
0.6205164675981899,2.4560921478217521,1.0
0.6362522973038729,1.8478645603108064,1.0
0.6393994632450095,2.4679054782294410,1.0
0.6551352929506926,1.8450148813336309,1.0
0.6582824588918292,2.4784096113706240,1.0
0.6740182885975123,1.8432125601696603,1.0
0.6771654545386490,2.4881282261519035,1.0
0.6929012842443321,1.8419339179122916,1.0
0.6960484501854687,2.4978468409331835,1.0
0.7117842798911518,1.8403934362016221,1.0
0.7149314458322884,2.5075654557144631,1.0
0.7306672755379715,1.8388529544909524,1.0
0.7338144414791081,2.5151893548693334,1.0
0.7495502711847912,1.8375743122335839,1.0
0.7526974371259278,2.5225514145709025,1.0
0.7684332668316108,1.8360338305229145,1.0
0.7715804327727475,2.5296516348191709,1.0
0.7873162624784306,1.8358025460787504,1.0
0.7904634284195672,2.5362281761608370,1.0
0.8061992581252503,1.8347857432746830,1.0
0.8093464240663869,2.5412336807826956,1.0
0.8250822537720700,1.8342926193772180,1.0
0.8282294197132066,2.5467628643111571,1.0
0.8439652494188897,1.8327521376665485,1.0
0.8471124153600263,2.5507210111198115,1.0
0.8628482450657095,1.8327826926756858,1.0
0.8659954110068461,2.5562501946482730,1.0
0.8817312407125292,1.8328132476848231,1.0
0.8848784066536658,2.5591609836437228,1.0
0.9006142363593489,1.8320582843340567,1.0
0.9037614023004854,2.5620717726391726,1.0
0.9194972320061685,1.8313033209832905,1.0
0.9226443979473051,2.5649825616346225,1.0
0.9383802276529882,1.8310720365391266,1.0
0.9415273935941249,2.5660604744569642,1.0
0.9572632232998080,1.8313644310015651,1.0
0.9604103892409446,2.5676620661859082,1.0
0.9761462189466277,1.8313949860107024,1.0
0.9792933848877643,2.5682163001016480,1.0
0.9950292145934474,1.8314255410198395,1.0
0.9981763805345840,2.5682468551107851,1.0
1.0139122102402671,1.8314560960289767,1.0
1.0170593761814037,2.5682774101199222,1.0
1.0327952058870866,1.8314866510381140,1.0
1.0359423718282232,2.5680461256757585,1.0
1.0516782015339063,1.8315172060472513,1.0
1.0548253674750430,2.5665056439650886,1.0
1.0705611971807261,1.8312859216030875,1.0
1.0737083631218627,2.5652270017077203,1.0
1.0894441928275458,1.8315783160655257,1.0
1.0925913587686824,2.5623773227305451,1.0
1.1083271884743655,1.8331799077944699,1.0
1.1114743544155021,2.5600513226599717,1.0
1.1272101841211852,1.8332104628036072,1.0
1.1303573500623219,2.5572016436827965,1.0
1.1460931797680050,1.8332410178127445,1.0
1.1492403457091416,2.5527809279858142,1.0
1.1649761754148247,1.8340570911817851,1.0
1.1681233413559613,2.5478365333822297,1.0
1.1838591710616444,1.8351350040041270,1.0
1.1870063370027810,2.5428921387786452,1.0
1.2027421667084641,1.8359510773731675,1.0
1.2058893326496007,2.5379477441750606,1.0
1.2216251623552838,1.8365053112889071,1.0
1.2247723282964205,2.5314323128516696,1.0
1.2405081580021033,1.8375832241112489,1.0
1.2436553239432400,2.5246550420749769,1.0
1.2593911536489231,1.8391848158401931,1.0
1.2625383195900597,2.5173540923916820,1.0
1.2782741492957428,1.8397390497559327,1.0
1.2814213152368794,2.5097913032550863,1.0
1.2971571449425625,1.8429116782046835,1.0
1.3003043108836991,2.5003956379453820,1.0
1.3160401405893822,1.8429422332138208,1.0
1.3191873065305189,2.4907381331823770,1.0
1.3349231362362020,1.8458530222092708,1.0
1.3380703021773386,2.4813424678726732,1.0
1.3538061318830217,1.8474546139382149,1.0
1.3569532978241583,2.4708994447497643,1.0
1.3726891275298414,1.8503654029336647,1.0
1.3758362934709780,2.4591472243603500,1.0
1.3915721231766611,1.8530143524758134,1.0
1.3947192891177977,2.4471331645176346,1.0
1.4104551188234808,1.8556633020179620,1.0
1.4136022847646175,2.4351191046749192,1.0
1.4293381144703006,1.8593596093733153,1.0
1.4324852804114372,2.4207484897524938,1.0
1.4482211101171203,1.8622703983687652,1.0
1.4513682760582569,2.4063778748300679,1.0
1.4671041057639400,1.8667522240840220,1.0
1.4702512717050766,2.3909599020944374,1.0
1.4859871014107597,1.8704485314393753,1.0
1.4891342673518964,2.3747564109989039,1.0
1.5048700970575795,1.8759777149678367,1.0
1.5080172629987159,2.3585529199033699,1.0
1.5237530927043990,1.8822924168562012,1.0
1.5269002586455356,2.3397310342748248,1.0
1.5426360883512187,1.8893926371044696,1.0
1.5442096713217870,2.3218492244274023,1.0
1.5615190839980384,2.3020821705162113,1.0
1.5615190839980384,1.8970165362593399,1.0
1.5788284966742898,2.2832577386369048,1.0
1.5804020796448581,1.9054259537741136,1.0
1.5929907434094046,2.2652137326159787,1.0
1.5992850752916778,1.9159300869152966,1.0
1.6071529901445194,2.2449702751873231,1.0
1.6181680709384976,1.9282670962295878,1.0
1.6213152368796342,2.2251981287746094,1.0
1.6339039006441807,2.2040095030633085,1.0
1.6370510665853173,1.9440080184367938,1.0
1.6449189814381588,2.1859604045408592,1.0
1.6527868962910004,1.9621004032221872,1.0
1.6543604792615687,2.1671232414077455,1.0
1.6638019770849786,2.1467150415548248,1.0
1.6653755600555469,1.9801876955060578,1.0
1.6716698919378201,2.1255187770912389,1.0
1.6763906408495250,2.0018072741587325,1.0
1.6779642238200934,2.1058910030966991,1.0
1.6826849727317983,2.0844278066782893,1.0
1.6816359174180859,2.0236793560119160,1.0
1.6842585557023666,2.0634831966649592,1.0
1.6842585557023666,2.0446307560272770,1.0


==> Figures/Bubble_rise_benchmarks/Re35We10/Hysing_centroid_Re35We10.csv <==
time,centroid
0.011707485702443,1.00042575366378
0.037922872830014,1.00105364768585
0.064136610361115,1.00152692476879
0.090360245471045,1.00292790348651
0.116580581388032,1.00401964832596
0.142809165287377,1.00588447786106
0.169042697976137,1.00821315821355
0.195276230664897,1.01054183856604
0.221514712143072,1.01333436973592
0.247754843217719,1.01628151784492
0.273998273485309,1.01953789983219
0.300248302138785,1.02341274957597
0.326499980388733,1.02744221625888
0.352751658638682,1.03147168294179
0.379006636081573,1.03581038350295
0.405269861506823,1.04092216875977
0.431528138142658,1.04557010319919
0.457794662760852,1.05099112233426
0.484064486571988,1.05672137534759
0.510334310383125,1.06245162836092
0.536604134194261,1.06818188137425
0.562878906794813,1.07437598520497
0.589160277781251,1.0811885567922
0.615438349574746,1.08769189450118
0.641718070964712,1.09434984914928
0.668002741144093,1.10147165461477
0.694290710516418,1.10890269395852
0.720578679888743,1.11633373330227
0.746866649261068,1.12376477264602
0.773157917826336,1.13150504586803
0.799450835988076,1.13939993602917
0.825743754149815,1.1472948261903
0.852038321908027,1.15534433329057
0.878337838455653,1.16385769120822
0.904635705406808,1.17221643218675
0.930935221954434,1.1807297901044
0.957234738502061,1.18924314802206
0.983532605453215,1.19760188900058
1.00983872038673,1.20673371467475
1.03613988653083,1.21540168953153
1.0624427022714,1.22422428132744
1.08874386841549,1.23289225618423
1.11504998334901,1.2420240818584
1.14135279908958,1.25084667365431
1.16765726442662,1.25982388238935
1.19396337936013,1.26895570806352
1.22026784469717,1.27793291679856
1.24657231003421,1.2869101255336
1.27287677537125,1.29588733426864
1.29918289030477,1.30501915994281
1.32549065483475,1.31430560255611
1.35179182097885,1.32297357741289
1.37809958550884,1.33226002002619
1.40440405084588,1.34123722876123
1.43070851618292,1.35021443749628
1.45701463111643,1.35934626317045
1.48331909645347,1.36832347190549
1.50962356179051,1.37730068064053
1.53592637753108,1.38612327243644
1.56223084286812,1.39510048117148
1.58853200901222,1.40376845602826
1.61483812394574,1.41290028170243
1.64114093968631,1.42172287349834
1.6674421058304,1.43039084835513
1.69374492157097,1.43921344015104
1.72004608771507,1.44788141500782
1.74634890345564,1.45670400680373
1.7726467704068,1.46506274778226
1.79894958614737,1.47388533957817
1.82525075229146,1.48255331443495
1.85155026883909,1.49106667235261
1.87784978538672,1.49958003027026
1.9041460027414,1.50778415430965
1.9304471688855,1.51645212916644
1.95674668543312,1.52496548708409
1.98304455238428,1.53332422806262
2.00934241933543,1.54168296904114
2.03564028628659,1.55004171001966
2.06193320444833,1.5579366001808
2.08823107139948,1.56629534115933
2.11452728875416,1.57449946519872
2.14082185651238,1.58254897229899
2.16711807386706,1.59075309633838
2.19341264162527,1.59880260343865
2.21970885897995,1.60700672747804
2.24600507633464,1.61521085151744
2.27229799449638,1.62310574167858
2.29858926306164,1.63084601490058
2.32488218122338,1.63874090506172
2.3511767489816,1.64679041216199
2.37746636795039,1.65437606844487
2.40375928611213,1.662270958606
2.43005385387034,1.67032046570627
2.45634512243561,1.67806073892828
2.48263639100088,1.68580101215029
2.50892600996968,1.69338666843316
2.53521562893847,1.70097232471604
2.56150689750374,1.70871259793805
2.58779651647254,1.71629825422093
2.61408448584486,1.72372929356468
2.64037905360307,1.73177880066495
2.6666670229754,1.7392098400087
2.69295334275125,1.74648626241332
2.71924296172005,1.7540719186962
2.74553093109237,1.76150295803995
2.7718189004647,1.7689339973837
2.79810686983702,1.77636503672745
2.82439483920935,1.7837960760712
2.85068280858167,1.79122711541495
2.876970777954,1.79865815475869
2.90325874732632,1.80608919410244
2.92954671669864,1.81352023344619
2.95583138687803,1.82064203891169
2.98211605705741,1.82776384437718
3.00840402642973,1.83519488372093
3.03469199580206,1.84262592306468
3.06097996517438,1.85005696240843
3.08726463535376,1.85717876787392
3.11354930553315,1.86430057333941
3.139835625309,1.87157699574403
3.16611864589191,1.87854418427039
3.19240661526423,1.88597522361414
3.21869458463656,1.89340626295789
3.24497760521947,1.90037345148426
3.27126392499532,1.90764987388888
3.2975485951747,1.91477167935437
3.32383326535408,1.92189348481986
3.35011958512994,1.92916990722448
3.37640755450226,1.93660094656823
3.40269057508517,1.94356813509459
3.42897524526455,1.95068994056008
3.45525991544393,1.95781174602557
3.48154788481626,1.96524278536932
3.50783420459211,1.97251920777395
3.53411722517502,1.97948639630031
3.5604018953544,1.9866082017658
3.58668656553378,1.99373000723129
3.61297453490611,2.00116104657504
3.63925755548902,2.0081282351014
3.66554387526487,2.01540465750602
3.69183019504072,2.02268107991064
3.71811321562363,2.02964826843701
3.74440118499596,2.03707930778076
3.77068420557887,2.04404649630712
3.79697052535472,2.05132291871174
3.82325849472705,2.05875395805549
3.84954316490643,2.06587576352098
3.87582783508581,2.07299756898647
3.90211580445813,2.08042860833022
3.92840047463752,2.08755041379571
3.9546851448169,2.0946722192612
3.98097146459275,2.10194864166583
4.00725613477213,2.10907044713132
4.03354245454799,2.11634686953594
4.05983042392031,2.12377790887969
4.08611344450322,2.13074509740605
4.11239976427907,2.13802151981067
4.1386877336514,2.14545255915442
4.16497240383078,2.15257436461991
4.19125872360663,2.15985078702453
4.21315216797846,2.16480638429796


==> Figures/Bubble_rise_benchmarks/Re35We10/Yuan_centroid_Re35We10.csv <==
time,centroid
0.083624763241307,1.00058760462653
0.137114036272731,1.00455599335062
0.235184429754982,1.01399453724273
0.279774863486082,1.02245984334637
0.419489589706583,1.04835215949582
0.550320222653859,1.08348371533954
0.672241150807159,1.1196178458046
0.797150865821226,1.16149128523755
0.916118708021471,1.20336751865458
1.03806136716207,1.24649033463608
1.15526015177457,1.29271037510499
1.18976678651201,1.30677137939473
1.28791106535109,1.33997145404275
1.32360576420863,1.35393206117115
1.35036592285813,1.36090817375923
1.43662474863485,1.39356472537055
1.4693346963864,1.40308392226982
1.54964062863431,1.43219900592474
1.58532523810488,1.44291486620622
1.60912144530767,1.45213873898805
1.68644805919643,1.47855958379296
1.72213344477369,1.48952503998574
1.75484541040263,1.4996931862544
1.81730740809121,1.52292618835485
1.85298968924171,1.53289326090242
1.88570538018277,1.54425946754532
1.96005671146715,1.56928397223898
1.99573899261765,1.57925104478655
2.02547862484765,1.58897131540691
2.09091217982848,1.61240259724436
2.12659135655223,1.62137128614673
2.1563290485155,1.63046756698883
2.22770331215013,1.65352166097524
2.26338714551401,1.66398792534542
2.29907097887789,1.6744541897156
2.33178356539219,1.68482201271329
2.4061325683565,1.70909772967305
2.44181407340032,1.71881520630932
2.47749635455082,1.72878227885689
2.56671137070735,1.75669511116144
2.60239287575117,1.76641258779772
2.63807826132843,1.77737804399049
2.6618690357844,1.78485474539322
2.75107939530079,1.81127000222996
2.78676633309143,1.82273465024534
2.88786897540906,1.85188987413824
2.92355746541307,1.86385371397623
2.95924052267027,1.8740703824351
2.99551776720884,1.88428677149557
3.03239183779154,1.89535150725605
3.07223894026922,1.90708875498501
3.10295607887447,1.91269022740487
3.1418191556807,1.92644966767939
3.18345696912275,1.94080683428179
3.2209180868053,1.94957500825989
3.25659959184911,1.95929248489616
3.29525824215335,1.9710053318308
3.32945893563385,1.9822210824309
3.36365212674968,1.99102407255509
3.39933337309126,2.00065835055426
3.43502263920197,2.01287178630355
3.47070103981903,2.02159087929462
3.50638642539629,2.03255633548739
3.54206870654679,2.04252340803497
3.57775331601737,2.05323926831645
3.61343404495449,2.06270714904142
3.64911554999831,2.07242462567769
3.68480093557557,2.08339008187047
3.72048399283276,2.09360675032934
3.75616705008996,2.10382341878822
3.79184855513377,2.11354089542449
3.82753238849765,2.12400715979467
3.86321622186154,2.13447342416484
3.89890005522542,2.14493968853502
3.9345838885893,2.1554059529052
3.97026849805987,2.16612181318667
4.00595077921038,2.17608888573425
4.04163461257426,2.18655515010442
4.07731922204483,2.1972710103859
4.11300150319534,2.20723808293348
4.14868611266591,2.21795394321495
4.18436839381641,2.22792101576253
4.20517969469189,2.23265355913297


==> Figures/Bubble_rise_benchmarks/Re35We10/bubbleShape.csv <==
phi,x,y,z
0,0.7900000214576721,1.846650004386902,0
0,0.7897679805755615,1.846670031547546,0
0,0.7933329939842224,1.846459984779358,0
0,0.7966669797897339,1.846279978752136,0
1.387779938834303e-17,0.800000011920929,1.846099972724915,0
0,0.8033329844474792,1.845929980278015,0
0,0.7699999809265137,1.847820043563843,0
-1.387779938834303e-17,0.7666670083999634,1.848019957542419,0
-1.387779938834303e-17,0.7733330130577087,1.847630023956299,0
1.387779938834303e-17,0.7766669988632202,1.847429990768433,0
-1.387779938834303e-17,0.7799999713897705,1.847239971160889,0
0,0.7833330035209656,1.847040057182312,0
2.081669990969516e-17,0.7866669893264771,1.846850037574768,0
0,0.6600000262260437,1.856379985809326,0
8.673620481811333e-19,0.6572859883308411,1.856670022010803,0
0,0.663332998752594,1.85605001449585,0
1.387779938834303e-17,0.6666669845581055,1.855730056762695,0
-1.734719960459204e-18,0.6266670227050781,1.859899997711182,0
-1.734719960459204e-18,0.6258000135421753,1.860000014305115,0
0,0.6299999952316284,1.859509944915771,0
1.387779938834303e-17,0.6333330273628235,1.859140038490295,0
0,0.636667013168335,1.858780026435852,0
1.387779938834303e-17,0.6399999856948853,1.858440041542053,0
-1.387779938834303e-17,0.6433330178260803,1.858100056648254,0
0,0.6466670036315918,1.857759952545166,0
0,0.6499999761581421,1.857419967651367,0
-2.081669990969516e-17,0.6533330082893372,1.857079982757568,0
-5.204170014340115e-18,0.6566669940948486,1.856729984283447,0
1.387779938834303e-17,0.6100000143051147,1.861840009689331,0
0,0.6066669821739197,1.862239956855774,0
-1.387779938834303e-17,0.613332986831665,1.861449956893921,0
1.387779938834303e-17,0.6166669726371765,1.861070036888123,0
0,0.6200000047683716,1.860689997673035,0
-6.938890181594472e-18,0.6233329772949219,1.860290050506592,0
0,0.5333330035209656,1.872920036315918,0
3.469449847085758e-18,0.5310779809951782,1.873329997062683,0
-1.387779938834303e-17,0.5366669893264771,1.872349977493286,0
0,0.5400000214576721,1.871799945831299,0
-2.775559877668606e-17,0.5433329939842224,1.871269941329956,0
-1.387779938834303e-17,0.5266669988632202,1.874130010604858,0
1.387779938834303e-17,0.5233330130577087,1.874719977378845,0
3.469449847085758e-18,0.5299999713897705,1.873530030250549,0
2.775559877668606e-17,0.9733330011367798,1.841120004653931,0
-2.775559877668606e-17,0.9700000286102295,1.841140031814575,0
-2.775559877668606e-17,0.9766669869422913,1.841099977493286,0
0,0.9800000190734863,1.841079950332642,0
0,0.9833329916000366,1.841070055961609,0
1.387779938834303e-17,0.9866669774055481,1.841050028800964,0
0,0.9900000095367432,1.841040015220642,0
-1.387779938834303e-17,0.9933329820632935,1.841040015220642,0
0,0.9966670274734497,1.84103000164032,0
1.387779938834303e-17,1,1.84103000164032,0
0,1.003329992294312,1.84103000164032,0
-1.387779938834303e-17,1.006669998168945,1.841040015220642,0
0,1.009999990463257,1.841040015220642,0
1.387779938834303e-17,1.013329982757568,1.841050028800964,0
0,1.016669988632202,1.841070055961609,0
0,1.019999980926514,1.841079950332642,0
-2.775559877668606e-17,1.023329973220825,1.841099977493286,0
-1.387779938834303e-17,1.026669979095459,1.841120004653931,0
-2.775559877668606e-17,1.029999971389771,1.841140031814575,0
-1.387779938834303e-17,1.033329963684082,1.841169953346252,0
2.775559877668606e-17,1.036669969558716,1.841199994087219,0
-1.387779938834303e-17,1.039999961853027,1.841230034828186,0
-1.387779938834303e-17,1.043329954147339,1.841259956359863,0
-6.938890181594472e-18,0.6966670155525208,1.853060007095337,0
1.734719960459204e-18,0.6935700178146362,1.853330016136169,0
0,0.699999988079071,1.85276997089386,0
0,0.7033330202102661,1.852499961853027,0
1.387779938834303e-17,0.7066670060157776,1.852229952812195,0
0,0.7099999785423279,1.851969957351685,0
0,0.7133330106735229,1.851719975471497,0
1.387779938834303e-17,0.7166669964790344,1.851469993591309,0
-1.387779938834303e-17,0.6899999976158142,1.853649973869324,0
-1.387779938834303e-17,0.6866670250892639,1.853950023651123,0
1.647989949155927e-17,0.6933330297470093,1.853350043296814,0
0,1.203330039978027,1.846279978752136,0
1.387779938834303e-17,1.200000047683716,1.846099972724915,0
-3.469449847085758e-18,1.206670045852661,1.846459984779358,0
2.168399950574005e-19,1.210000038146973,1.846650004386902,0
-2.168399950574005e-19,1.210229992866516,1.846670031547546,0
-2.775559877668606e-17,1.220000028610229,1.847239971160889,0
-1.387779938834303e-17,1.216670036315918,1.847040057182312,0
0,1.223330020904541,1.847429990768433,0
1.387779938834303e-17,1.226670026779175,1.847630023956299,0
-2.775559877668606e-17,1.230000019073486,1.847820043563843,0
2.775559877668606e-17,1.233330011367798,1.848019957542419,0
0,1.236670017242432,1.848219990730286,0
-1.387779938834303e-17,1.240000009536743,1.848420023918152,0
2.775559877668606e-17,1.243330001831055,1.848629951477051,0
0,1.246670007705688,1.848839998245239,0
-1.387779938834303e-17,1.25,1.849050045013428,0
-1.387779938834303e-17,1.253329992294312,1.849269986152649,0
0,0.7366669774055481,1.849990010261536,0
0,0.7364799976348877,1.850000023841858,0
0,0.7400000095367432,1.849740028381348,0
-6.938890181594472e-18,0.7433329820632935,1.849499940872192,0
-1.387779938834303e-17,0.7466670274734497,1.849269986152649,0
0,0.75,1.849050045013428,0
0,0.7533329725265503,1.848839998245239,0
2.775559877668606e-17,0.7566670179367065,1.848629951477051,0
1.387779938834303e-17,0.7599999904632568,1.848420023918152,0
1.387779938834303e-17,0.7633330225944519,1.848219990730286,0
0,0.7200000286102295,1.851220011711121,0
1.387779938834303e-17,0.7233330011367798,1.850980043411255,0
-1.387779938834303e-17,0.7266669869422913,1.850729942321777,0
-2.081669990969516e-17,0.7300000190734863,1.850479960441589,0
2.081669990969516e-17,0.7333329916000366,1.850239992141724,0
1.387779938834303e-17,1.283329963684082,1.851469993591309,0
1.387779938834303e-17,1.279999971389771,1.851220011711121,0
0,1.286669969558716,1.851719975471497,0
-2.775559877668606e-17,1.289999961853027,1.851969957351685,0
-2.775559877668606e-17,1.293329954147339,1.852229952812195,0
1.387779938834303e-17,1.296669960021973,1.852499961853027,0
1.387779938834303e-17,1.299999952316284,1.85276997089386,0
0,1.303329944610596,1.853060007095337,0
-1.734719960459204e-18,1.306429982185364,1.853330016136169,0
-5.204170014340115e-18,1.306669950485229,1.853350043296814,0
6.938890181594472e-18,1.309999942779541,1.853649973869324,0
-1.387779938834303e-17,1.313330054283142,1.853950023651123,0
-1.387779938834303e-17,1.316669940948486,1.854239940643311,0
0,1.320000052452087,1.85453999042511,0
1.387779938834303e-17,1.323330044746399,1.854830026626587,0
0,1.326670050621033,1.855129957199097,0
0,1.330000042915344,1.855430006980896,0
-1.387779938834303e-17,1.333330035209656,1.855730056762695,0
0,1.33667004108429,1.85605001449585,0
0,1.340000033378601,1.856379985809326,0
-1.734719960459204e-18,1.342710018157959,1.856670022010803,0
2.081669990969516e-17,1.343330025672913,1.856729984283447,0
0,0.8666669726371765,1.843260049819946,0
8.673620481811333e-19,0.8646910190582275,1.843330025672913,0
0,0.8700000047683716,1.843140006065369,0
0,0.8733329772949219,1.843029975891113,0
0,0.8766670227050781,1.842919945716858,0
-6.938890181594472e-18,0.8799999952316284,1.842810034751892,0
0,0.8833330273628235,1.842710018157959,0
0,0.886667013168335,1.842620015144348,0
0,0.8899999856948853,1.842519998550415,0
0,0.8933330178260803,1.842429995536804,0
-1.387779938834303e-17,0.8966670036315918,1.842339992523193,0
1.387779938834303e-17,0.8999999761581421,1.842260003089905,0
1.387779938834303e-17,0.9033330082893372,1.842180013656616,0
-1.387779938834303e-17,0.9066669940948486,1.842100024223328,0
0,0.9100000262260437,1.842020034790039,0
0,0.913332998752594,1.841950058937073,0
0,0.9166669845581055,1.841879963874817,0
0,0.9200000166893005,1.841820001602173,0
1.040830032401083e-17,0.8600000143051147,1.843510031700134,0
-2.081669990969516e-17,0.8566669821739197,1.843629956245422,0
9.540979945053052e-18,0.863332986831665,1.843379974365234,0
0,0.8066669702529907,1.845759987831116,0
1.387779938834303e-17,0.8100000023841858,1.845600008964539,0
1.387779938834303e-17,0.8133329749107361,1.845440030097961,0
0,0.8166670203208923,1.845280051231384,0
0,0.8199999928474426,1.84512996673584,0
1.387779938834303e-17,0.8233330249786377,1.844990015029907,0
0,0.8266670107841492,1.844840049743652,0
1.387779938834303e-17,0.8299999833106995,1.84469997882843,0
2.775559877668606e-17,0.8333330154418945,1.844560027122498,0
0,0.836667001247406,1.844419956207275,0
-1.387779938834303e-17,0.8399999737739563,1.844290018081665,0
0,0.8433330059051514,1.844149947166443,0
-2.775559877668606e-17,0.8466669917106628,1.844020009040833,0
1.387779938834303e-17,0.8500000238418579,1.843889951705933,0
-2.081669990969516e-17,0.8533329963684082,1.843760013580322,0
-1.387779938834303e-17,1.11667001247406,1.842710018157959,0
1.387779938834303e-17,1.113330006599426,1.842620015144348,0
0,1.120000004768372,1.842810034751892,0
-6.938890181594472e-18,1.123329997062683,1.842919945716858,0
0,1.126670002937317,1.843029975891113,0
3.469449847085758e-18,1.129999995231628,1.843140006065369,0
0,1.13332998752594,1.843260049819946,0
0,1.135310053825378,1.843330025672913,0
-1.561249970326269e-17,1.136669993400574,1.843379974365234,0
-2.428610053953447e-17,1.139999985694885,1.843510031700134,0
0,1.143329977989197,1.843629956245422,0
-1.387779938834303e-17,1.146669983863831,1.843760013580322,0
0,1.149999976158142,1.843889951705933,0
0,1.153329968452454,1.844020009040833,0
2.775559877668606e-17,1.156669974327087,1.844149947166443,0
2.775559877668606e-17,1.159999966621399,1.844290018081665,0
0,1.16332995891571,1.844419956207275,0
2.775559877668606e-17,1.166669964790344,1.844560027122498,0
-1.387779938834303e-17,1.169999957084656,1.84469997882843,0
-2.775559877668606e-17,1.173329949378967,1.844840049743652,0
1.387779938834303e-17,1.176669955253601,1.844990015029907,0
1.387779938834303e-17,1.179999947547913,1.84512996673584,0
1.387779938834303e-17,1.183330059051514,1.845280051231384,0
0,1.186669945716858,1.845440030097961,0
1.387779938834303e-17,1.190000057220459,1.845600008964539,0
-1.387779938834303e-17,1.193330049514771,1.845759987831116,0
0,1.196670055389404,1.845929980278015,0
1.734719960459204e-18,0.5133330225944519,1.876569986343384,0
0,0.5128819942474365,1.876670002937317,0
0,0.5166670083999634,1.875920057296753,0
0,0.5199999809265137,1.875309944152832,0
0,1.046669960021973,1.841300010681152,0
0,1.049999952316284,1.841339945793152,0
0,1.053329944610596,1.841380000114441,0
1.387779938834303e-17,1.056669950485229,1.841429948806763,0
2.775559877668606e-17,1.059999942779541,1.841470003128052,0
0,1.063330054283142,1.841519951820374,0
-2.775559877668606e-17,1.066669940948486,1.841580033302307,0
0,1.070000052452087,1.841629981994629,0
0,1.073330044746399,1.841689944267273,0
-1.387779938834303e-17,1.076670050621033,1.841750025749207,0
1.387779938834303e-17,1.080000042915344,1.841820001602173,0
0,1.083330035209656,1.841879963874817,0
1.387779938834303e-17,1.08667004108429,1.841950058937073,0
1.387779938834303e-17,1.090000033378601,1.842020034790039,0
1.387779938834303e-17,1.093330025672913,1.842100024223328,0
0,1.096670031547546,1.842180013656616,0
-1.387779938834303e-17,1.100000023841858,1.842260003089905,0
1.387779938834303e-17,1.103330016136169,1.842339992523193,0
1.387779938834303e-17,1.106670022010803,1.842429995536804,0
1.387779938834303e-17,1.110000014305115,1.842519998550415,0
-1.387779938834303e-17,1.346670031547546,1.857079982757568,0
0,1.350000023841858,1.857419967651367,0
1.387779938834303e-17,1.353330016136169,1.857759952545166,0
2.775559877668606e-17,1.356670022010803,1.858100056648254,0
1.387779938834303e-17,1.360000014305115,1.858440041542053,0
0,1.363330006599426,1.858780026435852,0
1.387779938834303e-17,1.36667001247406,1.859140038490295,0
0,1.370000004768372,1.859509944915771,0
-1.734719960459204e-18,1.373329997062683,1.859899997711182,0
0,1.374199986457825,1.860000014305115,0
2.081669990969516e-17,1.376670002937317,1.860290050506592,0
2.775559877668606e-17,1.379999995231628,1.860689997673035,0
1.387779938834303e-17,1.38332998752594,1.861070036888123,0
-1.387779938834303e-17,1.386669993400574,1.861449956893921,0
0,1.389999985694885,1.861840009689331,0
0,1.393329977989197,1.862239956855774,0
0,1.396669983863831,1.862640023231506,0
0,1.399999976158142,1.863070011138916,0
-1.734719960459204e-18,1.401950001716614,1.863330006599426,0
1.387779938834303e-17,1.403329968452454,1.86352002620697,0
0,1.406669974327087,1.863960027694702,0
0,1.466670036315918,1.872920036315918,0
-1.387779938834303e-17,1.463330030441284,1.872349977493286,0
3.469449847085758e-18,1.468919992446899,1.873329997062683,0
1.040830032401083e-17,1.470000028610229,1.873530030250549,0
1.387779938834303e-17,1.473330020904541,1.874130010604858,0
1.387779938834303e-17,1.476670026779175,1.874719977378845,0
-1.387779938834303e-17,1.480000019073486,1.875309944152832,0
0,1.483330011367798,1.875920057296753,0
-1.734719960459204e-18,1.486670017242432,1.876569986343384,0
0,1.487120032310486,1.876670002937317,0
0,1.490000009536743,1.877249956130981,0
0,1.493330001831055,1.87788999080658,0
0,1.496670007705688,1.8785400390625,0
1.387779938834303e-17,1.5,1.879209995269775,0
1.734719960459204e-18,1.503329992294312,1.87992000579834,0
0,1.503700017929077,1.879999995231628,0
1.387779938834303e-17,1.506669998168945,1.880650043487549,0
2.775559877668606e-17,1.509999990463257,1.881360054016113,0
1.387779938834303e-17,1.513329982757568,1.882069945335388,0
0,1.516669988632202,1.882809996604919,0
0,1.518849968910217,1.88332998752594,0
-1.387779938834303e-17,1.519999980926514,1.883610010147095,0
1.387779938834303e-17,1.523329973220825,1.884389996528625,0
0,1.526669979095459,1.885159969329834,0
-1.387779938834303e-17,1.529999971389771,1.885959982872009,0
-1.387779938834303e-17,0.9233329892158508,1.841750025749207,0
-1.387779938834303e-17,0.9266669750213623,1.841689944267273,0
1.387779938834303e-17,0.9300000071525574,1.841629981994629,0
1.387779938834303e-17,0.9333329796791077,1.841580033302307,0
-1.387779938834303e-17,0.9366670250892639,1.841519951820374,0
1.387779938834303e-17,0.9399999976158142,1.841470003128052,0
-1.387779938834303e-17,0.9433330297470093,1.841429948806763,0
2.775559877668606e-17,0.9466670155525208,1.841380000114441,0
0,0.949999988079071,1.841339945793152,0
0,0.9533330202102661,1.841300010681152,0
1.387779938834303e-17,0.9566670060157776,1.841259956359863,0
0,0.9599999785423279,1.841230034828186,0
2.775559877668606e-17,0.9633330106735229,1.841199994087219,0
-1.387779938834303e-17,0.9666669964790344,1.841169953346252,0
0,0.6000000238418579,1.863070011138916,0
1.734719960459204e-18,0.5980470180511475,1.863330006599426,0
0,0.6033329963684082,1.862640023231506,0
0,0.5733330249786377,1.866659998893738,0
-5.421009893075242e-20,0.5733159780502319,1.86667001247406,0
0,0.5766670107841492,1.866170048713684,0
1.387779938834303e-17,0.5799999833106995,1.865710020065308,0
1.387779938834303e-17,0.5833330154418945,1.865260004997253,0
0,0.586667001247406,1.864830017089844,0
1.387779938834303e-17,0.5899999737739563,1.864400029182434,0
-1.387779938834303e-17,0.5933330059051514,1.863960027694702,0
-3.469449847085758e-18,0.5966669917106628,1.86352002620697,0
6.938890181594472e-18,0.5533329844474792,1.869629979133606,0
-3.469449847085758e-18,0.5511249899864197,1.870000004768372,0
1.387779938834303e-17,0.5566669702529907,1.869109988212585,0
-1.387779938834303e-17,0.5600000023841858,1.868610024452209,0
-1.387779938834303e-17,0.5633329749107361,1.868129968643188,0
1.387779938834303e-17,0.5666670203208923,1.867650032043457,0
1.387779938834303e-17,0.5699999928474426,1.867159962654114,0
0,0.5466669797897339,1.870730042457581,0
6.938890181594472e-18,0.550000011920929,1.870190024375916,0
6.938890181594472e-18,0.4833329916000366,1.882809996604919,0
0,0.4811469912528992,1.88332998752594,0
0,0.4866670072078705,1.882069945335388,0
0,0.4900000095367432,1.881360054016113,0
1.387779938834303e-17,0.4933330118656158,1.880650043487549,0
1.387779938834303e-17,0.4699999988079071,1.885959982872009,0
-6.938890181594472e-18,0.4672349989414215,1.886669993400574,0
0,0.4733330011367798,1.885159969329834,0
-1.387779938834303e-17,0.4766669869422913,1.884389996528625,0
2.081669990969516e-17,0.4799999892711639,1.883610010147095,0
-1.387779938834303e-17,0.4566670060157776,1.889379978179932,0
-3.469449847085758e-18,0.4544390141963959,1.889999985694885,0
0,0.4600000083446503,1.88850998878479,0
0,0.4633330106735229,1.887670040130615,0
-6.938890181594472e-18,0.4666669964790344,1.886819958686829,0
0,0.4433329999446869,1.893110036849976,0
3.469449847085758e-18,0.4426270127296448,1.893329977989197,0
0,0.4466669857501984,1.892150044441223,0
-2.775559877668606e-17,0.449999988079071,1.89122998714447,0
-1.387779938834303e-17,0.4533329904079437,1.890310049057007,0
0,0.4333330094814301,1.896129965782166,0
0,0.4317150115966797,1.896669983863831,0
0,0.4366669952869415,1.895120024681091,0
-1.387779938834303e-17,0.4399999976158142,1.894129991531372,0
0,0.4233329892158508,1.899389982223511,0
6.938890181594472e-18,0.4215979874134064,1.899999976158142,0
0,0.4266670048236847,1.898300051689148,0
2.081669990969516e-17,0.4300000071525574,1.89723002910614,0
0,0.413332998752594,1.902899980545044,0
-6.938890181594472e-18,0.412202000617981,1.903329968452454,0
-1.387779938834303e-17,0.4166670143604279,1.901710033416748,0
1.387779938834303e-17,0.4199999868869781,1.900570034980774,0
0,0.4099999964237213,1.904170036315918,0
0,0.4066669940948486,1.905400037765503,0
1.387779938834303e-17,1.409999966621399,1.864400029182434,0
2.775559877668606e-17,1.41332995891571,1.864830017089844,0
-1.387779938834303e-17,1.416669964790344,1.865260004997253,0
0,1.419999957084656,1.865710020065308,0
0,1.423329949378967,1.866170048713684,0
0,1.426669955253601,1.866659998893738,0
0,1.426679968833923,1.86667001247406,0
-1.387779938834303e-17,1.429999947547913,1.867159962654114,0
0,1.433330059051514,1.867650032043457,0
-2.775559877668606e-17,1.436669945716858,1.868129968643188,0
-1.387779938834303e-17,1.440000057220459,1.868610024452209,0
0,1.443330049514771,1.869109988212585,0
-6.938890181594472e-18,1.446670055389404,1.869629979133606,0
-3.469449847085758e-18,1.448879957199097,1.870000004768372,0
-1.040830032401083e-17,1.450000047683716,1.870190024375916,0
0,1.453330039978027,1.870730042457581,0
-1.387779938834303e-17,1.456670045852661,1.871269941329956,0
0,1.460000038146973,1.871799945831299,0
-3.469449847085758e-18,1.53276002407074,1.886669993400574,0
2.081669990969516e-17,1.533329963684082,1.886819958686829,0
0,1.536669969558716,1.887670040130615,0
-1.387779938834303e-17,1.539999961853027,1.88850998878479,0
0,1.543329954147339,1.889379978179932,0
0,1.545560002326965,1.889999985694885,0
-2.081669990969516e-17,1.546669960021973,1.890310049057007,0
0,1.549999952316284,1.89122998714447,0
-1.387779938834303e-17,1.553329944610596,1.892150044441223,0
0,1.556669950485229,1.893110036849976,0
0,1.557369947433472,1.893329977989197,0
0,1.559999942779541,1.894129991531372,0
1.387779938834303e-17,1.563330054283142,1.895120024681091,0
0,1.566669940948486,1.896129965782166,0
-6.938890181594472e-18,1.568289995193481,1.896669983863831,0
-2.081669990969516e-17,1.570000052452087,1.89723002910614,0
-1.387779938834303e-17,1.573330044746399,1.898300051689148,0
1.387779938834303e-17,1.576670050621033,1.899389982223511,0
0,1.578400015830994,1.899999976158142,0
0,1.580000042915344,1.900570034980774,0
0,1.583330035209656,1.901710033416748,0
6.938890181594472e-18,1.58667004108429,1.902899980545044,0
0,1.587800025939941,1.903329968452454,0
-1.387779938834303e-17,1.590000033378601,1.904170036315918,0
0,1.593330025672913,1.905400037765503,0
7.806259777798695e-18,1.596539974212646,1.906669974327087,0
-6.938890181594472e-18,1.256669998168945,1.849499940872192,0
6.938890181594472e-18,1.259999990463257,1.849740028381348,0
2.168399950574005e-19,1.263329982757568,1.849990010261536,0
0,1.263520002365112,1.850000023841858,0
0,1.266669988632202,1.850239992141724,0
-6.938890181594472e-18,1.269999980926514,1.850479960441589,0
-1.387779938834303e-17,1.273329973220825,1.850729942321777,0
1.387779938834303e-17,1.276669979095459,1.850980043411255,0
-1.387779938834303e-17,0.6700000166893005,1.855430006980896,0
-1.387779938834303e-17,0.6733329892158508,1.855129957199097,0
2.775559877668606e-17,0.6766669750213623,1.854830026626587,0
1.387779938834303e-17,0.6800000071525574,1.85453999042511,0
-1.387779938834303e-17,0.6833329796791077,1.854239940643311,0
3.469449847085758e-18,0.4034610092639923,1.906669974327087,0
0,0.3966670036315918,1.909409999847412,0
-6.938890181594472e-18,0.3953250050544739,1.909999966621399,0
0,0.4000000059604645,1.90805995464325,0
1.387779938834303e-17,0.4033330082893372,1.906720042228699,0
0,0.3899999856948853,1.912289977073669,0
1.387779938834303e-17,0.3877330124378204,1.91332995891571,0
1.387779938834303e-17,0.3933329880237579,1.910869956016541,0
-1.387779938834303e-17,0.3833329975605011,1.915359973907471,0
0,0.380634993314743,1.916669964790344,0
-1.387779938834303e-17,0.386667013168335,1.913830041885376,0
0,0.3766669929027557,1.918619990348816,0
-6.938890181594472e-18,0.3739979863166809,1.919999957084656,0
1.387779938834303e-17,0.3799999952316284,1.916990041732788,0
0,0.3700000047683716,1.922099947929382,0
6.938890181594472e-18,0.3677839934825897,1.923329949378967,0
-1.387779938834303e-17,0.3733330070972443,1.920349955558777,0
0,0.3666670024394989,1.923969984054565,0
-2.081669990969516e-17,1.213330030441284,1.846850037574768,0
-2.168400043631824e-17,1.596670031547546,1.906720042228699,0
0,1.600000023841858,1.90805995464325,0
0,1.603330016136169,1.909409999847412,0
0,1.604679942131042,1.909999966621399,0
-2.775559877668606e-17,1.606670022010803,1.910869956016541,0
0,1.610000014305115,1.912289977073669,0
0,1.612269997596741,1.91332995891571,0
-6.938890181594472e-18,1.613330006599426,1.913830041885376,0
0,1.61667001247406,1.915359973907471,0
0,1.619359970092773,1.916669964790344,0
-6.938890181594472e-18,1.620000004768372,1.916990041732788,0
0,1.623329997062683,1.918619990348816,0
6.938890181594472e-18,1.626000046730042,1.919999957084656,0
-1.387779938834303e-17,1.626670002937317,1.920349955558777,0
1.387779938834303e-17,1.629999995231628,1.922099947929382,0
-6.938890181594472e-18,1.632220029830933,1.923329949378967,0
6.938890181594472e-18,1.63332998752594,1.923969984054565,0
0,1.636669993400574,1.925840020179749,0
-1.387779938834303e-17,1.638049960136414,1.926669955253601,0
0,1.639999985694885,1.927839994430542,0
-1.734719960459204e-18,1.643329977989197,1.929880023002625,0
1.734719960459204e-18,1.643519997596741,1.929999947547913,0
1.387779938834303e-17,1.646669983863831,1.932010054588318,0
-1.387779938834303e-17,1.648630023002625,1.933330059051514,0
0,1.649999976158142,1.934270024299622,0
0,1.653329968452454,1.936570048332214,0
0,1.653460025787354,1.936669945716858,0
0,1.656669974327087,1.939000010490417,0
0,1.657979965209961,1.940000057220459,0
1.387779938834303e-17,1.659999966621399,1.941560029983521,0
0,1.662220001220703,1.943330049514771,0
0,1.66332995891571,1.944249987602234,0
-1.387779938834303e-17,0.363332986831665,1.925840020179749,0
-6.938890181594472e-18,0.361952006816864,1.926669955253601,0
1.734719960459204e-18,0.3566670119762421,1.929880023002625,0
1.734719960459204e-18,0.3564809858798981,1.929999947547913,0
-1.387779938834303e-17,0.3600000143051147,1.927839994430542,0
0,0.3533329963684082,1.932010054588318,0
1.387779938834303e-17,0.3513660132884979,1.933330059051514,0
-1.734719960459204e-18,0.3466669917106628,1.936570048332214,0
0,0.3465389907360077,1.936669945716858,0
1.387779938834303e-17,0.3499999940395355,1.934270024299622,0
0,0.3433330059051514,1.939000010490417,0
1.387779938834303e-17,0.3420189917087555,1.940000057220459,0
1.387779938834303e-17,0.3400000035762787,1.941560029983521,0
1.387779938834303e-17,0.3377799987792969,1.943330049514771,0
-1.387779938834303e-17,0.336667001247406,1.944249987602234,0
0,0.3337849974632263,1.946670055389404,0
6.938890181594472e-18,1.66621994972229,1.946670055389404,0
1.387779938834303e-17,1.666669964790344,1.947059988975525,0
-1.062520031551203e-17,1.669980049133301,1.950000047683716,0
1.821459980647892e-17,1.669999957084656,1.950019955635071,0
0,1.673329949378967,1.953160047531128,0
0,1.673509955406189,1.953330039978027,0
0,1.676669955253601,1.956500053405762,0
-1.734719960459204e-18,1.676830053329468,1.956670045852661,0
1.214309990060399e-17,1.679929971694946,1.960000038146973,0
-1.561249970326269e-17,1.679999947547913,1.960080027580261,0
-1.387779938834303e-17,1.68283998966217,1.963330030441284,0
-1.387779938834303e-17,1.683330059051514,1.963919997215271,0
0,1.685580015182495,1.966670036315918,0
0,1.686669945716858,1.968050003051758,0
-1.387779938834303e-17,1.688159942626953,1.970000028610229,0
0,0.4966669976711273,1.87992000579834,0
0,0.496302992105484,1.879999995231628,0
0,0.5,1.879209995269775,0
0,0.5033329725265503,1.8785400390625,0
1.387779938834303e-17,0.5066670179367065,1.87788999080658,0
0,0.5099999904632568,1.877249956130981,0
6.938890181594472e-18,0.3333329856395721,1.947059988975525,0
-1.301040022043191e-18,0.3300209939479828,1.950000047683716,0
0,0.3266670107841492,1.953160047531128,0
3.469449847085758e-18,0.3264879882335663,1.953330039978027,0
1.387779938834303e-17,0.3300000131130219,1.950019955635071,0
1.734719960459204e-18,0.3233329951763153,1.956500053405762,0
-1.734719960459204e-18,0.3231750130653381,1.956670045852661,0
-3.469449847085758e-18,0.3200710117816925,1.960000038146973,0
-1.734719960459204e-18,0.3199999928474426,1.960080027580261,0
0,0.3171620070934296,1.963330030441284,0
-6.938890181594472e-18,0.3166669905185699,1.963919997215271,0
1.387779938834303e-17,0.314422994852066,1.966670036315918,0
0,0.3133330047130585,1.968050003051758,0
0,0.3118399977684021,1.970000028610229,0
6.938890181594472e-18,0.3100000023841858,1.972540020942688,0
0,0.3094260096549988,1.973330020904541,0
-2.081669990969516e-17,0.3072110116481781,1.976670026779175,0
-1.387779938834303e-17,0.3066670000553131,1.977499961853027,0
0,0.3050960004329681,1.980000019073486,0
0,0.3033330142498016,1.983000040054321,0
0,0.3031370043754578,1.983330011367798,0
0,1.690000057220459,1.972540020942688,0
-6.938890181594472e-18,1.690569996833801,1.973330020904541,0
6.938890181594472e-18,1.692790031433105,1.976670026779175,0
0,1.693330049514771,1.977499961853027,0
1.387779938834303e-17,1.694900035858154,1.980000019073486,0
3.469449847085758e-18,1.696670055389404,1.983000040054321,0
3.469449847085758e-18,1.696859955787659,1.983330011367798,0
-1.387779938834303e-17,1.698660016059875,1.986670017242432,0
0,1.700000047683716,1.989279985427856,0
-6.938890181594472e-18,1.700369954109192,1.990000009536743,0
-1.387779938834303e-17,1.701910018920898,1.993330001831055,0
0,1.703330039978027,1.996629953384399,0
0,1.703349947929382,1.996670007705688,0
0,1.7046799659729,2,0
-2.775559877668606e-17,1.705860018730164,2.003329992294312,0
0,1.706670045852661,2.005729913711548,0
3.469449847085758e-18,0.2899999916553497,2.018359899520874,0
0,0.2896429896354675,2.019999980926514,0
0,1.706990003585815,2.006669998168945,0
-2.775559877668606e-17,1.707980036735535,2.009999990463257,0
0,1.708840012550354,2.013329982757568,0
-1.387779938834303e-17,1.709630012512207,2.016669988632202,0
0,1.710000038146973,2.018359899520874,0
6.938890181594472e-18,1.710360050201416,2.019999980926514,0
0,1.710960030555725,2.023329973220825,0
-1.387779938834303e-17,1.711459994316101,2.026669979095459,0
0,1.711869955062866,2.029999971389771,0
-1.387779938834303e-17,1.71219003200531,2.033329963684082,0
1.387779938834303e-17,1.712440013885498,2.036669969558716,0
-2.775559877668606e-17,1.712610006332397,2.039999961853027,0
2.775559877668606e-17,1.712700009346008,2.043329954147339,0
0,1.712710022926331,2.046669960021973,0
0,0.3013379871845245,1.986670017242432,0
0,0.300000011920929,1.989279985427856,0
6.938890181594472e-18,0.2996299862861633,1.990000009536743,0
1.387779938834303e-17,0.2980929911136627,1.993330001831055,0
0,0.2966670095920563,1.996629953384399,0
0,0.2966490089893341,1.996670007705688,0
-1.387779938834303e-17,0.295318990945816,2,0
-1.387779938834303e-17,0.2941429913043976,2.003329992294312,0
-3.469449847085758e-18,0.2933329939842224,2.005729913711548,0
0,0.2930110096931458,2.006669998168945,0
-1.387779938834303e-17,0.2920210063457489,2.009999990463257,0
1.387779938834303e-17,0.2911590039730072,2.013329982757568,0
-6.938890181594472e-18,0.2903710007667542,2.016669988632202,0
1.387779938834303e-17,0.2890369892120361,2.023329973220825,0
-2.775559877668606e-17,0.2885389924049377,2.026669979095459,0
-1.387779938834303e-17,1.712649941444397,2.049999952316284,0
0,1.712509989738464,2.053329944610596,0
2.775559877668606e-17,1.712299942970276,2.056669950485229,0
-2.775559877668606e-17,1.712020039558411,2.059999942779541,0
0,1.711680054664612,2.063329935073853,0
1.387779938834303e-17,1.711269974708557,2.066669940948486,0
0,1.710780024528503,2.069999933242798,0
-3.469449847085758e-18,1.710209965705872,2.073329925537109,0
2.081669990969516e-17,1.709560036659241,2.076669931411743,0
0,1.710000038146973,2.074419975280762,0
0,1.708879947662354,2.079999923706055,0
-1.387779938834303e-17,1.708150029182434,2.083329916000366,0
-1.387779938834303e-17,1.707350015640259,2.086669921875,0
1.040830032401083e-17,1.706439971923828,2.089999914169312,0
-3.469449847085758e-18,1.706670045852661,2.089200019836426,0
0,1.705510020256042,2.093329906463623,0
-1.387779938834303e-17,1.70455002784729,2.096669912338257,0
0,1.703490018844604,2.099999904632568,0
-1.387779938834303e-17,0.2881309986114502,2.029999971389771,0
0,0.2878060042858124,2.033329963684082,0
1.387779938834303e-17,0.2875590026378632,2.036669969558716,0
-2.775559877668606e-17,0.2873910069465637,2.039999961853027,0
-1.387779938834303e-17,0.2873010039329529,2.043329954147339,0
-1.387779938834303e-17,0.2872889935970306,2.046669960021973,0
0,0.2873539924621582,2.049999952316284,0
2.775559877668606e-17,0.2874929904937744,2.053329944610596,0
1.387779938834303e-17,0.2877019941806793,2.056669950485229,0
-2.775559877668606e-17,0.2879790067672729,2.059999942779541,0
-1.387779938834303e-17,0.2883229851722717,2.063329935073853,0
2.775559877668606e-17,0.2887330055236816,2.066669940948486,0
0,0.289216011762619,2.069999933242798,0
-3.469449847085758e-18,0.2897860109806061,2.073329925537109,0
0,0.2899999916553497,2.074419975280762,0
6.938890181594472e-18,0.2904390096664429,2.076669931411743,0
-1.387779938834303e-17,0.2911239862442017,2.079999923706055,0
0,0.2918510138988495,2.083329916000366,0
1.387779938834303e-17,0.2926490008831024,2.086669921875,0
-3.469449847085758e-18,0.2933329939842224,2.089200019836426,0
-1.734720001818234e-17,0.2935560047626495,2.089999914169312,0
-1.387779938834303e-17,0.2944909930229187,2.093329906463623,0
0,0.2954530119895935,2.096669912338257,0
0,0.2965089976787567,2.099999904632568,0
1.214309990060399e-17,1.700000047683716,2.109999895095825,0
5.529429838905154e-18,1.700000047683716,2.109989881515503,0
1.387779938834303e-17,1.698709964752197,2.113329887390137,0
0,0.2966670095920563,2.100450038909912,0
0,0.2976419925689697,2.10332989692688,0
-1.387779938834303e-17,0.298772007226944,2.106669902801514,0
-3.252609877877752e-19,0.300000011920929,2.109989881515503,0
-1.452829918513841e-17,0.3000040054321289,2.109999895095825,0
-1.387779938834303e-17,0.3012860119342804,2.113329887390137,0
0,0.3025799989700317,2.116669893264771,0
-6.938890181594472e-18,0.3033330142498016,2.118439912796021,0
-1.387779938834303e-17,0.3039970099925995,2.119999885559082,0
0,0.3053939938545227,2.123330116271973,0
-6.938890181594472e-18,0.3066670000553131,2.126169919967651,0
-1.040830032401083e-17,0.3068970143795013,2.126669883728027,0
0,0.3084129989147186,2.130000114440918,0
1.387779938834303e-17,1.702360033988953,2.10332989692688,0
0,1.703330039978027,2.100450038909912,0
0,1.701230049133301,2.106669902801514,0
0,1.697420001029968,2.116669893264771,0
-1.387779938834303e-17,1.695999979972839,2.119999885559082,0
0,1.696670055389404,2.118439912796021,0
-1.387779938834303e-17,1.694609999656677,2.123330116271973,0
1.040830032401083e-17,1.693099975585938,2.126669883728027,0
1.040830032401083e-17,1.693330049514771,2.126169919967651,0
-1.387779938834303e-17,1.691589951515198,2.130000114440918,0
0,1.690009951591492,2.133330106735229,0
1.387779938834303e-17,1.688380002975464,2.136670112609863,0
0,1.690000057220459,2.133339881896973,0
0,1.686710000038147,2.140000104904175,0
-1.387779938834303e-17,1.684980034828186,2.143330097198486,0
8.673620481811333e-19,1.686669945716858,2.140069961547852,0
1.561249970326269e-17,1.683210015296936,2.14667010307312,0
-1.040830032401083e-17,1.683330059051514,2.146440029144287,0
1.387779938834303e-17,1.681409955024719,2.150000095367432,0
1.387779938834303e-17,1.679530024528503,2.153330087661743,0
6.938890181594472e-18,1.679999947547913,2.152509927749634,0
0,1.67765998840332,2.156670093536377,0
0,0.3099940121173859,2.133330106735229,0
0,0.3100000023841858,2.133339881896973,0
-1.387779938834303e-17,0.3116219937801361,2.136670112609863,0
0,0.313293993473053,2.140000104904175,0
8.673620481811333e-19,0.3133330047130585,2.140069961547852,0
0,0.3150170147418976,2.143330097198486,0
8.673619861425873e-18,0.3166669905185699,2.146440029144287,0
-8.673619861425873e-18,0.3167909979820251,2.14667010307312,0
1.387779938834303e-17,0.3185909986495972,2.150000095367432,0
-1.387779938834303e-17,0.3199999928474426,2.152509927749634,0
0,0.3204720020294189,2.153330087661743,0
0,0.3223409950733185,2.156670093536377,0
6.938890181594472e-18,0.3233329951763153,2.158339977264404,0
-1.387779938834303e-17,0.324317991733551,2.160000085830688,0
0,0.3262749910354614,2.163330078125,0
6.938890181594472e-18,0.3266670107841492,2.163959980010986,0
0,0.3283190131187439,2.166670083999634,0
0,0.3300000131130219,2.16936993598938,0
6.938890181594472e-18,0.3304030001163483,2.170000076293945,0
1.387779938834303e-17,0.3324829936027527,2.173330068588257,0
1.387779938834303e-17,0.3333329856395721,2.174629926681519,0
0,0.3346599936485291,2.176670074462891,0
3.469449847085758e-18,0.336667001247406,2.17972993850708,0
1.040830032401083e-17,0.3368490040302277,2.180000066757202,0
1.387779938834303e-17,0.3390539884567261,2.183330059051514,0
0,0.3400000035762787,2.184710025787354,0
0,0.3413450121879578,2.186670064926147,0
-1.734720001818234e-17,1.663149952888489,2.180000066757202,0
-1.040830032401083e-17,1.66332995891571,2.17972993850708,0
-1.387779938834303e-17,1.660949945449829,2.183330059051514,0
2.775559877668606e-17,1.658660054206848,2.186670064926147,0
0,1.659999966621399,2.184710025787354,0
-2.081669990969516e-17,1.656350016593933,2.190000057220459,0
-1.387779938834303e-17,1.656669974327087,2.189549922943115,0
0,1.654029965400696,2.193330049514771,0
1.387779938834303e-17,1.675680041313171,2.160000085830688,0
6.938890181594472e-18,1.676669955253601,2.158339977264404,0
0,1.673720002174377,2.163330078125,0
-1.387779938834303e-17,1.671679973602295,2.166670083999634,0
-6.938890181594472e-18,1.673329949378967,2.163959980010986,0
-6.938890181594472e-18,1.669600009918213,2.170000076293945,0
-6.938890181594472e-18,1.669999957084656,2.16936993598938,0
0,1.667520046234131,2.173330068588257,0
0,1.665339946746826,2.176670074462891,0
6.938890181594472e-18,1.666669964790344,2.174629926681519,0
0,1.651640057563782,2.196670055389404,0
0,1.653329968452454,2.194299936294556,0
0,1.649209976196289,2.200000047683716,0
6.938890181594472e-18,1.649999976158142,2.198930025100708,0
-1.734719960459204e-18,1.646780014038086,2.203330039978027,0
0,1.644309997558594,2.206670045852661,0
0,1.646669983863831,2.203490018844604,0
0,1.643329977989197,2.207950115203857,0
1.387779938834303e-17,1.641770005226135,2.210000038146973,0
0,1.639209985733032,2.213330030441284,0
0,1.639999985694885,2.21232008934021,0
1.994930012139858e-17,1.636639952659607,2.216670036315918,0
-7.806259777798695e-18,1.636669993400574,2.216629981994629,0
0,1.634039998054504,2.220000028610229,0
-2.775559877668606e-17,1.631379961967468,2.223330020904541,0
6.938890181594472e-18,1.63332998752594,2.220880031585693,0
1.387779938834303e-17,1.628679990768433,2.226670026779175,0
1.387779938834303e-17,1.629999995231628,2.225039958953857,0
6.938890181594472e-18,1.625959992408752,2.230000019073486,0
0,1.626670002937317,2.229140043258667,0
1.387779938834303e-17,1.623219966888428,2.233330011367798,0
-1.040830032401083e-17,1.623329997062683,2.233200073242188,0
0,1.620460033416748,2.236670017242432,0
-6.938890181594472e-18,0.3433330059051514,2.189549922943115,0
1.387779938834303e-17,0.3436529934406281,2.190000057220459,0
0,0.3459660112857819,2.193330049514771,0
0,0.3466669917106628,2.194299936294556,0
0,0.3483589887619019,2.196670055389404,0
-1.387779938834303e-17,0.3499999940395355,2.198930025100708,0
0,0.3507890105247498,2.200000047683716,0
-1.734719960459204e-18,0.3532170057296753,2.203330039978027,0
0,0.3533329963684082,2.203490018844604,0
-1.387779938834303e-17,0.3556919991970062,2.206670045852661,0
0,0.3566670119762421,2.207950115203857,0
1.387779938834303e-17,0.358227014541626,2.210000038146973,0
0,0.3600000143051147,2.21232008934021,0
1.387779938834303e-17,0.3607909977436066,2.213330030441284,0
-1.301039960004645e-17,0.363332986831665,2.216629981994629,0
-4.336810240905666e-19,0.3633620142936707,2.216670036315918,0
0,0.3659639954566956,2.220000028610229,0
-1.387779938834303e-17,0.3666670024394989,2.220880031585693,0
-1.387779938834303e-17,0.3686229884624481,2.223330020904541,0
0,0.3700000047683716,2.225039958953857,0
1.387779938834303e-17,0.3713200092315674,2.226670026779175,0
6.938890181594472e-18,0.3733330070972443,2.229140043258667,0
0,0.3740409910678864,2.230000019073486,0
1.214309990060399e-17,0.3766669929027557,2.233200073242188,0
-1.561249970326269e-17,0.3767769932746887,2.233330011367798,0
0,0.3795369863510132,2.236670017242432,0
0,0.3799999952316284,2.237210035324097,0
1.387779938834303e-17,0.3823440074920654,2.240000009536743,0
0,0.3833329975605011,2.241159915924072,0
1.387779938834303e-17,0.3851909935474396,2.243330001831055,0
-1.387779938834303e-17,0.386667013168335,2.245049953460693,0
1.387779938834303e-17,0.3880690038204193,2.246670007705688,0
1.387779938834303e-17,0.3899999856948853,2.248889923095703,0
1.387779938834303e-17,0.3909739851951599,2.25,0
0,0.3933329880237579,2.252690076828003,0
6.938890181594472e-18,0.3939020037651062,2.253329992294312,0
1.734720001818234e-17,0.3966670036315918,2.256459951400757,0
1.040830032401083e-17,0.3968519866466522,2.256669998168945,0
0,0.3998259902000427,2.259999990463257,0
0,0.4000000059604645,2.260190010070801,0
0,0.4028350114822388,2.263329982757568,0
0,0.4033330082893372,2.263880014419556,0
0,0.4058780074119568,2.266669988632202,0
-6.938890181594472e-18,0.4066669940948486,2.267519950866699,0
-1.387779938834303e-17,0.4089530110359192,2.269999980926514,0
1.387779938834303e-17,0.4099999964237213,2.271120071411133,0
1.387779938834303e-17,0.4120579957962036,2.273329973220825,0
0,0.413332998752594,2.274689912796021,0
-1.387779938834303e-17,0.4151920080184937,2.276669979095459,0
0,0.4166670143604279,2.278229951858521,0
2.775559877668606e-17,0.4183529913425446,2.279999971389771,0
-1.387779938834303e-17,0.4199999868869781,2.281719923019409,0
0,0.4215430021286011,2.283329963684082,0
0,0.4233329892158508,2.285190105438232,0
0,0.4247600138187408,2.286669969558716,0
0,0.4266670048236847,2.28863000869751,0
0,0.4280050098896027,2.289999961853027,0
0,0.4300000071525574,2.292040109634399,0
0,0.4312779903411865,2.293329954147339,0
0,1.617660045623779,2.240000009536743,0
0,1.620000004768372,2.237210035324097,0
0,1.614809989929199,2.243330001831055,0
0,1.61667001247406,2.241159915924072,0
0,1.611930012702942,2.246670007705688,0
0,1.613330006599426,2.245049953460693,0
-2.775559877668606e-17,1.60903000831604,2.25,0
1.387779938834303e-17,1.610000014305115,2.248889923095703,0
1.387779938834303e-17,1.606099963188171,2.253329992294312,0
-1.387779938834303e-17,1.606670022010803,2.252690076828003,0
1.734720001818234e-17,1.603150010108948,2.256669998168945,0
1.387779938834303e-17,1.603330016136169,2.256459951400757,0
0,1.600170016288757,2.259999990463257,0
0,1.597169995307922,2.263329982757568,0
0,1.600000023841858,2.260190010070801,0
0,1.594120025634766,2.266669988632202,0
0,1.596670031547546,2.263880014419556,0
1.387779938834303e-17,1.591050028800964,2.269999980926514,0
-6.938890181594472e-18,1.593330025672913,2.267519950866699,0
1.387779938834303e-17,1.587939977645874,2.273329973220825,0
0,1.590000033378601,2.271120071411133,0
0,1.584810018539429,2.276669979095459,0
0,1.58667004108429,2.274689912796021,0
-1.387779938834303e-17,1.581650018692017,2.279999971389771,0
0,1.583330035209656,2.278219938278198,0
-1.387779938834303e-17,1.578459978103638,2.283329963684082,0
-1.387779938834303e-17,1.580000042915344,2.281719923019409,0
0,1.576670050621033,2.285190105438232,0
1.387779938834303e-17,1.575240015983582,2.286669969558716,0
0,1.571990013122559,2.289999961853027,0
1.387779938834303e-17,1.573330044746399,2.28863000869751,0
1.387779938834303e-17,1.568719983100891,2.293329954147339,0
1.387779938834303e-17,1.570000052452087,2.292040109634399,0
1.387779938834303e-17,1.565420031547546,2.296669960021973,0
0,1.566669940948486,2.295409917831421,0
1.387779938834303e-17,1.562090039253235,2.299999952316284,0
0,1.563330054283142,2.298759937286377,0
0,1.558740019798279,2.303329944610596,0
1.387779938834303e-17,1.559999942779541,2.302079916000366,0
0,1.555349946022034,2.306669950485229,0
-1.387779938834303e-17,1.556669950485229,2.305370092391968,0
1.387779938834303e-17,1.551939964294434,2.309999942779541,0
1.387779938834303e-17,1.553329944610596,2.308640003204346,0
0,1.548499941825867,2.313329935073853,0
0,1.549999952316284,2.311880111694336,0
-1.387779938834303e-17,1.545029997825623,2.316669940948486,0
1.387779938834303e-17,1.546669960021973,2.31508994102478,0
0,1.541530013084412,2.319999933242798,0
1.387779938834303e-17,1.543329954147339,2.318279981613159,0
0,1.537999987602234,2.323329925537109,0
0,1.539999961853027,2.321449995040894,0
0,1.534440040588379,2.326669931411743,0
0,1.536669969558716,2.324579954147339,0
0,1.530850052833557,2.329999923706055,0
0,1.533329963684082,2.327699899673462,0
1.387779938834303e-17,1.529999971389771,2.330790042877197,0
0,1.527230024337769,2.333329916000366,0
0,1.523569941520691,2.336669921875,0
6.938890181594472e-18,1.526669979095459,2.333849906921387,0
1.214309990060399e-17,1.519870042800903,2.339999914169312,0
8.673619861425873e-18,1.519999980926514,2.339879989624023,0
3.469449847085758e-18,1.523329973220825,2.336879968643188,0
-1.387779938834303e-17,1.516149997711182,2.343329906463623,0
-1.387779938834303e-17,1.516669988632202,2.342869997024536,0
0,1.512400031089783,2.346669912338257,0
1.387779938834303e-17,1.513329982757568,2.345829963684082,0
0,1.508620023727417,2.349999904632568,0
0,1.509999990463257,2.348779916763306,0
0,1.504809975624084,2.35332989692688,0
-1.387779938834303e-17,1.506669998168945,2.351710081100464,0
0,1.500970005989075,2.356669902801514,0
-1.387779938834303e-17,1.503329992294312,2.354619979858398,0
-1.387779938834303e-17,0.4333330094814301,2.295409917831421,0
1.387779938834303e-17,0.434578001499176,2.296669960021973,0
0,0.4366669952869415,2.298759937286377,0
-1.387779938834303e-17,0.4379070103168488,2.299999952316284,0
0,0.4399999976158142,2.302079916000366,0
0,0.4412640035152435,2.303329944610596,0
1.387779938834303e-17,0.4433329999446869,2.305370092391968,0
0,0.4446490108966827,2.306669950485229,0
1.387779938834303e-17,0.4466669857501984,2.308640003204346,0
0,0.448062002658844,2.309999942779541,0
-2.775559877668606e-17,0.449999988079071,2.311880111694336,0
1.387779938834303e-17,0.4515039920806885,2.313329935073853,0
1.387779938834303e-17,0.4533329904079437,2.31508994102478,0
1.387779938834303e-17,0.4549739956855774,2.316669940948486,0
0,0.4566670060157776,2.318279981613159,0
1.387779938834303e-17,0.4584729969501495,2.319999933242798,0
0,0.4600000083446503,2.321449995040894,0
1.387779938834303e-17,0.4620020091533661,2.323329925537109,0
0,0.4633330106735229,2.324589967727661,0
0,0.4655610024929047,2.326669931411743,0
-1.387779938834303e-17,0.4666669964790344,2.327699899673462,0
6.938890181594472e-18,0.4691509902477264,2.329999923706055,0
1.387779938834303e-17,0.4699999988079071,2.330790042877197,0
0,0.4727739989757538,2.333329916000366,0
0,0.4733330011367798,2.333849906921387,0
0,0.4764330089092255,2.336669921875,0
0,0.4766669869422913,2.336879968643188,0
5.204170014340115e-18,0.4799999892711639,2.339879989624023,0
1.214309990060399e-17,0.4801279902458191,2.339999914169312,0
-1.387779938834303e-17,0.4833329916000366,2.342869997024536,0
-6.938890181594472e-18,0.4838519990444183,2.343329906463623,0
0,0.4866670072078705,2.345829963684082,0
1.387779938834303e-17,0.4876019954681396,2.346669912338257,0
1.387779938834303e-17,0.4900000095367432,2.348779916763306,0
-1.561249970326269e-17,1.493149995803833,2.363329887390137,0
0,1.493330001831055,2.363179922103882,0
0,1.489189982414246,2.366669893264771,0
-2.081669990969516e-17,1.490000009536743,2.365979909896851,0
0,1.485209941864014,2.369999885559082,0
-1.387779938834303e-17,1.486670017242432,2.368779897689819,0
0,1.481189966201782,2.373330116271973,0
1.387779938834303e-17,1.483330011367798,2.371560096740723,0
-1.387779938834303e-17,0.4913789927959442,2.349999904632568,0
1.387779938834303e-17,0.4933330118656158,2.351710081100464,0
0,0.4951870143413544,2.35332989692688,0
0,0.4966669976711273,2.354619979858398,0
1.387779938834303e-17,0.4990299940109253,2.356669902801514,0
0,0.5,2.357510089874268,0
0,0.5029150247573853,2.359999895095825,0
0,0.5033329725265503,2.360359907150269,0
-2.081669990969516e-17,0.5066670179367065,2.363179922103882,0
-5.204170014340115e-18,0.5068479776382446,2.363329887390137,0
-1.387779938834303e-17,0.5099999904632568,2.365979909896851,0
-2.081669990969516e-17,0.5108090043067932,2.366669893264771,0
-1.387779938834303e-17,0.5133330225944519,2.368779897689819,0
0,0.5147950053215027,2.369999885559082,0
0,0.5166670083999634,2.371560096740723,0
-1.387779938834303e-17,0.5188140273094177,2.373330116271973,0
-6.938890181594472e-18,0.5704659819602966,2.413330078125,0
1.387779938834303e-17,0.5733330249786377,2.415410041809082,0
0,0.5750719904899597,2.416670083999634,0
0,0.5766670107841492,2.417819976806641,0
0,0.5797349810600281,2.420000076293945,0
0,0.5799999833106995,2.420190095901489,0
1.387779938834303e-17,0.5833330154418945,2.42251992225647,0
0,0.5844730138778687,2.423330068588257,0
0,0.586667001247406,2.424880027770996,0
0,0.5892429947853088,2.426670074462891,0
6.938890181594472e-18,0.5899999737739563,2.427200078964233,0
1.387779938834303e-17,0.5933330059051514,2.429460048675537,0
6.938890181594472e-18,0.594103991985321,2.430000066757202,0
0,0.5966669917106628,2.431750059127808,0
-6.938890181594472e-18,0.5989980101585388,2.433330059051514,0
0,0.6000000238418579,2.434020042419434,0
-1.387779938834303e-17,0.6033329963684082,2.436219930648804,0
6.938890181594472e-18,0.6039850115776062,2.436670064926147,0
1.387779938834303e-17,0.6066669821739197,2.43845009803772,0
6.938890181594472e-18,0.6090130209922791,2.440000057220459,0
-6.938890181594472e-18,0.6100000143051147,2.440659999847412,0
-2.081669990969516e-17,0.613332986831665,2.442800045013428,0
6.938890181594472e-18,0.6141390204429626,2.443330049514771,0
-1.387779938834303e-17,0.5199999809265137,2.374320030212402,0
-6.938890181594472e-18,0.5228800177574158,2.376669883728027,0
6.938890181594472e-18,0.5233330130577087,2.377039909362793,0
-6.938890181594472e-18,0.5266669988632202,2.379719972610474,0
6.938890181594472e-18,0.5270029902458191,2.380000114440918,0
0,0.5299999713897705,2.382400035858154,0
1.387779938834303e-17,0.5311499834060669,2.383330106735229,0
0,0.5333330035209656,2.385080099105835,0
0,0.5353270173072815,2.386670112609863,0
1.387779938834303e-17,0.5366669893264771,2.387739896774292,0
0,0.5395539999008179,2.390000104904175,0
6.938890181594472e-18,0.5400000214576721,2.390360116958618,0
-6.938890181594472e-18,0.5433329939842224,2.392930030822754,0
0,0.5438439846038818,2.393330097198486,0
-1.387779938834303e-17,0.5466669797897339,2.395509958267212,0
1.387779938834303e-17,0.5481569766998291,2.39667010307312,0
-1.387779938834303e-17,0.550000011920929,2.39808988571167,0
0,0.5525090098381042,2.400000095367432,0
0,0.5533329844474792,2.400629997253418,0
1.734720001818234e-17,0.5566669702529907,2.403130054473877,0
1.387779938834303e-17,0.5569339990615845,2.403330087661743,0
-2.775559877668606e-17,0.5600000023841858,2.405620098114014,0
1.387779938834303e-17,0.5613920092582703,2.406670093536377,0
0,0.5633329749107361,2.408119916915894,0
0,0.5658890008926392,2.410000085830688,0
-6.938890181594472e-18,0.5666670203208923,2.410579919815063,0
1.387779938834303e-17,0.5699999928474426,2.412990093231201,0
0,1.468850016593933,2.383330106735229,0
-1.387779938834303e-17,1.470000028610229,2.382400035858154,0
-1.387779938834303e-17,1.464669942855835,2.386670112609863,0
0,1.466670036315918,2.385080099105835,0
0,1.460450053215027,2.390000104904175,0
0,1.463330030441284,2.387739896774292,0
-6.938890181594472e-18,1.456159949302673,2.393330097198486,0
0,1.456670045852661,2.392930030822754,0
0,1.460000038146973,2.390360116958618,0
0,1.451840043067932,2.39667010307312,0
1.387779938834303e-17,1.453330039978027,2.395509958267212,0
0,1.447489976882935,2.400000095367432,0
0,1.450000047683716,2.39808988571167,0
-1.040830032401083e-17,1.44307005405426,2.403330087661743,0
-6.938890181594472e-18,1.443330049514771,2.403130054473877,0
6.938890181594472e-18,1.446670055389404,2.400629997253418,0
1.387779938834303e-17,1.438609957695007,2.406670093536377,0
-1.387779938834303e-17,1.440000057220459,2.405620098114014,0
0,1.434110045433044,2.410000085830688,0
0,1.436669945716858,2.408119916915894,0
-6.938890181594472e-18,1.429530024528503,2.413330078125,0
6.938890181594472e-18,1.429999947547913,2.412990093231201,0
-6.938890181594472e-18,1.433330059051514,2.410579919815063,0
1.387779938834303e-17,1.424929976463318,2.416670083999634,0
-1.387779938834303e-17,1.426669955253601,2.415410041809082,0
0,1.420259952545166,2.420000076293945,0
0,1.423329949378967,2.417819976806641,0
-1.387779938834303e-17,1.41552996635437,2.423330068588257,0
-1.387779938834303e-17,1.416669964790344,2.42251992225647,0
0,1.419999957084656,2.420190095901489,0
-6.938890181594472e-18,1.410760045051575,2.426670074462891,0
0,1.41332995891571,2.424880027770996,0
6.938890181594472e-18,1.497089982032776,2.359999895095825,0
0,1.5,2.357510089874268,0
0,1.496670007705688,2.360359907150269,0
0,1.477120041847229,2.376669883728027,0
0,1.480000019073486,2.374320030212402,0
1.387779938834303e-17,1.473000049591064,2.380000114440918,0
-1.734720001818234e-17,1.473330020904541,2.379719972610474,0
0,1.476670026779175,2.377039909362793,0
-6.938890181594472e-18,1.405900001525879,2.430000066757202,0
-6.938890181594472e-18,1.406669974327087,2.429460048675537,0
0,1.409999966621399,2.427200078964233,0
-6.938890181594472e-18,1.401000022888184,2.433330059051514,0
1.387779938834303e-17,1.403329968452454,2.431750059127808,0
-1.387779938834303e-17,1.3960200548172,2.436670064926147,0
-1.387779938834303e-17,1.396669983863831,2.436219930648804,0
0,1.399999976158142,2.434020042419434,0
0,1.390990018844604,2.440000057220459,0
-1.387779938834303e-17,1.393329977989197,2.43845009803772,0
0,1.385859966278076,2.443330049514771,0
1.387779938834303e-17,1.386669993400574,2.442800045013428,0
6.938890181594472e-18,1.389999985694885,2.440659999847412,0
6.938890181594472e-18,1.380689978599548,2.446670055389404,0
0,1.38332998752594,2.444969892501831,0
0,1.375409960746765,2.450000047683716,0
1.387779938834303e-17,1.376670002937317,2.449199914932251,0
-6.938890181594472e-18,1.379999995231628,2.447119951248169,0
0,1.37007999420166,2.453330039978027,0
0,1.373329997062683,2.451319932937622,0
-6.938890181594472e-18,1.364650011062622,2.456670045852661,0
1.387779938834303e-17,1.36667001247406,2.455420017242432,0
0,1.370000004768372,2.453380107879639,0
-1.387779938834303e-17,1.360000014305115,2.459460020065308,0
0,1.363330006599426,2.457479953765869,0
-1.387779938834303e-17,0.6166669726371765,2.444969892501831,0
-6.938890181594472e-18,0.6193109750747681,2.446670055389404,0
0,0.6200000047683716,2.447119951248169,0
1.387779938834303e-17,0.6233329772949219,2.449199914932251,0
6.938890181594472e-18,0.6245859861373901,2.450000047683716,0
-1.387779938834303e-17,0.6266670227050781,2.451319932937622,0
0,0.6299219727516174,2.453330039978027,0
0,0.6299999952316284,2.453380107879639,0
2.775559877668606e-17,0.6333330273628235,2.455420017242432,0
-6.938890181594472e-18,0.6353489756584167,2.456670045852661,0
-1.387779938834303e-17,0.636667013168335,2.457479953765869,0
0,0.6399999856948853,2.459460020065308,0
6.938890181594472e-18,0.6408740282058716,2.460000038146973,0
-1.387779938834303e-17,0.6433330178260803,2.461479902267456,0
0,0.6464700102806091,2.463330030441284,0
0,0.6466670036315918,2.463449954986572,0
-1.387779938834303e-17,0.6499999761581421,2.465389966964722,0
0,0.6521739959716797,2.466670036315918,0
0,0.6533330082893372,2.467350006103516,0
-1.387779938834303e-17,0.6566669940948486,2.469229936599731,0
6.938890181594472e-18,0.6579869985580444,2.470000028610229,0
0,0.6600000262260437,2.471159934997559,0
-1.387779938834303e-17,0.663332998752594,2.473010063171387,0
6.938890181594472e-18,0.6639000177383423,2.473330020904541,0
1.387779938834303e-17,0.6666669845581055,2.47487998008728,0
-8.673620481811333e-19,0.6699169874191284,2.476670026779175,0
0,0.6700000166893005,2.476710081100464,0
1.387779938834303e-17,0.6733329892158508,2.478519916534424,0
-6.938890181594472e-18,1.359130024909973,2.460000038146973,0
-1.734719960459204e-18,1.353530049324036,2.463330030441284,0
0,1.356670022010803,2.461479902267456,0
1.387779938834303e-17,1.347830057144165,2.466670036315918,0
1.387779938834303e-17,1.350000023841858,2.465389966964722,0
1.734719960459204e-18,1.353330016136169,2.463449954986572,0
-1.387779938834303e-17,1.342010021209717,2.470000028610229,0
-1.387779938834303e-17,1.343330025672913,2.469229936599731,0
1.387779938834303e-17,1.346670031547546,2.467350006103516,0
0,1.336099982261658,2.473330020904541,0
-2.081669990969516e-17,1.33667004108429,2.473010063171387,0
0,1.340000033378601,2.471159934997559,0
0,1.330080032348633,2.476670026779175,0
1.387779938834303e-17,1.333330035209656,2.47487998008728,0
6.938890181594472e-18,1.32394003868103,2.480000019073486,0
-1.387779938834303e-17,1.326670050621033,2.478519916534424,0
0,1.330000042915344,2.476710081100464,0
0,1.317669987678528,2.483330011367798,0
1.387779938834303e-17,1.320000052452087,2.482089996337891,0
0,1.323330044746399,2.480340003967285,0
0,1.313330054283142,2.485579967498779,0
0,1.316669940948486,2.483880043029785,0
-1.387779938834303e-17,0.7066670060157776,2.495599985122681,0
0,0.7088469862937927,2.496670007705688,0
0,1.311259984970093,2.486670017242432,0
0,1.304710030555725,2.490000009536743,0
-1.387779938834303e-17,1.306669950485229,2.489000082015991,0
0,1.309999942779541,2.487329959869385,0
0,1.298009991645813,2.493330001831055,0
0,1.299999952316284,2.492340087890625,0
0,1.303329944610596,2.490710020065308,0
0,1.291149973869324,2.496670007705688,0
0,1.293329954147339,2.495599985122681,0
0,1.296669960021973,2.494009971618652,0
6.938890181594472e-18,1.284119963645935,2.5,0
-2.775559877668606e-17,1.286669969558716,2.49879002571106,0
0,1.289999961853027,2.49724006652832,0
0,1.27689003944397,2.503329992294312,0
-1.387779938834303e-17,1.279999971389771,2.50189995765686,0
6.938890181594472e-18,1.283329963684082,2.500380039215088,0
-1.040830032401083e-17,1.269449949264526,2.506669998168945,0
1.734720001818234e-17,1.269999980926514,2.506419897079468,0
0,1.273329973220825,2.504940032958984,0
1.734719960459204e-18,1.276669979095459,2.503439903259277,0
0,0.7099999785423279,2.49724006652832,0
-1.387779938834303e-17,0.7133330106735229,2.49879002571106,0
0,0.7158830165863037,2.5,0
0,0.7166669964790344,2.500380039215088,0
0,0.7200000286102295,2.50189995765686,0
-1.734719960459204e-18,0.723110020160675,2.503329992294312,0
-1.734719960459204e-18,0.7233330011367798,2.503439903259277,0
1.387779938834303e-17,0.7266669869422913,2.504940032958984,0
1.734720001818234e-17,0.7300000190734863,2.506419897079468,0
1.040830032401083e-17,0.7305480241775513,2.506669998168945,0
0,0.7333329916000366,2.507910013198853,0
2.775559877668606e-17,0.7366669774055481,2.509320020675659,0
-6.938890181594472e-18,0.73819899559021,2.509999990463257,0
0,0.7400000095367432,2.510790109634399,0
1.387779938834303e-17,0.7433329820632935,2.512170076370239,0
-3.469449847085758e-18,0.7460880279541016,2.513329982757568,0
0,0.7466670274734497,2.513590097427368,0
0,0.75,2.514950037002563,0
1.387779938834303e-17,0.7533329725265503,2.516279935836792,0
0,0.7542549967765808,2.516669988632202,0
-1.387779938834303e-17,0.7566670179367065,2.51764988899231,0
0,0.7599999904632568,2.518929958343506,0
0,0.7627009749412537,2.519999980926514,0
0,0.7633330225944519,2.520260095596313,0
1.387779938834303e-17,0.7666670083999634,2.521529912948608,0
1.387779938834303e-17,0.7699999809265137,2.522759914398193,0
-6.938890181594472e-18,0.7714859843254089,2.523329973220825,0
0,0.7733330130577087,2.52403998374939,0
0,0.7766669988632202,2.525229930877686,0
2.081669990969516e-17,0.7799999713897705,2.526429891586304,0
-6.938890181594472e-18,0.7806299924850464,2.526669979095459,0
0,0.6760590076446533,2.480000019073486,0
0,0.6766669750213623,2.480340003967285,0
-2.775559877668606e-17,0.6800000071525574,2.482089996337891,0
0,0.6823310256004333,2.483330011367798,0
-6.938890181594472e-18,0.6833329796791077,2.483880043029785,0
-1.387779938834303e-17,0.6866670250892639,2.485579967498779,0
6.938890181594472e-18,0.6887369751930237,2.486670017242432,0
0,0.6899999976158142,2.487329959869385,0
0,0.6933330297470093,2.489000082015991,0
0,0.695285975933075,2.490000009536743,0
0,0.6966670155525208,2.490710020065308,0
0,0.699999988079071,2.492340087890625,0
6.938890181594472e-18,0.7019850015640259,2.493330001831055,0
-1.387779938834303e-17,0.7033330202102661,2.494009971618652,0
0,0.9233329892158508,2.560760021209717,0
1.387779938834303e-17,0.9266669750213623,2.561150074005127,0
-1.387779938834303e-17,0.9300000071525574,2.561520099639893,0
0,0.9333329796791077,2.561870098114014,0
0,0.9366670250892639,2.562210083007812,0
1.387779938834303e-17,0.9399999976158142,2.562530040740967,0
-2.775559877668606e-17,0.9433330297470093,2.562839984893799,0
0,1.261800050735474,2.509999990463257,0
2.775559877668606e-17,1.263329982757568,2.509320020675659,0
0,1.266669988632202,2.507910013198853,0
3.469449847085758e-18,1.253909945487976,2.513329982757568,0
-1.387779938834303e-17,1.256669998168945,2.512170076370239,0
0,1.259999990463257,2.510790109634399,0
0,1.245749950408936,2.516669988632202,0
2.081669990969516e-17,1.246670007705688,2.516279935836792,0
0,1.25,2.514950037002563,0
0,1.253329992294312,2.513590097427368,0
3.469449847085758e-18,1.237300038337708,2.519999980926514,0
0,1.240000009536743,2.518929958343506,0
1.387779938834303e-17,1.243330001831055,2.51764988899231,0
0,1.228510022163391,2.523329973220825,0
-6.938890181594472e-18,1.230000019073486,2.522759914398193,0
0,1.233330011367798,2.521529912948608,0
0,1.236670017242432,2.520260095596313,0
-3.469449847085758e-18,1.219370007514954,2.526669979095459,0
6.938890181594472e-18,1.220000028610229,2.526429891586304,0
0,1.223330020904541,2.525229930877686,0
0,1.226670026779175,2.52403998374939,0
0,1.213330030441284,2.528779983520508,0
0,1.216670036315918,2.527650117874146,0
0,0.7833330035209656,2.527650117874146,0
-1.387779938834303e-17,0.7866669893264771,2.528779983520508,0
2.081669990969516e-17,0.7900000214576721,2.529930114746094,0
-3.469449847085758e-18,0.7901840209960938,2.529999971389771,0
1.387779938834303e-17,0.7933329939842224,2.531080007553101,0
0,0.7966669797897339,2.532160043716431,0
-5.204170014340115e-18,0.800000011920929,2.533260107040405,0
-5.204170014340115e-18,0.8002150058746338,2.533329963684082,0
0,0.8033329844474792,2.534349918365479,0
0,0.8066669702529907,2.535379886627197,0
-2.428610053953447e-17,0.8100000023841858,2.536410093307495,0
-3.469449847085758e-18,0.8107979893684387,2.536669969558716,0
1.387779938834303e-17,0.8133329749107361,2.537460088729858,0
-1.387779938834303e-17,0.8166670203208923,2.538429975509644,0
0,0.8199999928474426,2.539400100708008,0
0,0.8220229744911194,2.539999961853027,0
0,0.8233330249786377,2.540390014648438,0
-1.387779938834303e-17,0.8266670107841492,2.541330099105835,0
2.775559877668606e-17,0.8299999833106995,2.542229890823364,0
1.734719960459204e-18,1.051169991493225,2.563329935073853,0
2.081669990969516e-17,1.053329944610596,2.563139915466309,0
1.387779938834303e-17,1.056669950485229,2.562839984893799,0
0,1.059999942779541,2.562530040740967,0
0,1.063330054283142,2.562210083007812,0
-1.387779938834303e-17,0.9933329820632935,2.565380096435547,0
0,0.9966670274734497,2.565399885177612,0
-1.387779938834303e-17,1,2.565409898757935,0
0,1.003329992294312,2.565399885177612,0
-1.387779938834303e-17,1.006669998168945,2.565380096435547,0
1.387779938834303e-17,1.009999990463257,2.565330028533936,0
-2.775559877668606e-17,1.013329982757568,2.565269947052002,0
-1.387779938834303e-17,1.016669988632202,2.565200090408325,0
2.775559877668606e-17,1.019999980926514,2.565099954605103,0
1.387779938834303e-17,1.023329973220825,2.564990043640137,0
-1.387779938834303e-17,1.026669979095459,2.564860105514526,0
0,1.029999971389771,2.564719915390015,0
-1.387779938834303e-17,1.033329963684082,2.564549922943115,0
-1.387779938834303e-17,1.036669969558716,2.564369916915894,0
0,1.039999961853027,2.564169883728027,0
0,1.043329954147339,2.563950061798096,0
-6.938890181594472e-18,1.046669960021973,2.563699960708618,0
0,1.049999952316284,2.563440084457397,0
1.734719960459204e-18,1.153010010719299,2.546669960021973,0
0,1.153329968452454,2.546580076217651,0
-1.387779938834303e-17,1.156669974327087,2.545739889144897,0
0,1.159999966621399,2.544909954071045,0
-3.469449847085758e-18,1.138810038566589,2.549999952316284,0
1.387779938834303e-17,1.139999985694885,2.549720048904419,0
1.387779938834303e-17,1.143329977989197,2.548959970474243,0
2.775559877668606e-17,1.146669983863831,2.548199892044067,0
1.387779938834303e-17,1.149999976158142,2.547420024871826,0
-1.734719960459204e-18,1.122949957847595,2.553329944610596,0
-1.734720001818234e-17,1.123329997062683,2.553250074386597,0
-2.775559877668606e-17,1.126670002937317,2.552570104598999,0
-1.387779938834303e-17,1.129999995231628,2.551899909973145,0
0,1.13332998752594,2.551209926605225,0
0,1.136669993400574,2.55049991607666,0
-3.469449847085758e-18,1.104679942131042,2.556669950485229,0
1.387779938834303e-17,1.106670022010803,2.556319952011108,0
1.387779938834303e-17,1.110000014305115,2.555730104446411,0
1.387779938834303e-17,1.113330006599426,2.555150032043457,0
0,1.11667001247406,2.554559946060181,0
0,1.120000004768372,2.553930044174194,0
1.734719960459204e-18,1.082419991493225,2.559999942779541,0
-1.040830032401083e-17,1.083330035209656,2.559870004653931,0
-1.387779938834303e-17,1.08667004108429,2.559410095214844,0
-1.387779938834303e-17,1.090000033378601,2.558939933776855,0
-1.387779938834303e-17,1.093330025672913,2.558459997177124,0
0,1.096670031547546,2.55797004699707,0
0,1.100000023841858,2.557460069656372,0
0,1.103330016136169,2.556910037994385,0
6.938890181594472e-18,0.8333330154418945,2.543139934539795,0
3.469449847085758e-18,0.8340280055999756,2.543329954147339,0
0,0.836667001247406,2.544059991836548,0
-1.387779938834303e-17,0.8399999737739563,2.544909954071045,0
-1.387779938834303e-17,0.8433330059051514,2.545739889144897,0
-3.469449847085758e-18,0.8466669917106628,2.546580076217651,0
0,0.846992015838623,2.546669960021973,0
0,0.8500000238418579,2.547420024871826,0
1.387779938834303e-17,0.8533329963684082,2.548199892044067,0
1.387779938834303e-17,0.8566669821739197,2.548959970474243,0
1.387779938834303e-17,0.8600000143051147,2.549720048904419,0
0,0.8611950278282166,2.549999952316284,0
-6.938890181594472e-18,0.863332986831665,2.55049991607666,0
0,0.8666669726371765,2.551209926605225,0
1.387779938834303e-17,0.8700000047683716,2.551899909973145,0
0,0.8733329772949219,2.552570104598999,0
-2.081669990969516e-17,0.8766670227050781,2.553250074386597,0
-1.734719960459204e-18,0.8770470023155212,2.553329944610596,0
0,0.8799999952316284,2.553930044174194,0
-1.387779938834303e-17,0.8833330273628235,2.554559946060181,0
-1.387779938834303e-17,0.886667013168335,2.555150032043457,0
0,0.8899999856948853,2.555730104446411,0
1.387779938834303e-17,0.8933330178260803,2.556319952011108,0
0,0.8953189849853516,2.556669950485229,0
3.469449847085758e-18,0.8966670036315918,2.556910037994385,0
1.387779938834303e-17,0.8999999761581421,2.557460069656372,0
-1.387779938834303e-17,0.9033330082893372,2.55797004699707,0
1.387779938834303e-17,0.9066669940948486,2.558459997177124,0
-2.775559877668606e-17,0.9100000262260437,2.558939933776855,0
0,0.913332998752594,2.559410095214844,0
1.387779938834303e-17,0.9166669845581055,2.559870004653931,0
-1.734719960459204e-18,0.9175840020179749,2.559999942779541,0
6.938890181594472e-18,0.9200000166893005,2.560329914093018,0
-5.204170014340115e-18,1.209820032119751,2.529999971389771,0
0,1.210000038146973,2.529930114746094,0
-3.469449847085758e-18,1.199790000915527,2.533329963684082,0
2.255140022461482e-17,1.200000047683716,2.533260107040405,0
-2.775559877668606e-17,1.203330039978027,2.532160043716431,0
0,1.206670045852661,2.531080007553101,0
-3.469449847085758e-18,1.189200043678284,2.536669969558716,0
3.469449847085758e-18,1.190000057220459,2.536410093307495,0
0,1.193330049514771,2.535379886627197,0
0,1.196670055389404,2.534349918365479,0
-6.938890181594472e-18,1.177979946136475,2.539999961853027,0
1.387779938834303e-17,1.179999947547913,2.539400100708008,0
-1.387779938834303e-17,1.183330059051514,2.538429975509644,0
-1.387779938834303e-17,1.186669945716858,2.537460088729858,0
6.938890181594472e-18,1.165969967842102,2.543329954147339,0
2.428610053953447e-17,1.166669964790344,2.543139934539795,0
1.387779938834303e-17,1.169999957084656,2.542229890823364,0
-1.387779938834303e-17,1.173329949378967,2.541330099105835,0
0,1.176669955253601,2.540390014648438,0
0,1.16332995891571,2.544059991836548,0
2.081669990969516e-17,0.9466670155525208,2.563139915466309,0
1.734719960459204e-18,0.9488270282745361,2.563329935073853,0
-1.734719960459204e-18,0.949999988079071,2.563440084457397,0
6.938890181594472e-18,0.9533330202102661,2.563699960708618,0
0,0.9566670060157776,2.563950061798096,0
0,0.9599999785423279,2.564169883728027,0
1.387779938834303e-17,0.9633330106735229,2.564369916915894,0
1.387779938834303e-17,0.9666669964790344,2.564549922943115,0
0,0.9700000286102295,2.564719915390015,0
-1.387779938834303e-17,0.9733330011367798,2.564860105514526,0
1.387779938834303e-17,0.9766669869422913,2.564990043640137,0
2.775559877668606e-17,0.9800000190734863,2.565099954605103,0
-1.387779938834303e-17,0.9833329916000366,2.565200090408325,0
-2.775559877668606e-17,0.9866669774055481,2.565269947052002,0
1.387779938834303e-17,0.9900000095367432,2.565330028533936,0
0,1.066669940948486,2.561870098114014,0
0,1.070000052452087,2.561520099639893,0
0,1.073330044746399,2.561150074005127,0
1.387779938834303e-17,1.076670050621033,2.560760021209717,0
-6.938890181594472e-18,1.080000042915344,2.560329914093018,0


==> Figures/Bubble_rise_benchmarks/Re35We10/bubbleShapeRe35We10.csv <==
x,y,z
1.35352,2.45374,0
1.35462,2.45312,0
1.35547,2.45266,0
1.35156,2.45481,0
1.35107,2.45508,0
1.35742,2.45157,0
1.34961,2.45588,0
1.35814,2.45117,0
1.35938,2.45048,0
1.34766,2.45694,0
1.34748,2.45703,0
1.36133,2.44938,0
1.36161,2.44922,0
1.3457,2.45799,0
1.36328,2.44827,0
1.34385,2.45898,0
1.34375,2.45904,0
1.36504,2.44727,0
1.36523,2.44716,0
1.3418,2.46007,0
1.36719,2.44604,0
1.34017,2.46094,0
1.33984,2.46111,0
1.36844,2.44531,0
1.36914,2.44491,0
1.33789,2.46213,0
1.37109,2.44378,0
1.33644,2.46289,0
1.33594,2.46316,0
1.37181,2.44336,0
1.37305,2.44263,0
1.33398,2.46417,0
1.375,2.44149,0
1.33267,2.46484,0
1.37514,2.44141,0
1.33203,2.46517,0
1.37695,2.44033,0
1.33008,2.46617,0
1.37843,2.43945,0
1.37891,2.43917,0
1.32885,2.4668,0
1.32812,2.46717,0
1.38086,2.438,0
1.32617,2.46815,0
1.3817,2.4375,0
1.32498,2.46875,0
1.38281,2.43683,0
1.32422,2.46913,0
1.38477,2.43565,0
1.38493,2.43555,0
1.32227,2.4701,0
1.38672,2.43446,0
1.32106,2.4707,0
1.32031,2.47107,0
1.38813,2.43359,0
1.38867,2.43326,0
1.31836,2.47203,0
1.39062,2.43206,0
1.31708,2.47266,0
1.3913,2.43164,0
1.31641,2.47299,0
1.39258,2.43085,0
1.31445,2.47393,0
1.39444,2.42969,0
1.39453,2.42963,0
1.31305,2.47461,0
1.3125,2.47487,0
1.39648,2.42841,0
1.31055,2.47581,0
1.39756,2.42773,0
1.39844,2.42718,0
1.30895,2.47656,0
1.30859,2.47673,0
1.40039,2.42594,0
1.40064,2.42578,0
1.30664,2.47765,0
1.40234,2.4247,0
1.3048,2.47852,0
1.30469,2.47857,0
1.4037,2.42383,0
1.4043,2.42345,0
1.30273,2.47948,0
1.40625,2.42219,0
1.40673,2.42188,0
1.30078,2.48038,0
1.30058,2.48047,0
1.4082,2.42092,0
1.29883,2.48127,0
1.40974,2.41992,0
1.41016,2.41965,0
1.29688,2.48216,0
1.29629,2.48242,0
1.41211,2.41837,0
1.41272,2.41797,0
1.29492,2.48304,0
1.41406,2.41708,0
1.29297,2.48391,0
1.41568,2.41602,0
1.29194,2.48438,0
1.41602,2.41579,0
1.29102,2.48479,0
1.41797,2.41449,0
1.41861,2.41406,0
1.28906,2.48565,0
1.41992,2.41318,0
1.28751,2.48633,0
1.28711,2.4865,0
1.42152,2.41211,0
1.42188,2.41187,0
1.28516,2.48735,0
1.42383,2.41055,0
1.4244,2.41016,0
1.2832,2.48819,0
1.283,2.48828,0
1.42578,2.40922,0
1.28125,2.48903,0
1.42726,2.4082,0
1.42773,2.40788,0
1.2793,2.48986,0
1.27841,2.49023,0
1.42969,2.40654,0
1.4301,2.40625,0
1.27734,2.49068,0
1.43164,2.40518,0
1.27539,2.4915,0
1.43292,2.4043,0
1.43359,2.40383,0
1.27373,2.49219,0
1.27344,2.49231,0
1.43555,2.40246,0
1.43571,2.40234,0
1.27148,2.49311,0
1.4375,2.40109,0
1.26953,2.49391,0
1.43849,2.40039,0
1.26896,2.49414,0
1.43945,2.39971,0
1.26758,2.4947,0
1.44124,2.39844,0
1.44141,2.39832,0
1.26562,2.49549,0
1.44336,2.39693,0
1.2641,2.49609,0
1.26367,2.49626,0
1.44397,2.39648,0
1.44531,2.39552,0
1.26172,2.49704,0
1.44669,2.39453,0
1.44727,2.39411,0
1.25977,2.4978,0
1.25913,2.49805,0
1.44922,2.3927,0
1.44938,2.39258,0
1.25781,2.49856,0
1.45117,2.39127,0
1.25586,2.49931,0
1.45205,2.39062,0
1.45312,2.38984,0
1.25406,2.5,0
1.25391,2.50006,0
1.45471,2.38867,0
1.45508,2.3884,0
1.25195,2.5008,0
1.45703,2.38695,0
1.45735,2.38672,0
1.25,2.50153,0
1.24887,2.50195,0
1.45898,2.3855,0
1.24805,2.50226,0
1.45996,2.38477,0
1.46094,2.38404,0
1.24609,2.50298,0
1.46256,2.38281,0
1.46289,2.38257,0
1.24414,2.5037,0
1.24356,2.50391,0
1.46484,2.38109,0
1.46515,2.38086,0
1.24219,2.50441,0
1.4668,2.37961,0
1.24023,2.50511,0
1.46771,2.37891,0
1.46875,2.37811,0
1.23828,2.5058,0
1.23812,2.50586,0
1.47026,2.37695,0
1.4707,2.37661,0
1.23633,2.50649,0
1.47266,2.37511,0
1.47279,2.375,0
1.23438,2.50717,0
1.47461,2.37359,0
1.23253,2.50781,0
1.23242,2.50785,0
1.47531,2.37305,0
1.47656,2.37207,0
1.23047,2.50852,0
1.4778,2.37109,0
1.47852,2.37053,0
1.22852,2.50918,0
1.48029,2.36914,0
1.22679,2.50977,0
1.48047,2.369,0
1.22656,2.50984,0
1.48242,2.36745,0
1.22461,2.51049,0
1.48275,2.36719,0
1.48438,2.3659,0
1.22266,2.51114,0
1.4852,2.36523,0
1.22089,2.51172,0
1.48633,2.36433,0
1.2207,2.51178,0
1.48764,2.36328,0
1.48828,2.36276,0
1.21875,2.51241,0
1.49006,2.36133,0
1.49023,2.36119,0
1.2168,2.51304,0
1.49219,2.3596,0
1.21484,2.51366,0
1.2148,2.51367,0
1.49246,2.35938,0
1.21289,2.51427,0
1.49414,2.35801,0
1.49485,2.35742,0
1.21094,2.51488,0
1.49609,2.3564,0
1.49723,2.35547,0
1.20898,2.51548,0
1.49805,2.35479,0
1.20851,2.51562,0
1.49959,2.35352,0
1.20703,2.51608,0
1.5,2.35318,0
1.20508,2.51666,0
1.50194,2.35156,0
1.50195,2.35155,0
1.20312,2.51725,0
1.50391,2.34992,0
1.50427,2.34961,0
1.202,2.51758,0
1.20117,2.51782,0
1.50586,2.34827,0
1.50659,2.34766,0
1.19922,2.51839,0
1.50781,2.34662,0
1.50889,2.3457,0
1.19727,2.51896,0
1.50977,2.34496,0
1.51118,2.34375,0
1.19531,2.51952,0
1.19526,2.51953,0
1.51172,2.34329,0
1.19336,2.52007,0
1.51346,2.3418,0
1.51367,2.34162,0
1.19141,2.52061,0
1.51562,2.33993,0
1.51573,2.33984,0
1.18945,2.52115,0
1.51758,2.33824,0
1.51798,2.33789,0
1.18824,2.52148,0
1.1875,2.52169,0
1.51953,2.33653,0
1.52021,2.33594,0
1.18555,2.52221,0
1.52148,2.33482,0
1.52244,2.33398,0
1.18359,2.52273,0
1.52344,2.3331,0
1.18164,2.52325,0
1.52465,2.33203,0
1.18091,2.52344,0
1.52539,2.33138,0
1.17969,2.52376,0
1.52685,2.33008,0
1.52734,2.32964,0
1.17773,2.52426,0
1.52904,2.32812,0
1.5293,2.3279,0
1.17578,2.52475,0
1.53122,2.32617,0
1.53125,2.32614,0
1.17383,2.52524,0
1.17324,2.52539,0
1.5332,2.32438,0
1.53339,2.32422,0
1.17188,2.52573,0
1.53516,2.32261,0
1.53554,2.32227,0
1.16992,2.52621,0
1.53711,2.32084,0
1.53768,2.32031,0
1.16797,2.52668,0
1.53906,2.31905,0
1.16602,2.52714,0
1.53982,2.31836,0
1.16516,2.52734,0
1.54102,2.31726,0
1.16406,2.5276,0
1.54194,2.31641,0
1.54297,2.31545,0
1.16211,2.52806,0
1.54405,2.31445,0
1.54492,2.31364,0
1.16016,2.5285,0
1.54615,2.3125,0
1.54688,2.31182,0
1.1582,2.52894,0
1.54824,2.31055,0
1.15662,2.5293,0
1.54883,2.30999,0
1.15625,2.52938,0
1.55032,2.30859,0
1.55078,2.30816,0
1.1543,2.52981,0
1.55239,2.30664,0
1.55273,2.30631,0
1.15234,2.53023,0
1.55444,2.30469,0
1.55469,2.30446,0
1.15039,2.53065,0
1.55649,2.30273,0
1.14844,2.53106,0
1.55664,2.30259,0
1.14751,2.53125,0
1.14648,2.53146,0
1.55853,2.30078,0
1.55859,2.30072,0
1.14453,2.53186,0
1.56055,2.29884,0
1.56056,2.29883,0
1.14258,2.53225,0
1.5625,2.29695,0
1.56257,2.29688,0
1.14062,2.53264,0
1.56445,2.29504,0
1.56458,2.29492,0
1.13867,2.53302,0
1.56641,2.29313,0
1.56657,2.29297,0
1.13771,2.5332,0
1.13672,2.53339,0
1.56836,2.29121,0
1.56856,2.29102,0
1.13477,2.53376,0
1.57031,2.28928,0
1.57053,2.28906,0
1.13281,2.53412,0
1.57227,2.28734,0
1.5725,2.28711,0
1.13086,2.53448,0
1.57422,2.28539,0
1.57445,2.28516,0
1.12891,2.53483,0
1.57617,2.28343,0
1.5764,2.2832,0
1.12705,2.53516,0
1.12695,2.53517,0
1.57812,2.28146,0
1.57833,2.28125,0
1.125,2.53551,0
1.58008,2.27948,0
1.58025,2.2793,0
1.12305,2.53584,0
1.58203,2.27748,0
1.58217,2.27734,0
1.12109,2.53617,0
1.58398,2.27548,0
1.58407,2.27539,0
1.11914,2.53649,0
1.58594,2.27346,0
1.58596,2.27344,0
1.11719,2.5368,0
1.58785,2.27148,0
1.58789,2.27144,0
1.11524,2.53711,0
1.11523,2.53711,0
1.58972,2.26953,0
1.11328,2.53741,0
1.58984,2.2694,0
1.59158,2.26758,0
1.11133,2.53771,0
1.5918,2.26735,0
1.10938,2.538,0
1.59343,2.26562,0
1.59375,2.26529,0
1.10742,2.53828,0
1.59527,2.26367,0
1.5957,2.26321,0
1.10547,2.53856,0
1.5971,2.26172,0
1.59766,2.26112,0
1.10352,2.53883,0
1.59892,2.25977,0
1.59961,2.25902,0
1.10183,2.53906,0
1.10156,2.5391,0
1.60073,2.25781,0
1.60156,2.25691,0
1.09961,2.53936,0
1.60252,2.25586,0
1.60352,2.25478,0
1.09766,2.53961,0
1.60431,2.25391,0
1.60547,2.25263,0
1.0957,2.53986,0
1.60608,2.25195,0
1.60742,2.25047,0
1.09375,2.5401,0
1.60785,2.25,0
1.0918,2.54034,0
1.60938,2.2483,0
1.6096,2.24805,0
1.08984,2.54057,0
1.61133,2.2461,0
1.61134,2.24609,0
1.08789,2.54079,0
1.61307,2.24414,0
1.61328,2.2439,0
1.08594,2.54101,0
1.08592,2.54102,0
1.61478,2.24219,0
1.61523,2.24167,0
1.08398,2.54123,0
1.61649,2.24023,0
1.61719,2.23943,0
1.08203,2.54143,0
1.61819,2.23828,0
1.61914,2.23718,0
1.08008,2.54164,0
1.61987,2.23633,0
1.07812,2.54183,0
1.62109,2.2349,0
1.62154,2.23438,0
1.07617,2.54202,0
1.62305,2.23261,0
1.6232,2.23242,0
1.07422,2.5422,0
1.62485,2.23047,0
1.625,2.23029,0
1.07227,2.54238,0
1.62649,2.22852,0
1.62695,2.22796,0
1.07031,2.54255,0
1.62811,2.22656,0
1.06836,2.54271,0
1.62891,2.2256,0
1.62973,2.22461,0
1.06641,2.54287,0
1.63086,2.22323,0
1.63133,2.22266,0
1.06521,2.54297,0
1.06445,2.54303,0
1.63281,2.22083,0
1.63291,2.2207,0
1.0625,2.54318,0
1.63449,2.21875,0
1.63477,2.21841,0
1.06055,2.54332,0
1.63605,2.2168,0
1.05859,2.54345,0
1.63672,2.21596,0
1.6376,2.21484,0
1.05664,2.54358,0
1.63867,2.21349,0
1.63914,2.21289,0
1.05469,2.54371,0
1.64062,2.21099,0
1.64067,2.21094,0
1.05273,2.54383,0
1.64218,2.20898,0
1.05078,2.54394,0
1.64258,2.20847,0
1.64368,2.20703,0
1.04883,2.54404,0
1.64453,2.20592,0
1.64517,2.20508,0
1.04688,2.54414,0
1.64648,2.20334,0
1.64664,2.20312,0
1.04492,2.54424,0
1.6481,2.20117,0
1.04297,2.54433,0
1.64844,2.20072,0
1.04102,2.54441,0
1.64955,2.19922,0
1.65039,2.19808,0
1.03906,2.54449,0
1.65099,2.19727,0
1.03711,2.54456,0
1.65234,2.19541,0
1.65241,2.19531,0
1.03516,2.54462,0
1.65382,2.19336,0
1.6543,2.1927,0
1.0332,2.54468,0
1.65522,2.19141,0
1.03125,2.54474,0
1.65625,2.18996,0
1.65661,2.18945,0
1.0293,2.54479,0
1.65798,2.1875,0
1.6582,2.18718,0
1.02734,2.54483,0
1.65934,2.18555,0
1.02539,2.54486,0
1.66016,2.18436,0
1.66068,2.18359,0
1.02344,2.54489,0
1.66201,2.18164,0
1.66211,2.1815,0
1.02148,2.54492,0
1.02108,2.54492,0
1.66333,2.17969,0
1.01953,2.54494,0
1.66406,2.1786,0
1.66464,2.17773,0
1.01758,2.54495,0
1.66593,2.17578,0
1.66602,2.17565,0
1.01562,2.54496,0
1.66721,2.17383,0
1.01367,2.54496,0
1.66797,2.17265,0
1.66847,2.17188,0
1.01172,2.54495,0
1.66972,2.16992,0
1.00977,2.54494,0
1.66992,2.1696,0
1.00781,2.54492,0
1.67096,2.16797,0
1.00768,2.54492,0
1.67188,2.1665,0
1.00586,2.5449,0
1.67218,2.16602,0
1.00391,2.54487,0
1.67338,2.16406,0
1.67383,2.16334,0
1.00195,2.54484,0
1.67458,2.16211,0
1,2.5448,0
1.67575,2.16016,0
1.67578,2.16011,0
0.998047,2.54475,0
1.67692,2.1582,0
0.996094,2.5447,0
1.67773,2.15682,0
1.67807,2.15625,0
0.994141,2.54464,0
1.6792,2.1543,0
0.992188,2.54458,0
1.67969,2.15345,0
1.68032,2.15234,0
0.990234,2.54451,0
1.68142,2.15039,0
0.988281,2.54443,0
1.68164,2.15,0
1.68251,2.14844,0
0.986328,2.54435,0
0.984375,2.54427,0
1.68358,2.14648,0
1.68359,2.14647,0
0.982422,2.54417,0
1.68464,2.14453,0
0.980469,2.54408,0
1.68555,2.14283,0
1.68568,2.14258,0
0.978516,2.54397,0
1.68671,2.14062,0
0.976562,2.54386,0
1.6875,2.1391,0
1.68772,2.13867,0
0.974609,2.54375,0
1.68871,2.13672,0
0.972656,2.54363,0
1.68945,2.13524,0
1.68969,2.13477,0
0.970703,2.5435,0
0.96875,2.54337,0
1.69065,2.13281,0
1.69141,2.13125,0
0.966797,2.54323,0
1.69159,2.13086,0
0.964844,2.54308,0
1.69252,2.12891,0
0.963346,2.54297,0
0.962891,2.54293,0
1.69336,2.12711,0
1.69343,2.12695,0
0.960938,2.54278,0
1.69433,2.125,0
0.958984,2.54262,0
1.6952,2.12305,0
1.69531,2.1228,0
0.957031,2.54245,0
1.69607,2.12109,0
0.955078,2.54227,0
0.953125,2.5421,0
1.69691,2.11914,0
1.69727,2.1183,0
0.951172,2.54191,0
1.69774,2.11719,0
0.949219,2.54172,0
1.69854,2.11523,0
0.947266,2.54153,0
1.69922,2.11357,0
1.69934,2.11328,0
0.945312,2.54132,0
1.70011,2.11133,0
0.943359,2.54111,0
0.942462,2.54102,0
0.941406,2.5409,0
1.70086,2.10938,0
1.70117,2.10856,0
0.939453,2.54068,0
1.7016,2.10742,0
0.9375,2.54045,0
1.70232,2.10547,0
0.935547,2.54022,0
1.70302,2.10352,0
1.70312,2.10323,0
0.933594,2.53999,0
1.70371,2.10156,0
0.931641,2.53974,0
0.929688,2.5395,0
1.70437,2.09961,0
0.927734,2.53924,0
1.70502,2.09766,0
1.70508,2.09746,0
0.926398,2.53906,0
0.925781,2.53898,0
1.70564,2.0957,0
0.923828,2.53871,0
1.70625,2.09375,0
0.921875,2.53844,0
1.70684,2.0918,0
0.919922,2.53816,0
1.70703,2.09113,0
0.917969,2.53788,0
1.70741,2.08984,0
0.916016,2.53759,0
1.70795,2.08789,0
0.914062,2.5373,0
0.912846,2.53711,0
1.70848,2.08594,0
0.912109,2.537,0
1.70898,2.084,0
1.70899,2.08398,0
0.910156,2.53669,0
0.908203,2.53638,0
1.70948,2.08203,0
0.90625,2.53606,0
1.70995,2.08008,0
0.904297,2.53574,0
1.71039,2.07812,0
0.902344,2.53541,0
0.900902,2.53516,0
1.71082,2.07617,0
0.900391,2.53507,0
1.71094,2.07559,0
0.898438,2.53473,0
1.71122,2.07422,0
0.896484,2.53438,0
1.71161,2.07227,0
0.894531,2.53403,0
1.71197,2.07031,0
0.892578,2.53367,0
0.890625,2.5333,0
1.71231,2.06836,0
0.890102,2.5332,0
0.888672,2.53293,0
1.71263,2.06641,0
0.886719,2.53255,0
1.71289,2.06467,0
1.71292,2.06445,0
0.884766,2.53217,0
0.882812,2.53179,0
1.7132,2.0625,0
0.880859,2.53139,0
0.88017,2.53125,0
1.71345,2.06055,0
0.878906,2.53099,0
1.71368,2.05859,0
0.876953,2.53059,0
0.875,2.53018,0
1.71388,2.05664,0
0.873047,2.52976,0
1.71407,2.05469,0
0.871094,2.52933,0
0.870922,2.5293,0
1.71423,2.05273,0
0.869141,2.5289,0
0.867188,2.52847,0
1.71436,2.05078,0
0.865234,2.52803,0
1.71447,2.04883,0
0.863281,2.52759,0
0.862239,2.52734,0
1.71456,2.04688,0
0.861328,2.52713,0
0.859375,2.52667,0
1.71462,2.04492,0
0.857422,2.52621,0
1.71466,2.04297,0
0.855469,2.52574,0
0.854023,2.52539,0
1.71467,2.04102,0
0.853516,2.52527,0
0.851562,2.52479,0
1.71466,2.03906,0
0.849609,2.5243,0
1.71462,2.03711,0
0.847656,2.52381,0
0.846208,2.52344,0
0.845703,2.52331,0
1.71456,2.03516,0
0.84375,2.5228,0
1.71447,2.0332,0
0.841797,2.5223,0
1.71435,2.03125,0
0.839844,2.52178,0
0.838739,2.52148,0
0.837891,2.52126,0
1.7142,2.0293,0
0.835938,2.52073,0
1.71403,2.02734,0
0.833984,2.5202,0
0.832031,2.51966,0
0.831571,2.51953,0
1.71383,2.02539,0
0.830078,2.51911,0
1.71361,2.02344,0
0.828125,2.51857,0
0.826172,2.51801,0
1.71335,2.02148,0
0.824669,2.51758,0
0.824219,2.51745,0
1.71307,2.01953,0
0.822266,2.51688,0
1.71289,2.01845,0
0.820312,2.51631,0
1.71275,2.01758,0
0.818359,2.51573,0
0.818004,2.51562,0
1.71241,2.01562,0
0.816406,2.51515,0
0.814453,2.51456,0
1.71203,2.01367,0
0.8125,2.51396,0
0.811552,2.51367,0
1.71163,2.01172,0
0.810547,2.51336,0
0.808594,2.51276,0
1.71119,2.00977,0
1.71094,2.00871,0
0.806641,2.51215,0
1.71072,2.00781,0
0.805289,2.51172,0
0.804688,2.51153,0
0.802734,2.51091,0
1.71022,2.00586,0
0.800781,2.51028,0
1.70969,2.00391,0
0.7992,2.50977,0
0.798828,2.50964,0
0.796875,2.50901,0
1.70912,2.00195,0
1.70898,2.0015,0
0.794922,2.50836,0
1.70852,2,0
0.793271,2.50781,0
0.792969,2.50771,0
0.791016,2.50706,0
1.70789,1.99805,0
0.789062,2.5064,0
0.787491,2.50586,0
1.70722,1.99609,0
0.787109,2.50573,0
1.70703,1.99558,0
0.785156,2.50506,0
1.70651,1.99414,0
0.783203,2.50438,0
0.781848,2.50391,0
0.78125,2.5037,0
1.70577,1.99219,0
0.779297,2.50301,0
1.70508,1.99045,0
1.70499,1.99023,0
0.777344,2.50232,0
0.776336,2.50195,0
0.775391,2.50161,0
1.70417,1.98828,0
0.773438,2.50091,0
1.70332,1.98633,0
0.771484,2.5002,0
1.70312,1.98591,0
0.770943,2.5,0
0.769531,2.49948,0
1.70242,1.98438,0
0.767578,2.49876,0
0.765661,2.49805,0
0.765625,2.49803,0
1.70148,1.98242,0
1.70117,1.9818,0
0.763672,2.4973,0
1.7005,1.98047,0
0.761719,2.49656,0
0.760485,2.49609,0
0.759766,2.49582,0
1.69949,1.97852,0
1.69922,1.97802,0
0.757812,2.49507,0
0.755859,2.49432,0
1.69842,1.97656,0
0.755408,2.49414,0
0.753906,2.49356,0
1.69731,1.97461,0
1.69727,1.97453,0
0.751953,2.49279,0
0.750426,2.49219,0
0.75,2.49202,0
1.69616,1.97266,0
0.748047,2.49124,0
1.69531,1.97128,0
0.746094,2.49046,0
0.745536,2.49023,0
1.69496,1.9707,0
0.744141,2.48967,0
0.742188,2.48888,0
1.69371,1.96875,0
1.69336,1.96822,0
0.740733,2.48828,0
0.740234,2.48808,0
1.69241,1.9668,0
0.738281,2.48727,0
0.736328,2.48646,0
0.736012,2.48633,0
1.69141,1.96533,0
1.69106,1.96484,0
0.734375,2.48564,0
0.732422,2.48482,0
1.68967,1.96289,0
0.731371,2.48438,0
1.68945,1.9626,0
0.730469,2.48399,0
0.728516,2.48316,0
1.68821,1.96094,0
0.726805,2.48242,0
0.726562,2.48232,0
1.6875,1.96001,0
0.724609,2.48147,0
1.6867,1.95898,0
0.722656,2.48062,0
0.722312,2.48047,0
1.68555,1.95753,0
1.68514,1.95703,0
0.720703,2.47976,0
0.71875,2.4789,0
0.717889,2.47852,0
1.68359,1.95517,0
1.68352,1.95508,0
0.716797,2.47803,0
0.714844,2.47715,0
1.68184,1.95312,0
0.713532,2.47656,0
1.68164,1.9529,0
0.712891,2.47627,0
0.710938,2.47539,0
1.68009,1.95117,0
0.709238,2.47461,0
1.67969,1.95073,0
0.708984,2.47449,0
0.707031,2.47359,0
1.67829,1.94922,0
1.67773,1.94864,0
0.705078,2.47269,0
0.705005,2.47266,0
0.703125,2.47178,0
1.67641,1.94727,0
1.67578,1.94662,0
0.701172,2.47086,0
0.700831,2.4707,0
0.699219,2.46994,0
1.67447,1.94531,0
1.67383,1.94468,0
0.697266,2.46901,0
0.696713,2.46875,0
0.695312,2.46808,0
1.67246,1.94336,0
1.67188,1.9428,0
0.693359,2.46714,0
0.692649,2.4668,0
0.691406,2.46619,0
1.67038,1.94141,0
1.66992,1.94099,0
0.689453,2.46524,0
0.688637,2.46484,0
0.6875,2.46429,0
1.66822,1.93945,0
1.66797,1.93923,0
0.685547,2.46332,0
0.684676,2.46289,0
0.683594,2.46235,0
1.66602,1.93753,0
1.66598,1.9375,0
0.681641,2.46138,0
0.680763,2.46094,0
1.66406,1.93588,0
0.679688,2.4604,0
1.66366,1.93555,0
0.677734,2.45941,0
0.676896,2.45898,0
1.66211,1.93428,0
0.675781,2.45842,0
1.66125,1.93359,0
0.673828,2.45742,0
1.66016,1.93272,0
0.673075,2.45703,0
0.671875,2.45641,0
1.65877,1.93164,0
1.6582,1.93121,0
0.669922,2.4554,0
0.669298,2.45508,0
0.667969,2.45439,0
1.65625,1.92974,0
1.65619,1.92969,0
0.666016,2.45336,0
0.665563,2.45312,0
1.6543,1.9283,0
0.664062,2.45233,0
1.65351,1.92773,0
0.662109,2.4513,0
0.661869,2.45117,0
1.65234,1.9269,0
0.660156,2.45026,0
1.65074,1.92578,0
0.658215,2.44922,0
0.658203,2.44921,0
1.65039,1.92554,0
0.65625,2.44816,0
1.64844,1.92421,0
0.6546,2.44727,0
1.64786,1.92383,0
0.654297,2.4471,0
0.652344,2.44604,0
1.64648,1.92292,0
0.651022,2.44531,0
0.650391,2.44497,0
1.64488,1.92188,0
1.64453,1.92165,0
0.648438,2.44389,0
0.647481,2.44336,0
1.64258,1.92041,0
0.646484,2.44281,0
1.64179,1.91992,0
0.644531,2.44172,0
0.643974,2.44141,0
1.64062,1.9192,0
0.642578,2.44062,0
1.63867,1.91802,0
1.63858,1.91797,0
0.640625,2.43952,0
0.640502,2.43945,0
0.638672,2.43842,0
1.63672,1.91687,0
0.637065,2.4375,0
0.636719,2.4373,0
1.63525,1.91602,0
1.63477,1.91573,0
0.634766,2.43618,0
0.633659,2.43555,0
1.63281,1.91463,0
0.632812,2.43506,0
1.6318,1.91406,0
0.630859,2.43393,0
1.63086,1.91354,0
0.630284,2.43359,0
0.628906,2.43279,0
1.62891,1.91248,0
1.62821,1.91211,0
0.626953,2.43165,0
0.62694,2.43164,0
1.62695,1.91144,0
0.625,2.4305,0
0.623628,2.42969,0
1.625,1.91042,0
0.623047,2.42934,0
1.62449,1.91016,0
0.621094,2.42818,0
1.62305,1.90942,0
0.620343,2.42773,0
0.619141,2.42701,0
1.62109,1.90844,0
1.62062,1.9082,0
0.617188,2.42584,0
0.617087,2.42578,0
1.61914,1.90747,0
0.615234,2.42466,0
0.61386,2.42383,0
1.61719,1.90653,0
0.613281,2.42348,0
1.6166,1.90625,0
0.611328,2.42229,0
1.61523,1.9056,0
0.610658,2.42188,0
0.609375,2.42109,0
1.61328,1.90469,0
1.61242,1.9043,0
0.607484,2.41992,0
0.607422,2.41988,0
1.61133,1.9038,0
0.605469,2.41867,0
0.604336,2.41797,0
1.60938,1.90292,0
0.603516,2.41746,0
1.60808,1.90234,0
1.60742,1.90205,0
0.601562,2.41624,0
0.601212,2.41602,0
1.60547,1.90121,0
0.599609,2.41501,0
0.598114,2.41406,0
0.597656,2.41377,0
1.60356,1.90039,0
1.60352,1.90037,0
0.595703,2.41253,0
1.60156,1.89955,0
0.595039,2.41211,0
0.59375,2.41129,0
1.59961,1.89875,0
1.59885,1.89844,0
0.591988,2.41016,0
0.591797,2.41003,0
1.59766,1.89795,0
0.589844,2.40878,0
0.58896,2.4082,0
1.5957,1.89717,0
0.587891,2.40751,0
1.59396,1.89648,0
1.59375,1.8964,0
0.585954,2.40625,0
0.585938,2.40624,0
1.5918,1.89565,0
0.583984,2.40496,0
0.582971,2.4043,0
1.58984,1.8949,0
0.582031,2.40368,0
1.58885,1.89453,0
1.58789,1.89417,0
0.580078,2.40239,0
0.580009,2.40234,0
1.58594,1.89345,0
0.578125,2.40109,0
0.577069,2.40039,0
1.58398,1.89274,0
0.576172,2.39979,0
1.58354,1.89258,0
1.58203,1.89204,0
0.574219,2.39848,0
0.574149,2.39844,0
0.572266,2.39717,0
1.58008,1.89135,0
0.57125,2.39648,0
0.570312,2.39585,0
1.57812,1.89067,0
1.57799,1.89062,0
0.568371,2.39453,0
0.568359,2.39452,0
1.57617,1.89,0
0.566406,2.39319,0
1.57422,1.88934,0
0.565511,2.39258,0
0.564453,2.39185,0
1.57227,1.88869,0
1.57221,1.88867,0
0.562671,2.39062,0
0.5625,2.39051,0
1.57031,1.88805,0
0.560547,2.38916,0
1.56836,1.88742,0
0.559849,2.38867,0
1.56641,1.88679,0
0.558594,2.3878,0
1.56617,1.88672,0
0.557047,2.38672,0
1.56445,1.88618,0
0.556641,2.38643,0
1.5625,1.88557,0
0.554688,2.38507,0
0.554261,2.38477,0
1.56055,1.88497,0
0.552734,2.38369,0
1.55987,1.88477,0
0.551495,2.38281,0
1.55859,1.88438,0
0.550781,2.38231,0
1.55664,1.8838,0
0.548828,2.38092,0
0.548745,2.38086,0
1.55469,1.88322,0
0.546875,2.37952,0
1.55328,1.88281,0
0.546014,2.37891,0
1.55273,1.88265,0
0.544922,2.37812,0
1.55078,1.88209,0
0.543299,2.37695,0
0.542969,2.37671,0
1.54883,1.88154,0
0.541016,2.3753,0
0.540601,2.375,0
1.54688,1.881,0
1.54639,1.88086,0
0.539062,2.37388,0
1.54492,1.88045,0
0.53792,2.37305,0
0.537109,2.37245,0
1.54297,1.87992,0
0.535255,2.37109,0
0.535156,2.37102,0
1.54102,1.8794,0
1.53917,1.87891,0
0.533203,2.36958,0
1.53906,1.87888,0
0.532606,2.36914,0
1.53711,1.87836,0
0.53125,2.36814,0
0.529974,2.36719,0
1.53516,1.87786,0
0.529297,2.36668,0
1.5332,1.87736,0
0.527356,2.36523,0
0.527344,2.36522,0
1.53162,1.87695,0
1.53125,1.87686,0
0.525391,2.36376,0
0.524755,2.36328,0
1.5293,1.87637,0
0.523438,2.36229,0
1.52734,1.87589,0
0.522169,2.36133,0
0.521484,2.36081,0
1.52539,1.87541,0
1.5237,1.875,0
0.519598,2.35938,0
0.519531,2.35932,0
1.52344,1.87494,0
1.52148,1.87447,0
0.517578,2.35783,0
0.517042,2.35742,0
1.51953,1.87401,0
0.515625,2.35633,0
1.51758,1.87355,0
0.514501,2.35547,0
0.513672,2.35483,0
1.51562,1.8731,0
1.51539,1.87305,0
0.511974,2.35352,0
0.511719,2.35332,0
1.51367,1.87265,0
0.509766,2.3518,0
1.51172,1.87221,0
0.509461,2.35156,0
1.50977,1.87178,0
0.507812,2.35028,0
0.506964,2.34961,0
1.50781,1.87135,0
0.505859,2.34874,0
1.50666,1.87109,0
1.50586,1.87092,0
0.50448,2.34766,0
0.503906,2.3472,0
1.50391,1.87049,0
0.50201,2.3457,0
0.501953,2.34566,0
1.50195,1.87008,0
1.5,1.86967,0
0.5,2.34411,0
0.499554,2.34375,0
1.49805,1.86926,0
1.49749,1.86914,0
0.498047,2.34255,0
0.497111,2.3418,0
1.49609,1.86885,0
0.496094,2.34098,0
1.49414,1.86845,0
0.494682,2.33984,0
0.494141,2.33941,0
1.49219,1.86805,0
1.49023,1.86766,0
0.492266,2.33789,0
0.492188,2.33783,0
1.48828,1.86727,0
1.48784,1.86719,0
0.490234,2.33624,0
0.489862,2.33594,0
1.48633,1.86689,0
0.488281,2.33465,0
1.48438,1.86651,0
0.487472,2.33398,0
1.48242,1.86613,0
0.486328,2.33305,0
0.485096,2.33203,0
1.48047,1.86576,0
0.484375,2.33144,0
1.47852,1.86539,0
1.47767,1.86523,0
0.482732,2.33008,0
0.482422,2.32982,0
1.47656,1.86503,0
1.47461,1.86466,0
0.480469,2.3282,0
0.48038,2.32812,0
1.47266,1.86431,0
0.478516,2.32657,0
0.478042,2.32617,0
1.4707,1.86395,0
0.476562,2.32493,0
1.46875,1.8636,0
0.475718,2.32422,0
1.46694,1.86328,0
1.4668,1.86326,0
0.474609,2.32328,0
0.473407,2.32227,0
1.46484,1.86291,0
0.472656,2.32163,0
1.46289,1.86257,0
0.47111,2.32031,0
0.470703,2.31997,0
1.46094,1.86223,0
1.45898,1.8619,0
0.468825,2.31836,0
0.46875,2.3183,0
1.45703,1.86157,0
0.466797,2.31662,0
0.466553,2.31641,0
1.4556,1.86133,0
1.45508,1.86124,0
0.464844,2.31493,0
1.45312,1.86091,0
0.464295,2.31445,0
1.45117,1.86059,0
0.462891,2.31323,0
0.462051,2.3125,0
1.44922,1.86027,0
0.460938,2.31153,0
1.44727,1.85996,0
0.45982,2.31055,0
1.44531,1.85965,0
0.458984,2.30981,0
1.4436,1.85938,0
1.44336,1.85934,0
0.457602,2.30859,0
0.457031,2.30809,0
1.44141,1.85903,0
0.455396,2.30664,0
1.43945,1.85872,0
0.455078,2.30636,0
1.4375,1.85842,0
0.453204,2.30469,0
0.453125,2.30462,0
1.43555,1.85813,0
0.451172,2.30287,0
1.43359,1.85783,0
0.451024,2.30273,0
1.43164,1.85754,0
1.43088,1.85742,0
0.449219,2.30111,0
0.448858,2.30078,0
1.42969,1.85724,0
0.447266,2.29934,0
1.42773,1.85696,0
0.446705,2.29883,0
1.42578,1.85667,0
0.445312,2.29756,0
1.42383,1.85639,0
0.444565,2.29688,0
0.443359,2.29577,0
1.42188,1.85611,0
0.442437,2.29492,0
1.41992,1.85583,0
0.441406,2.29397,0
1.41797,1.85556,0
1.41735,1.85547,0
0.440323,2.29297,0
1.41602,1.85528,0
0.439453,2.29216,0
0.438221,2.29102,0
1.41406,1.85501,0
0.4375,2.29034,0
1.41211,1.85474,0
0.436132,2.28906,0
1.41016,1.85448,0
0.435547,2.28851,0
1.4082,1.85422,0
0.434055,2.28711,0
0.433594,2.28667,0
1.40625,1.85396,0
0.431992,2.28516,0
1.4043,1.8537,0
0.431641,2.28482,0
1.40293,1.85352,0
1.40234,1.85344,0
0.42994,2.2832,0
0.429688,2.28296,0
1.40039,1.85318,0
1.39844,1.85293,0
0.427902,2.28125,0
0.427734,2.28109,0
1.39648,1.85268,0
0.425876,2.2793,0
1.39453,1.85244,0
0.425781,2.27921,0
1.39258,1.85219,0
0.423863,2.27734,0
0.423828,2.27731,0
1.39062,1.85195,0
1.38867,1.85171,0
0.421875,2.2754,0
0.421862,2.27539,0
1.3875,1.85156,0
1.38672,1.85147,0
0.419922,2.27348,0
0.419874,2.27344,0
1.38477,1.85123,0
1.38281,1.85099,0
0.417969,2.27155,0
0.417898,2.27148,0
1.38086,1.85076,0
1.37891,1.85053,0
0.416016,2.26961,0
0.415936,2.26953,0
1.37695,1.8503,0
0.414062,2.26766,0
1.375,1.85008,0
0.413986,2.26758,0
1.37305,1.84985,0
0.412109,2.26569,0
0.412048,2.26562,0
1.37109,1.84963,0
1.37093,1.84961,0
1.36914,1.84941,0
0.410156,2.26371,0
0.410124,2.26367,0
1.36719,1.84919,0
1.36523,1.84897,0
0.408212,2.26172,0
0.408203,2.26171,0
1.36328,1.84875,0
0.406312,2.25977,0
0.40625,2.2597,0
1.36133,1.84854,0
1.35938,1.84833,0
0.404426,2.25781,0
0.404297,2.25768,0
1.35742,1.84812,0
1.35547,1.84791,0
0.402552,2.25586,0
0.402344,2.25564,0
1.35352,1.84771,0
1.35305,1.84766,0
0.40069,2.25391,0
1.35156,1.8475,0
0.400391,2.25359,0
1.34961,1.8473,0
0.398841,2.25195,0
0.398438,2.25152,0
1.34766,1.8471,0
1.3457,1.8469,0
0.397005,2.25,0
0.396484,2.24944,0
1.34375,1.8467,0
1.3418,1.8465,0
0.395182,2.24805,0
0.394531,2.24735,0
1.33984,1.84631,0
0.393371,2.24609,0
1.33789,1.84612,0
0.392578,2.24523,0
1.33594,1.84593,0
0.391573,2.24414,0
1.33398,1.84574,0
1.33362,1.8457,0
0.390625,2.2431,0
1.33203,1.84555,0
0.389788,2.24219,0
1.33008,1.84536,0
0.388672,2.24096,0
0.388016,2.24023,0
1.32812,1.84518,0
1.32617,1.845,0
0.386719,2.2388,0
0.386256,2.23828,0
1.32422,1.84482,0
1.32227,1.84464,0
0.384766,2.23661,0
0.38451,2.23633,0
1.32031,1.84446,0
1.31836,1.84429,0
0.382812,2.23441,0
0.382777,2.23438,0
1.31641,1.84411,0
0.381058,2.23242,0
1.31445,1.84394,0
0.380859,2.2322,0
1.3125,1.84377,0
1.31231,1.84375,0
0.379351,2.23047,0
1.31055,1.8436,0
0.378906,2.22996,0
1.30859,1.84343,0
0.377656,2.22852,0
1.30664,1.84326,0
0.376953,2.2277,0
1.30469,1.84309,0
0.375975,2.22656,0
1.30273,1.84293,0
0.375,2.22542,0
0.374307,2.22461,0
1.30078,1.84277,0
1.29883,1.84261,0
0.373047,2.22312,0
0.372652,2.22266,0
1.29688,1.84245,0
1.29492,1.84229,0
0.371094,2.2208,0
0.371011,2.2207,0
1.29297,1.84214,0
1.29102,1.84198,0
0.369384,2.21875,0
0.369141,2.21846,0
1.28906,1.84183,0
1.28868,1.8418,0
0.36777,2.2168,0
1.28711,1.84167,0
0.367188,2.21609,0
1.28516,1.84152,0
0.366169,2.21484,0
1.2832,1.84137,0
0.365234,2.2137,0
1.28125,1.84123,0
0.364581,2.21289,0
1.2793,1.84108,0
0.363281,2.21128,0
1.27734,1.84093,0
0.363007,2.21094,0
1.27539,1.84079,0
0.361448,2.20898,0
1.27344,1.84065,0
0.361328,2.20883,0
1.27148,1.84051,0
0.359902,2.20703,0
1.26953,1.84037,0
0.359375,2.20636,0
1.26758,1.84023,0
0.358369,2.20508,0
1.26562,1.84009,0
0.357422,2.20386,0
1.26367,1.83996,0
0.356849,2.20312,0
1.26202,1.83984,0
1.26172,1.83982,0
0.355469,2.20133,0
1.25977,1.83969,0
0.355345,2.20117,0
1.25781,1.83956,0
0.353855,2.19922,0
1.25586,1.83943,0
0.353516,2.19877,0
1.25391,1.8393,0
0.352379,2.19727,0
1.25195,1.83917,0
0.351562,2.19618,0
1.25,1.83905,0
0.350915,2.19531,0
1.24805,1.83892,0
1.24609,1.8388,0
0.349609,2.19355,0
0.349467,2.19336,0
1.24414,1.83868,0
0.348035,2.19141,0
1.24219,1.83855,0
0.347656,2.19089,0
1.24023,1.83843,0
0.346615,2.18945,0
1.23828,1.83832,0
0.345703,2.18819,0
1.23633,1.8382,0
0.345209,2.1875,0
1.23438,1.83808,0
1.23242,1.83797,0
0.34382,2.18555,0
0.34375,2.18545,0
1.23111,1.83789,0
1.23047,1.83785,0
1.22852,1.83774,0
0.342445,2.18359,0
1.22656,1.83763,0
0.341797,2.18267,0
1.22461,1.83752,0
0.341084,2.18164,0
1.22266,1.83741,0
0.339844,2.17984,0
0.339738,2.17969,0
1.2207,1.8373,0
1.21875,1.8372,0
0.338408,2.17773,0
1.2168,1.83709,0
0.337891,2.17697,0
1.21484,1.83699,0
0.337092,2.17578,0
1.21289,1.83689,0
1.21094,1.83679,0
0.335938,2.17405,0
0.335791,2.17383,0
1.20898,1.83669,0
1.20703,1.83659,0
0.334507,2.17188,0
0.333984,2.17107,0
1.20508,1.83649,0
1.20312,1.83639,0
0.333236,2.16992,0
1.20117,1.8363,0
0.332031,2.16805,0
0.331981,2.16797,0
1.19922,1.8362,0
1.19727,1.83611,0
0.330744,2.16602,0
1.19531,1.83602,0
0.330078,2.16496,0
1.19358,1.83594,0
1.19336,1.83593,0
0.329519,2.16406,0
1.19141,1.83584,0
1.18945,1.83575,0
0.328313,2.16211,0
0.328125,2.1618,0
1.1875,1.83566,0
1.18555,1.83558,0
0.327121,2.16016,0
1.18359,1.83549,0
0.326172,2.15858,0
1.18164,1.83541,0
0.325944,2.1582,0
1.17969,1.83533,0
1.17773,1.83524,0
0.324787,2.15625,0
0.324219,2.15528,0
1.17578,1.83516,0
0.323642,2.1543,0
1.17383,1.83509,0
1.17188,1.83501,0
0.322516,2.15234,0
1.16992,1.83493,0
0.322266,2.1519,0
1.16797,1.83486,0
0.321405,2.15039,0
1.16602,1.83478,0
1.16406,1.83471,0
0.320312,2.14844,0
0.320311,2.14844,0
1.16211,1.83464,0
1.16016,1.83457,0
0.319234,2.14648,0
1.1582,1.8345,0
1.15625,1.83443,0
0.318359,2.14487,0
0.318173,2.14453,0
1.1543,1.83436,0
1.15234,1.83429,0
0.317131,2.14258,0
1.15039,1.83423,0
0.316406,2.1412,0
1.14844,1.83416,0
0.316103,2.14062,0
1.14648,1.8341,0
1.14453,1.83404,0
0.315095,2.13867,0
1.14284,1.83398,0
1.14258,1.83398,0
0.314453,2.13741,0
1.14062,1.83392,0
0.314101,2.13672,0
1.13867,1.83386,0
0.313128,2.13477,0
1.13672,1.8338,0
1.13477,1.83374,0
0.3125,2.13349,0
0.312169,2.13281,0
1.13281,1.83369,0
1.13086,1.83363,0
0.311231,2.13086,0
1.12891,1.83358,0
1.12695,1.83353,0
0.310547,2.12941,0
0.310307,2.12891,0
1.125,1.83348,0
1.12305,1.83343,0
0.309405,2.12695,0
1.12109,1.83338,0
1.11914,1.83333,0
0.308594,2.12517,0
0.308518,2.125,0
1.11719,1.83328,0
1.11523,1.83324,0
0.30765,2.12305,0
1.11328,1.83319,0
1.11133,1.83315,0
0.306802,2.12109,0
0.306641,2.12072,0
1.10938,1.83311,0
1.10742,1.83307,0
0.305969,2.11914,0
1.10547,1.83303,0
1.10352,1.83299,0
0.305158,2.11719,0
1.10156,1.83295,0
0.304688,2.11603,0
1.09961,1.83291,0
0.304363,2.11523,0
1.09766,1.83288,0
1.0957,1.83284,0
0.303589,2.11328,0
1.09375,1.83281,0
1.0918,1.83278,0
0.302833,2.11133,0
0.302734,2.11107,0
1.08984,1.83275,0
1.08789,1.83271,0
0.302095,2.10938,0
1.08594,1.83269,0
1.08398,1.83266,0
0.301379,2.10742,0
1.08203,1.83263,0
1.08008,1.8326,0
0.300781,2.10575,0
0.30068,2.10547,0
1.07812,1.83258,0
1.07617,1.83255,0
0.300001,2.10352,0
1.07422,1.83253,0
1.07227,1.83251,0
0.299343,2.10156,0
1.07031,1.83249,0
1.06836,1.83247,0
0.298828,2.09999,0
0.298703,2.09961,0
1.06641,1.83245,0
1.06445,1.83243,0
0.298084,2.09766,0
1.0625,1.83241,0
1.06055,1.8324,0
0.297487,2.0957,0
1.05859,1.83238,0
1.05664,1.83237,0
0.296908,2.09375,0
0.296875,2.09364,0
1.05469,1.83236,0
1.05273,1.83235,0
0.296348,2.0918,0
1.05078,1.83234,0
1.04883,1.83233,0
0.295812,2.08984,0
1.04688,1.83232,0
1.04492,1.83231,0
0.295297,2.08789,0
1.04297,1.8323,0
1.04102,1.8323,0
0.294922,2.08641,0
0.2948,2.08594,0
1.03906,1.83229,0
1.03711,1.83229,0
0.294326,2.08398,0
1.03516,1.83229,0
1.0332,1.83229,0
0.293874,2.08203,0
1.03125,1.83229,0
1.0293,1.83229,0
0.293444,2.08008,0
1.02734,1.83229,0
1.02539,1.83229,0
1.02344,1.8323,0
0.293034,2.07812,0
0.292969,2.0778,0
1.02148,1.8323,0
1.01953,1.83231,0
0.292645,2.07617,0
1.01758,1.83231,0
1.01562,1.83232,0
0.29228,2.07422,0
1.01367,1.83233,0
1.01172,1.83234,0
0.291938,2.07227,0
1.00977,1.83235,0
1.00781,1.83237,0
0.291619,2.07031,0
1.00586,1.83238,0
1.00391,1.83239,0
0.291322,2.06836,0
1.00195,1.83241,0
1,1.83242,0
0.291047,2.06641,0
0.998047,1.83244,0
0.291016,2.06617,0
0.996094,1.83246,0
0.290794,2.06445,0
0.994141,1.83248,0
0.992188,1.8325,0
0.990234,1.83252,0
0.290566,2.0625,0
0.988281,1.83254,0
0.986328,1.83257,0
0.290362,2.06055,0
0.984375,1.83259,0
0.982422,1.83261,0
0.290182,2.05859,0
0.980469,1.83264,0
0.978516,1.83267,0
0.290026,2.05664,0
0.976562,1.8327,0
0.974609,1.83273,0
0.289895,2.05469,0
0.972656,1.83276,0
0.970703,1.83279,0
0.96875,1.83282,0
0.289788,2.05273,0
0.966797,1.83285,0
0.964844,1.83289,0
0.289706,2.05078,0
0.962891,1.83292,0
0.960938,1.83296,0
0.28965,2.04883,0
0.958984,1.833,0
0.957031,1.83303,0
0.289618,2.04688,0
0.955078,1.83307,0
0.953125,1.83311,0
0.289613,2.04492,0
0.951172,1.83315,0
0.949219,1.8332,0
0.947266,1.83324,0
0.289633,2.04297,0
0.945312,1.83328,0
0.943359,1.83333,0
0.28968,2.04102,0
0.941406,1.83337,0
0.939453,1.83342,0
0.289753,2.03906,0
0.9375,1.83347,0
0.935547,1.83352,0
0.289854,2.03711,0
0.933594,1.83357,0
0.931641,1.83362,0
0.929688,1.83367,0
0.289981,2.03516,0
0.927734,1.83373,0
0.925781,1.83378,0
0.290136,2.0332,0
0.923828,1.83384,0
0.921875,1.83389,0
0.29032,2.03125,0
0.919922,1.83395,0
0.918735,1.83398,0
0.917969,1.83401,0
0.916016,1.83407,0
0.290532,2.0293,0
0.914062,1.83413,0
0.912109,1.83419,0
0.290773,2.02734,0
0.910156,1.83425,0
0.908203,1.83431,0
0.291016,2.0256,0
0.291045,2.02539,0
0.90625,1.83438,0
0.904297,1.83444,0
0.902344,1.83451,0
0.291345,2.02344,0
0.900391,1.83458,0
0.898438,1.83464,0
0.291675,2.02148,0
0.896484,1.83471,0
0.894531,1.83478,0
0.292034,2.01953,0
0.892578,1.83485,0
0.890625,1.83492,0
0.888672,1.835,0
0.292425,2.01758,0
0.886719,1.83507,0
0.884766,1.83515,0
0.292849,2.01562,0
0.882812,1.83522,0
0.292969,2.01511,0
0.880859,1.8353,0
0.878906,1.83538,0
0.293305,2.01367,0
0.876953,1.83545,0
0.875,1.83553,0
0.293792,2.01172,0
0.873047,1.83562,0
0.871094,1.8357,0
0.294311,2.00977,0
0.869141,1.83578,0
0.867188,1.83587,0
0.86553,1.83594,0
0.865234,1.83595,0
0.294866,2.00781,0
0.294922,2.00763,0
0.863281,1.83604,0
0.861328,1.83612,0
0.295455,2.00586,0
0.859375,1.83621,0
0.857422,1.8363,0
0.855469,1.83639,0
0.296076,2.00391,0
0.853516,1.83648,0
0.851562,1.83657,0
0.296734,2.00195,0
0.849609,1.83667,0
0.296875,2.00156,0
0.847656,1.83676,0
0.845703,1.83685,0
0.29743,2,0
0.84375,1.83695,0
0.841797,1.83705,0
0.298159,1.99805,0
0.839844,1.83714,0
0.837891,1.83724,0
0.298828,1.99635,0
0.835938,1.83734,0
0.298928,1.99609,0
0.833984,1.83744,0
0.832031,1.83755,0
0.299734,1.99414,0
0.830078,1.83765,0
0.828125,1.83775,0
0.826172,1.83786,0
0.825609,1.83789,0
0.300579,1.99219,0
0.300781,1.99174,0
0.824219,1.83797,0
0.822266,1.83807,0
0.301465,1.99023,0
0.820312,1.83818,0
0.818359,1.83829,0
0.816406,1.8384,0
0.302389,1.98828,0
0.814453,1.83851,0
0.302734,1.98758,0
0.8125,1.83863,0
0.810547,1.83874,0
0.303357,1.98633,0
0.808594,1.83885,0
0.806641,1.83897,0
0.304365,1.98438,0
0.804688,1.83908,0
0.304688,1.98377,0
0.802734,1.8392,0
0.800781,1.83932,0
0.305419,1.98242,0
0.798828,1.83944,0
0.796875,1.83956,0
0.794922,1.83968,0
0.306515,1.98047,0
0.306641,1.98025,0
0.792969,1.83981,0
0.792398,1.83984,0
0.791016,1.83993,0
0.307659,1.97852,0
0.789062,1.84006,0
0.787109,1.84018,0
0.308594,1.97698,0
0.785156,1.84031,0
0.308849,1.97656,0
0.783203,1.84044,0
0.78125,1.84057,0
0.779297,1.8407,0
0.310085,1.97461,0
0.777344,1.84083,0
0.310547,1.9739,0
0.775391,1.84096,0
0.311373,1.97266,0
0.773438,1.8411,0
0.771484,1.84123,0
0.769531,1.84137,0
0.3125,1.97101,0
0.31271,1.9707,0
0.767578,1.84151,0
0.765625,1.84164,0
0.763672,1.84178,0
0.763501,1.8418,0
0.314098,1.96875,0
0.314453,1.96826,0
0.761719,1.84193,0
0.759766,1.84207,0
0.757812,1.84221,0
0.315541,1.9668,0
0.755859,1.84236,0
0.316406,1.96566,0
0.753906,1.8425,0
0.317039,1.96484,0
0.751953,1.84265,0
0.75,1.84279,0
0.748047,1.84294,0
0.318359,1.96318,0
0.318592,1.96289,0
0.746094,1.84309,0
0.744141,1.84324,0
0.742188,1.8434,0
0.320203,1.96094,0
0.320312,1.96081,0
0.740234,1.84355,0
0.738281,1.84371,0
0.737726,1.84375,0
0.736328,1.84386,0
0.321874,1.95898,0
0.322266,1.95854,0
0.734375,1.84402,0
0.732422,1.84418,0
0.730469,1.84434,0
0.323608,1.95703,0
0.728516,1.8445,0
0.324219,1.95636,0
0.726562,1.84466,0
0.724609,1.84482,0
0.325405,1.95508,0
0.722656,1.84499,0
0.326172,1.95427,0
0.720703,1.84515,0
0.71875,1.84532,0
0.327268,1.95312,0
0.716797,1.84549,0
0.328125,1.95225,0
0.714844,1.84566,0
0.714368,1.8457,0
0.329199,1.95117,0
0.712891,1.84583,0
0.710938,1.84601,0
0.330078,1.9503,0
0.708984,1.84618,0
0.331199,1.94922,0
0.707031,1.84636,0
0.705078,1.84653,0
0.332031,1.94843,0
0.703125,1.84671,0
0.333272,1.94727,0
0.701172,1.84689,0
0.333984,1.94661,0
0.699219,1.84707,0
0.697266,1.84725,0
0.335421,1.94531,0
0.695312,1.84743,0
0.335938,1.94485,0
0.693359,1.84762,0
0.692969,1.84766,0
0.691406,1.84781,0
0.337647,1.94336,0
0.689453,1.84799,0
0.337891,1.94315,0
0.6875,1.84818,0
0.685547,1.84837,0
0.339844,1.9415,0
0.339954,1.94141,0
0.683594,1.84856,0
0.681641,1.84876,0
0.679688,1.84895,0
0.341797,1.9399,0
0.342346,1.93945,0
0.677734,1.84915,0
0.675781,1.84935,0
0.34375,1.93834,0
0.673828,1.84955,0
0.673212,1.84961,0
0.671875,1.84975,0
0.344824,1.9375,0
0.669922,1.84995,0
0.345703,1.93682,0
0.667969,1.85015,0
0.666016,1.85036,0
0.347391,1.93555,0
0.347656,1.93535,0
0.664062,1.85057,0
0.662109,1.85077,0
0.349609,1.93391,0
0.660156,1.85098,0
0.350054,1.93359,0
0.658203,1.8512,0
0.65625,1.85141,0
0.351562,1.93252,0
0.654863,1.85156,0
0.654297,1.85163,0
0.352813,1.93164,0
0.652344,1.85184,0
0.353516,1.93115,0
0.650391,1.85206,0
0.648438,1.85228,0
0.355469,1.92982,0
0.355673,1.92969,0
0.646484,1.8525,0
0.644531,1.85272,0
0.357422,1.92853,0
0.642578,1.85295,0
0.35864,1.92773,0
0.640625,1.85318,0
0.359375,1.92726,0
0.638672,1.85341,0
0.637746,1.85352,0
0.636719,1.85364,0
0.361328,1.92602,0
0.634766,1.85387,0
0.361716,1.92578,0
0.632812,1.8541,0
0.363281,1.92481,0
0.630859,1.85434,0
0.628906,1.85458,0
0.364906,1.92383,0
0.365234,1.92363,0
0.626953,1.85482,0
0.625,1.85506,0
0.367188,1.92247,0
0.623047,1.8553,0
0.62172,1.85547,0
0.368218,1.92188,0
0.621094,1.85555,0
0.369141,1.92134,0
0.619141,1.8558,0
0.617188,1.85605,0
0.371094,1.92023,0
0.615234,1.8563,0
0.371653,1.91992,0
0.613281,1.85655,0
0.373047,1.91915,0
0.611328,1.8568,0
0.609375,1.85706,0
0.375,1.91809,0
0.375218,1.91797,0
0.607422,1.85732,0
0.606675,1.85742,0
0.605469,1.85758,0
0.376953,1.91704,0
0.603516,1.85785,0
0.378906,1.91602,0
0.378918,1.91602,0
0.601562,1.85811,0
0.599609,1.85838,0
0.380859,1.91502,0
0.597656,1.85865,0
0.595703,1.85892,0
0.382763,1.91406,0
0.382812,1.91404,0
0.59375,1.8592,0
0.592517,1.85938,0
0.384766,1.91307,0
0.591797,1.85948,0
0.589844,1.85976,0
0.386719,1.91213,0
0.386756,1.91211,0
0.587891,1.86004,0
0.585938,1.86032,0
0.388672,1.9112,0
0.583984,1.86061,0
0.390625,1.91029,0
0.582031,1.8609,0
0.390907,1.91016,0
0.580078,1.86119,0
0.579166,1.86133,0
0.392578,1.90939,0
0.578125,1.86149,0
0.576172,1.86178,0
0.394531,1.90851,0
0.395221,1.9082,0
0.574219,1.86208,0
0.396484,1.90764,0
0.572266,1.86238,0
0.570312,1.86269,0
0.398438,1.90679,0
0.568359,1.86299,0
0.399705,1.90625,0
0.400391,1.90596,0
0.566552,1.86328,0
0.566406,1.8633,0
0.564453,1.86362,0
0.402344,1.90513,0
0.5625,1.86393,0
0.404297,1.90433,0
0.404366,1.9043,0
0.560547,1.86425,0
0.558594,1.86457,0
0.40625,1.90353,0
0.556641,1.86489,0
0.408203,1.90275,0
0.554688,1.86522,0
0.55462,1.86523,0
0.409221,1.90234,0
0.552734,1.86555,0
0.410156,1.90197,0
0.550781,1.86589,0
0.412109,1.90122,0
0.548828,1.86622,0
0.414062,1.90047,0
0.546875,1.86656,0
0.414269,1.90039,0
0.544922,1.8669,0
0.416016,1.89973,0
0.543318,1.86719,0
0.542969,1.86725,0
0.417969,1.89901,0
0.541016,1.8676,0
0.419528,1.89844,0
0.419922,1.89829,0
0.539062,1.86795,0
0.537109,1.86831,0
0.421875,1.89759,0
0.535156,1.86866,0
0.423828,1.8969,0
0.533203,1.86903,0
0.532596,1.86914,0
0.425005,1.89648,0
0.425781,1.89621,0
0.53125,1.86939,0
0.529297,1.86976,0
0.427734,1.89554,0
0.527344,1.87013,0
0.429688,1.89488,0
0.525391,1.87051,0
0.430711,1.89453,0
0.431641,1.89422,0
0.523438,1.87089,0
0.52241,1.87109,0
0.433594,1.89357,0
0.521484,1.87128,0
0.519531,1.87166,0
0.435547,1.89294,0
0.436658,1.89258,0
0.517578,1.87205,0
0.4375,1.89231,0
0.515625,1.87245,0
0.439453,1.89169,0
0.513672,1.87285,0
0.512717,1.87305,0
0.441406,1.89108,0
0.511719,1.87325,0
0.442859,1.89062,0
0.509766,1.87366,0
0.443359,1.89047,0
0.507812,1.87407,0
0.445312,1.88987,0
0.505859,1.87449,0
0.447266,1.88929,0
0.503906,1.87491,0
0.503476,1.875,0
0.449219,1.8887,0
0.449327,1.88867,0
0.501953,1.87533,0
0.451172,1.88813,0
0.5,1.87576,0
0.453125,1.88756,0
0.498047,1.87619,0
0.455078,1.887,0
0.496094,1.87663,0
0.456081,1.88672,0
0.494659,1.87695,0
0.494141,1.87707,0
0.457031,1.88645,0
0.492188,1.87752,0
0.458984,1.8859,0
0.490234,1.87797,0
0.460938,1.88536,0
0.488281,1.87842,0
0.462891,1.88483,0
0.463128,1.88477,0
0.486328,1.87888,0
0.486235,1.87891,0
0.464844,1.8843,0
0.484375,1.87935,0
0.466797,1.88378,0
0.482422,1.87982,0
0.46875,1.88327,0
0.480469,1.8803,0
0.470491,1.88281,0
0.470703,1.88276,0
0.478516,1.88078,0
0.478187,1.88086,0
0.472656,1.88225,0
0.476562,1.88127,0
0.474609,1.88176,0


==> Figures/Bubble_rise_benchmarks/Re35We10/bubbleShapeRe35We10AMR.csv <==
x,y,z
0.373047,1.92179,0
0.372897,1.92188,0
0.375,1.92074,0
0.351562,1.93527,0
0.351165,1.93555,0
0.349609,1.93667,0
0.348516,1.9375,0
0.355469,1.93254,0
0.353942,1.93359,0
0.357422,1.93123,0
0.356811,1.93164,0
0.359375,1.92992,0
0.353516,1.93389,0
0.367188,1.92512,0
0.366085,1.92578,0
0.363281,1.92747,0
0.362862,1.92773,0
0.361328,1.9287,0
0.359742,1.92969,0
0.365234,1.92629,0
0.371094,1.92288,0
0.369397,1.92383,0
0.369141,1.92398,0
0.3125,1.97582,0
0.312031,1.97656,0
0.310861,1.97852,0
0.310547,1.97905,0
0.309707,1.98047,0
0.308594,1.98246,0
0.307578,1.98438,0
0.308617,1.98242,0
0.304688,1.99033,0
0.303856,1.99219,0
0.306641,1.9862,0
0.306575,1.98633,0
0.305643,1.98828,0
0.304729,1.99023,0
0.303022,1.99414,0
0.302734,1.99487,0
0.302254,1.99609,0
0.301507,1.99805,0
0.300791,2,0
0.34375,1.94118,0
0.343474,1.94141,0
0.339844,1.94443,0
0.33883,1.94531,0
0.341797,1.94277,0
0.341097,1.94336,0
0.335938,1.94793,0
0.33452,1.94922,0
0.332031,1.9516,0
0.330549,1.95312,0
0.333984,1.94972,0
0.332469,1.95117,0
0.337891,1.94613,0
0.336652,1.94727,0
0.328125,1.95565,0
0.32682,1.95703,0
0.324219,1.95995,0
0.323387,1.96094,0
0.326172,1.95773,0
0.325058,1.95898,0
0.320312,1.96471,0
0.32021,1.96484,0
0.318722,1.9668,0
0.318359,1.96728,0
0.317255,1.96875,0
0.322266,1.96231,0
0.321788,1.96289,0
0.330078,1.95362,0
0.328672,1.95508,0
0.347656,1.93815,0
0.345975,1.93945,0
0.345703,1.93966,0
0.316406,1.96994,0
0.315873,1.9707,0
0.314523,1.97266,0
0.314453,1.97276,0
0.313259,1.97461,0
0.408203,1.9057,0
0.406818,1.90625,0
0.410156,1.90495,0
0.412109,1.90423,0
0.41192,1.9043,0
0.414062,1.90351,0
0.417969,1.9021,0
0.417293,1.90234,0
0.419922,1.90139,0
0.421875,1.90071,0
0.416016,1.9028,0
0.429688,1.89811,0
0.428673,1.89844,0
0.431641,1.8975,0
0.433594,1.8969,0
0.435547,1.89628,0
0.43492,1.89648,0
0.4375,1.89565,0
0.423828,1.90004,0
0.422794,1.90039,0
0.425781,1.89939,0
0.427734,1.89875,0
0.388672,1.91395,0
0.388434,1.91406,0
0.390625,1.91306,0
0.380859,1.91771,0
0.380368,1.91797,0
0.382812,1.91674,0
0.376953,1.9197,0
0.376535,1.91992,0
0.378906,1.91872,0
0.384766,1.91581,0
0.384341,1.91602,0
0.386719,1.91486,0
0.398438,1.90963,0
0.39723,1.91016,0
0.394531,1.91132,0
0.392773,1.91211,0
0.392578,1.9122,0
0.396484,1.91048,0
0.402344,1.90801,0
0.401862,1.9082,0
0.400391,1.90881,0
0.404297,1.90723,0
0.40625,1.90647,0
0.457031,1.89015,0
0.455236,1.89062,0
0.458984,1.88964,0
0.460938,1.88911,0
0.462891,1.8886,0
0.462607,1.88867,0
0.464844,1.88811,0
0.466797,1.88765,0
0.46875,1.8872,0
0.441406,1.8945,0
0.441304,1.89453,0
0.443359,1.89394,0
0.445312,1.89338,0
0.439453,1.89507,0
0.449219,1.89226,0
0.448073,1.89258,0
0.447266,1.89281,0
0.451172,1.89171,0
0.453125,1.89118,0
0.455078,1.89067,0
0.472656,1.88624,0
0.47071,1.88672,0
0.474609,1.88576,0
0.476562,1.88532,0
0.470703,1.88672,0
0.480469,1.88443,0
0.47901,1.88477,0
0.478516,1.88488,0
0.482422,1.88398,0
0.484375,1.88354,0
0.488281,1.88268,0
0.487686,1.88281,0
0.490234,1.88226,0
0.492188,1.88184,0
0.494141,1.88144,0
0.496094,1.88101,0
0.498047,1.88061,0
0.496832,1.88086,0
0.5,1.88022,0
0.486328,1.88311,0
0.529297,1.87477,0
0.528013,1.875,0
0.53125,1.87444,0
0.533203,1.87411,0
0.535156,1.8738,0
0.537109,1.87346,0
0.539062,1.8731,0
0.541016,1.87278,0
0.539355,1.87305,0
0.542969,1.87247,0
0.544922,1.87216,0
0.546875,1.87186,0
0.552734,1.87096,0
0.551781,1.87109,0
0.554688,1.87067,0
0.548828,1.87155,0
0.550781,1.87124,0
0.556641,1.87037,0
0.558594,1.87008,0
0.560547,1.86978,0
0.5625,1.86949,0
0.566406,1.8689,0
0.564882,1.86914,0
0.564453,1.86921,0
0.568359,1.86862,0
0.570312,1.86834,0
0.572266,1.86807,0
0.574219,1.8678,0
0.576172,1.86753,0
0.578125,1.86725,0
0.580078,1.86699,0
0.57856,1.86719,0
0.582031,1.86673,0
0.583984,1.86648,0
0.585938,1.86623,0
0.587891,1.86598,0
0.589844,1.86573,0
0.59375,1.86517,0
0.593339,1.86523,0
0.591797,1.86547,0
0.595703,1.86492,0
0.597656,1.86468,0
0.599609,1.86445,0
0.601562,1.86424,0
0.609375,1.86325,0
0.609127,1.86328,0
0.603516,1.864,0
0.605469,1.86375,0
0.607422,1.8635,0
0.611328,1.86301,0
0.613281,1.86279,0
0.615234,1.86258,0
0.617188,1.86237,0
0.619141,1.86214,0
0.621094,1.8619,0
0.623047,1.86166,0
0.625,1.86145,0
0.644531,1.85936,0
0.644359,1.85938,0
0.646484,1.85915,0
0.648438,1.85895,0
0.650391,1.85874,0
0.652344,1.85853,0
0.654297,1.85833,0
0.65625,1.85816,0
0.626953,1.86124,0
0.626169,1.86133,0
0.628906,1.86103,0
0.630859,1.86081,0
0.632812,1.8606,0
0.634766,1.86039,0
0.636719,1.86018,0
0.638672,1.85998,0
0.640625,1.85977,0
0.642578,1.85956,0
0.658203,1.85797,0
0.660156,1.85778,0
0.664062,1.85734,0
0.663379,1.85742,0
0.662109,1.85757,0
0.666016,1.85715,0
0.667969,1.85696,0
0.669922,1.8568,0
0.671875,1.85665,0
0.673828,1.85646,0
0.675781,1.85628,0
0.677734,1.85608,0
0.679688,1.85588,0
0.685547,1.85534,0
0.684122,1.85547,0
0.6875,1.85518,0
0.681641,1.85571,0
0.683594,1.85552,0
0.689453,1.855,0
0.691406,1.85484,0
0.693359,1.85469,0
0.695312,1.85454,0
0.697266,1.85437,0
0.699219,1.85418,0
0.701172,1.854,0
0.703125,1.85383,0
0.705078,1.85367,0
0.707031,1.85354,0
0.708984,1.85339,0
0.707357,1.85352,0
0.710938,1.85324,0
0.712891,1.85307,0
0.714844,1.85289,0
0.716797,1.85273,0
0.71875,1.85258,0
0.732422,1.85155,0
0.73225,1.85156,0
0.734375,1.85141,0
0.720703,1.85243,0
0.722656,1.85229,0
0.724609,1.85214,0
0.726562,1.852,0
0.728516,1.85184,0
0.730469,1.8517,0
0.736328,1.85127,0
0.738281,1.85112,0
0.740234,1.85098,0
0.742188,1.85082,0
0.744141,1.85068,0
0.746094,1.85053,0
0.748047,1.85041,0
0.75,1.8503,0
0.507812,1.87871,0
0.506788,1.87891,0
0.501953,1.87983,0
0.503906,1.87944,0
0.505859,1.87908,0
0.509766,1.87833,0
0.511719,1.87796,0
0.513672,1.87758,0
0.515625,1.87721,0
0.517578,1.87686,0
0.51707,1.87695,0
0.519531,1.87648,0
0.521484,1.87614,0
0.523438,1.87581,0
0.525391,1.87546,0
0.527344,1.87512,0
0.751953,1.85018,0
0.753906,1.85005,0
0.755859,1.8499,0
0.757812,1.84973,0
0.759766,1.84959,0
0.759526,1.84961,0
0.761719,1.84946,0
0.763672,1.84935,0
0.765625,1.84924,0
0.767578,1.84912,0
0.769531,1.84901,0
0.771484,1.84887,0
0.773438,1.84873,0
0.775391,1.84861,0
0.777344,1.84849,0
0.779297,1.84837,0
0.78125,1.84825,0
0.783203,1.84813,0
0.785156,1.84801,0
0.787109,1.84792,0
0.789062,1.84782,0
0.792969,1.84759,0
0.791843,1.84766,0
0.794922,1.84746,0
0.796875,1.84733,0
0.791016,1.8477,0
0.798828,1.84722,0
0.800781,1.84711,0
0.802734,1.84703,0
0.804688,1.84694,0
0.806641,1.84683,0
0.808594,1.84674,0
0.810547,1.84664,0
0.8125,1.84653,0
0.814453,1.84643,0
0.816406,1.84634,0
0.818359,1.84623,0
0.820312,1.84613,0
0.822266,1.84604,0
0.824219,1.84593,0
0.826172,1.84583,0
0.828125,1.84576,0
0.830078,1.84567,0
0.829429,1.8457,0
0.832031,1.84558,0
0.833984,1.84549,0
0.835938,1.84541,0
0.837891,1.84532,0
0.839844,1.84523,0
0.841797,1.84514,0
0.84375,1.84505,0
0.845703,1.84497,0
0.847656,1.84487,0
0.849609,1.84478,0
0.851562,1.8447,0
0.853516,1.84462,0
0.855469,1.84454,0
0.857422,1.84446,0
0.859375,1.84439,0
0.861328,1.84431,0
0.863281,1.84424,0
0.865234,1.84416,0
0.867188,1.84409,0
0.869141,1.84402,0
0.871094,1.84395,0
0.873047,1.8439,0
0.875,1.84385,0
0.878906,1.84372,0
0.877963,1.84375,0
0.880859,1.84365,0
0.882812,1.8436,0
0.884766,1.84354,0
0.886719,1.84348,0
0.888672,1.84342,0
0.890625,1.84335,0
0.892578,1.8433,0
0.894531,1.84324,0
0.896484,1.84317,0
0.898438,1.84311,0
0.900391,1.84305,0
0.902344,1.84299,0
0.904297,1.84294,0
0.90625,1.84289,0
0.908203,1.84284,0
0.910156,1.84279,0
0.912109,1.84274,0
0.914062,1.84268,0
0.916016,1.84264,0
0.917969,1.84259,0
0.919922,1.84255,0
0.921875,1.84251,0
0.923828,1.84248,0
0.925781,1.84244,0
0.927734,1.8424,0
0.929688,1.84235,0
0.931641,1.84232,0
0.933594,1.84229,0
0.935547,1.84225,0
0.9375,1.84222,0
0.876953,1.84378,0
0.939453,1.84218,0
0.941406,1.84215,0
0.943359,1.84213,0
0.945312,1.84213,0
0.947266,1.8421,0
0.949219,1.84207,0
0.951172,1.84204,0
0.953125,1.842,0
0.955078,1.84197,0
0.957031,1.84194,0
0.958984,1.84192,0
0.960938,1.84191,0
0.962891,1.84188,0
0.964844,1.84186,0
0.96875,1.84179,0
0.968525,1.8418,0
0.966797,1.84184,0
0.970703,1.84177,0
0.972656,1.84176,0
0.974609,1.84178,0
0.976562,1.84178,0
0.978516,1.84177,0
0.980469,1.84175,0
0.982422,1.84174,0
0.984375,1.84173,0
0.986328,1.84172,0
0.988281,1.84172,0
0.990234,1.84171,0
0.992188,1.8417,0
0.994141,1.8417,0
0.996094,1.8417,0
0.998047,1.8417,0
1,1.8417,0
1.00195,1.8417,0
1.00391,1.8417,0
1.00586,1.8417,0
1.00781,1.8417,0
1.00977,1.84171,0
1.01172,1.84172,0
1.01367,1.84172,0
1.01562,1.84173,0
1.01758,1.84174,0
1.01953,1.84175,0
1.02148,1.84177,0
1.02344,1.84178,0
1.02539,1.84178,0
1.02734,1.84176,0
1.0293,1.84177,0
1.03125,1.84179,0
1.03148,1.8418,0
1.0332,1.84184,0
1.03516,1.84186,0
1.03711,1.84188,0
1.03906,1.84191,0
1.04102,1.84192,0
1.04297,1.84194,0
1.04492,1.84197,0
1.04688,1.842,0
1.04883,1.84204,0
1.05078,1.84207,0
1.05273,1.8421,0
1.05469,1.84213,0
1.05664,1.84213,0
1.05859,1.84215,0
1.06055,1.84218,0
1.0625,1.84222,0
1.06445,1.84225,0
1.06641,1.84229,0
1.06836,1.84232,0
1.07031,1.84235,0
1.07227,1.8424,0
1.07422,1.84244,0
1.07617,1.84247,0
1.07812,1.84251,0
1.08008,1.84255,0
1.08203,1.84259,0
1.08398,1.84264,0
1.08594,1.84268,0
1.08789,1.84274,0
1.08984,1.84279,0
1.0918,1.84284,0
1.09375,1.84289,0
1.0957,1.84294,0
1.09766,1.84299,0
1.09961,1.84305,0
1.10156,1.84311,0
1.10352,1.84317,0
1.10547,1.84324,0
1.10742,1.8433,0
1.10938,1.84335,0
1.11133,1.84342,0
1.11328,1.84348,0
1.11523,1.84354,0
1.11719,1.8436,0
1.11914,1.84365,0
1.12109,1.84372,0
1.12205,1.84375,0
1.12305,1.84378,0
1.125,1.84385,0
1.12695,1.8439,0
1.12891,1.84395,0
1.13086,1.84402,0
1.13281,1.84409,0
1.13477,1.84416,0
1.13672,1.84424,0
1.13867,1.84431,0
1.14062,1.84439,0
1.14258,1.84446,0
1.14453,1.84454,0
1.14648,1.84462,0
1.14844,1.8447,0
1.15039,1.84478,0
1.15234,1.84487,0
1.1543,1.84496,0
1.15625,1.84505,0
1.1582,1.84514,0
1.16016,1.84523,0
1.16211,1.84531,0
1.16406,1.84541,0
1.16602,1.84549,0
1.16797,1.84558,0
1.16992,1.84567,0
1.1706,1.8457,0
1.17188,1.84576,0
1.17383,1.84583,0
1.17578,1.84592,0
1.17773,1.84604,0
1.17969,1.84613,0
1.18164,1.84623,0
1.18359,1.84633,0
1.18555,1.84643,0
1.1875,1.84653,0
1.18945,1.84664,0
1.19141,1.84674,0
1.19336,1.84683,0
1.19531,1.84694,0
1.19727,1.84703,0
1.19922,1.84711,0
1.20117,1.84722,0
1.20312,1.84732,0
1.20508,1.84746,0
1.20703,1.84759,0
1.20819,1.84766,0
1.20898,1.8477,0
1.21094,1.84782,0
1.21289,1.84792,0
1.21484,1.84801,0
1.2168,1.84813,0
1.21875,1.84825,0
1.2207,1.84837,0
1.22266,1.84848,0
1.22461,1.84861,0
1.22656,1.84873,0
1.22852,1.84887,0
1.23047,1.84901,0
1.23242,1.84911,0
1.23438,1.84923,0
1.23633,1.84935,0
1.23828,1.84946,0
1.24023,1.84959,0
1.24052,1.84961,0
1.24219,1.84972,0
1.24414,1.8499,0
1.24609,1.85005,0
1.24805,1.85017,0
1.25,1.8503,0
1.25195,1.8504,0
1.25391,1.85053,0
1.25586,1.85068,0
1.25781,1.85082,0
1.25977,1.85098,0
1.26172,1.85112,0
1.26367,1.85127,0
1.26562,1.8514,0
1.26758,1.85155,0
1.2678,1.85156,0
1.26953,1.85169,0
1.27148,1.85184,0
1.27344,1.85199,0
1.27539,1.85214,0
1.27734,1.85229,0
1.2793,1.85243,0
1.28125,1.85257,0
1.2832,1.85273,0
1.28516,1.85289,0
1.28711,1.85307,0
1.28906,1.85323,0
1.29102,1.85338,0
1.29269,1.85352,0
1.29297,1.85354,0
1.29492,1.85367,0
1.29688,1.85382,0
1.29883,1.854,0
1.30078,1.85418,0
1.30273,1.85437,0
1.30469,1.85454,0
1.30664,1.85469,0
1.30859,1.85484,0
1.31055,1.855,0
1.3125,1.85517,0
1.31445,1.85536,0
1.31556,1.85547,0
1.31641,1.85555,0
1.31836,1.85573,0
1.32031,1.85592,0
1.32227,1.85608,0
1.32422,1.85624,0
1.32617,1.85642,0
1.32812,1.8566,0
1.33008,1.85678,0
1.33203,1.85697,0
1.33398,1.85715,0
1.33594,1.85733,0
1.33667,1.85742,0
1.33789,1.85757,0
1.33984,1.85777,0
1.3418,1.85796,0
1.34375,1.85815,0
1.3457,1.85833,0
1.34766,1.85853,0
1.34961,1.85873,0
1.35156,1.85894,0
1.35352,1.85915,0
1.35547,1.85935,0
1.35569,1.85938,0
1.35742,1.85956,0
1.35938,1.85977,0
1.36133,1.85997,0
1.36328,1.86018,0
1.36523,1.86039,0
1.36719,1.8606,0
1.36914,1.86081,0
1.37109,1.86102,0
1.37305,1.86124,0
1.37387,1.86133,0
1.375,1.86145,0
1.37695,1.86166,0
1.37891,1.86189,0
1.38086,1.86214,0
1.38281,1.86236,0
1.38477,1.86258,0
1.38672,1.86278,0
1.38867,1.86301,0
1.39062,1.86325,0
1.39089,1.86328,0
1.39258,1.86348,0
1.39453,1.86372,0
1.39648,1.86396,0
1.39844,1.8642,0
1.40039,1.86444,0
1.40234,1.86468,0
1.4043,1.86492,0
1.40625,1.86517,0
1.4067,1.86523,0
1.4082,1.86546,0
1.41016,1.86572,0
1.41211,1.86597,0
1.41406,1.86622,0
1.41602,1.86647,0
1.41797,1.86673,0
1.41992,1.86698,0
1.42148,1.86719,0
1.42188,1.86724,0
1.42383,1.86752,0
1.42578,1.86779,0
1.42773,1.86806,0
1.42969,1.86834,0
1.43164,1.86862,0
1.43359,1.8689,0
1.43514,1.86914,0
1.43555,1.86921,0
1.4375,1.86949,0
1.43945,1.86978,0
1.44141,1.87008,0
1.44336,1.87037,0
1.44531,1.87066,0
1.44727,1.87096,0
1.4481,1.87109,0
1.44922,1.87127,0
1.45117,1.87158,0
1.45312,1.87189,0
1.45508,1.87217,0
1.45703,1.87246,0
1.45898,1.87278,0
1.46064,1.87305,0
1.46094,1.8731,0
1.46289,1.87346,0
1.46484,1.8738,0
1.4668,1.87411,0
1.46875,1.87443,0
1.4707,1.87477,0
1.47201,1.875,0
1.47266,1.87511,0
1.47461,1.87545,0
1.47656,1.8758,0
1.47852,1.87614,0
1.48047,1.87648,0
1.48242,1.87686,0
1.48295,1.87695,0
1.48438,1.87721,0
1.48633,1.87758,0
1.48828,1.87796,0
1.49023,1.87832,0
1.49219,1.87871,0
1.49323,1.87891,0
1.49414,1.87907,0
1.49609,1.87943,0
1.49805,1.87982,0
1.5,1.88022,0
1.50195,1.88061,0
1.50318,1.88086,0
1.50391,1.88101,0
1.50586,1.88143,0
1.50781,1.88184,0
1.50977,1.88226,0
1.51172,1.88268,0
1.51232,1.88281,0
1.51367,1.88311,0
1.51562,1.88354,0
1.51758,1.88398,0
1.51953,1.88443,0
1.521,1.88477,0
1.52148,1.88488,0
1.52344,1.88532,0
1.52539,1.88576,0
1.52734,1.88624,0
1.5293,1.88672,0
1.5293,1.88672,0
1.53125,1.8872,0
1.5332,1.88765,0
1.53516,1.88811,0
1.53711,1.8886,0
1.53739,1.88867,0
1.53906,1.88911,0
1.54102,1.88964,0
1.54297,1.89015,0
1.54476,1.89062,0
1.54492,1.89067,0
1.54688,1.89119,0
1.54883,1.89171,0
1.55078,1.89226,0
1.55193,1.89258,0
1.55273,1.89281,0
1.55469,1.89338,0
1.55664,1.89394,0
1.55859,1.8945,0
1.5587,1.89453,0
1.56055,1.89507,0
1.5625,1.89565,0
1.56445,1.89628,0
1.56508,1.89648,0
1.56641,1.8969,0
1.56836,1.89749,0
1.57031,1.89811,0
1.57133,1.89844,0
1.57227,1.89875,0
1.57422,1.89939,0
1.57617,1.90004,0
1.57721,1.90039,0
1.57812,1.90071,0
1.58008,1.90139,0
1.58203,1.9021,0
1.58271,1.90234,0
1.58398,1.9028,0
1.58594,1.90351,0
1.58789,1.90423,0
1.58808,1.9043,0
1.58984,1.90495,0
1.5918,1.9057,0
1.59318,1.90625,0
1.59375,1.90647,0
1.5957,1.90723,0
1.59766,1.90801,0
1.59814,1.9082,0
1.59961,1.90881,0
1.60156,1.90963,0
1.60277,1.91016,0
1.60352,1.91048,0
1.60547,1.91132,0
1.60723,1.91211,0
1.60742,1.9122,0
1.60938,1.91306,0
1.61133,1.91395,0
1.61157,1.91406,0
1.61328,1.91486,0
1.61523,1.91581,0
1.61566,1.91602,0
1.61719,1.91674,0
1.61914,1.91771,0
1.61963,1.91797,0
1.62109,1.91873,0
1.62305,1.91972,0
1.62344,1.91992,0
1.625,1.92077,0
1.62695,1.92182,0
1.62705,1.92188,0
1.62891,1.92289,0
1.63053,1.92383,0
1.63086,1.92402,0
1.63281,1.92513,0
1.63392,1.92578,0
1.63477,1.9263,0
1.63672,1.92749,0
1.63712,1.92773,0
1.63867,1.9287,0
1.64026,1.92969,0
1.64062,1.92992,0
1.64258,1.93123,0
1.64319,1.93164,0
1.64453,1.93254,0
1.64606,1.93359,0
1.64648,1.93389,0
1.64844,1.93527,0
1.64883,1.93555,0
1.65039,1.93667,0
1.65148,1.9375,0
1.65234,1.93815,0
1.65402,1.93945,0
1.6543,1.93966,0
1.65625,1.94118,0
1.65652,1.94141,0
1.6582,1.94277,0
1.6589,1.94336,0
1.66016,1.94444,0
1.66117,1.94531,0
1.66211,1.94614,0
1.66335,1.94727,0
1.66406,1.94793,0
1.66548,1.94922,0
1.66602,1.94972,0
1.66753,1.95117,0
1.66797,1.95161,0
1.66945,1.95312,0
1.66992,1.95362,0
1.67133,1.95508,0
1.67188,1.95565,0
1.67318,1.95703,0
1.67383,1.95773,0
1.67494,1.95898,0
1.67578,1.95995,0
1.67661,1.96094,0
1.67773,1.96231,0
1.67821,1.96289,0
1.67969,1.96472,0
1.67979,1.96484,0
1.68128,1.9668,0
1.68164,1.96728,0
1.68274,1.96875,0
1.68359,1.96994,0
1.68413,1.9707,0
1.68548,1.97266,0
1.68555,1.97276,0
1.68674,1.97461,0
1.6875,1.97582,0
1.68797,1.97656,0
1.68914,1.97852,0
1.68945,1.97905,0
1.69029,1.98047,0
1.69138,1.98242,0
1.69141,1.98247,0
1.69242,1.98438,0
1.69336,1.9862,0
1.69342,1.98633,0
1.69436,1.98828,0
1.69527,1.99023,0
1.69531,1.99033,0
1.69614,1.99219,0
1.69698,1.99414,0
1.69727,1.99487,0
1.69774,1.99609,0
1.69849,1.99805,0
1.69921,2,0
0.296875,2.0134,0
0.296809,2.01367,0
0.296375,2.01562,0
0.300781,2.00003,0
0.300123,2.00195,0
0.299484,2.00391,0
0.298891,2.00586,0
0.298828,2.00607,0
0.298315,2.00781,0
0.297782,2.00977,0
0.297288,2.01172,0
0.295979,2.01758,0
0.295622,2.01953,0
0.295281,2.02148,0
0.294977,2.02344,0
0.294922,2.02382,0
0.294699,2.02539,0
0.294475,2.02734,0
0.294255,2.0293,0
0.294053,2.03125,0
0.293893,2.0332,0
0.293773,2.03516,0
0.29367,2.03711,0
0.293593,2.03906,0
0.293537,2.04102,0
0.293519,2.04297,0
0.293523,2.04492,0
0.293552,2.04688,0
0.293599,2.04883,0
0.293682,2.05078,0
0.293796,2.05273,0
0.29392,2.05469,0
0.294071,2.05664,0
0.294248,2.05859,0
0.294444,2.06055,0
0.294666,2.0625,0
0.294914,2.06445,0
0.294922,2.06451,0
0.295193,2.06641,0
0.295481,2.06836,0
0.295798,2.07031,0
0.296134,2.07227,0
0.296503,2.07422,0
0.296875,2.07617,0
0.296876,2.07617,0
0.297282,2.07812,0
0.297717,2.08008,0
0.298177,2.08203,0
0.298645,2.08398,0
0.298828,2.08476,0
0.299106,2.08594,0
0.299617,2.08789,0
0.300154,2.08984,0
0.300711,2.0918,0
0.300781,2.09203,0
0.301289,2.09375,0
0.301882,2.0957,0
0.302474,2.09766,0
0.302734,2.09848,0
0.303096,2.09961,0
0.303752,2.10156,0
0.304416,2.10352,0
0.304688,2.10429,0
0.305104,2.10547,0
0.305807,2.10742,0
0.306532,2.10938,0
0.306641,2.10966,0
0.30728,2.11133,0
0.308032,2.11328,0
0.308594,2.11469,0
0.308811,2.11523,0
0.309588,2.11719,0
0.310391,2.11914,0
0.310547,2.11951,0
0.311229,2.12109,0
0.312068,2.12305,0
0.3125,2.12401,0
0.312937,2.125,0
0.313809,2.12695,0
0.314453,2.12835,0
0.314712,2.12891,0
0.315622,2.13086,0
0.316406,2.13249,0
0.316562,2.13281,0
0.317515,2.13477,0
0.318359,2.13651,0
0.318463,2.13672,0
0.319455,2.13867,0
0.320312,2.14033,0
0.320464,2.14062,0
0.321457,2.14258,0
0.322266,2.14414,0
0.322471,2.14453,0
0.323512,2.14648,0
0.324219,2.14778,0
0.324576,2.14844,0
0.325639,2.15039,0
0.326172,2.15133,0
0.326745,2.15234,0
0.327849,2.1543,0
0.328125,2.15478,0
0.328973,2.15625,0
0.330078,2.15815,0
0.330109,2.1582,0
0.33124,2.16016,0
0.332031,2.1615,0
0.332394,2.16211,0
0.333549,2.16406,0
0.333984,2.16478,0
0.334737,2.16602,0
0.335938,2.16797,0
0.335939,2.16797,0
0.337175,2.16992,0
0.337891,2.17106,0
0.338401,2.17188,0
0.339655,2.17383,0
0.339844,2.17412,0
0.340903,2.17578,0
0.341797,2.17718,0
0.34216,2.17773,0
0.343452,2.17969,0
0.34375,2.18014,0
0.34474,2.18164,0
0.345703,2.18306,0
0.346064,2.18359,0
0.347377,2.18555,0
0.347656,2.18596,0
0.348723,2.1875,0
0.349609,2.18878,0
0.350078,2.18945,0
0.351418,2.19141,0
0.351562,2.19161,0
0.35279,2.19336,0
0.353516,2.19439,0
0.354178,2.19531,0
0.355469,2.19713,0
0.355565,2.19727,0
0.356973,2.19922,0
0.357422,2.19984,0
0.358401,2.20117,0
0.359375,2.20248,0
0.359855,2.20312,0
0.3613,2.20508,0
0.361328,2.20512,0
0.362729,2.20703,0
0.363281,2.20777,0
0.364188,2.20898,0
0.365234,2.21034,0
0.365699,2.21094,0
0.367188,2.21289,0
0.367189,2.21289,0
0.368666,2.21484,0
0.369141,2.21547,0
0.370173,2.2168,0
0.371094,2.21798,0
0.371709,2.21875,0
0.373047,2.22043,0
0.373262,2.2207,0
0.374783,2.22266,0
0.375,2.22293,0
0.37635,2.22461,0
0.376953,2.22535,0
0.377915,2.22656,0
0.378906,2.22778,0
0.379501,2.22852,0
0.380859,2.23017,0
0.381107,2.23047,0
0.382702,2.23242,0
0.382812,2.23256,0
0.384301,2.23438,0
0.384766,2.23494,0
0.385918,2.23633,0
0.386719,2.23728,0
0.387563,2.23828,0
0.388672,2.23959,0
0.389208,2.24023,0
0.390625,2.24193,0
0.390846,2.24219,0
0.392521,2.24414,0
0.392578,2.24421,0
0.394178,2.24609,0
0.394531,2.24651,0
0.39587,2.24805,0
0.396484,2.24876,0
0.397553,2.25,0
0.398438,2.25101,0
0.399249,2.25195,0
0.400391,2.25326,0
0.400955,2.25391,0
0.402344,2.25548,0
0.402683,2.25586,0
0.404297,2.25766,0
0.40443,2.25781,0
0.406172,2.25977,0
0.40625,2.25985,0
0.407891,2.26172,0
0.408203,2.26207,0
0.409655,2.26367,0
0.410156,2.26422,0
0.411436,2.26562,0
0.412109,2.26638,0
0.413203,2.26758,0
0.414062,2.26851,0
0.415016,2.26953,0
0.416016,2.27061,0
0.416827,2.27148,0
0.417969,2.27273,0
0.418616,2.27344,0
0.419922,2.27485,0
0.420424,2.27539,0
0.421875,2.27693,0
0.42227,2.27734,0
0.423828,2.27898,0
0.424129,2.2793,0
0.425781,2.28105,0
0.425964,2.28125,0
0.427734,2.28314,0
0.427797,2.2832,0
0.429688,2.28515,0
0.429693,2.28516,0
0.431581,2.28711,0
0.431641,2.28717,0
0.433449,2.28906,0
0.433594,2.28921,0
0.435362,2.29102,0
0.435547,2.29121,0
0.437254,2.29297,0
0.4375,2.29322,0
0.439183,2.29492,0
0.439453,2.2952,0
0.441098,2.29688,0
0.441406,2.29718,0
0.443013,2.29883,0
0.443359,2.29917,0
0.444976,2.30078,0
0.445312,2.30112,0
0.446943,2.30273,0
0.447266,2.30306,0
0.448888,2.30469,0
0.449219,2.30501,0
0.45085,2.30664,0
0.451172,2.30696,0
0.452851,2.30859,0
0.453125,2.30886,0
0.454831,2.31055,0
0.455078,2.31079,0
0.456838,2.3125,0
0.457031,2.31269,0
0.458843,2.31445,0
0.458984,2.31459,0
0.460885,2.31641,0
0.460938,2.31646,0
0.462891,2.31835,0
0.462905,2.31836,0
0.464844,2.32018,0
0.464983,2.32031,0
0.466797,2.32203,0
0.467042,2.32227,0
0.46875,2.3239,0
0.469092,2.32422,0
0.470703,2.32573,0
0.471175,2.32617,0
0.472656,2.32758,0
0.473239,2.32812,0
0.474609,2.32942,0
0.475324,2.33008,0
0.476562,2.33122,0
0.477436,2.33203,0
0.478516,2.33303,0
0.479548,2.33398,0
0.480469,2.33482,0
0.481695,2.33594,0
0.482422,2.3366,0
0.483835,2.33789,0
0.484375,2.33839,0
0.485988,2.33984,0
0.486328,2.34015,0
0.488145,2.3418,0
0.488281,2.34192,0
0.490234,2.3437,0
0.490294,2.34375,0
0.492188,2.34544,0
0.492479,2.3457,0
0.494141,2.34717,0
0.494688,2.34766,0
0.496094,2.3489,0
0.496886,2.34961,0
0.498047,2.35065,0
0.499087,2.35156,0
0.5,2.35236,0
0.50131,2.35352,0
0.501953,2.35408,0
0.503555,2.35547,0
0.503906,2.35578,0
0.505787,2.35742,0
0.505859,2.35748,0
0.507812,2.35915,0
0.50807,2.35938,0
0.509766,2.36084,0
0.510328,2.36133,0
0.511719,2.36251,0
0.512624,2.36328,0
0.513672,2.36416,0
0.514942,2.36523,0
0.515625,2.36582,0
0.517236,2.36719,0
0.517578,2.36748,0
0.519531,2.36913,0
0.519546,2.36914,0
0.521484,2.37075,0
0.521894,2.37109,0
0.523438,2.37237,0
0.524269,2.37305,0
0.525391,2.37398,0
0.526616,2.375,0
0.527344,2.3756,0
0.528971,2.37695,0
0.529297,2.37722,0
0.53125,2.3788,0
0.531376,2.37891,0
0.533203,2.38039,0
0.533777,2.38086,0
0.535156,2.38196,0
0.536234,2.38281,0
0.537109,2.38351,0
0.538667,2.38477,0
0.539062,2.38509,0
0.541016,2.38667,0
0.541081,2.38672,0
0.542969,2.38821,0
0.543549,2.38867,0
0.544922,2.38977,0
0.546028,2.39062,0
0.546875,2.39129,0
0.548495,2.39258,0
0.548828,2.39284,0
0.550781,2.39435,0
0.55101,2.39453,0
0.552734,2.39586,0
0.55355,2.39648,0
0.554688,2.39737,0
0.556071,2.39844,0
0.556641,2.39887,0
0.558594,2.40036,0
0.558631,2.40039,0
0.560547,2.40185,0
0.561189,2.40234,0
0.5625,2.40333,0
0.563775,2.4043,0
0.564453,2.4048,0
0.566395,2.40625,0
0.566406,2.40626,0
0.568359,2.4077,0
0.569031,2.4082,0
0.570312,2.40917,0
0.571656,2.41016,0
0.572266,2.4106,0
0.574219,2.41203,0
0.574323,2.41211,0
0.576172,2.41348,0
0.576965,2.41406,0
0.578125,2.41491,0
0.579656,2.41602,0
0.580078,2.41632,0
0.582031,2.41769,0
0.582423,2.41797,0
0.583984,2.41911,0
0.585118,2.41992,0
0.585938,2.4205,0
0.587877,2.42188,0
0.587891,2.42188,0
0.589844,2.42328,0
0.590616,2.42383,0
0.591797,2.42466,0
0.593422,2.42578,0
0.59375,2.42601,0
0.595703,2.42734,0
0.596269,2.42773,0
0.597656,2.42871,0
0.599076,2.42969,0
0.599609,2.43005,0
0.601562,2.43138,0
0.601936,2.43164,0
0.603516,2.43272,0
0.604829,2.43359,0
0.605469,2.43402,0
0.607422,2.43533,0
0.607745,2.43555,0
0.609375,2.43666,0
0.610633,2.4375,0
0.611328,2.43796,0
0.613281,2.43923,0
0.613607,2.43945,0
0.615234,2.44053,0
0.616579,2.44141,0
0.617188,2.4418,0
0.619141,2.44309,0
0.619549,2.44336,0
0.621094,2.44436,0
0.622594,2.44531,0
0.623047,2.44561,0
0.625,2.44686,0
0.625623,2.44727,0
0.626953,2.44811,0
0.628753,2.44922,0
0.628906,2.44932,0
0.630859,2.45055,0
0.631847,2.45117,0
0.632812,2.45179,0
0.634766,2.45301,0
0.634943,2.45312,0
0.636719,2.45422,0
0.638138,2.45508,0
0.638672,2.45541,0
0.640625,2.45663,0
0.64129,2.45703,0
0.642578,2.45779,0
0.644531,2.45896,0
0.644572,2.45898,0
0.646484,2.46015,0
0.647823,2.46094,0
0.648438,2.4613,0
0.650391,2.46248,0
0.651069,2.46289,0
0.652344,2.46364,0
0.654297,2.46479,0
0.654391,2.46484,0
0.65625,2.46593,0
0.657789,2.4668,0
0.658203,2.46704,0
0.660156,2.46817,0
0.661149,2.46875,0
0.662109,2.46931,0
0.664062,2.47042,0
0.664577,2.4707,0
0.666016,2.47149,0
0.667969,2.4726,0
0.668074,2.47266,0
0.669922,2.47367,0
0.671619,2.47461,0
0.671875,2.47475,0
0.673828,2.47585,0
0.675143,2.47656,0
0.675781,2.47691,0
0.677734,2.47797,0
0.678754,2.47852,0
0.679688,2.47902,0
0.681641,2.48009,0
0.682349,2.48047,0
0.683594,2.48114,0
0.685547,2.48215,0
0.68606,2.48242,0
0.6875,2.48318,0
0.689453,2.4842,0
0.689787,2.48438,0
0.691406,2.48522,0
0.693359,2.48622,0
0.693577,2.48633,0
0.695312,2.48723,0
0.697266,2.48823,0
0.697363,2.48828,0
0.699219,2.48923,0
0.701172,2.49023,0
0.701191,2.49023,0
0.703125,2.49119,0
0.705078,2.49214,0
0.705175,2.49219,0
0.707031,2.49311,0
0.708984,2.49405,0
0.709176,2.49414,0
0.710938,2.49501,0
0.712891,2.49595,0
0.713186,2.49609,0
0.714844,2.49688,0
0.716797,2.49779,0
0.717352,2.49805,0
0.71875,2.49871,0
0.720703,2.49962,0
0.721521,2.5,0
0.722656,2.50053,0
0.724609,2.50144,0
0.725719,2.50195,0
0.726562,2.50234,0
0.728516,2.50322,0
0.730005,2.50391,0
0.730469,2.50411,0
0.732422,2.50498,0
0.734375,2.50585,0
0.734407,2.50586,0
0.736328,2.50669,0
0.738281,2.50754,0
0.738901,2.50781,0
0.740234,2.5084,0
0.742188,2.50925,0
0.743442,2.50977,0
0.744141,2.51006,0
0.746094,2.5109,0
0.748043,2.51172,0
0.748047,2.51172,0
0.75,2.51253,0
0.751953,2.51333,0
0.752788,2.51367,0
0.753906,2.51412,0
0.755859,2.51491,0
0.757667,2.51562,0
0.757812,2.51568,0
0.759766,2.51646,0
0.761719,2.51723,0
0.762605,2.51758,0
0.763672,2.518,0
0.765625,2.51876,0
0.767578,2.51952,0
0.767596,2.51953,0
0.769531,2.52029,0
0.771484,2.52102,0
0.77272,2.52148,0
0.773438,2.52175,0
0.775391,2.52246,0
0.777344,2.52318,0
0.778066,2.52344,0
0.779297,2.52388,0
0.78125,2.52459,0
0.783203,2.52532,0
0.783408,2.52539,0
0.785156,2.52601,0
0.787109,2.52669,0
0.788979,2.52734,0
0.789062,2.52737,0
0.791016,2.52805,0
0.792969,2.52872,0
0.794673,2.5293,0
0.794922,2.52938,0
0.796875,2.53002,0
0.798828,2.53066,0
0.800614,2.53125,0
0.800781,2.53131,0
0.802734,2.53195,0
0.804688,2.53258,0
0.806609,2.5332,0
0.806641,2.53321,0
0.808594,2.53383,0
0.810547,2.53443,0
0.8125,2.53505,0
0.81285,2.53516,0
0.814453,2.53563,0
0.816406,2.5362,0
0.818359,2.53679,0
0.819439,2.53711,0
0.820312,2.53737,0
0.822266,2.53795,0
0.824219,2.53851,0
0.826172,2.53906,0
0.826182,2.53906,0
0.828125,2.53962,0
0.830078,2.54016,0
0.832031,2.5407,0
0.833175,2.54102,0
0.833984,2.54124,0
0.835938,2.54176,0
0.837891,2.54226,0
0.839844,2.54279,0
0.84055,2.54297,0
0.841797,2.54329,0
0.84375,2.54378,0
0.845703,2.54429,0
0.847656,2.5448,0
0.848153,2.54492,0
0.849609,2.54528,0
0.851562,2.54575,0
0.853516,2.5462,0
0.855469,2.54666,0
0.85639,2.54688,0
0.857422,2.54712,0
0.859375,2.54757,0
0.861328,2.54802,0
0.863281,2.54845,0
0.865084,2.54883,0
0.865234,2.54886,0
0.867188,2.54928,0
0.869141,2.54971,0
0.871094,2.55014,0
0.873047,2.55055,0
0.874132,2.55078,0
0.875,2.55096,0
0.876953,2.55135,0
0.878906,2.55173,0
0.880859,2.55211,0
0.882812,2.55249,0
0.884227,2.55273,0
0.884766,2.55283,0
0.886719,2.55319,0
0.888672,2.55356,0
0.890625,2.55391,0
0.892578,2.55425,0
0.894531,2.5546,0
0.895048,2.55469,0
0.896484,2.55493,0
0.898438,2.55525,0
0.900391,2.55556,0
0.902344,2.55586,0
0.904297,2.55616,0
0.90625,2.55645,0
0.907517,2.55664,0
0.908203,2.55675,0
0.910156,2.55704,0
0.912109,2.55732,0
0.914062,2.5576,0
0.916016,2.55787,0
0.917969,2.55814,0
0.919922,2.55841,0
0.921288,2.55859,0
0.921875,2.55867,0
0.923828,2.55889,0
0.925781,2.5591,0
0.927734,2.55933,0
0.929688,2.55956,0
0.931641,2.5598,0
0.933594,2.56003,0
0.935547,2.56023,0
0.9375,2.56042,0
0.93873,2.56055,0
0.939453,2.56062,0
0.941406,2.56081,0
0.943359,2.56098,0
0.945312,2.56116,0
0.947266,2.56131,0
0.949219,2.56146,0
0.951172,2.56162,0
0.953125,2.56177,0
0.955078,2.56193,0
0.957031,2.56207,0
0.958984,2.56221,0
0.960938,2.56233,0
0.962891,2.56247,0
0.963415,2.5625,0
0.964844,2.56259,0
0.966797,2.56269,0
0.96875,2.5628,0
0.970703,2.56288,0
0.972656,2.56296,0
0.974609,2.56304,0
0.976562,2.56311,0
0.978516,2.56319,0
0.980469,2.56326,0
0.982422,2.56333,0
0.984375,2.56338,0
0.986328,2.56343,0
0.988281,2.56347,0
0.990234,2.5635,0
0.992188,2.56353,0
0.994141,2.56355,0
0.996094,2.56357,0
0.998047,2.56358,0
1,2.56358,0
1.49193,2.35938,0
1.49219,2.35915,0
1.49869,2.35352,0
1.5,2.35236,0
1.49644,2.35547,0
1.49805,2.35408,0
1.49421,2.35742,0
1.49609,2.35577,0
1.49414,2.35748,0
1.48276,2.36719,0
1.48438,2.36582,0
1.47573,2.37305,0
1.47656,2.37237,0
1.47338,2.375,0
1.47461,2.37398,0
1.48045,2.36914,0
1.48047,2.36913,0
1.4781,2.37109,0
1.47852,2.37075,0
1.48242,2.36748,0
1.48737,2.36328,0
1.48828,2.36251,0
1.48967,2.36133,0
1.49023,2.36084,0
1.48506,2.36523,0
1.48633,2.36416,0
1.27848,2.5,0
1.2793,2.49962,0
1.28125,2.49871,0
1.31021,2.48438,0
1.31055,2.4842,0
1.3125,2.48318,0
1.29482,2.49219,0
1.29492,2.49214,0
1.29688,2.49119,0
1.28681,2.49609,0
1.28711,2.49595,0
1.28906,2.49501,0
1.28265,2.49805,0
1.2832,2.49779,0
1.28516,2.49688,0
1.29082,2.49414,0
1.29102,2.49405,0
1.29297,2.49311,0
1.30264,2.48828,0
1.30273,2.48823,0
1.30469,2.48723,0
1.29881,2.49023,0
1.29883,2.49022,0
1.30078,2.48923,0
1.30642,2.48633,0
1.30664,2.48622,0
1.30859,2.48522,0
1.33885,2.46875,0
1.33984,2.46817,0
1.34221,2.4668,0
1.34375,2.46593,0
1.3418,2.46704,0
1.36506,2.45312,0
1.36523,2.45301,0
1.36719,2.45179,0
1.37438,2.44727,0
1.375,2.44686,0
1.37125,2.44922,0
1.37305,2.44811,0
1.36815,2.45117,0
1.36914,2.45055,0
1.37109,2.44932,0
1.35871,2.45703,0
1.35938,2.45663,0
1.35543,2.45898,0
1.35547,2.45896,0
1.35218,2.46094,0
1.35352,2.46015,0
1.35742,2.45779,0
1.34561,2.46484,0
1.3457,2.46479,0
1.34766,2.46364,0
1.34893,2.46289,0
1.34961,2.46248,0
1.35156,2.4613,0
1.36186,2.45508,0
1.36328,2.45422,0
1.36133,2.45541,0
1.32486,2.47656,0
1.32617,2.47585,0
1.32812,2.47475,0
1.31765,2.48047,0
1.31836,2.48009,0
1.32031,2.47902,0
1.31394,2.48242,0
1.31445,2.48215,0
1.31641,2.48114,0
1.32125,2.47852,0
1.32227,2.47797,0
1.32422,2.47691,0
1.33193,2.47266,0
1.33203,2.4726,0
1.33542,2.4707,0
1.33594,2.47042,0
1.33398,2.47149,0
1.32838,2.47461,0
1.33008,2.47367,0
1.33789,2.46931,0
1.43622,2.4043,0
1.4375,2.40333,0
1.4336,2.40625,0
1.43555,2.4048,0
1.38937,2.4375,0
1.39062,2.43666,0
1.40092,2.42969,0
1.40234,2.42871,0
1.40373,2.42773,0
1.4043,2.42734,0
1.40625,2.42601,0
1.39806,2.43164,0
1.39844,2.43138,0
1.39517,2.43359,0
1.39648,2.43272,0
1.39225,2.43555,0
1.39258,2.43533,0
1.39453,2.43402,0
1.40039,2.43005,0
1.41212,2.42188,0
1.41406,2.4205,0
1.41758,2.41797,0
1.41797,2.41769,0
1.42034,2.41602,0
1.42188,2.41491,0
1.41992,2.41632,0
1.41488,2.41992,0
1.41602,2.41911,0
1.42834,2.41016,0
1.42969,2.40917,0
1.42568,2.41211,0
1.42578,2.41203,0
1.42304,2.41406,0
1.42383,2.41348,0
1.42773,2.4106,0
1.43097,2.4082,0
1.43164,2.4077,0
1.43359,2.40626,0
1.40938,2.42383,0
1.41016,2.42328,0
1.40658,2.42578,0
1.4082,2.42466,0
1.41211,2.42188,0
1.46862,2.37891,0
1.46875,2.3788,0
1.46377,2.38281,0
1.46484,2.38196,0
1.46622,2.38086,0
1.4668,2.38039,0
1.45892,2.38672,0
1.45898,2.38667,0
1.46094,2.38509,0
1.45645,2.38867,0
1.45703,2.38821,0
1.45397,2.39062,0
1.45508,2.38977,0
1.46133,2.38477,0
1.46289,2.38351,0
1.44393,2.39844,0
1.44531,2.39737,0
1.44899,2.39453,0
1.44922,2.39435,0
1.4515,2.39258,0
1.45312,2.39129,0
1.45117,2.39284,0
1.44645,2.39648,0
1.44727,2.39586,0
1.44137,2.40039,0
1.44141,2.40036,0
1.43881,2.40234,0
1.43945,2.40185,0
1.44336,2.39887,0
1.47103,2.37695,0
1.47266,2.3756,0
1.4707,2.37722,0
1.37741,2.44531,0
1.37891,2.44435,0
1.38045,2.44336,0
1.38086,2.44309,0
1.38281,2.4418,0
1.38639,2.43945,0
1.38672,2.43923,0
1.38342,2.44141,0
1.38477,2.44053,0
1.38867,2.43796,0
1.37695,2.44561,0
1.69922,2.00003,0
1.69988,2.00195,0
1.70051,2.00391,0
1.70111,2.00586,0
1.70117,2.00608,0
1.70168,2.00781,0
1.70222,2.00977,0
1.70271,2.01172,0
1.70312,2.01341,0
1.70319,2.01367,0
1.70362,2.01562,0
1.70402,2.01758,0
1.70438,2.01953,0
1.70472,2.02148,0
1.70502,2.02344,0
1.70508,2.02383,0
1.7053,2.02539,0
1.70552,2.02734,0
1.70574,2.0293,0
1.70595,2.03125,0
1.70611,2.0332,0
1.70623,2.03516,0
1.70633,2.03711,0
1.7064,2.03906,0
1.70646,2.04102,0
1.70648,2.04297,0
1.70648,2.04492,0
1.70645,2.04688,0
1.7064,2.04883,0
1.70632,2.05078,0
1.7062,2.05273,0
1.70608,2.05469,0
1.70593,2.05664,0
1.70575,2.05859,0
1.70555,2.06055,0
1.70533,2.0625,0
1.68706,2.125,0
1.6875,2.12401,0
1.70312,2.07617,0
1.70312,2.07616,0
1.70272,2.07812,0
1.70508,2.06445,0
1.70481,2.06641,0
1.70508,2.0645,0
1.70452,2.06836,0
1.7042,2.07031,0
1.70386,2.07227,0
1.70349,2.07422,0
1.70228,2.08008,0
1.70182,2.08203,0
1.70135,2.08398,0
1.70089,2.08594,0
1.70117,2.08475,0
1.70038,2.08789,0
1.69984,2.08984,0
1.69871,2.09375,0
1.69922,2.09203,0
1.69929,2.0918,0
1.69812,2.0957,0
1.69752,2.09766,0
1.6969,2.09961,0
1.69727,2.09848,0
1.69625,2.10156,0
1.69489,2.10547,0
1.69531,2.10429,0
1.69419,2.10742,0
1.69347,2.10938,0
1.69558,2.10352,0
1.69272,2.11133,0
1.69336,2.10965,0
1.69197,2.11328,0
1.69119,2.11523,0
1.69141,2.11468,0
1.69041,2.11719,0
1.68961,2.11914,0
1.68877,2.12109,0
1.68945,2.11951,0
1.68793,2.12305,0
1.62365,2.22461,0
1.625,2.22293,0
1.62208,2.22656,0
1.62305,2.22535,0
1.6157,2.23438,0
1.61719,2.23255,0
1.6205,2.22852,0
1.62109,2.22778,0
1.61889,2.23047,0
1.61914,2.23017,0
1.6173,2.23242,0
1.60915,2.24219,0
1.60938,2.24193,0
1.60748,2.24414,0
1.60582,2.24609,0
1.60742,2.2442,0
1.60413,2.24805,0
1.60547,2.2465,0
1.60245,2.25,0
1.60352,2.24875,0
1.61243,2.23828,0
1.61328,2.23728,0
1.61408,2.23633,0
1.61523,2.23494,0
1.61079,2.24023,0
1.61133,2.23959,0
1.68619,2.12695,0
1.68529,2.12891,0
1.68555,2.12835,0
1.68344,2.13281,0
1.68359,2.13249,0
1.68438,2.13086,0
1.67953,2.14062,0
1.67969,2.14032,0
1.68248,2.13477,0
1.68154,2.13672,0
1.68164,2.1365,0
1.68054,2.13867,0
1.67103,2.15625,0
1.67188,2.15478,0
1.67854,2.14258,0
1.67753,2.14453,0
1.67773,2.14414,0
1.67542,2.14844,0
1.67578,2.14778,0
1.67649,2.14648,0
1.67436,2.15039,0
1.67325,2.15234,0
1.67383,2.15133,0
1.67215,2.1543,0
1.65526,2.18164,0
1.65625,2.18013,0
1.65393,2.18359,0
1.6543,2.18306,0
1.65128,2.1875,0
1.65234,2.18596,0
1.65262,2.18555,0
1.66989,2.1582,0
1.66992,2.15815,0
1.66876,2.16016,0
1.6676,2.16211,0
1.66797,2.16149,0
1.66645,2.16406,0
1.66406,2.16797,0
1.66406,2.16796,0
1.66282,2.16992,0
1.6616,2.17188,0
1.66211,2.17105,0
1.66526,2.16602,0
1.66602,2.16478,0
1.65909,2.17578,0
1.66016,2.17412,0
1.66034,2.17383,0
1.65784,2.17773,0
1.6582,2.17717,0
1.65655,2.17969,0
1.64014,2.20312,0
1.64062,2.20247,0
1.64721,2.19336,0
1.64844,2.19161,0
1.64582,2.19531,0
1.64648,2.19439,0
1.64992,2.18945,0
1.65039,2.18877,0
1.64858,2.19141,0
1.64443,2.19727,0
1.64453,2.19713,0
1.64302,2.19922,0
1.6416,2.20117,0
1.64258,2.19984,0
1.6387,2.20508,0
1.63727,2.20703,0
1.63867,2.20511,0
1.63581,2.20898,0
1.63672,2.20777,0
1.6343,2.21094,0
1.63477,2.21034,0
1.63281,2.21289,0
1.63281,2.21289,0
1.63133,2.21484,0
1.62829,2.21875,0
1.62891,2.21797,0
1.62983,2.2168,0
1.63086,2.21546,0
1.62674,2.2207,0
1.62695,2.22043,0
1.62522,2.22266,0
1.56082,2.29492,0
1.5625,2.29322,0
1.5589,2.29688,0
1.56055,2.29519,0
1.54517,2.31055,0
1.54688,2.30885,0
1.54315,2.3125,0
1.54492,2.31079,0
1.55306,2.30273,0
1.55469,2.30112,0
1.55111,2.30469,0
1.55273,2.30305,0
1.55699,2.29883,0
1.55859,2.29718,0
1.55502,2.30078,0
1.55664,2.29917,0
1.54915,2.30664,0
1.55078,2.30501,0
1.54714,2.30859,0
1.54883,2.30695,0
1.59211,2.26172,0
1.59375,2.25985,0
1.58856,2.26562,0
1.58984,2.26422,0
1.59034,2.26367,0
1.5918,2.26207,0
1.57773,2.27734,0
1.57812,2.27693,0
1.57403,2.28125,0
1.57422,2.28105,0
1.57587,2.2793,0
1.57617,2.27898,0
1.58498,2.26953,0
1.58594,2.26851,0
1.58138,2.27344,0
1.58203,2.27273,0
1.58317,2.27148,0
1.58398,2.2706,0
1.5868,2.26758,0
1.58789,2.26637,0
1.57957,2.27539,0
1.58008,2.27485,0
1.60075,2.25195,0
1.60156,2.25101,0
1.59904,2.25391,0
1.59961,2.25326,0
1.59732,2.25586,0
1.59766,2.25548,0
1.59557,2.25781,0
1.5957,2.25766,0
1.59383,2.25977,0
1.5703,2.28516,0
1.57031,2.28515,0
1.56842,2.28711,0
1.56655,2.28906,0
1.56836,2.28717,0
1.5722,2.2832,0
1.57227,2.28314,0
1.56464,2.29102,0
1.56641,2.28921,0
1.56274,2.29297,0
1.56445,2.2912,0
1.53091,2.32422,0
1.53125,2.3239,0
1.52676,2.32812,0
1.52734,2.32757,0
1.52882,2.32617,0
1.5293,2.32572,0
1.51401,2.33984,0
1.51562,2.33839,0
1.50971,2.34375,0
1.50977,2.3437,0
1.51172,2.34192,0
1.51185,2.3418,0
1.51367,2.34015,0
1.52256,2.33203,0
1.52344,2.33122,0
1.5183,2.33594,0
1.51953,2.33482,0
1.52045,2.33398,0
1.52148,2.33303,0
1.52467,2.33008,0
1.52539,2.32941,0
1.51616,2.33789,0
1.51758,2.3366,0
1.53502,2.32031,0
1.53516,2.32018,0
1.53709,2.31836,0
1.53711,2.31835,0
1.53906,2.31645,0
1.54115,2.31445,0
1.54297,2.31268,0
1.53911,2.31641,0
1.54102,2.31458,0
1.53296,2.32227,0
1.5332,2.32203,0
1.50752,2.3457,0
1.50781,2.34544,0
1.50531,2.34766,0
1.50586,2.34716,0
1.50311,2.34961,0
1.50391,2.3489,0
1.50091,2.35156,0
1.50195,2.35064,0
1.03658,2.5625,0
1.03711,2.56247,0
1.03906,2.56233,0
1.04102,2.56221,0
1.04297,2.56207,0
1.04492,2.56193,0
1.04688,2.56177,0
1.04883,2.56162,0
1.05078,2.56146,0
1.05273,2.56131,0
1.05469,2.56116,0
1.05664,2.56098,0
1.05859,2.56081,0
1.06127,2.56055,0
1.0625,2.56042,0
1.06055,2.56062,0
1.06445,2.56023,0
1.06641,2.56003,0
1.06836,2.5598,0
1.07031,2.55956,0
1.07227,2.55933,0
1.07422,2.5591,0
1.07617,2.55889,0
1.07812,2.55867,0
1.07871,2.55859,0
1.08008,2.55841,0
1.08203,2.55814,0
1.08398,2.55787,0
1.08594,2.5576,0
1.08789,2.55732,0
1.08984,2.55704,0
1.09248,2.55664,0
1.09375,2.55645,0
1.0918,2.55675,0
1.10495,2.55469,0
1.10547,2.5546,0
1.10742,2.55425,0
1.10938,2.55391,0
1.0957,2.55616,0
1.09766,2.55586,0
1.09961,2.55556,0
1.10156,2.55525,0
1.10352,2.55493,0
1.11133,2.55356,0
1.11328,2.55319,0
1.11577,2.55273,0
1.11719,2.55249,0
1.11523,2.55283,0
1.11914,2.55211,0
1.12109,2.55173,0
1.12305,2.55135,0
1.125,2.55096,0
1.00195,2.56358,0
1.00391,2.56357,0
1.00586,2.56355,0
1.00781,2.56353,0
1.00977,2.5635,0
1.01172,2.56347,0
1.01367,2.56343,0
1.01562,2.56338,0
1.01758,2.56333,0
1.01953,2.56326,0
1.02148,2.56319,0
1.02344,2.56311,0
1.02539,2.56304,0
1.02734,2.56296,0
1.0293,2.56288,0
1.03125,2.5628,0
1.0332,2.56269,0
1.03516,2.56259,0
1.14361,2.54688,0
1.14453,2.54666,0
1.14648,2.5462,0
1.14844,2.54575,0
1.15185,2.54492,0
1.15234,2.5448,0
1.15039,2.54528,0
1.1543,2.54429,0
1.15625,2.54378,0
1.12587,2.55078,0
1.12695,2.55055,0
1.12891,2.55014,0
1.13086,2.54971,0
1.13281,2.54928,0
1.13492,2.54883,0
1.13672,2.54845,0
1.13477,2.54886,0
1.13867,2.54802,0
1.14062,2.54757,0
1.14258,2.54712,0
1.15945,2.54297,0
1.16016,2.54279,0
1.16211,2.54226,0
1.16406,2.54176,0
1.1582,2.54329,0
1.16682,2.54102,0
1.16797,2.5407,0
1.16602,2.54124,0
1.16992,2.54016,0
1.17188,2.53962,0
1.17382,2.53906,0
1.17383,2.53906,0
1.17578,2.53851,0
1.17773,2.53795,0
1.17969,2.53737,0
1.18715,2.53516,0
1.1875,2.53505,0
1.18056,2.53711,0
1.18164,2.53679,0
1.18359,2.5362,0
1.18555,2.53563,0
1.19939,2.53125,0
1.20117,2.53066,0
1.20312,2.53002,0
1.20533,2.5293,0
1.20703,2.52872,0
1.20508,2.52938,0
1.20898,2.52805,0
1.21094,2.52737,0
1.21102,2.52734,0
1.21289,2.52669,0
1.21484,2.52601,0
1.21659,2.52539,0
1.2168,2.52532,0
1.21875,2.52459,0
1.24233,2.51562,0
1.24414,2.51491,0
1.24609,2.51412,0
1.24721,2.51367,0
1.24805,2.51333,0
1.25,2.51253,0
1.22193,2.52344,0
1.22266,2.52318,0
1.22461,2.52246,0
1.22656,2.52175,0
1.2324,2.51953,0
1.23242,2.51952,0
1.23438,2.51876,0
1.22728,2.52148,0
1.22852,2.52102,0
1.23047,2.52029,0
1.2207,2.52388,0
1.23739,2.51758,0
1.23828,2.51723,0
1.23633,2.518,0
1.24023,2.51646,0
1.24219,2.51568,0
1.18945,2.53443,0
1.19141,2.53383,0
1.19339,2.5332,0
1.19531,2.53258,0
1.19336,2.53321,0
1.19727,2.53195,0
1.19922,2.53131,0
1.2611,2.50781,0
1.26172,2.50754,0
1.26559,2.50586,0
1.26562,2.50585,0
1.26367,2.50669,0
1.25196,2.51172,0
1.25391,2.5109,0
1.25656,2.50977,0
1.25781,2.50925,0
1.25586,2.51006,0
1.25195,2.51172,0
1.25977,2.5084,0
1.26999,2.50391,0
1.27148,2.50322,0
1.27344,2.50234,0
1.26758,2.50498,0
1.26953,2.50411,0
1.27428,2.50195,0
1.27539,2.50144,0
1.27734,2.50053,0


==> Figures/Bubble_rise_benchmarks/Re35We10/centerOfMassRe35We10AMR.csv <==
noOfTimeSteps,time,centroidx,centroid
0,0,1,1
40,0.1,1,1.00274973986
80,0.2,1,1.01058085414
120,0.3,1,1.02310434589
160,0.4,1,1.04015909497
200,0.5,1,1.06144356694
240,0.6,1,1.0864443892
280,0.7,1,1.11477514478
320,0.8,1,1.14578822268
360,0.9,1,1.17893433384
400,1,1,1.2134322936
440,1.1,1,1.2487451238
480,1.2,1,1.28437185198
520,1.3,1,1.31984199882
560,1.4,1,1.3550262975
600,1.5,1,1.38974311085
640,1.6,1,1.4238269596
680,1.7,1,1.45723212544
720,1.8,1,1.48996840734
760,1.9,1,1.52197647072
800,2,1,1.55334612274
840,2.1,1,1.58416777883
880,2.2,1,1.61426204804
920,2.3,1,1.64384504199
960,2.4,1,1.67295971193
1000,2.5,1,1.70148003274
1040,2.6,1,1.72964241314
1080,2.7,1,1.75737770519
1120,2.8,1,1.78478721201
1160,2.9,1,1.81198932238
1200,3,1,1.8388889576
1240,3.1,1,1.86566030852
1280,3.2,1,1.89221876261
1320,3.3,1,1.91881145007
1360,3.4,1,1.94529030802
1400,3.5,1,1.97188977307
1440,3.6,1,1.99852914627
1480,3.7,1,2.02530936198
1520,3.8,1,2.05226727834
1560,3.9,1,2.07939749389
1600,4,0.999998245439,2.10668593316
1640,4.1,1,2.13410656007
1680,4.2,1,2.16160384565


==> Figures/Bubble_rise_benchmarks/Re35We10/centerOfMass_uniformlevel11.csv <==
TimeStepNumber,time,centroidx,centroid
0,0,1,1
40,0.1,1.00000813873,1.00275091108
80,0.2,0.999998211337,1.01057232159
120,0.3,1.00000754915,1.023105785
160,0.4,1.00000704687,1.04015465017
200,0.5,0.999996322785,1.06137052348
240,0.6,1.0000109308,1.08632856909
280,0.7,0.999976367991,1.11457218304
320,0.8,0.999953550153,1.14548023439
360,0.9,0.999907764831,1.17847719718
400,1,0.999827307372,1.21287779232
440,1.1,0.99972789549,1.2479809603
480,1.2,0.999604848455,1.28344038202
520,1.3,0.999484831247,1.31889808941
560,1.4,0.99930883062,1.35404317377
600,1.5,0.999155163527,1.38874589717
640,1.6,0.999028022704,1.42282654448
680,1.7,0.998907397312,1.45625844815
720,1.8,0.998825529168,1.48903318124
760,1.9,0.998675379383,1.52118586194
800,2,0.998612490836,1.55267671472
840,2.1,0.998621766315,1.58351150953
880,2.2,0.998647304471,1.61385729339
920,2.3,0.99875719189,1.64358214137
960,2.4,0.998886110119,1.67271035757
1000,2.5,0.99906150691,1.701317601
1040,2.6,0.999320227169,1.72939126425
1080,2.7,0.999564386212,1.75696783623
1120,2.8,0.999916287382,1.78415798014
1160,2.9,1.00030436891,1.81094066823
1200,3,1.00071416819,1.83742756493
1240,3.1,1.00115259609,1.86372704237
1280,3.2,1.00170767311,1.88979885375
1320,3.3,1.00210501167,1.9155769096
1360,3.4,1.0025563463,1.94160921491
1400,3.5,1.00296256655,1.9673727728
1440,3.6,1.00331116812,1.99321957814
1480,3.7,1.00357762549,2.01919937263
1520,3.8,1.00385442226,2.04524552157
1560,3.9,1.00404720918,2.07145012293
1600,4,1.00430322326,2.09744253815
1640,4.1,1.00456035603,2.12395609384
1680,4.2,1.00490447276,2.15052392187
1720,4.3,1.00525710675,2.17716585961
1760,4.4,1.00564985396,2.20396798367
1800,4.5,1.00612089859,2.23082774557
1840,4.6,1.00652644658,2.25758288689


==> Figures/Bubble_rise_benchmarks/Re35We125/Aland_Voight_Re35_We125_bubble_shape.csv <==
x,y,value
0.3244853244993514,1.368962288990960,1.0
0.3247165211629768,1.309891541434650,1.0
0.3300266461331268,1.410548095270602,1.0
0.3310616673568453,1.874796914465151,1.0
0.3313346643772543,1.805046175750661,1.0
0.3315699301021596,1.744935783037360,1.0
0.3324044575791821,1.531714012658104,1.0
0.3326130894484378,1.478408570063291,1.0
0.3386937466591187,2.110890878298210,1.0
0.3361331973701339,2.036414479779214,1.0
0.3364150723424260,1.964395424358562,1.0
0.3374870850323247,1.690496182089465,1.0
0.3378066913001205,1.608836780667622,1.0
0.3391805543540485,1.257814770389007,1.0
0.3640255026992352,2.196897886740197,1.0
0.3752605508074481,2.241130062510361,1.0
0.3778085229979317,1.590123167841783,1.0
0.3853288880723413,1.854760116894051,1.0
0.3826359093344318,1.814119442575310,1.0
0.3857376437736311,1.750323035214496,1.0
0.3830820264165635,1.700136528090654,1.0
0.3833417065091476,1.633788264435407,1.0
0.3865958457890089,1.531052420285474,1.0
0.3848709337210319,1.243070711798953,1.0
0.3937311297004838,1.894077606467531,1.0
0.4018300413059497,1.282199174980252,1.0
0.4049981384354762,1.930143842095511,1.0
0.4067240122815739,1.489183074417562,1.0
0.4071501539719684,1.380303872521771,1.0
0.4073543468652823,1.328132588280039,1.0
0.4154935791688846,1.434648960273576,1.0
0.4177389611660152,2.318347343715970,1.0
0.4333534289552874,1.972334532830130,1.0
0.4602491841854975,2.387436490057830,1.0
0.4788529323567814,2.006359283422564,1.0
0.4999513850072499,2.445278566064968,1.0
0.5215425639872371,2.029609529660727,1.0
0.5340049889433049,2.488943662658592,1.0
0.5728497275790032,2.037170585347935,1.0
0.5851664061583215,2.533742917605297,1.0
0.6306326172402534,2.576273855845840,1.0
0.6327722036441090,2.029609529660727,1.0
0.6846989742943914,2.607557723751662,1.0
0.7012212126637227,2.029609529660727,1.0
0.7416251415989112,2.636856814539591,1.0
0.7639683570863391,2.029042450484187,1.0
0.8071307396545762,2.660201573973845,1.0
0.8267132820209850,2.029042450484187,1.0
0.8584164481959580,2.673244395034278,1.0
0.9094147330451203,2.031027227602079,1.0
0.9125534589505000,2.686476242486892,1.0
0.9664629721880345,2.029136963680277,1.0
0.9867010033351544,2.687893940428243,1.0
1.037762173676823,2.029609529660727,1.0
1.060878140892753,2.681750582682387,1.0
1.106211182696436,2.029609529660727,1.0
1.132212484274412,2.673244395034278,1.0
1.163254243034085,2.029042450484187,1.0
1.232157877173052,2.641582474344096,1.0
1.237405116650696,2.029609529660727,1.0
1.303632418211534,2.597255785377842,1.0
1.308700618992866,2.031027227602079,1.0
1.365739610269235,2.031499793582530,1.0
1.366550463207903,2.553023609607677,1.0
1.405677446730555,2.029136963680277,1.0
1.412342939021543,2.512193908896756,1.0
1.452409135870508,2.477034999951240,1.0
1.459866615452411,2.029042450484187,1.0
1.472511778251409,2.441687064613544,1.0
1.497046368195344,2.002673268775050,1.0
1.518359001434995,2.386869410881289,1.0
1.529638439302624,1.982541958007860,1.0
1.561423726532517,2.314283276284095,1.0
1.559941108568019,1.964395424358562,1.0
1.573479985189927,1.419999414879611,1.0
1.573735226306570,1.354785309577446,1.0
1.573973821263431,1.293824298099334,1.0
1.577227220713969,1.919974222196217,1.0
1.578928828158253,1.485213520181778,1.0
1.580256081964794,1.874796914465151,1.0
1.589007153119014,1.824988460125671,1.0
1.587271883440507,1.539653121129672,1.0
1.590190510122115,2.251337487688092,1.0
1.594931336427754,1.768753108452064,1.0
1.595617528125394,1.593431129704937,1.0
1.598229495552369,1.654770193967409,1.0
1.606561453394770,1.712045190798007,1.0
1.605544927904141,1.243070711798953,1.0
1.619023878350837,2.171379323795871,1.0
1.627851891754713,2.101912124669651,1.0
1.634859925022528,1.768753108452064,1.0
1.636662149254822,2.036981558955755,1.0
1.639740948984989,1.979044969752526,1.0
1.640010986688104,1.910050336606757,1.0
1.637887306614706,1.723953853505359,1.0
1.641318635017570,1.575946188428269,1.0
1.646011002502512,1.834439779734681,1.0
1.646732336093024,1.650139047358994,1.0
1.647289057659034,1.507896687243401,1.0
1.647533201335822,1.445517977823938,1.0
1.646384616310931,1.253183623780593,1.0
1.653437039338163,1.394480851935286,1.0
1.653739259616854,1.317263570729678,1.0
1.665291879462223,1.280356167656496,1.0


==> Figures/Bubble_rise_benchmarks/Re35We125/Energy_dataRe35We125AMR.csv <==
time,TotalEnergy,InterfaceEnergy,BulkEnergy,KineticEnergy,PotentialEnergy, TotalPhi ,TotalPhiMinusInit
0,15.2391279951215,0.011771621250207,0.011969962816682,0,15.2153864110547,6.42920202413349,0
0.001,15.2391279179641,0.011797712908187,0.011943222926235,4.72601667217362E-07,15.215386509528,6.42920273415434,7.10020845673398E-07
0.002,15.2391277116409,0.011811095017909,0.011929635070926,1.145307388518E-06,15.2153858362447,6.42920290415334,8.80019849880398E-07
0.003,15.2391276833965,0.011831165676196,0.011909553901214,2.3695941285252E-06,15.2153845942249,6.42920296642972,9.42296225936445E-07
0.004,15.2391277293234,0.011831747793601,0.011908919417422,4.13950080734875E-06,15.2153829226116,6.42920316632114,1.14218765023821E-06
0.005,15.2391276867164,0.011831738055021,0.011908895704742,6.40803715358407E-06,15.2153806449195,6.42920318717393,1.16304043995541E-06
0.006,15.239127616983,0.011828554304119,0.011912017198834,9.19985154683605E-06,15.2153778456285,6.42920318822003,1.16408653560995E-06
0.007,15.2391275456897,0.011825956909776,0.011914548728238,1.24929218872049E-05,15.2153745471298,6.42920320069696,1.17656346354522E-06
0.008,15.2391274628776,0.011824196017131,0.011916243680388,1.62962359925418E-05,15.2153707269441,6.42920319391577,1.16978227637787E-06
0.009,15.2391273891239,0.011823027768574,0.011917352166384,2.06032843648565E-05,15.2153664059046,6.42920319706406,1.1729305686714E-06
0.01,15.2391273261053,0.011822770249373,0.011917559970046,2.54142417063601E-05,15.2153615816441,6.42920320492696,1.18079346922428E-06
0.011,15.2391272601185,0.011822866838593,0.011917420614463,3.07296606585308E-05,15.2153562430048,6.42920320462189,1.18048839947704E-06
0.012,15.2391271989394,0.011823354120642,0.011916904483984,3.65450750230796E-05,15.2153503952598,6.42920314449388,1.12036038846242E-06
0.013,15.2391271328855,0.01182388400442,0.011916344071477,4.28645909589667E-05,15.2153440402187,6.42920313354789,1.10941439412926E-06
0.014,15.2391271346744,0.011824520324552,0.011915684304285,4.96813807978956E-05,15.2153372486648,6.42920320781082,1.18367732593327E-06
0.015,15.2391270634117,0.011825046730943,0.011915133150217,5.70014481275941E-05,15.2153298820825,6.42920319734999,1.17321649373281E-06
0.016,15.2391269858132,0.011825601810118,0.011914555913942,6.48164706461262E-05,15.2153220116185,6.42920317768438,1.15355088325941E-06
0.017,15.2391268977963,0.011825958893669,0.011914176800796,7.31338300264734E-05,15.2153136282718,6.42920315283317,1.1286996759452E-06
0.018,15.2391268552898,0.011826358662394,0.011913756247635,8.19441492421278E-05,15.2153047962306,6.42920322251937,1.19838588119592E-06
0.019,15.2391267565809,0.011826570827033,0.011913522946827,9.12557015924796E-05,15.2152954071055,6.42920321100679,1.18687329209166E-06
0.02,15.2391267200468,0.011826837623922,0.011913249894332,0.000101058389506,15.215285574139,6.42920320035731,1.17622382145299E-06
0.021,15.239126595176,0.011826873960557,0.011913192592756,0.000111361123102,15.2152751674996,6.42920318047916,1.15634566366651E-06
0.022,15.2391264596607,0.011827116983822,0.011912931503092,0.000122153123806,15.21526425805,6.42920316847882,1.14434532427765E-06
0.023,15.2391263339901,0.011827110606564,0.011912924217589,0.000133444131938,15.215252855034,6.42920313521118,1.11107768407948E-06
0.024,15.2391262160335,0.011827252638061,0.011912765678534,0.000145222592813,15.2152409751241,6.42920319310149,1.16896799440269E-06
0.025,15.2391260524713,0.011827204244084,0.011912796344424,0.00015749894862,15.2152285529342,6.42920316692408,1.14279058927025E-06
0.026,15.2391258874621,0.011827304004891,0.01191268126737,0.000170261073755,15.2152156411161,6.42920315816538,1.13403188617411E-06
0.027,15.239125706318,0.011827218706368,0.011912751044017,0.000183519989247,15.2152022165783,6.42920314614494,1.12201145174851E-06
0.028,15.2391255598904,0.011827310945125,0.011912644932187,0.000197262996255,15.2151883410168,6.42920321486507,1.19073157733851E-06
0.029,15.2391253784868,0.011827210499437,0.011912729393237,0.000211501606542,15.2151739369876,6.42920323842315,1.21428965815795E-06
0.03,15.2391251750873,0.01182728661068,0.011912646866943,0.00022622255207,15.2151590190576,6.42920317982587,1.15569237468804E-06
0.031,15.2391249371104,0.011827183278106,0.011912734251289,0.000241438128554,15.2151435814524,6.42920319753041,1.17339691740881E-06
0.032,15.2391246988661,0.011827270000044,0.011912640144419,0.000257134186596,15.215127654535,6.42920315175755,1.12762405723998E-06
0.033,15.2391244486554,0.011827164607733,0.011912740528007,0.000273323941221,15.2151112195785,6.42920309556791,1.07143441940849E-06
0.034,15.2391241788491,0.011827259227514,0.011912637314853,0.000289992085674,15.215094290221,6.4292030540857,1.02995220796487E-06
0.035,15.2391238468698,0.011827197539814,0.011912689431847,0.000307153081712,15.2150768068165,6.42920296409145,9.39957955914394E-07
0.036,15.2391235045298,0.011827280660307,0.01191259682484,0.000324791220107,15.2150588358245,6.42920291676956,8.92636069949049E-07
0.037,15.239123162067,0.011827203480011,0.0119126623058,0.000342920902521,15.2150403753786,6.42920290275446,8.7862096886937E-07
0.038,15.2391229332768,0.011827287420705,0.011912571555325,0.000361526080992,15.2150215482198,6.42920308601988,1.06188638948623E-06
0.039,15.2391225839365,0.011827191965561,0.011912661618697,0.000380621691683,15.2150021086606,6.42920305794388,1.03381038485395E-06
0.04,15.2391221783856,0.011827267001129,0.01191258500461,0.000400191148358,15.2149821352315,6.42920291224415,8.88110657015773E-07
0.041,15.2391217767858,0.011827195420899,0.011912654852042,0.000420250074665,15.2149616764382,6.42920284055854,8.16425051120007E-07
0.042,15.2391213773479,0.011827268490639,0.011912574716361,0.000440781182421,15.2149407529585,6.4292028766084,8.52474905777001E-07
0.043,15.2391210251753,0.011827249917004,0.011912595736536,0.000461800763432,15.2149193787584,6.42920290055443,8.7642093582474E-07
0.044,15.2391206945804,0.011827264080446,0.011912580703071,0.000483290761091,15.2148975590358,6.42920306216442,1.03803092521559E-06
0.045,15.2391202334568,0.011827254867662,0.011912588519743,0.000505268210401,15.214875121859,6.42920302226863,9.98135134544498E-07
0.046,15.2391197396147,0.011827344988205,0.011912493120176,0.000527714310991,15.2148521871953,6.42920297853198,9.54398491792574E-07
0.047,15.2391192063081,0.011827303834993,0.011912530612927,0.000550647050834,15.2148287248093,6.4292029070094,8.82875911933922E-07
0.048,15.2391187135746,0.011827369848227,0.011912466655743,0.000574046888,15.2148048301826,6.42920286090998,8.36776485435564E-07
0.049,15.2391181100784,0.011827286518112,0.011912542612271,0.00059793229541,15.2147803486526,6.42920275443466,7.30301169760139E-07
0.05,15.2391175127082,0.011827371589455,0.011912446139166,0.000622283217237,15.2147554117624,6.4292027735185,7.49385009157777E-07
0.051,15.2391169104424,0.011827338133465,0.011912474375432,0.00064711866164,15.2147299792718,6.4292027729077,7.48774211523084E-07
0.052,15.239116325025,0.01182738813568,0.011912422697338,0.000672417932666,15.2147040962594,6.42920279585854,7.71725044756977E-07
0.053,15.2391157341028,0.011827373415716,0.011912431994341,0.000698200900977,15.2146777277917,6.42920288697615,8.62842658655438E-07
0.054,15.2391151026331,0.011827413880216,0.011912385594072,0.000724446115765,15.2146508570431,6.42920297177237,9.47638882031754E-07
0.055,15.2391144196501,0.011827419829632,0.011912381816084,0.000751173489442,15.214623444515,6.42920293399035,9.09856860964453E-07
0.056,15.2391137310041,0.01182739138373,0.011912410719823,0.000778361888362,15.2145955670122,6.42920296294088,9.38807384720519E-07
0.057,15.2391129971018,0.011827398436554,0.011912402933115,0.000806031934664,15.2145671637974,6.42920290640692,8.82273427649238E-07
0.058,15.2391122258638,0.011827392761172,0.011912401879073,0.000834161073051,15.2145382701505,6.42920294401294,9.19879450833605E-07
0.059,15.239111434265,0.011827448449449,0.011912334964901,0.000862770662125,15.2145088801885,6.42920300231312,9.7817962352309E-07
0.06,15.2391105641547,0.011827459413915,0.011912324997059,0.000891837660856,15.2144789420829,6.42920287121273,8.47079236088177E-07
0.061,15.2391097685597,0.011827443765254,0.011912349914065,0.000921384444729,15.2144485904356,6.4292028682231,8.44089602658471E-07
0.062,15.2391088400197,0.011827449621795,0.011912343589519,0.000951386951816,15.2144176598566,6.42920275901425,7.34880757136125E-07
0.063,15.2391079040293,0.0118274765465,0.011912320170102,0.000981868366937,15.2143862389458,6.4292026281465,6.04013003169257E-07
0.064,15.2391071284643,0.011827436506915,0.011912368973637,0.001012803899412,15.2143545190844,6.4292027844333,7.60299806223941E-07
0.065,15.2391061827823,0.011827435332561,0.011912367929949,0.001044217275125,15.2143221622447,6.42920274855907,7.24425575526766E-07
0.066,15.2391052442179,0.011827401858511,0.011912401738769,0.001076083520072,15.2142893571006,6.4292028181882,7.94054707320413E-07
0.067,15.239104239474,0.011827439099445,0.011912360390683,0.001108426775597,15.2142560132083,6.42920285435817,8.30224677450531E-07
0.068,15.2391031743268,0.011827442023661,0.011912357652676,0.001141220949693,15.2142221537007,6.42920282056242,7.96428926364001E-07
0.069,15.2391021887488,0.011827507637653,0.01191229492869,0.00117449128887,15.2141878948935,6.42920295241216,9.28278669043436E-07
0.07,15.2391010640954,0.011827450825211,0.01191235497776,0.001208210877565,15.2141530474148,6.42920290440443,8.80270935255112E-07
0.071,15.2390999987184,0.011827528808438,0.011912277606331,0.001242405914938,15.2141177863887,6.42920299584185,9.71708354668976E-07
0.072,15.2390987674374,0.011827496438421,0.011912315428803,0.001277047721649,15.2140819078486,6.42920283361142,8.09477923802149E-07
0.073,15.2390974984072,0.011827521062305,0.011912293353418,0.00131216473962,15.2140455192518,6.42920265908009,6.34946601962838E-07
0.074,15.2390962220548,0.011827546179867,0.011912266563242,0.001347728051461,15.2140086812602,6.42920260805765,5.83924154362592E-07
0.075,15.2390950478201,0.011827606211543,0.011912206750727,0.001383764926411,15.2139714699314,6.42920273581269,7.11679200016135E-07
0.076,15.2390937133027,0.011827549409755,0.011912266315752,0.001420246322026,15.2139336512552,6.429202629685,6.05551507604218E-07
0.077,15.2390925354778,0.011827591160936,0.011912235011659,0.001457200416053,15.2138955088892,6.42920281983904,7.95705550338255E-07
0.078,15.2390911983476,0.011827525892703,0.01191230552557,0.001494597453249,15.2138567694761,6.42920280825778,7.84124289054944E-07
0.079,15.2390898286854,0.011827587366061,0.011912246708962,0.001532466155685,15.2138175284547,6.42920277368169,7.49548200396077E-07
0.08,15.2390884576381,0.01182753333321,0.011912306538115,0.001570776579387,15.2137778411874,6.42920284377865,8.19645154415127E-07
0.081,15.2390870232808,0.011827611134917,0.011912232371215,0.001609557764665,15.21373762201,6.42920286159849,8.37465000458337E-07
0.082,15.2390854757052,0.011827545568199,0.011912296799221,0.001648778775989,15.2136968545618,6.42920282184173,7.97708240796169E-07
0.083,15.2390840169598,0.01182767478581,0.011912167125657,0.001688469821074,15.2136557052272,6.42920297119376,9.47060266653921E-07
0.084,15.239082477684,0.011827609543014,0.011912239521761,0.001728599580757,15.2136140290384,6.42920301104256,9.86909068245723E-07
0.085,15.2390808671142,0.011827699566878,0.011912158390091,0.001769197983023,15.2135718111742,6.42920294865227,9.24518775313743E-07
0.086,15.2390791892848,0.011827615252044,0.011912250670992,0.001810233504709,15.213529089857,6.42920281487875,7.90745255052627E-07
0.087,15.2390775887421,0.011827724791003,0.01191214958227,0.001851737187757,15.2134859771811,6.42920293545845,9.11324957719728E-07
0.088,15.2390759015012,0.011827652085417,0.011912245193991,0.001893676295554,15.2134423279262,6.42920282203867,7.9790518192624E-07
0.089,15.2390741811629,0.011827717667704,0.011912192247488,0.001936082491036,15.2133981887567,6.42920278107442,7.56940928603456E-07
0.09,15.2390724187182,0.011827675966338,0.011912236810548,0.00197892300005,15.2133535829413,6.42920282672701,8.02593520532469E-07
0.091,15.2390705416653,0.011827765185884,0.011912151679909,0.002022229372511,15.213308395427,6.42920271277576,6.88642265878059E-07
0.092,15.2390687998881,0.011827701506191,0.011912224268321,0.002065968728393,15.2132629053852,6.42920287470986,8.50576362232403E-07
0.093,15.2390669197919,0.011827761804696,0.011912164846213,0.002110173414312,15.2132168197266,6.42920293487396,9.10740463488935E-07
0.094,15.2390649753742,0.011827741224284,0.011912187923551,0.00215480897354,15.2131702372529,6.42920294456553,9.20432035478314E-07
0.095,15.2390630666548,0.011827835269301,0.01191210870604,0.002199909278963,15.2131232134005,6.42920297224355,9.48110052689799E-07
0.096,15.239060934176,0.011827738591801,0.01191220862571,0.002245423162714,15.2130755637958,6.42920283801913,8.13885641548495E-07
0.097,15.2390588631854,0.011827858990058,0.011912094616758,0.002291416759145,15.2130274928194,6.42920284000987,8.15876380677594E-07
0.098,15.2390568027542,0.011827833936104,0.011912127327002,0.002337838656107,15.212979002835,6.42920290937026,8.85236770997722E-07
0.099,15.2390546462452,0.011827926370258,0.011912044293664,0.002384723027524,15.2129299525537,6.42920285587132,8.31737826167966E-07
0.1,15.239052503547,0.011827879740493,0.011912103602022,0.002432034014636,15.2128804861898,6.42920288794149,8.63808002016242E-07
0.101,15.239050377211,0.011827881317509,0.011912109467627,0.002479806996801,15.212830579429,6.42920302394378,9.99810287893865E-07
0.102,15.2390481889707,0.01182786692165,0.011912127331064,0.002528005529725,15.2127801891883,6.42920319167551,1.16754202128533E-06
0.103,15.239045856764,0.01182783569504,0.011912167135468,0.002576662971053,15.2127291909625,6.42920310666923,1.08253574016004E-06
0.104,15.2390434615454,0.011827868103386,0.011912134216994,0.002625745113746,15.2126777141112,6.42920309611392,1.07198042886836E-06
0.105,15.239041001597,0.011827859500705,0.011912151623011,0.002675287089607,15.2126257033837,6.42920287777806,8.53644565701472E-07
0.106,15.2390386070859,0.011827882699882,0.011912135589916,0.002725251741887,15.2125733370542,6.42920296285096,9.38717466425487E-07
0.107,15.2390360623665,0.011827869668281,0.011912154131873,0.002775675050151,15.2125203635162,6.42920282319131,7.9905781280587E-07
0.108,15.2390334957976,0.011827961383909,0.011912067867102,0.002826519645465,15.2124669469011,6.42920277444956,7.50316064390688E-07
0.109,15.2390309704851,0.011827946053388,0.011912107787166,0.002877822840652,15.2124130938039,6.42920269486502,6.70731527208091E-07
0.11,15.2390283674195,0.011827945455927,0.011912114249188,0.002929545136055,15.2123587625784,6.42920272129732,6.97163825336133E-07
0.111,15.2390256944042,0.011827947826162,0.011912120973888,0.002981724719971,15.2123039008842,6.42920267793536,6.53801868644166E-07
0.112,15.2390230130481,0.011827987161834,0.011912089914851,0.003034322350213,15.2122486136212,6.42920267280013,6.48666634184281E-07
0.113,15.2390203520715,0.0118279450184,0.011912133467971,0.00308737687578,15.2121928967093,6.42920289861211,8.74478619294905E-07
0.114,15.2390175008013,0.011828038554947,0.011912051180905,0.003140846797404,15.212136564268,6.42920279926349,7.7512999308027E-07
0.115,15.2390145653481,0.01182798305509,0.01191211352125,0.003194772904249,15.2120796958675,6.42920262923557,6.05102076889352E-07
0.116,15.2390118183568,0.011828066923301,0.01191205251011,0.00324911486444,15.2120225840589,6.42920280148988,7.77356389924933E-07
0.117,15.2390090340946,0.011827982716972,0.011912159002852,0.003303912096331,15.2119649802784,6.42920291432081,8.90187314972479E-07
0.118,15.2390059804522,0.011828037996581,0.011912116060245,0.003359116369629,15.2119067100257,6.4292026248956,6.0076210406379E-07
0.119,15.2390030508718,0.011827981356083,0.011912183463455,0.003414779771673,15.2118481062806,6.42920279249298,7.68359488922954E-07
0.12,15.2389999214248,0.011828063684499,0.01191211335735,0.003470854839981,15.211788889543,6.4292027154284,6.91294904875406E-07
0.121,15.2389967828615,0.011828074434478,0.011912114602291,0.003527382661552,15.2117292111631,6.42920267670427,6.52570777859296E-07
0.122,15.2389935795473,0.011828178677087,0.011912018522794,0.003584321204471,15.2116690611429,6.42920263694741,6.12813916944788E-07
0.123,15.2389904056366,0.01182814509765,0.01191205956111,0.00364171228821,15.2116084886897,6.42920278040958,7.5627608797646E-07
0.124,15.238987269496,0.01182819575488,0.011912028205185,0.003699511901152,15.2115475336348,6.42920300249184,9.78358345449237E-07
0.125,15.2389839682952,0.011828134484027,0.01191208720161,0.003757763633256,15.2114859829763,6.42920315569004,1.13155654801744E-06
0.126,15.2389804830372,0.011828274064109,0.011911966727745,0.003816422784477,15.2114238194609,6.42920292495374,9.00820247728973E-07
0.127,15.2389770370702,0.011828199155719,0.01191205788479,0.003875532374341,15.2113612476553,6.42920280608023,7.81946732253402E-07
0.128,15.2389734898206,0.011828254671459,0.01191200546878,0.003935049239202,15.2112981804412,6.42920276514055,7.41007053939313E-07
0.129,15.2389700064582,0.011828245822465,0.011912023980969,0.003995015357191,15.2112347212975,6.42920282531173,8.01178237530564E-07
0.13,15.2389663414557,0.011828207491351,0.011912069472289,0.00405538726174,15.2111706772303,6.42920274367995,7.19546455307807E-07
0.131,15.238962784269,0.011828264366471,0.011912027853208,0.00411620825744,15.2111062837919,6.42920289259024,8.68456747404878E-07
0.132,15.2389590562807,0.011828203243536,0.011912099543447,0.004177432147696,15.211041321346,6.42920285236073,8.2822723435072E-07
0.133,15.2389553040235,0.011828314477792,0.011911998618694,0.004239104528322,15.2109758863987,6.42920282711203,8.02978532554732E-07
0.134,15.2389514623526,0.011828277361091,0.011912045661065,0.004301176717632,15.2109099626128,6.42920277796003,7.53826541632918E-07
0.135,15.238947796523,0.011828357555026,0.011911985851609,0.004363698374627,15.2108437547417,6.42920301498831,9.90854819526987E-07
0.136,15.2389439059643,0.011828265495574,0.011912085388009,0.004426621668406,15.2107769334123,6.42920307991601,1.05578251474725E-06
0.137,15.2389398787644,0.011828388082568,0.011911975749652,0.004489989808631,15.2107095251235,6.42920290559561,8.81462113078158E-07
0.138,15.2389358531999,0.011828378652767,0.011911983932155,0.004553759840411,15.2106417307746,6.42920305119872,1.02706522842055E-06
0.139,15.2389317401445,0.011828499624048,0.011911882148855,0.004617973075342,15.2105733852963,6.42920294778389,9.23650397943732E-07
0.14,15.2389277153531,0.011828400218986,0.011912006322718,0.004682586104775,15.2105047227066,6.42920304160199,1.0174684934583E-06
0.141,15.2389236056069,0.011828505061646,0.011911924086718,0.00474764347402,15.2104355329845,6.42920302776998,1.00363648858348E-06
0.142,15.2389192263454,0.011828453591254,0.011911990017578,0.004813097349537,15.2103656853871,6.42920280265843,7.78524935185487E-07
0.143,15.2389150094104,0.011828588122212,0.011911868914013,0.004878995708242,15.210295556666,6.42920300772897,9.83595476178323E-07
0.144,15.2389106224016,0.011828494236258,0.011911981164262,0.004945289557778,15.2102248574433,6.42920294889654,9.24763050136335E-07
0.145,15.2389062869808,0.011828645256089,0.011911834785506,0.005012026168941,15.2101537807703,6.42920314900448,1.12487098746783E-06
0.146,15.2389017365621,0.01182863188152,0.01191186478677,0.005079156716082,15.2100820831777,6.42920307111822,1.04698472647158E-06
0.147,15.2388973991047,0.011828727298794,0.011911782923563,0.00514673073642,15.2100101581459,6.42920341387501,1.38974152097404E-06
0.148,15.2388928472828,0.011828628282628,0.011911900084659,0.005214696207376,15.2099376227081,6.42920343833391,1.41420041810392E-06
0.149,15.2388881970382,0.011828668066085,0.01191188021582,0.005283103301283,15.209864545455,6.42920338741494,1.36328144328957E-06
0.15,15.2388835066561,0.011828605848234,0.011911951440704,0.005351902681678,15.2097910466855,6.42920350916091,1.48502741748047E-06
0.151,15.2388787516301,0.011828686426152,0.011911880790862,0.005421138366482,15.2097170460466,6.42920355161153,1.52747804005315E-06
0.152,15.2388737694203,0.011828653574324,0.011911928772321,0.005490765408608,15.2096424216651,6.42920327764121,1.25350771718047E-06
0.153,15.238868909028,0.01182877729489,0.011911816409714,0.005560832350013,15.2095674829733,6.42920329655505,1.27242155389951E-06
0.154,15.2388639504931,0.011828724825119,0.011911880989553,0.00563128918258,15.2094920554959,6.42920328164523,1.25751173651878E-06
0.155,15.2388588672137,0.011828764616691,0.011911859800857,0.005702183080053,15.2094160597161,6.42920307857438,1.05444089104623E-06
0.156,15.2388537875279,0.011828751044659,0.011911895705487,0.005773465624607,15.2093396751532,6.4292029758309,9.51697408879681E-07
0.157,15.2388487256377,0.011828737231874,0.011911922477178,0.005845184890274,15.2092628810383,6.42920309866321,1.07452971853661E-06
0.158,15.2388431559698,0.011828815975412,0.011911849481312,0.005917289359336,15.2091852011537,6.42920267375464,6.49621147097434E-07
0.159,15.2388378238304,0.011828862124562,0.011911813035768,0.005989833999919,15.2091073146701,6.42920254759299,5.23459499746082E-07
0.16,15.2388326655454,0.0118289435746,0.011911755445795,0.006062763167184,15.2090292033578,6.42920278270932,7.58575827930486E-07
0.161,15.2388274614283,0.011828859543587,0.011911875973533,0.006136124667629,15.2089506012436,6.42920281134049,7.872070009185E-07
0.162,15.2388219235686,0.011828915062462,0.011911830076012,0.006209870793538,15.2088713076366,6.42920271342796,6.89294462397072E-07
0.163,15.2388163662002,0.011828943473882,0.011911816672718,0.006284044612133,15.2087915614415,6.42920253554692,5.11413422721319E-07
0.164,15.2388108532308,0.011829032201417,0.011911745010437,0.006358608495746,15.2087114675232,6.42920257080899,5.46675501311711E-07
0.165,15.2388052781991,0.011828931744142,0.011911850576448,0.006433607440031,15.2086308884385,6.42920272791491,7.03781412703108E-07
0.166,15.2387995487313,0.011829096586214,0.01191170156311,0.006508986694694,15.2085497638873,6.42920271016512,6.86031622620931E-07
0.167,15.2387937665291,0.011829007273669,0.011911797078414,0.006584799408698,15.2084681627683,6.42920272239567,6.98262181408893E-07
0.168,15.2387880124671,0.011829117363183,0.011911717576629,0.006660992416516,15.2083861851107,6.4292027439239,7.19790407721632E-07
0.169,15.2387820507285,0.01182890101158,0.011911937286421,0.006737616482346,15.2083035959482,6.4292027074889,6.83355406927433E-07
0.17,15.2387760446464,0.011829093965486,0.011911757726583,0.006814619326797,15.2082205736276,6.42920263175263,6.07619141668181E-07
0.171,15.2387700096642,0.011828930630471,0.01191194698463,0.006892054896871,15.2081370771522,6.42920250875314,4.84619643970063E-07
0.172,15.2387637545858,0.011829016435773,0.011911871277886,0.00696986241996,15.2080530044521,6.42920225023206,2.26098564759525E-07
0.173,15.2387576919387,0.011829054470889,0.011911850917715,0.007048106418661,15.2079686801314,6.42920238595117,3.61817678040666E-07
0.174,15.2387515604491,0.01182909694311,0.011911825380961,0.007126726515059,15.20788391161,6.42920256351121,5.3937771316015E-07
0.175,15.2387454728556,0.011829082188208,0.011911859736661,0.007205774113767,15.2077987568169,6.42920281113109,7.86997597757022E-07
0.176,15.2387390826491,0.011829093274389,0.011911859449801,0.007285199966903,15.207712929958,6.42920275672121,7.32587721152811E-07
0.177,15.2387326871988,0.011829173381956,0.011911785887531,0.007365051454662,15.2076266764746,6.42920282949545,8.05361954014927E-07
0.178,15.2387262999897,0.011829184225219,0.011911809463029,0.007445275489904,15.2075400308115,6.42920294647424,9.22340750442174E-07
0.179,15.2387198034169,0.011829212095942,0.011911810468351,0.007525927011353,15.2074528538412,6.429202917554,8.93420511793863E-07
0.18,15.2387129867544,0.01182919659669,0.011911838239937,0.007606942028511,15.2073650098892,6.42920260208016,5.77946669189089E-07
0.181,15.2387061776049,0.011829344601616,0.0119117067693,0.007688388023652,15.2072767382103,6.42920237432677,3.50193274378796E-07
0.182,15.2386994823575,0.011829306044364,0.011911758945782,0.007770213042481,15.2071882043249,6.42920253933939,5.1520589838816E-07
0.183,15.2386926700924,0.011829514625789,0.011911563115739,0.007852461699827,15.2070991306511,6.42920257846495,5.54331461621871E-07
0.184,15.2386857200015,0.011829421534829,0.011911664033778,0.007935080276651,15.2070095541563,6.4292026667239,6.42590411992217E-07
0.185,15.2386788048005,0.011829647901929,0.011911463367898,0.008018126848528,15.2069195666822,6.42920269082045,6.66686955419493E-07
0.186,15.2386718346326,0.011829449045047,0.011911670988429,0.008101540462158,15.206829174137,6.429202937723,9.13589508932944E-07
0.187,15.238664700463,0.011829598509435,0.011911533942186,0.008185378798559,15.2067381892128,6.42920291598154,8.91848042527954E-07
0.188,15.2386573907696,0.011829486329276,0.01191165619066,0.008269580258464,15.2066466679912,6.42920277346535,7.49331859672964E-07
0.189,15.2386501853519,0.01182963918974,0.01191152322651,0.008354205885769,15.2065548170499,6.42920279102883,7.66895335679862E-07
0.19,15.2386427494549,0.011829504222484,0.011911682774933,0.008439195515336,15.2064623669422,6.42920259335852,5.69225028002052E-07
0.191,15.2386351911702,0.011829620522179,0.01191158224611,0.008524611196445,15.2063693772055,6.42920228710616,2.62972667641748E-07
0.192,15.2386278654967,0.011829638391576,0.011911589057595,0.008610372016347,15.2062762660312,6.4292025633882,5.39254711107162E-07
0.193,15.2386203777164,0.011829668643972,0.011911560600532,0.008696576293424,15.2061825721784,6.42920278433254,7.60199048599475E-07
0.194,15.238612745903,0.011829695305796,0.011911563915386,0.008783136073633,15.2060883506082,6.42920264627383,6.22140338357724E-07
0.195,15.2386053051223,0.011829670054566,0.011911624249162,0.008870122615317,15.2059938882033,6.4292029022328,8.78099306156344E-07
0.196,15.2385976563752,0.011829673984929,0.011911633339615,0.008957473112875,15.2058988759378,6.42920315142681,1.12729331736006E-06
0.197,15.238589709954,0.011829721514323,0.011911606141332,0.009045234639716,15.2058031476586,6.42920283330962,8.09176130545097E-07
0.198,15.2385816655506,0.011829711724642,0.011911628948121,0.009133357090765,15.2057069677871,6.42920263939337,6.15259875935692E-07
0.199,15.2385736973039,0.011829739482211,0.011911619412304,0.00922190169815,15.2056104367113,6.42920263047898,6.06345490261617E-07
0.2,15.2385655756832,0.011829844563814,0.01191151861163,0.00931080658306,15.2055134059247,6.42920266157632,6.37442831852297E-07
0.201,15.238557353571,0.011829780751995,0.011911603751595,0.009400126099374,15.205415842968,6.42920255367002,5.29536529292329E-07
0.202,15.2385490778113,0.011829881037548,0.01191151689266,0.009489805263351,15.2053178746178,6.42920250203714,4.77903642881472E-07
0.203,15.2385407631443,0.011829732183579,0.011911680011948,0.009579902366806,15.205219448582,6.42920250557496,4.81441467137245E-07
0.204,15.2385322913865,0.011829958821832,0.011911471209907,0.009670353741279,15.2051205076135,6.42920238732355,3.63190056695828E-07
0.205,15.238524009901,0.011829805916406,0.011911635919151,0.00976122371586,15.2050213443496,6.42920268370987,6.59576373074344E-07
0.206,15.2385155061891,0.011829956332911,0.011911501382174,0.009852450957831,15.2049215975161,6.42920269815469,6.74021201518826E-07
0.207,15.2385068862738,0.011829769224995,0.011911718501201,0.009944092643907,15.2048213059037,6.42920251424899,4.90115492191023E-07
0.208,15.2384983716026,0.011829912632967,0.011911581136489,0.010036090582294,15.2047207872508,6.42920289931131,8.75177818215889E-07
0.209,15.2384895940048,0.011829892503501,0.011911625080609,0.010128499963976,15.2046195764567,6.42920277013337,7.45999876983206E-07
0.21,15.2384808110211,0.011829963965374,0.01191157849519,0.010221262688151,15.2045180058724,6.42920286308282,8.38949330450589E-07
0.211,15.2384720966927,0.011830041996983,0.011911520042883,0.010314439548162,15.2044160951046,6.42920313251754,1.10838404765445E-06
0.212,15.2384629785058,0.011830075461543,0.011911500294013,0.010407966146885,15.2043134366034,6.4292029216216,8.97488102502564E-07
0.213,15.2384540288316,0.011830121912152,0.011911473341714,0.010501911739337,15.2042105218384,6.42920312408498,1.0999514890031E-06
0.214,15.238444713438,0.011830181620177,0.011911423475275,0.010596203296978,15.2041069050456,6.42920295510841,9.3097491227212E-07
0.215,15.2384354414717,0.011830345323649,0.011911271751511,0.010690910800428,15.2040029135961,6.42920284206894,8.17935444707985E-07
0.216,15.2384261674879,0.01183024131341,0.011911388879988,0.010785965734006,15.2038985715605,6.42920299996202,9.75828523763767E-07
0.217,15.2384167780444,0.011830391283128,0.011911255410891,0.010881432526065,15.2037936988244,6.42920295180051,9.27667021421996E-07
0.218,15.2384073024478,0.011830248273911,0.011911405653999,0.010977244615005,15.2036884039048,6.42920302414306,1.000009564045E-06
0.219,15.2383977293798,0.011830373020819,0.011911295660389,0.01107345975113,15.2035826009475,6.42920294431739,9.20183897967775E-07
0.22,15.2383880084358,0.011830285491493,0.011911395950238,0.011170026336742,15.2034763006574,6.42920279532182,7.71188328307915E-07
0.221,15.2383782157774,0.011830358289594,0.01191133189592,0.011267001723721,15.2033695238681,6.42920270130508,6.77171582808001E-07
0.222,15.2383684267168,0.011830314360041,0.011911390170169,0.011364326778285,15.2032623954083,6.42920272331417,6.99180678687128E-07
0.223,15.238358548508,0.01183042741836,0.011911280461585,0.011462050793736,15.2031547898343,6.4292027589217,7.34788211609327E-07
0.224,15.2383486004705,0.011830356478104,0.011911379177128,0.011560120105741,15.2030467447096,6.42920258896467,5.64831181826264E-07
0.225,15.2383389430995,0.011830362986806,0.011911381396406,0.011658608544726,15.2029385901715,6.42920320004394,1.17591044457299E-06
0.226,15.2383289719927,0.011830341291721,0.011911420230471,0.011757406185109,15.2028298042854,6.42920346312319,1.4389896936251E-06
0.227,15.2383186173155,0.01183038297944,0.011911385886831,0.011856625717561,15.2027202227317,6.42920318093386,1.15680037016119E-06
0.228,15.2383084208518,0.011830363305948,0.011911412367081,0.011956198561971,15.2026104466168,6.4292034235284,1.39939490395591E-06
0.229,15.2382980905542,0.011830396197271,0.011911383066708,0.012056181127578,15.2025001301627,6.42920355603644,1.53190295026917E-06
0.23,15.2382876757552,0.011830467379959,0.011911316632005,0.012156502630078,15.2023893891132,6.42920370022029,1.67608679468856E-06
0.231,15.2382771067652,0.011830420950656,0.011911367851789,0.012257227765676,15.2022780901971,6.42920368180713,1.65767364013192E-06
0.232,15.2382664185418,0.011830492649309,0.01191130919763,0.012358288805597,15.2021663278893,6.42920356875745,1.54462395496324E-06
0.233,15.2382555422425,0.011830366516621,0.011911440567136,0.012459750037406,15.2020539851213,6.42920333386407,1.30973057732575E-06
0.234,15.2382447860506,0.011830581722028,0.011911243588105,0.012561555357321,15.2019414053831,6.42920330758813,1.28345463945578E-06
0.235,15.238233870503,0.011830380920109,0.011911454898814,0.01266374322762,15.2018282914564,6.42920329949138,1.27535788507771E-06
0.236,15.2382228301154,0.011830584950476,0.011911262110842,0.012766285351742,15.2017146977024,6.42920320797506,1.18384156433393E-06
0.237,15.2382117422567,0.011830558495483,0.011911300921364,0.012869232395813,15.201600650444,6.42920313381053,1.10967703648157E-06
0.238,15.2382007936704,0.011830686342135,0.011911186469344,0.012972448568991,15.2014864722899,6.42920356524948,1.54111598948958E-06
0.239,15.2381896916572,0.011830552894192,0.011911336823176,0.013076135216949,15.2013716667229,6.42920370216185,1.67802836070763E-06
0.24,15.2381784604858,0.011830582817534,0.011911310670587,0.013180155467797,15.2012564115298,6.42920400059036,1.97645686661474E-06
0.241,15.2381670879889,0.011830629920732,0.011911273331628,0.013284575328865,15.2011406094077,6.429204006498,1.98236451165457E-06
0.242,15.2381556533236,0.011830670265703,0.011911234973296,0.013389330228628,15.2010244178559,6.42920420512269,2.18098919813059E-06
0.243,15.2381440166129,0.011830778010543,0.011911133176298,0.013494460626288,15.2009076447998,6.42920409412925,2.069995757914E-06
0.244,15.2381322951172,0.011830745871198,0.011911175023642,0.013599946921457,15.2007904273009,6.42920409535953,2.07122603779197E-06
0.245,15.2381208120713,0.011830840014006,0.011911089540846,0.01370582733271,15.2006730551837,6.42920448654199,2.46240850199086E-06
0.246,15.2381088743581,0.011830743048357,0.011911188154688,0.013812035810872,15.2005549073442,6.42920436011494,2.3359814464996E-06
0.247,15.2380969121212,0.011830903954125,0.011911037650299,0.013918595821212,15.2004363746956,6.42920427766089,2.25352739846585E-06
0.248,15.2380847600412,0.011830700572702,0.011911254437711,0.014025529370084,15.2003172756607,6.42920406745731,2.04332381947836E-06
0.249,15.238072573376,0.011830837325576,0.011911134298364,0.01413284247258,15.2001977592795,6.42920395834736,1.93421386818216E-06
0.25,15.2380602745296,0.011830809256527,0.011911170558438,0.014240506756142,15.2000777879585,6.42920373986207,1.71572857876612E-06
0.251,15.2380478610566,0.011830914709929,0.011911080058501,0.014348548112108,15.1999573181761,6.42920350064812,1.47651462878429E-06
0.252,15.2380357426622,0.011830751022117,0.011911252094335,0.014456938835508,15.1998368007102,6.4292039919997,1.96786620243472E-06
0.253,15.2380233655491,0.011830918512858,0.011911093761319,0.014565686132039,15.1997156671429,6.42920422713014,2.20299665176782E-06
0.254,15.2380108103703,0.01183081889509,0.011911205157513,0.014674788032967,15.1995939982847,6.42920426250879,2.23837529400583E-06
0.255,15.2379981316743,0.01183084789359,0.01191118312846,0.014784281955803,15.1994718186965,6.42920426081395,2.23668045862269E-06
0.256,15.2379848888598,0.01183077159054,0.01191127843099,0.014894099327251,15.199348739511,6.42920361479507,1.59066157312537E-06
0.257,15.2379719979863,0.011830830333791,0.011911222107779,0.015004312528377,15.1992256330163,6.42920359073976,1.56660626338123E-06
0.258,15.2379591035504,0.011830852924499,0.011911207891779,0.015114858667091,15.199102184067,6.42920361791741,1.59378391284548E-06
0.259,15.2379460758031,0.011830746067933,0.011911321273588,0.015225782672668,15.1989782257889,6.42920362115952,1.59702602520184E-06
0.26,15.2379328440973,0.011830889149874,0.011911192819676,0.015337031551132,15.1988537305766,6.42920345664501,1.43251151740742E-06
0.261,15.2379196693678,0.01183085986109,0.011911238006361,0.015448668644762,15.1987289028556,6.42920344427484,1.42014135029456E-06
0.262,15.2379063508796,0.011830981216992,0.011911126316896,0.015560626241936,15.1986036171038,6.42920342568732,1.40155382855056E-06
0.263,15.2378929231219,0.011830951032131,0.011911172599042,0.015672970254346,15.1984778292364,6.42920335775812,1.33362462229059E-06
0.264,15.2378790506514,0.011831133817145,0.011911001710701,0.015785638462026,15.1983512766615,6.4292027937368,7.696033064164E-07
0.265,15.2378657235632,0.011830991082615,0.011911163941391,0.015898706137602,15.1982248624016,6.42920312888383,1.1047503392092E-06
0.266,15.2378520549311,0.011831007818986,0.011911151707432,0.016012082871591,15.1980978125331,6.42920325508187,1.23094837434223E-06
0.267,15.2378382855319,0.011831106271539,0.011911061549791,0.016125840127049,15.1979702775835,6.42920329481533,1.27068183264356E-06
0.268,15.2378243248746,0.01183120409873,0.011910973380124,0.016239912937008,15.1978422344587,6.42920315892587,1.13479237828784E-06
0.269,15.2378104631372,0.011831186068833,0.011911007833248,0.016354381278245,15.1977138879568,6.42920320654637,1.18241288138421E-06
0.27,15.2377963192578,0.011831240006764,0.011910950750468,0.016469164080223,15.1975849644204,6.42920324459999,1.22046650119501E-06
0.271,15.2377822435319,0.011831321834864,0.01191088394775,0.01658434301394,15.1974556947354,6.42920331604914,1.29191564823827E-06
0.272,15.2377678549944,0.011831293068613,0.011910923072171,0.016699822929061,15.1973258159245,6.42920299933628,9.75202787856233E-07
0.273,15.2377534109539,0.011831317349673,0.011910904872387,0.016815682016232,15.1971955067156,6.42920280492063,7.8078713894314E-07
0.274,15.2377384837635,0.011831305090504,0.011910923697792,0.016931861365593,15.1970643936096,6.42920223127707,2.07143574293411E-07
0.275,15.2377243557676,0.011831388929746,0.011910855682024,0.017048426627414,15.1969336845285,6.42920270019057,6.76057077875214E-07
0.276,15.2377097944585,0.011831220860963,0.011911038334059,0.017165302505914,15.1968022327575,6.42920282662992,8.02496424867627E-07
0.277,15.2376953937423,0.011831279673612,0.011910991223376,0.01728255623092,15.1966705666144,6.42920326283062,1.23869712975733E-06
0.278,15.2376805317906,0.011831188557647,0.011911090706039,0.017400124591286,15.1965381279356,6.42920328835804,1.26422454993502E-06
0.279,15.23766571368,0.011831260503564,0.011911031853941,0.017518073237177,15.1964053480853,6.42920349766063,1.47352713852911E-06
0.28,15.2376505188122,0.011831271880894,0.011911041347975,0.017636332219665,15.1962718733637,6.42920306404762,1.03991412814253E-06
0.281,15.2376355364024,0.011831339592182,0.011910981100436,0.017754974423237,15.1961382412865,6.42920329850263,1.27436913377466E-06
0.282,15.2376202674275,0.011831332472012,0.011910998092022,0.017873835072352,15.1960041017911,6.42920343275816,1.40862466668779E-06
0.283,15.2376047769082,0.011831456140086,0.011910881744464,0.017993103993161,15.1958693350305,6.42920317415248,1.15001899114731E-06
0.284,15.2375893540482,0.011831494829796,0.011910843575638,0.018112735058494,15.1957342805842,6.42920331739543,1.29326193842871E-06
0.285,15.2375738538921,0.011831541343404,0.011910807583306,0.018232734682791,15.1955987702826,6.42920323426008,1.21012658649278E-06
0.286,15.2375580005401,0.011831584083042,0.011910773197123,0.018352982981382,15.1954626602785,6.42920298018463,9.56051141365322E-07
0.287,15.2375424140361,0.011831569223284,0.011910805500827,0.018473660704299,15.1953263786077,6.42920311046893,1.08633543938197E-06
0.288,15.2375264358958,0.011831588686476,0.011910794746696,0.018594663754728,15.1951893887079,6.42920302114757,9.97014077519509E-07
0.289,15.2375107426609,0.011831603664764,0.011910783401303,0.018716035666356,15.1950523199285,6.42920342408803,1.3999545354082E-06
0.29,15.237494728882,0.011831622753204,0.011910782347579,0.018837700198152,15.1949146235831,6.42920348530209,1.4611685958954E-06
0.291,15.2374784678716,0.01183165925326,0.011910767633319,0.018959740556815,15.1947763004283,6.4292031682511,1.14411760687716E-06
0.292,15.2374622580496,0.011831738186105,0.011910706530384,0.019082082652044,15.1946377306811,6.42920324989699,1.22576350136683E-06
0.293,15.2374461488506,0.01183176007144,0.011910702554467,0.019204807133791,15.1944988790909,6.4292035814729,1.5573394041013E-06
0.294,15.2374295722068,0.011831811638548,0.011910661043557,0.019327831424209,15.1943592681004,6.42920335571831,1.33158481663287E-06
0.295,15.237413102468,0.01183180912606,0.011910671458208,0.019451218558007,15.1942194033257,6.42920346268646,1.43855296830253E-06
0.296,15.2373962981937,0.011831778677846,0.011910711712668,0.019574913551278,15.1940788942519,6.42920319847224,1.17433874269324E-06
0.297,15.2373795624398,0.01183181955241,0.011910678912229,0.019698978388883,15.1939380855863,6.42920324661068,1.22247718703505E-06
0.298,15.2373627377245,0.011831827859486,0.011910682217344,0.01982334152703,15.1937968861206,6.42920331195926,1.28782576691577E-06
0.299,15.2373462784179,0.011831885043816,0.011910637501235,0.019948080582539,15.1936556752903,6.42920412693215,2.10279865964225E-06
0.3,15.2373291591878,0.01183185209611,0.011910685218676,0.020073076266772,15.1935135456062,6.42920406008486,2.03595137104884E-06
0.301,15.2373121816684,0.011831872685372,0.01191069052268,0.02019845959637,15.193371158864,6.42920428809688,2.26396338209867E-06
0.302,15.2372949567217,0.011831781981274,0.011910794161718,0.020324155190482,15.1932282253882,6.42920443304259,2.40890909886104E-06
0.303,15.2372772823523,0.011831923663824,0.011910662842338,0.020450124857117,15.193084570989,6.42920416673786,2.14260436504077E-06
0.304,15.2372596001187,0.011831730769936,0.011910876261748,0.020576469076068,15.1929405240109,6.42920382082358,1.79669008470995E-06
0.305,15.2372420605164,0.011831867517833,0.011910747310233,0.020703186255071,15.1927962594333,6.42920393806229,1.91392879766994E-06
0.306,15.2372241251221,0.011831790970822,0.011910839192224,0.02083016849211,15.192651326467,6.42920354553326,1.52139976261623E-06
0.307,15.2372061093114,0.011831872075074,0.011910770051292,0.02095753513067,15.1925059320543,6.42920326598508,1.24185158245638E-06
0.308,15.237188046674,0.011831917057668,0.01191074632778,0.021085195405817,15.1923601878827,6.42920297073313,9.46599638673717E-07
0.309,15.2371701237508,0.011831941093808,0.01191074834577,0.021213226842073,15.1922142074691,6.42920309067443,1.06654093734448E-06
0.31,15.2371519222055,0.011832054279794,0.011910663548563,0.021341552522576,15.1920676518546,6.42920269438101,6.70247521483702E-07
0.311,15.237133813287,0.011831989651327,0.011910744785235,0.021470215766623,15.1919208630838,6.42920288455548,8.60421985215965E-07
0.312,15.2371156101941,0.011832023305253,0.011910731568283,0.021599194959349,15.1917736603612,6.42920302553356,1.00140006598082E-06
0.313,15.2370970742885,0.011832072359652,0.011910686682644,0.021728476740977,15.1916258385052,6.42920298237983,9.5824634183117E-07
0.314,15.2370786721117,0.011832156218406,0.011910614579826,0.021858100014927,15.1914778012986,6.42920325574013,1.23160663267896E-06
0.315,15.2370600306139,0.011832138615627,0.011910639225378,0.021988081193049,15.1913291715798,6.42920333536174,1.31122824686969E-06
0.316,15.2370411755708,0.011832249532198,0.011910539693689,0.022118360353494,15.1911800259914,6.42920317007776,1.14594427191861E-06
0.317,15.2370223001541,0.011832267759855,0.011910523188344,0.022248994875098,15.1910305143308,6.42920323617936,1.21204587077983E-06
0.318,15.2370032366284,0.011832312332366,0.011910486489573,0.022379909847426,15.1908805279591,6.42920326808316,1.24394966238839E-06
0.319,15.2369841212447,0.011832493580897,0.011910325547653,0.02251117332818,15.190730128788,6.42920317917709,1.15504359765595E-06
0.32,15.2369652352468,0.01183242407089,0.011910423333306,0.022642738199077,15.1905796496435,6.42920361040935,1.58627585289395E-06
0.321,15.2369456745177,0.011832420431861,0.011910453560479,0.022774661389278,15.1904281391361,6.42920304518256,1.02104907107048E-06
0.322,15.2369263923185,0.011832393299455,0.011910494668006,0.022906864047737,15.1902766403033,6.42920333364217,1.30950867927027E-06
0.323,15.2369069517871,0.011832418577076,0.011910478938431,0.023039424123724,15.1901246301478,6.42920348896492,1.46483143037557E-06
0.324,15.2368873256242,0.011832439111257,0.011910474556253,0.023172261543807,15.1899721504129,6.42920349821099,1.47407749917505E-06
0.325,15.2368676260261,0.011832404789938,0.011910535335222,0.023305485744016,15.1898192001569,6.42920345667072,1.43253722217906E-06
0.326,15.2368477237491,0.01183237134333,0.011910578477683,0.023438971514373,15.1896658024137,6.42920346160599,1.43747250103132E-06
0.327,15.2368278376536,0.011832567564734,0.011910395432211,0.023572801259068,15.1895120733976,6.42920370981591,1.68568241232236E-06
0.328,15.2368075252775,0.01183251890935,0.011910462132488,0.023706899399049,15.1893576448366,6.42920324681104,1.22267754676386E-06
0.329,15.2367873713509,0.011832587946324,0.011910418213117,0.023841358316434,15.1892030068751,6.42920320781316,1.1836796627307E-06
0.33,15.2367669093688,0.011832541039801,0.011910485171154,0.023976064259666,15.1890478188982,6.4292028089254,7.8479191145675E-07
0.331,15.2367464786151,0.011832596680099,0.011910449698155,0.024111160015968,15.1888922722209,6.42920265059131,6.2645781628845E-07
0.332,15.2367261480278,0.011832667098542,0.011910390111931,0.024246549197577,15.1887365416197,6.4292030394706,1.01533710772372E-06
0.333,15.2367056721934,0.011832629252514,0.011910446598911,0.024382287186731,15.1885803091553,6.4292032528339,1.22870040808465E-06
0.334,15.2366847859701,0.011832736182379,0.011910353733733,0.024518293102366,15.1884234029516,6.429203036862,1.01272850283607E-06
0.335,15.2366640645721,0.01183277056675,0.011910332307151,0.024654642450388,15.1882663192478,6.42920326173678,1.2376032829664E-06
0.336,15.2366432507429,0.011832885151182,0.011910229694744,0.024791270659201,15.1881088652378,6.42920365999948,1.63586598755927E-06
0.337,15.2366222322064,0.011832868931572,0.011910265229731,0.024928240744201,15.1879508573009,6.4292037323162,1.70818271083562E-06
0.338,15.2366010734665,0.011832839984128,0.011910313442871,0.025065487947889,15.1877924320916,6.42920387488246,1.85074896386084E-06
0.339,15.2365797594446,0.01183293388651,0.011910243703673,0.025203060485571,15.1876335213688,6.42920389865137,1.87451787692083E-06
0.34,15.2365584150471,0.011832852803219,0.01191034670846,0.025340924504802,15.1874742910306,6.42920400905895,1.98492545333551E-06
0.341,15.2365368035633,0.011833012172162,0.011910219284054,0.02547913073093,15.1873144413762,6.42920382131664,1.79718314274879E-06
0.342,15.2365150446552,0.011832901891308,0.011910342756712,0.025617601992886,15.1871541980143,6.42920365277932,1.62864582886613E-06
0.343,15.2364932636133,0.011833020746719,0.0119102515543,0.025756172426973,15.1869938188853,6.42920398178456,1.95765106969503E-06
0.344,15.2364712621674,0.011832831485128,0.011910448318723,0.025895261990141,15.1868327203734,6.42920390308906,1.87895556535977E-06
0.345,15.2364486669015,0.011833100241194,0.011910203724833,0.026034657577715,15.1866707053578,6.42920318852263,1.16438913888572E-06
0.346,15.2364265702758,0.01183279044,0.011910539798666,0.026174370631965,15.1865088694052,6.42920311663096,1.09249746405027E-06
0.347,15.2364043506332,0.01183305733932,0.011910295258569,0.026314425773674,15.1863465722617,6.42920305804879,1.03391529560071E-06
0.348,15.236382015039,0.011832812399445,0.011910556562186,0.026454731711944,15.1861839143654,6.4292031475747,1.12344120228869E-06
0.349,15.2363595721749,0.011833007583332,0.011910390941661,0.026595377970539,15.1860207956793,6.42920307971217,1.05557867779993E-06
0.35,15.236337143601,0.011832907434643,0.011910507389869,0.026736305962359,15.1858574228141,6.42920340690025,1.38276675443194E-06
0.351,15.2363139209789,0.011832960436709,0.011910481329126,0.026877549720365,15.1856929294927,6.42920272958126,7.05447771309764E-07
0.352,15.2362913880427,0.011833050672678,0.011910423795753,0.027019084594198,15.1855288289801,6.42920312579458,1.10166108591159E-06
0.353,15.2362686295897,0.011832894989801,0.011910595771479,0.027160940965819,15.1853641978626,6.42920337169694,1.34756344216669E-06
0.354,15.2362455634031,0.011833114086064,0.011910398306816,0.02730305606026,15.18519899495,6.42920341124637,1.3871128761167E-06
0.355,15.2362224151069,0.011833097512655,0.011910428416293,0.027445514496251,15.1850333746817,6.42920346954669,1.44541320157288E-06
0.356,15.2361991247059,0.011833267514239,0.011910278397709,0.027588214755591,15.1848673640383,6.42920353494957,1.51081607224768E-06
0.357,15.2361756362763,0.011833177903196,0.01191039061147,0.027731163345181,15.1847009044165,6.42920354563339,1.52149989407491E-06
0.358,15.2361519604675,0.011833330212985,0.011910268045196,0.02787445222019,15.1845339099892,6.42920336261662,1.33848312611207E-06
0.359,15.2361298485308,0.011833333068002,0.011910267398549,0.0280181196892,15.184368128375,6.42920541575457,3.39162107643176E-06
0.36,15.2361064001988,0.011833491760331,0.011910150847114,0.028162005936749,15.1842007516546,6.42920591579181,3.89165831471416E-06
0.361,15.2360824170387,0.011833586502718,0.011910083437726,0.028306240933154,15.1840325061651,6.42920561733087,3.59319737608388E-06
0.362,15.2360585594292,0.011833479908597,0.011910214742442,0.028450727973433,15.1838641368047,6.42920580859127,3.78445777560188E-06
0.363,15.236034200383,0.011833598113374,0.011910119240031,0.028595551351793,15.1836949316778,6.42920538231999,3.35818649777053E-06
0.364,15.2360099524999,0.01183344500721,0.011910289729795,0.028740636878674,15.1835255808842,6.42920541485237,3.39071887811571E-06
0.365,15.2359856261497,0.011833522562752,0.011910246922259,0.028886059554779,15.1833557971099,6.42920540087227,3.37673877481848E-06
0.366,15.2359611614811,0.011833407208131,0.011910368862279,0.029031717378624,15.183185668032,6.42920553240158,3.50826808936944E-06
0.367,15.2359355748586,0.011833647094569,0.011910148312789,0.029177714715717,15.1830140647355,6.4292041100289,2.08589540751092E-06
0.368,15.2359108470808,0.011833574019325,0.011910250767126,0.029323967135985,15.1828430551584,6.42920410191951,2.077786019683E-06
0.369,15.235885930407,0.011833614636831,0.01191024623916,0.029470516073051,15.1826715534579,6.42920389851817,1.87438467680323E-06
0.37,15.2358605046293,0.011833618496971,0.011910269097267,0.029617290529009,15.182499326506,6.42920328571852,1.26158503110929E-06
0.371,15.2358353818753,0.011833674449168,0.011910226777851,0.029764431930008,15.1823270487183,6.42920330321216,1.27907866609434E-06
0.372,15.2358100544727,0.011833794256109,0.011910133430029,0.029911816884522,15.1821543099021,6.429203160345,1.13621151154319E-06
0.373,15.2357847807727,0.011833753838088,0.01191020223999,0.030059553658596,15.181981271036,6.42920320485121,1.18071771826322E-06
0.374,15.2357593139494,0.011833870686416,0.011910104515687,0.030207540643687,15.1818077981036,6.42920327576309,1.25162960085135E-06
0.375,15.2357337181453,0.011833843609204,0.011910152296763,0.03035584994105,15.1816338722983,6.42920329622906,1.27209556932684E-06
0.376,15.2357080564201,0.011834015785585,0.011909987185703,0.030504378369554,15.1814596750793,6.42920353072832,1.50659483200144E-06
0.377,15.235682136738,0.011834048468636,0.011909993925267,0.030653255161534,15.1812848391825,6.42920315732302,1.13318952443819E-06
0.378,15.2356561507353,0.01183390611879,0.01191016501374,0.030802400413866,15.1811096791889,6.42920308079565,1.05666215688416E-06
0.379,15.2356303473841,0.01183395929845,0.011910130905773,0.030951858657514,15.1809343985223,6.42920343312842,1.40899493050739E-06
0.38,15.2356042109999,0.011833993817693,0.011910117510813,0.031101560047839,15.1807585396235,6.42920353767482,1.51354132427173E-06
0.381,15.2355779578827,0.011834025156457,0.011910122295751,0.031251556004833,15.1805822544257,6.42920356493953,1.54080603742557E-06
0.382,15.2355516335119,0.011833964774546,0.011910201636446,0.03140183310628,15.1804056339947,6.42920381182858,1.78769508885068E-06
0.383,15.2355255896909,0.01183406412096,0.011910124709862,0.031552418743038,15.180228982117,6.42920445745144,2.43331795068968E-06
0.384,15.2354989903185,0.011833949634473,0.011910280820826,0.031703241304804,15.1800515185584,6.42920469765877,2.67352528027232E-06
0.385,15.235472091617,0.011834021240675,0.011910265613641,0.031854324203751,15.1798734805589,6.42920443931444,2.41518095034365E-06
0.386,15.2354447996385,0.011833864963864,0.011910464967568,0.032005682614241,15.1796947870928,6.42920397911447,1.95498097621538E-06
0.387,15.2354176704704,0.011834012542346,0.011910347373332,0.032157382722143,15.1795159278326,6.42920389494759,1.87081410008005E-06
0.388,15.2353905110464,0.011833988350042,0.011910406728377,0.032309327193753,15.1793367887742,6.42920392331123,1.89917773418813E-06
0.389,15.2353633291331,0.011834020963783,0.01191040070905,0.032461585526776,15.1791573219335,6.42920410167763,2.07754413938943E-06
0.39,15.2353360959374,0.011834064603756,0.011910394021046,0.032614065313318,15.1789775719993,6.42920429605225,2.27191875890043E-06
0.391,15.2353083866251,0.011833973565965,0.011910503439533,0.03276685481191,15.1787970548077,6.42920419574824,2.17161474314054E-06
0.392,15.2352805853649,0.011834225992461,0.011910287480521,0.032919809093113,15.1786162627988,6.42920402361949,1.99948599455269E-06
0.393,15.2352528655419,0.011834131864518,0.01191040821188,0.03307323213859,15.1784350933269,6.42920407990069,2.05576719647382E-06
0.394,15.2352250067609,0.011834324352582,0.011910256154973,0.033226787016934,15.1782536392364,6.42920428190743,2.2577739331453E-06
0.395,15.2351969403944,0.011834214986279,0.011910385966559,0.033380667763414,15.1780716716782,6.42920442300818,2.39887468378441E-06
0.396,15.2351686488522,0.011834461462739,0.011910158861006,0.033534775154373,15.1778892533741,6.42920448811502,2.46398153169736E-06
0.397,15.2351403469835,0.011834493461727,0.011910171800374,0.033689197905385,15.177706483816,6.42920441664564,2.39251214662062E-06
0.398,15.2351113904055,0.011834527990382,0.011910160958315,0.033843831788339,15.1775228696685,6.42920397216204,1.94802854824871E-06
0.399,15.2350830048971,0.011834733694695,0.011909985509483,0.033998804544591,15.1773394811483,6.42920422598665,2.20185316113231E-06
0.4,15.2350543214159,0.011834711514888,0.011910052087755,0.034153982116318,15.177155575697,6.42920432960435,2.30547085688926E-06
0.401,15.2350254461986,0.011834650114265,0.011910160955742,0.03430947999506,15.1769711551335,6.4292042542542,2.23012071032258E-06
0.402,15.2349964317497,0.011834547306935,0.011910297994979,0.034465185057071,15.1767864013908,6.42920434612606,2.32199256267052E-06
0.403,15.2349672455806,0.011834803230196,0.011910073416389,0.034621221567302,15.1766011473667,6.4292042552986,2.2311651113327E-06
0.404,15.2349380716885,0.011834639579313,0.011910280572647,0.03477749351886,15.1764156580177,6.42920430233151,2.27819801335016E-06
0.405,15.234908842615,0.011834785107568,0.011910167944933,0.034934028423314,15.1762298611391,6.42920467092817,2.6467946758757E-06
0.406,15.2348792527582,0.011834716864906,0.011910288028227,0.035090831707471,15.1760434161576,6.42920423954683,2.21541333900177E-06
0.407,15.2348496794384,0.011834854543759,0.011910179591202,0.03524793340508,15.1758567118984,6.42920432834336,2.30420986735425E-06
0.408,15.2348200859156,0.011834799182244,0.011910268923117,0.03540525411223,15.175669763698,6.42920448031887,2.45618537686454E-06
0.409,15.2347902665445,0.011834797021681,0.011910307783122,0.035562864192587,15.1754822975471,6.42920462189379,2.59776029309933E-06
0.41,15.2347601509006,0.01183494050588,0.011910199512326,0.035720723244996,15.1752942876374,6.42920461633733,2.59220384091208E-06
0.411,15.2347302619241,0.011834923682346,0.011910258222111,0.035878841187132,15.1751062388325,6.42920507105142,3.04691793129308E-06
0.412,15.234699687463,0.011835063892777,0.011910161412545,0.036037097886778,15.1749173642709,6.42920487965964,2.85552614531781E-06
0.413,15.2346692848683,0.011834991261079,0.011910265317681,0.036195763618382,15.1747282646712,6.42920500141898,2.97728549103482E-06
0.414,15.2346387892508,0.01183523823926,0.011910058268806,0.036354638322977,15.1745388544197,6.42920524961882,3.22548532238898E-06
0.415,15.234607884092,0.011835174377834,0.011910166118901,0.036513818647783,15.1743487249475,6.42920493911504,2.91498155036152E-06
0.416,15.2345774720024,0.011835300153356,0.011910089187914,0.036673187476041,15.1741588951851,6.42920554966008,3.52552658888783E-06
0.417,15.2345464854582,0.01183546226778,0.011909986620466,0.036832845147492,15.1739681914225,6.42920541903274,3.39489924439107E-06
0.418,15.2345153779269,0.011835317323608,0.011910175755766,0.036992750588411,15.1737771342591,6.42920546282038,3.43868688634785E-06
0.419,15.2344835618421,0.011835473790559,0.011910070883597,0.0371529699705,15.1735850471975,6.42920465668943,2.63255593946354E-06
0.42,15.2344520062978,0.011835202102315,0.011910387220309,0.037313311282704,15.1733931056925,6.42920438886627,2.36473277226423E-06
0.421,15.234420460732,0.011835416133657,0.011910217949692,0.037474000477974,15.1732008261706,6.42920437769614,2.35356264344233E-06
0.422,15.2343889273664,0.011835288107285,0.011910384686454,0.037634929777435,15.1730083247952,6.42920462065923,2.59652573841862E-06
0.423,15.2343574285082,0.011835449061027,0.011910271544506,0.037796145619121,15.1728155622835,6.4292049851755,2.96104200980807E-06
0.424,15.234324833402,0.011835365163258,0.011910408922992,0.037957373798918,15.1726216855169,6.42920450316276,2.47902926542309E-06
0.425,15.2342930481551,0.011835431155372,0.011910402702912,0.038119100966633,15.1724281133302,6.42920470990224,2.68576874429272E-06
0.426,15.234260792967,0.011835551220392,0.011910347645621,0.038281040127908,15.172233853973,6.42920446045698,2.43632348428946E-06
0.427,15.2342282799297,0.011835368699827,0.011910596272876,0.038443228231865,15.1720390867252,6.42920402730076,2.00316726850502E-06
0.428,15.2341958515042,0.011835566784787,0.011910453497013,0.03860566715322,15.1718441640691,6.42920404386566,2.01973217084372E-06
0.429,15.2341632173888,0.011835409585279,0.011910658113676,0.038768359223036,15.1716487904668,6.4292039538512,1.92971770385242E-06
0.43,15.2341303660601,0.011835712305819,0.011910393784725,0.038931279755844,15.1714529802137,6.42920376392961,1.73979611428621E-06
0.431,15.2340967213731,0.011835799729258,0.011910354135094,0.039094448176039,15.1712561193327,6.4292027344852,7.10351705457413E-07
0.432,15.2340625933006,0.011835846478459,0.011910382166531,0.039257850564831,15.1710585140908,6.42920091041835,-1.11371514233127E-06
0.433,15.2340296333515,0.011835915144079,0.011910363883856,0.03942139446813,15.1708619598555,6.42920137300147,-6.5113202563083E-07
0.434,15.2339965604048,0.011835866950614,0.011910457217356,0.039585264955723,15.1706649712811,6.42920181128376,-2.12849734282372E-07
0.435,15.2339626909573,0.011836098098766,0.011910279822157,0.039749392990323,15.170466920046,6.42920126806231,-7.56071181662321E-07
0.436,15.2339291659082,0.011835910998456,0.011910512858472,0.039913713624481,15.1702690284268,6.42920143790497,-5.86228522614363E-07
0.437,15.2338953419928,0.011836084946911,0.011910400017808,0.040078217019881,15.1700706400082,6.42920125005141,-7.74082080212679E-07
0.438,15.2338614593902,0.011835980164787,0.011910559822381,0.040243048618581,15.1698718707845,6.42920126525747,-7.58876018913668E-07
0.439,15.2338271286408,0.011836212707319,0.011910389762736,0.040408138826653,15.1696723873441,6.42920076216481,-1.26196868421857E-06
0.44,15.2337928714173,0.011836281789496,0.01191038474007,0.040573441769964,15.1694727631177,6.42920048686037,-1.53727312213192E-06
0.441,15.2337581182207,0.011836330427543,0.011910399903706,0.040739010056134,15.1692723778333,6.42919982041022,-2.20372327142115E-06
0.442,15.2337237113365,0.011836324964191,0.011910477746356,0.04090481352264,15.1690720951034,6.42919954591574,-2.47821774923551E-06
0.443,15.2336889979035,0.011836480243952,0.011910384397642,0.041070924012208,15.1688712092497,6.42919896245174,-3.06168175523425E-06
0.444,15.2336539263072,0.011836397034689,0.011910538590126,0.041236898521934,15.1686700921605,6.42919856961358,-3.45451991279333E-06
0.445,15.2336189700937,0.011836527139891,0.011910460202231,0.041403292718223,15.1684686900334,6.42919858468563,-3.43944786251882E-06
0.446,15.2335841664153,0.011836598662317,0.011910434794611,0.041570021723468,15.1682671112349,6.4291988929433,-3.13119018802155E-06
0.447,15.2335490646775,0.011836656974201,0.011910429454159,0.04173704412363,15.1680649341255,6.42919879522128,-3.22891221404831E-06
0.448,15.2335137667767,0.011836681962472,0.011910469624961,0.04190426077172,15.1678623544175,6.42919876062046,-3.26351303314709E-06
0.449,15.2334788022417,0.011836643510126,0.011910576598408,0.042071754812104,15.1676598273211,6.42919930309436,-2.72103912823951E-06
0.45,15.2334437295695,0.01183696089456,0.011910315711722,0.042239436767865,15.1674570161954,6.42919988911805,-2.13501544532591E-06
0.451,15.2334083105268,0.011836792912069,0.011910548601965,0.042407385779718,15.1672535832331,6.42920018467838,-1.83945510912054E-06
0.452,15.2333727899012,0.011837001052797,0.01191041222742,0.042575464338089,15.1670499122829,6.42920054623097,-1.47790252036373E-06
0.453,15.2333361129643,0.011836773997162,0.011910709767542,0.04274382491051,15.1668448042891,6.42919959156937,-2.43256412080228E-06
0.454,15.2332998889764,0.011836973420446,0.011910583019482,0.042912411903883,15.1666399206326,6.42919927193259,-2.75220090184547E-06
0.455,15.233263464277,0.011836865165833,0.011910769396614,0.043081261204456,15.1664345685101,6.42919888138351,-3.14274998292063E-06
0.456,15.2332262923815,0.011836887013865,0.011910832419994,0.043250252168926,15.1662283207787,6.42919759071656,-4.43341693312505E-06
0.457,15.2331900580163,0.01183694191046,0.011910860021578,0.043419521048709,15.1660227350356,6.42919805570246,-3.96843103711575E-06
0.458,15.2331537786699,0.011836809743771,0.011911080378995,0.043588963626146,15.165816924921,6.42919842314988,-3.60098361262828E-06
0.459,15.2331171364596,0.011836864812044,0.011911111265081,0.043758663843719,15.1656104965387,6.42919872132021,-3.30281328775328E-06
0.46,15.2330802421954,0.011836914927991,0.01191115055087,0.043928570827084,15.1654036058894,6.42919890398512,-3.1201483761123E-06
0.461,15.2330433107413,0.011836984703125,0.011911151167876,0.044098722024902,15.1651964528454,6.4291991558907,-2.86824278905584E-06
0.462,15.2330061788142,0.011837163034003,0.011911061325596,0.044269071868271,15.1649888825863,6.42919931978869,-2.70434480054149E-06
0.463,15.2329687957822,0.011837196123181,0.011911088580362,0.044439651139373,15.1647808599393,6.429199505046,-2.51908749593355E-06
0.464,15.2329310238988,0.011837460978507,0.011910913865224,0.044610441243711,15.1645722078114,6.42919893106136,-3.09307213264276E-06
0.465,15.2328938235562,0.011837476673828,0.01191097043373,0.044781428402816,15.1643639480458,6.42919982629598,-2.19783751287395E-06
0.466,15.2328556641304,0.011837504547556,0.011911037796132,0.044952611755821,15.1641545100309,6.42919921968785,-2.80444564726423E-06
0.467,15.2328175934567,0.011837768833047,0.011910845351562,0.045124028491682,15.1639449507804,6.4291990737953,-2.95033819597279E-06
0.468,15.2327791309638,0.011837664473013,0.011911041324667,0.045295440619883,15.1637349845463,6.42919859588507,-3.42824842114453E-06
0.469,15.2327411080449,0.011837795915746,0.011910987111286,0.045467322248541,15.1635250027693,6.42919898179187,-3.04234162129546E-06
0.47,15.2327029789295,0.011837580825448,0.011911289350801,0.045639385234072,15.1633147235191,6.42919951501663,-2.50911686272559E-06
0.471,15.2326644238533,0.011837942510184,0.011911011517972,0.045811694919899,15.1631037749053,6.42919943590372,-2.58822977361461E-06
0.472,15.2326258485203,0.011837916390308,0.011911126349446,0.045984183685795,15.1628926220948,6.4291995844597,-2.43967379276455E-06
0.473,15.2325874603463,0.011838001486894,0.011911121584657,0.046156946104825,15.1626813911699,6.42920015059679,-1.87353670000334E-06
0.474,15.232548756347,0.011838132500481,0.011911079179609,0.046329871903699,15.1624696727632,6.42920040552122,-1.61861227354621E-06
0.475,15.2325097494061,0.011838021028308,0.011911288375406,0.046503010879131,15.1622574291233,6.42920060857683,-1.41555666122173E-06
0.476,15.2324704518864,0.011838340429104,0.011911068797306,0.046676329004626,15.1620447136554,6.42920066137073,-1.36276276041514E-06
0.477,15.232431310511,0.01183824368767,0.011911265789143,0.04684989882562,15.1618319022086,6.42920102744282,-9.96690673993328E-07
0.478,15.232391397098,0.011838397295029,0.011911203142797,0.047023656244235,15.161618140416,6.42920043905646,-1.58507703584831E-06
0.479,15.2323516918783,0.011838457038128,0.01191123642044,0.047197618941298,15.1614043794785,6.42920021714078,-1.80699271723483E-06
0.48,15.2323115719328,0.011838342407364,0.011911456412077,0.047371749116921,15.1611900239964,6.42919982321302,-2.20092047698017E-06
0.481,15.2322717911828,0.011838456992211,0.011911438438838,0.047546090157816,15.160975805594,6.42920022830556,-1.79582793524702E-06
0.482,15.2322316513631,0.011838474761121,0.011911522399577,0.047720642250807,15.1607610119516,6.4292004730867,-1.55104679411267E-06
0.483,15.2321913209352,0.011838832023278,0.011911254108924,0.047895542757686,15.1605456920453,6.42920023740052,-1.78673296868936E-06
0.484,15.2321507798968,0.011838783942424,0.011911406037819,0.048070459888522,15.160330130028,6.4292000604805,-1.96365299665047E-06
0.485,15.2321104687798,0.011839051902091,0.011911228844929,0.048245660044373,15.1601145279884,6.42920060882456,-1.41530892872055E-06
0.486,15.2320690174342,0.011838951205442,0.011911445096928,0.048420997959631,15.1598976231722,6.42919981946091,-2.20467258493784E-06
0.487,15.2320280254091,0.011839028313417,0.011911458066646,0.048596658418178,15.1596808806108,6.42919963419561,-2.38993788048703E-06
0.488,15.2319871975831,0.011839115218916,0.011911492153888,0.048772380650994,15.1594642095593,6.42919983822653,-2.18590696388077E-06
0.489,15.2319461351738,0.011838983397839,0.011911732756387,0.048948456171416,15.1592469628482,6.42919984131803,-2.18281545993904E-06
0.49,15.2319045102244,0.011839023536822,0.011911809934436,0.049124779411939,15.1590288973412,6.42919914871453,-2.87541895804821E-06
0.491,15.2318632930242,0.01183904218297,0.011911908856126,0.049301113577622,15.1588112284075,6.42919969045189,-2.33368160618141E-06
0.492,15.2318215103721,0.011839173716354,0.011911897199522,0.04947755486542,15.1585928845908,6.42919966958443,-2.35454906505339E-06
0.493,15.2317797893277,0.011839065830458,0.011912125586876,0.049654295269093,15.1583743026412,6.42919966544514,-2.35868835307684E-06
0.494,15.231737520178,0.011839169412322,0.011912142235246,0.049831009690866,15.1581551988396,6.4291995258926,-2.49824088971451E-06
0.495,15.2316953254501,0.011839208048354,0.011912214488545,0.050008130695403,15.1579357722178,6.42919934627664,-2.6778568562591E-06
0.496,15.2316529057694,0.011839506066266,0.01191204241005,0.050185446096213,15.1577159111968,6.42919901670098,-3.00743250924995E-06
0.497,15.2316125215468,0.011839580798102,0.011912071569447,0.050363009105078,15.1574978600742,6.42920167970562,-3.44427872001063E-07
0.498,15.231570377828,0.011839770724489,0.011912011624654,0.050540659364947,15.1572779361139,6.42920218855631,1.64422814030729E-07
0.499,15.231527003921,0.01183995963686,0.011911946495996,0.050718578068327,15.1570565197198,6.4292012074679,-8.16665589375987E-07
0.5,15.231483952441,0.011839892552376,0.011912149075998,0.050896606885856,15.1568353039267,6.42920087217574,-1.151957757628E-06
0.501,15.2314408782593,0.011840166933384,0.011911984897193,0.051074835176486,15.1566138912523,6.42920089935079,-1.12478270164473E-06
0.502,15.2313973203394,0.01184019769124,0.011912074748927,0.051253234724325,15.1563918131749,6.4292004594452,-1.56468829182188E-06
0.503,15.2313528339042,0.011840282346364,0.011912105236121,0.051431881095762,15.1561685652259,6.42919899689258,-3.02724091305606E-06
0.504,15.2313095539148,0.011840512731034,0.011912009116144,0.05161065665969,15.155946375408,6.42919929156935,-2.73256413851897E-06
0.505,15.2312655888289,0.011840381815108,0.011912274814927,0.05178969436319,15.1557232378356,6.42919885595055,-3.16818294709975E-06
0.506,15.2312215610694,0.011840763423348,0.011912041096057,0.051968783665867,15.1554999728841,6.4291987595241,-3.26460939259476E-06
0.507,15.2311777004277,0.011840611914782,0.011912334478039,0.052148193934599,15.1552765601003,6.42919877722215,-3.24691134512278E-06
0.508,15.231133585322,0.011840877460649,0.011912198588135,0.052327742700037,15.1550527665732,6.42919876117634,-3.26295715691316E-06
0.509,15.23108929981,0.011841013487527,0.011912188567723,0.052507511250308,15.1548285865044,6.42919850993214,-3.51420135746849E-06
0.51,15.2310450123969,0.011841135655411,0.011912208262502,0.052687415502215,15.1546042529768,6.42919844622889,-3.57790460725482E-06
0.511,15.2310005651553,0.011841091999983,0.011912379973851,0.052867527633231,15.1543795655482,6.4291985973008,-3.42683268961252E-06
0.512,15.2309560238413,0.011841210127368,0.011912407105478,0.053047786807899,15.1541546198006,6.42919881044753,-3.21368596001292E-06
0.513,15.2309113440805,0.011841298581839,0.011912453341466,0.053228179621878,15.1539294125353,6.42919922626889,-2.79786460222198E-06
0.514,15.2308667270553,0.011841524361174,0.011912369748928,0.05340879966686,15.1537040332784,6.42919962469486,-2.39943863711289E-06
0.515,15.2308216298759,0.011841679035487,0.011912347505772,0.053589658035251,15.1534779452994,6.42919965366551,-2.37046798190477E-06
0.516,15.2307781492237,0.011841833108733,0.011912340831756,0.053770701786386,15.1532532734968,6.42920199163212,-3.250136959565E-08
0.517,15.2307328579894,0.011841822638953,0.01191251221592,0.053951898439992,15.1530266246945,6.42920215142631,1.27292818952185E-07
0.518,15.23068700869,0.01184180335893,0.011912692118598,0.05413318491707,15.1527993282954,6.42920191486132,-1.09272169090957E-07
0.519,15.2306414222733,0.011841876430753,0.01191278296446,0.054314738684164,15.152572024194,6.42920208942083,6.52873355377892E-08
0.52,15.2305956346078,0.01184178113304,0.011913057257856,0.054496383399099,15.1523444128178,6.42920215182447,1.27690973350525E-07
0.521,15.2305498123827,0.011841823975896,0.011913187198845,0.054678274648328,15.1521165265597,6.42920239196989,3.67836396897303E-07
0.522,15.2305033917649,0.011841856114344,0.01191333231853,0.054860236393942,15.1518879669381,6.42920191853655,-1.05596945410014E-07
0.523,15.2304569979295,0.011841837992962,0.011913517387787,0.05504236945136,15.1516592730974,6.42920204095106,1.68175624537525E-08
0.524,15.2304106436011,0.011842142091572,0.011913386641616,0.055224783566616,15.1514303313013,6.42920210485492,8.07214242115606E-08
0.525,15.2303640458669,0.011842100952372,0.011913596164328,0.055407246231591,15.1512011025186,6.42920248337251,4.59239016592505E-07
0.526,15.2303169599112,0.011842423079698,0.011913430018356,0.055589802233449,15.1509713045797,6.42920227915838,2.55024885653654E-07
0.527,15.230269858887,0.011842636842292,0.011913382941039,0.055772518544725,15.1507413205589,6.42920223181704,2.0768354680456E-07
0.528,15.2302226980559,0.011842842881046,0.011913349009441,0.055955472524277,15.1505110336412,6.42920230711398,2.82980491483897E-07
0.529,15.2301741713912,0.011842828700306,0.011913543037073,0.056138257516076,15.1502795421378,6.42920093217879,-1.09195470709977E-06
0.53,15.2301262223123,0.011842831969441,0.011913712836978,0.056321140248743,15.1500485372571,6.4292006425663,-1.38156719398097E-06
0.531,15.2300784430196,0.011843005329375,0.011913725247016,0.056504490037226,15.149817222406,6.42920048408599,-1.5400475019689E-06
0.532,15.2300310526913,0.011842982852391,0.011913919220018,0.056688098038642,15.1495860525803,6.42920117516283,-8.48970660882742E-07
0.533,15.2299831628609,0.01184312406658,0.011913956302639,0.056871917255557,15.1493541652361,6.42920120342592,-8.20707577453561E-07
0.534,15.2299352183247,0.011843181482344,0.011914084310592,0.05705587184924,15.1491220806825,6.42920131790652,-7.06226972013724E-07
0.535,15.2298868484287,0.011843332699786,0.011914131666128,0.057239967205468,15.1488894168573,6.42920110489519,-9.19238298813241E-07
0.536,15.2298386343242,0.01184335353383,0.011914291910237,0.057424198231069,15.148656790649,6.42920143379205,-5.90341439732356E-07
0.537,15.2297900154954,0.011843776496082,0.011914062418488,0.057608631320491,15.1484235452603,6.4292013083367,-7.15796788064438E-07
0.538,15.2297410995004,0.011843801505921,0.01191423709234,0.057793109680533,15.1481899512216,6.42920102168599,-1.00244750367295E-06
0.539,15.2296925194761,0.011843920147152,0.011914305129667,0.057977859408077,15.1479564347912,6.42920158113634,-4.42997150962299E-07
0.54,15.229642831264,0.011844074448556,0.011914366900847,0.058162577271782,15.1477218126428,6.42920068623615,-1.33789734313439E-06
0.541,15.2295935029068,0.011844123473696,0.01191450254544,0.058347576527325,15.1474873003603,6.42920062432512,-1.39980837143838E-06
0.542,15.2295442732763,0.011844449723751,0.011914382680434,0.058532628346646,15.1472528125255,6.42920092972571,-1.09440778306436E-06
0.543,15.2294950186132,0.011844308678853,0.011914748852278,0.058717881939113,15.147018079143,6.42920116662494,-8.57508554830133E-07
0.544,15.2294457086242,0.011844440722883,0.01191483661935,0.058903282173608,15.1467831491084,6.42920180069627,-2.23437227830914E-07
0.545,15.2293959536904,0.011844545684933,0.011914958512917,0.059088865796994,15.1465475836955,6.4292018610419,-1.63091596228071E-07
0.546,15.2293447664376,0.01184474043118,0.011914990522991,0.059274237633706,15.1463107978497,6.42920080540501,-1.21872848257709E-06
0.547,15.2292946979809,0.011844987595023,0.011914953981414,0.059460075307966,15.1460746810965,6.4292008376484,-1.18648509417341E-06
0.548,15.2292439897028,0.011844961933336,0.01191521645982,0.059646005902821,15.1458378054068,6.42920009363091,-1.93050258356919E-06
0.549,15.2291935532743,0.011845060709242,0.011915352330871,0.059832167304051,15.1456009729301,6.42920000413981,-2.01999368254491E-06
0.55,15.2291426875096,0.011844891676381,0.011915758912922,0.060018397409406,15.1453636395108,6.42919969505402,-2.32907947328442E-06
0.551,15.2290920741951,0.011845016818606,0.011915863812646,0.060204845099418,15.1451263484645,6.42919995645832,-2.067675175077E-06
0.552,15.2290403036544,0.011845138386914,0.011915980201745,0.060391381190498,15.1448878038753,6.42919900449829,-3.01963520765725E-06
0.553,15.2289893147476,0.011845479974448,0.011915888349084,0.06057812764177,15.1446498187823,6.42919913752297,-2.88661051950356E-06
0.554,15.2289379938956,0.011845668669791,0.011915949120362,0.060765001762731,15.1444113743428,6.42919907565809,-2.94847540338594E-06
0.555,15.2288864697565,0.011845844432871,0.011916016453269,0.060951793288942,15.1441728155814,6.42919932751568,-2.69661780993857E-06
0.556,15.2288346833235,0.011845967732097,0.011916143360536,0.061138840651133,15.1439337315797,6.42919906263076,-2.96150273459972E-06
0.557,15.2287809602917,0.011846245335306,0.011916128867925,0.061325972816084,15.1436926132724,6.42919641389816,-5.6102353296339E-06
0.558,15.2287284803212,0.011846330734346,0.011916303413075,0.061513383780184,15.1434524623936,6.42919565775327,-6.36638022033509E-06
0.559,15.2286766318864,0.011846539340216,0.011916348758917,0.061700913159625,15.1432128306276,6.42919601020319,-6.01393030219555E-06
0.56,15.2286237889777,0.011846881315272,0.011916268808768,0.06188841694726,15.1429722219064,6.42919559385892,-6.43027457325474E-06
0.561,15.2285716929044,0.011846977900599,0.011916442577264,0.062076267727346,15.1427320046992,6.42919592656756,-6.09756593572541E-06
0.562,15.2285187181097,0.011847042118566,0.011916634039492,0.062263898117666,15.142491143834,6.42919584418246,-6.17995103002755E-06
0.563,15.2284655767016,0.011847264535605,0.01191666974114,0.062451821860017,15.1422498205648,6.42919558697418,-6.43715931225586E-06
0.564,15.2284128578624,0.011847562622377,0.01191663579293,0.06263998410699,15.1420086753401,6.42919592792775,-6.09620574731906E-06
0.565,15.2283597725747,0.011847705298972,0.011916776035064,0.062828474789176,15.1417668164515,6.42919534139995,-6.68273354609283E-06
0.566,15.2283061543936,0.011847803533039,0.011916957240036,0.063016793751306,15.1415245998693,6.42919500771401,-7.01641947831178E-06
0.567,15.2282526105373,0.011848016441058,0.011917029393271,0.063205193257672,15.1412823714453,6.42919506173468,-6.96239881126104E-06
0.568,15.2281988158523,0.01184820171519,0.011917129617302,0.063393793150679,15.1410396913691,6.42919466047349,-7.36366000442246E-06
0.569,15.2281449569992,0.011848373919338,0.011917239395332,0.063582429613918,15.1407969140706,6.42919459350761,-7.43062587993393E-06
0.57,15.2280907870308,0.011848402162695,0.011917506184552,0.063771189631078,15.1405536890525,6.42919425779882,-7.7663346687018E-06
0.571,15.2280369313477,0.011848751547728,0.011917448694136,0.063960095624102,15.1403106354817,6.42919470678869,-7.31734480474699E-06
0.572,15.2279823750985,0.011848848886261,0.011917637362318,0.06414899035524,15.1400668984947,6.42919459518657,-7.42894691985185E-06
0.573,15.2279284157221,0.011849045430088,0.011917742188796,0.064338225198043,15.1398234029052,6.42919509233545,-6.93179804400756E-06
0.574,15.2278736093018,0.011849351441518,0.011917725647791,0.064527434642815,15.1395790975697,6.42919489602391,-7.12810957903542E-06
0.575,15.2278183280775,0.011849626323443,0.011917766686234,0.064716799547671,15.1393341355202,6.42919425504605,-7.76908744182236E-06
0.576,15.2277624470703,0.011849644104805,0.011918061395016,0.064906154583177,15.1390885869873,6.42919328425889,-8.73987460092707E-06
0.577,15.2277076350282,0.011849864387294,0.011918155469541,0.065095829576108,15.1388437855952,6.42919369326654,-8.33086695717356E-06
0.578,15.2276518711772,0.011849882761328,0.011918443262771,0.065285532758847,15.1385980123942,6.42919319553456,-8.82859893636123E-06
0.579,15.2275963570754,0.011850185624936,0.011918475428742,0.065475458206066,15.1383522378157,6.42919298093674,-9.0431967487703E-06
0.58,15.2275409390869,0.011850138293428,0.011918872466622,0.065665229960171,15.1381066983666,6.4291935780389,-8.44609459260681E-06
0.581,15.2274850031972,0.011850482872382,0.011918857219507,0.065855138759907,15.1378605243454,6.42919348097862,-8.5431548679793E-06
0.582,15.2274289756607,0.011850597074045,0.011919088685435,0.066045286543494,15.1376140033577,6.42919340458289,-8.61955060038611E-06
0.583,15.2273727855913,0.01185094517692,0.011919071994447,0.066235399530914,15.137367368889,6.42919367456009,-8.34957340511977E-06
0.584,15.2273161374851,0.011851075350503,0.011919280140056,0.066425485512734,15.1371202964819,6.42919364614144,-8.37799205211098E-06
0.585,15.227259748473,0.011851392605431,0.01191930352802,0.066616040643353,15.1368730116962,6.42919353948474,-8.48464875691235E-06
0.586,15.2272027896783,0.011851534738597,0.011919496352896,0.066806670258645,15.1366250883282,6.42919290298425,-9.12114924478402E-06
0.587,15.2271460539122,0.011851685304043,0.011919685841022,0.06699739560769,15.1363772871595,6.42919296760931,-9.05652418214942E-06
0.588,15.2270890582734,0.011852103412189,0.011919623856146,0.067188310242837,15.1361290207622,6.42919281819551,-9.20593798525715E-06
0.589,15.2270321654902,0.011851967866597,0.011920114613771,0.067379393251564,15.1358806897582,6.42919285610779,-9.16802569950193E-06
0.59,15.2269747221967,0.011852380307741,0.011920079493846,0.067570389642426,15.1356318727527,6.42919234805002,-9.6760834695786E-06
0.591,15.2269172507623,0.011852049189497,0.011920752271208,0.067761494583166,15.1353829547185,6.42919228966425,-9.73446924312782E-06
0.592,15.2268596448335,0.011852399492847,0.011920770752571,0.067952707303017,15.135133767285,6.42919236161155,-9.66252194611883E-06
0.593,15.2268013357405,0.011852554621335,0.011920977362032,0.068143510478671,15.1348842932785,6.4291922051818,-9.81895169083202E-06
0.594,15.2267432244102,0.011852847892673,0.011921052024558,0.068334613974242,15.1346347105187,6.4291923606553,-9.6634781909799E-06
0.595,15.2266854050588,0.011853176922628,0.011921091024993,0.068526436545198,15.134384700566,6.42919231985233,-9.70428115909527E-06
0.596,15.2266271440412,0.011853458160901,0.011921203667954,0.068717980812448,15.1341345013999,6.42919237487357,-9.64925991819854E-06
0.597,15.2265683770444,0.011853837441852,0.011921193695468,0.068909319290871,15.1338840266162,6.42919245663115,-9.56750234504256E-06
0.598,15.226509333593,0.011854084031968,0.011921346476025,0.069101142648408,15.1336327604366,6.42919184062757,-1.01835059229671E-05
0.599,15.2264506028445,0.011854221644961,0.011921590161089,0.069293077350781,15.1333817136877,6.4291917312929,-1.02928405913971E-05
0.600000000000001,15.2263922053503,0.011854499494548,0.011921697736304,0.069485172945622,15.1331308351739,6.42919231154106,-9.71259243165434E-06
0.601,15.2263328536709,0.011854553063184,0.011922040691342,0.069677325915612,15.1328789340008,6.4291919621349,-1.00619985934358E-05
0.602,15.2262734712076,0.011854681964624,0.011922304556647,0.069869496966598,15.1326269877197,6.42919175733999,-1.02667934998024E-05
0.603000000000001,15.2262145583717,0.011855034470642,0.011922374591114,0.070061848025301,15.1323753012846,6.42919218312093,-9.84101256129577E-06
0.604000000000001,15.2261548727567,0.01185512560582,0.011922705174513,0.070254180364423,15.1321228616119,6.42919207306799,-9.95106550316649E-06
0.605,15.2260946487471,0.011855376928395,0.011922892328219,0.070446601637679,15.1318697778528,6.42919138829447,-1.06358390192796E-05
0.606,15.2260347983262,0.011855552032387,0.011923131175057,0.070639107243175,15.1316170078756,6.429191298137,-1.07259964883255E-05
0.607,15.2259746551261,0.011855769863859,0.011923341538704,0.070831733230271,15.1313638104932,6.42919118483643,-1.08392970661342E-05
0.608000000000001,15.2259146338443,0.011856051231627,0.011923492241292,0.071024404188812,15.1311106861826,6.42919163376756,-1.0390365931201E-05
0.609,15.2258537546812,0.011856029597031,0.011923964994116,0.071217116916176,15.1308566431738,6.42919113854677,-1.08855867262392E-05
0.61,15.2257932102097,0.011856462012528,0.011923970172252,0.071409885118498,15.1306028929064,6.42919145618572,-1.05679477746534E-05
0.611000000000001,15.2257322035526,0.011856600404031,0.011924301270564,0.071602438363847,15.1303488635141,6.42919153782708,-1.04863064152028E-05
0.612000000000001,15.2256712826917,0.011856992096663,0.011924378052114,0.071795366620333,15.1300945459226,6.42919166085383,-1.03632796628617E-05
0.613,15.2256099227249,0.011857167671702,0.011924674347073,0.07198839745045,15.1298396832557,6.42919103967792,-1.09844555744587E-05
0.614,15.2255486034268,0.01185728112477,0.011925015414904,0.072181472989395,15.1295848338978,6.42919093851292,-1.10856205690624E-05
0.615,15.2254888877991,0.011857712824266,0.01192504907184,0.072374723386161,15.1293314025168,6.42919319389754,-8.8302359495529E-06
0.616000000000001,15.2254274340281,0.011857587061776,0.011925659735536,0.072567965392224,15.1290762218385,6.42919358698763,-8.43714586462596E-06
0.617,15.2253641802206,0.011858505111312,0.011925268304356,0.07276117916252,15.1288192276424,6.42919176115829,-1.02629752039007E-05
0.618,15.2253022368999,0.011858230470177,0.01192603034355,0.072954626538719,15.1285633495475,6.42919172568269,-1.02984508076887E-05
0.619000000000001,15.2252388345537,0.011858729898674,0.011926035592978,0.073148083697523,15.1283059853645,6.42918995214903,-1.20719844627359E-05
0.620000000000001,15.2251765321815,0.011858785533546,0.011926465811162,0.07334152930068,15.1280497515361,6.42918996320106,-1.20609324332222E-05
0.621,15.2251143758072,0.011859205660634,0.011926543055206,0.073535313614964,15.1277933134764,6.42919004819784,-1.19759356538296E-05
0.622,15.2250516350501,0.011859629870505,0.011926592795333,0.073728884636645,15.1275365277476,6.42919021406086,-1.18100726345105E-05
0.623,15.2249883007001,0.011859797117821,0.011926935545881,0.073922585512523,15.1272789825239,6.42918960029169,-1.24238417997802E-05
0.624000000000001,15.2249251280285,0.011860299232525,0.011926929832672,0.074116358157974,15.1270215408053,6.42918945606049,-1.25680729992084E-05
0.625,15.2248619400003,0.011860491769339,0.011927248476187,0.074310223232482,15.1267639765223,6.42918942362987,-1.26005036191756E-05
0.626,15.2247987614994,0.011860917654704,0.011927337389974,0.074504108262032,15.1265063981927,6.42918984594638,-1.21781871103011E-05
0.627000000000001,15.2247354611663,0.011861354034507,0.011927439851594,0.074698024597816,15.1262486426823,6.42919034358866,-1.16805448309165E-05
0.628000000000001,15.2246720111253,0.011861521656835,0.011927794915021,0.074892156721424,15.1259905378321,6.42919051628924,-1.15078442570749E-05
0.629,15.2246080263829,0.011861930079126,0.011927905738165,0.075086262447674,15.125731928118,6.42919012462843,-1.18995050621962E-05
0.63,15.2245442115295,0.011862009578319,0.011928364056117,0.075280459617444,15.1254733782776,6.42919035999157,-1.16641419278807E-05
0.631,15.224480350857,0.011862389661934,0.011928537855712,0.075474690335723,15.1252147330037,6.42919074263101,-1.12815024779778E-05
0.632000000000001,15.2244156711143,0.011862636644015,0.011928837850493,0.075668800119026,15.1249553965008,6.42919054854757,-1.14755859206284E-05
0.633,15.2243535646856,0.011863059378177,0.011928972680299,0.075863168812966,15.1246983638142,6.42919366859336,-8.35554012912354E-06
0.634,15.2242888978771,0.011863368195481,0.011929246884886,0.076057410687398,15.1244388721093,6.42919404818779,-7.97594570212112E-06
0.635000000000001,15.224223353863,0.011863577207739,0.011929605984924,0.076251715719758,15.1241784549506,6.4291933301958,-8.6939376950923E-06
0.636000000000001,15.2241575974546,0.011863872572686,0.011929900857396,0.076445704474765,15.1239181195498,6.4291927634306,-9.26070289164471E-06
0.637,15.2240924749825,0.011863848389356,0.011930511510176,0.076640231508777,15.1236578835741,6.42919307838578,-8.94574770970991E-06
0.638,15.2240269179982,0.011864411888973,0.011930567007391,0.07683459867492,15.1233973404269,6.42919315832457,-8.86580892345279E-06
0.639,15.223961278507,0.011864832324292,0.01193075470059,0.077028861548397,15.1231368299337,6.42919357194748,-8.45218600975528E-06
0.640000000000001,15.2238953757464,0.011865013931195,0.011931212090823,0.077223541879369,15.122875607845,6.4291930376845,-8.98644898850165E-06
0.641,15.2238297167895,0.011865374962241,0.011931463793679,0.077418249089386,15.1226146289442,6.42919353723466,-8.48689883792275E-06
0.642,15.2237629093101,0.011865685648148,0.011931765607355,0.077612914323767,15.1223525437308,6.42919241589793,-9.60823556628299E-06
0.643000000000001,15.2236961983719,0.011865822342129,0.011932254015436,0.077807836461644,15.1220902855527,6.42919118586598,-1.08382675154672E-05
0.644000000000001,15.2236295654646,0.011865955172161,0.011932753170748,0.078002730796415,15.1218281263253,6.42919096335273,-1.10607807668472E-05
0.645,15.2235632453889,0.011866293670037,0.011933051639912,0.07819781739009,15.1215660826889,6.42919109460804,-1.0929525451786E-05
0.646,15.2234966206491,0.011866888451451,0.011933087156557,0.0783928586239,15.1213037864172,6.42919130301986,-1.07211136342045E-05
0.647,15.223430146482,0.011867243100622,0.011933386245206,0.078587972364158,15.121041544772,6.42919158695098,-1.04371825146998E-05
0.648000000000001,15.2233631866339,0.011867473736053,0.011933805111845,0.078783027164662,15.1207788806213,6.42919166932781,-1.03548056813452E-05
0.649,15.2232956813606,0.011868049144155,0.011933880625422,0.078977998250484,15.1205157533406,6.42919144268234,-1.05814511535129E-05
0.65,15.2232282962341,0.011868213807755,0.011934369706028,0.079173349161097,15.1202523635592,6.42919101227688,-1.101185661323E-05
0.651000000000001,15.2231610199988,0.011868699233019,0.011934542073926,0.079368613427072,15.1199891652648,6.42919148401239,-1.05401211021317E-05
0.652000000000001,15.2230936306879,0.011869102592099,0.011934818405534,0.079563907262132,15.1197258024282,6.42919193777148,-1.00863620122738E-05
0.653000000000001,15.2230251200126,0.011869506604967,0.011935091629747,0.0797591905893,15.1194613311886,6.42919105618829,-1.09679452000577E-05
0.654,15.2229568099299,0.011870081282415,0.011935210226309,0.079954040857718,15.1191974775634,6.429191288849,-1.07352844951336E-05
0.655000000000001,15.2228881090515,0.011870251787921,0.011935746036482,0.080149450516432,15.1189326607107,6.42919046282084,-1.15613126547842E-05
0.656000000000001,15.222819546335,0.011870701631193,0.011935994910911,0.080344879308893,15.118667970484,6.42919019314306,-1.18309904282299E-05
0.657000000000001,15.222750727075,0.011870992544496,0.011936419246015,0.080539120237451,15.118404195047,6.42919117745841,-1.08466750843306E-05
0.658,15.2226823044927,0.0118714006704,0.011936737045386,0.080734627397869,15.118139539379,6.4291916282207,-1.03959127919495E-05
0.659000000000001,15.2226139333279,0.011871838658666,0.011937046690505,0.080930110807254,15.1178749371715,6.42919259358231,-9.43055118352021E-06
0.660000000000001,15.2225445763318,0.011872254912448,0.011937360798013,0.081125544550532,15.1176094160708,6.4291922031621,-9.82097139168303E-06
0.661000000000001,15.2224753672009,0.011872798831682,0.011937557831985,0.08132124751218,15.1173437630251,6.4291920917608,-9.93237268875902E-06
0.662,15.2224059549565,0.011873066662189,0.011938018111198,0.081516729215452,15.1170781409677,6.42919219877245,-9.82536104565668E-06
0.663000000000001,15.2223366048611,0.011873586162351,0.011938262510809,0.081712512976318,15.1168122432117,6.42919230220632,-9.72192717441089E-06
0.664000000000001,15.2222671748192,0.011873638363226,0.011938982063636,0.081908359727608,15.1165461946648,6.42919231906283,-9.70507066533344E-06
0.665000000000001,15.2221965282233,0.011874014444459,0.011939384183344,0.082103525384925,15.1162796042106,6.42919193531407,-1.00888194181081E-05
0.666,15.2221266315925,0.011874283599885,0.011939893241999,0.082299282109595,15.116013172641,6.42919216590621,-9.85822728427621E-06
0.667000000000001,15.2220542822918,0.01187471975062,0.011940272340221,0.08249482680386,15.1157444633971,6.42918954261799,-1.24815155029268E-05
0.668000000000001,15.2219838857754,0.011875089116026,0.011940707472094,0.082690624284679,15.1154774649026,6.42918938952085,-1.26346126450017E-05
0.669000000000001,15.2219133532948,0.011875313332991,0.011941317699588,0.082886271480421,15.1152104507818,6.42918963329036,-1.23908431364228E-05
0.67,15.2218422277323,0.011876052703558,0.011941412260278,0.083081953508348,15.1149428092601,6.42918909939567,-1.29247378231057E-05
0.671000000000001,15.2217709743628,0.011876156131851,0.011942134056932,0.083277837205661,15.1146748469684,6.4291885087395,-1.35153939906374E-05
0.672000000000001,15.2216992721378,0.011876878786948,0.011942233354849,0.083473723456173,15.1144064365398,6.42918769497559,-1.43291578993399E-05
0.673000000000001,15.2216280366902,0.011877405723513,0.011942517395173,0.083669500304878,15.1141386132666,6.42918783936902,-1.41847644696824E-05
0.674,15.2215560655004,0.011877939595159,0.011942832113136,0.083865183313577,15.1138701104785,6.42918736611855,-1.46580149431585E-05
0.675000000000001,15.2214846937918,0.011878488888697,0.011943138249371,0.084060938906612,15.1136021277471,6.42918776956347,-1.42545700212437E-05
0.676000000000001,15.2214129969193,0.011878730409956,0.011943736027271,0.084256852630835,15.1133336778512,6.42918801316632,-1.40109671722399E-05
0.677000000000001,15.2213411156551,0.011879702890406,0.011943632118965,0.084452644852647,15.1130651357931,6.42918815365768,-1.38704758168018E-05
0.678000000000001,15.2212682514407,0.011879798235457,0.011944401505155,0.084648532987014,15.112795518713,6.42918716488794,-1.48592455495589E-05
0.679000000000001,15.221195591258,0.011880517652286,0.011944574127453,0.084844290780445,15.1125262086978,6.42918661035592,-1.54137775707497E-05
0.680000000000001,15.2211234708821,0.01188064872333,0.011945318892098,0.085040308538566,15.1122571947281,6.42918691584613,-1.51082873607322E-05
0.681000000000001,15.2210505714749,0.011881374435026,0.011945484797198,0.085236049526674,15.111987662716,6.42918663716828,-1.53869652095295E-05
0.682000000000001,15.2209776283103,0.011881615889365,0.011946182755667,0.085431847857616,15.1117179818077,6.42918650905571,-1.55150777780833E-05
0.683000000000001,15.2209036198512,0.011882128507718,0.011946606707882,0.085627565647751,15.1114473189879,6.42918533240455,-1.66917289448065E-05
0.684000000000001,15.2208302363916,0.011882570827177,0.011947101833056,0.085823583745155,15.1111769799862,6.42918429697347,-1.7727160019021E-05
0.685000000000001,15.2207571821566,0.011883126690391,0.011947486875929,0.086019457627012,15.1109071109632,6.42918470029511,-1.73238383824881E-05
0.686000000000001,15.2206840003062,0.011883686275011,0.011947840817116,0.086215233926587,15.1106372392874,6.42918544833091,-1.6575802582075E-05
0.687000000000001,15.2206097751959,0.011884428584167,0.011948019094224,0.086410975497063,15.1103663520204,6.42918503583989,-1.69882936003063E-05
0.688000000000001,15.2205356917675,0.011885216610038,0.011948196249749,0.086606809947122,15.1100954689606,6.42918493642714,-1.70877063547792E-05
0.689000000000001,15.2204610462903,0.01188570699244,0.011948679577091,0.086802065483537,15.1098245942372,6.42918503914231,-1.69849911797471E-05
0.690000000000001,15.2203867694417,0.011885950381302,0.011949413031444,0.086998011279648,15.1095533947493,6.42918467067049,-1.73534629981376E-05
0.691000000000001,15.2203126581873,0.011886530932648,0.011949845853459,0.087193868097821,15.1092824133034,6.42918480410717,-1.72200263275357E-05
0.692000000000001,15.2202376127998,0.01188675867953,0.011950636099239,0.087389487654888,15.1090107303661,6.42918432453647,-1.76995970191385E-05
0.693000000000001,15.2201628860392,0.011886922954336,0.011951491970231,0.087585302371338,15.1087391687433,6.42918438134132,-1.76427921756428E-05
0.694000000000001,15.2200878467122,0.011887930341939,0.011951493546488,0.087781101244295,15.1084673215795,6.42918440664958,-1.76174839161547E-05
0.695,15.2200128660123,0.011888331198541,0.011952130326616,0.087976767447043,15.1081956370401,6.42918476410459,-1.72600289038982E-05
0.696000000000001,15.2199370786523,0.011888999995295,0.011952493602186,0.088172600491898,15.1079229845629,6.42918393314387,-1.80909896210224E-05
0.697000000000001,15.2198618126103,0.011889634497764,0.011952898643492,0.088368600526411,15.1076506789427,6.42918394737473,-1.80767587627528E-05
0.698000000000001,15.2197853986483,0.011890023424349,0.011953558118951,0.088564434854422,15.1073773822506,6.42918276984177,-1.92542917236693E-05
0.699000000000001,15.2197100079923,0.011890705232864,0.01195393695456,0.088760471066929,15.107104894738,6.42918294869412,-1.9075439372962E-05
0.700000000000001,15.2196345587432,0.011891117670441,0.011954577652154,0.088956438202619,15.106832425218,6.42918335796848,-1.86661650145581E-05
0.701000000000001,15.2195592705449,0.01189193261313,0.011954838442346,0.089152359734721,15.1065601397547,6.42918447195125,-1.75521822409763E-05
0.702000000000001,15.2194823518,0.011892320149912,0.011955527664502,0.089347894536002,15.1062866094496,6.42918364254839,-1.83815850984814E-05
0.703000000000001,15.2194060434501,0.011892860358593,0.011956064146258,0.089543981848652,15.1060131370966,6.42918308951007,-1.89346234202858E-05
0.704000000000001,15.219330015602,0.011893447368979,0.011956558121438,0.089740148865533,15.1057398612461,6.4291832395125,-1.87846209920295E-05
0.705000000000001,15.2192533194754,0.011893955978561,0.011957164803457,0.089935993323416,15.10546620537,6.42918323687782,-1.87872556729474E-05
0.706000000000001,15.2191761414648,0.01189459227269,0.011957652298558,0.090131346337307,15.1051925505563,6.42918347959941,-1.85445340781243E-05
0.707000000000001,15.2190988834708,0.011895193675659,0.011958190253562,0.090327191871364,15.1049183076702,6.42918295579883,-1.90683346623643E-05
0.708000000000001,15.2190219131492,0.011895936753302,0.011958596960766,0.090522959757347,15.1046444196778,6.42918337128947,-1.86528440258016E-05
0.709000000000001,15.2189443543915,0.011896524732868,0.011959164431679,0.090718426861945,15.104370238365,6.42918349493333,-1.85292001608772E-05
0.710000000000001,15.2188663551671,0.011897201545761,0.011959645893926,0.090913572540334,15.1040959351871,6.42918370730768,-1.83168258107713E-05
0.711000000000001,15.2187883160611,0.011897780471425,0.011960236812855,0.091109310401405,15.1038209883754,6.42918349005643,-1.8534077065091E-05
0.712000000000001,15.2187106291993,0.011898351576634,0.011960857658137,0.091305149756817,15.1035462702077,6.42918344792675,-1.85762067443918E-05
0.713000000000001,15.2186330976645,0.011899270973565,0.011961133804335,0.091501069889292,15.1032716229974,6.42918376506611,-1.8259067378068E-05
0.714000000000001,15.2185549604337,0.011899629088806,0.011961986108609,0.091696778811977,15.1029965664243,6.42918364930078,-1.83748327176048E-05
0.715000000000001,15.2184765889392,0.011900505331196,0.011962327755944,0.091892663863707,15.1027210919884,6.42918331555303,-1.87085804643772E-05
0.716000000000001,15.2183978861141,0.011900763434927,0.011963280658277,0.092088582136482,15.1024452598844,6.42918217316696,-1.98509665336744E-05
0.717000000000001,15.2183193728154,0.011901148784688,0.011964110376638,0.092284221763661,15.1021698918904,6.4291823811668,-1.9642966688771E-05
0.718000000000001,15.2182406213848,0.01190180262515,0.011964701447511,0.092479747651353,15.1018943696608,6.429182519704,-1.95044294937219E-05
0.719000000000001,15.2181609326539,0.011902166497589,0.011965614563551,0.092675274155196,15.1016178774376,6.42918139438937,-2.06297441227576E-05
0.720000000000001,15.2180818511624,0.011902844454487,0.011966223757341,0.09287093864525,15.1013418443053,6.42918134615967,-2.06779738274321E-05
0.721000000000001,15.2180017881976,0.01190347599241,0.011966868666592,0.093065752049594,15.101065691489,6.42918100696637,-2.10171671266579E-05
0.722000000000001,15.2179206626213,0.011904331438662,0.011967334827826,0.093261162088239,15.1007878342666,6.42917818096969,-2.38431638068803E-05
0.723000000000001,15.2178411098734,0.011904605785747,0.011968354107595,0.093456702810814,15.1005114471692,6.4291784091147,-2.36150187893358E-05
0.724000000000001,15.2177613214772,0.011905357855716,0.011968923955799,0.093652138286463,15.1002349013792,6.42917833060718,-2.36935263098204E-05
0.725000000000001,15.2176819514599,0.01190610378293,0.011969528062456,0.093847538064768,15.0999587815497,6.42917877809455,-2.32460389462119E-05
0.726000000000001,15.2176026272367,0.011906875953289,0.011970134243268,0.094043205369884,15.0996824116702,6.42917944876571,-2.25753677876028E-05
0.727000000000001,15.2175215446561,0.011907866635184,0.011970534545174,0.094238628604285,15.0994045148715,6.42917810427493,-2.39198585667566E-05
0.728000000000001,15.2174413151382,0.011908426852224,0.011971342493852,0.094434299794436,15.0991272459976,6.42917748821898,-2.45359145099044E-05
0.729000000000001,15.2173605876986,0.011909049673736,0.011972086513438,0.09462954193774,15.0988499095737,6.42917736261012,-2.46615233772118E-05
0.730000000000001,15.2172798253036,0.011909991451192,0.011972475246907,0.094824680042704,15.0985726785628,6.42917769868231,-2.4325451187579E-05
0.731000000000001,15.2171989767789,0.011910836957433,0.011972977129161,0.095020004262984,15.0982951584293,6.42917759133643,-2.44327970628788E-05
0.732000000000001,15.2171169637703,0.011911933431021,0.011973286553118,0.09521480333044,15.0980169404557,6.42917704227587,-2.49818576216754E-05
0.733000000000001,15.2170359543591,0.011912651358179,0.011973936601751,0.095410125879443,15.0977392405197,6.42917719699018,-2.4827143314532E-05
0.734000000000001,15.2169555230017,0.01191375624093,0.011974240263911,0.09560643526446,15.0974610912324,6.42917674556129,-2.5278572199916E-05
0.735000000000001,15.2168738527238,0.011914293376372,0.011975150854589,0.095801131557175,15.0971832769357,6.42917728997973,-2.47341537624735E-05
0.736000000000001,15.2167920618701,0.011915039014549,0.011975826863808,0.095996005443924,15.0969051905478,6.42917752147875,-2.4502654743408E-05
0.737000000000001,15.2167099331484,0.011915644826112,0.011976657311353,0.096190861467671,15.0966267695432,6.42917734413333,-2.46800001644232E-05
0.738000000000001,15.2166279514868,0.011916828702343,0.011976977724781,0.09638555883004,15.0963485862296,6.42917782203894,-2.42020945488974E-05
0.739000000000001,15.2165448422065,0.011917130807232,0.01197813236147,0.096579737653831,15.096069841384,6.42917771775421,-2.43063792781939E-05
0.740000000000001,15.2164621336987,0.011918143853516,0.011978591897513,0.096774635309842,15.0957907626378,6.42917670975795,-2.5314375542429E-05
0.741000000000001,15.2163812226766,0.011918909019644,0.011979301798942,0.096969097060731,15.0955139147973,6.42917949653371,-2.25275997820518E-05
0.742000000000001,15.2162983641298,0.011919775917809,0.011979927101972,0.097163541265085,15.095235119845,6.42917999437396,-2.20297595285857E-05
0.743000000000001,15.2162151416682,0.011920274434117,0.011980951052018,0.097357982139144,15.0949559340429,6.42917979661028,-2.22275232095726E-05
0.744000000000001,15.2161318054265,0.011921482013451,0.011981320212378,0.097552311114767,15.0946766920859,6.42917973426712,-2.22898663704285E-05
0.745000000000001,15.2160478925231,0.011921672616369,0.011982679243436,0.097746219959347,15.0943973207039,6.42917984513971,-2.2178993781985E-05
0.746000000000001,15.2159641441042,0.011922806944757,0.011983123021568,0.097941162419538,15.0941170517183,6.42917727497849,-2.47491549991707E-05
0.747000000000001,15.2158804809233,0.011923314274201,0.011984199887654,0.098135499402771,15.0938374673586,6.42917758588887,-2.44382446226155E-05
0.748000000000001,15.2157960387949,0.011923908919066,0.011985187397957,0.098329480496552,15.0935574619813,6.42917737666663,-2.46474668657015E-05
0.749000000000001,15.2157125896785,0.011924630753736,0.011986101865967,0.098523924184194,15.0932779328746,6.42917796840497,-2.40557285264842E-05
0.750000000000001,15.2156288234672,0.011925964005867,0.011986430817358,0.098718335872471,15.0929980927715,6.42917836466133,-2.36594721672034E-05
0.751000000000001,15.2155434854419,0.011926554864978,0.011987445582189,0.098912124938335,15.0927173600564,6.42917758189082,-2.44422426769475E-05
0.752000000000001,15.215459908045,0.011927395790792,0.011988252096269,0.099107246803355,15.0924370133546,6.42917665522745,-2.53689060460971E-05
0.753000000000001,15.215375299407,0.011928539516502,0.011988752202297,0.099301453152818,15.0921565545354,6.4291766097862,-2.54143472941948E-05
0.754000000000001,15.2152909255893,0.011929132865113,0.011989819156877,0.099495647199428,15.0918763263679,6.42917715128066,-2.48728528298159E-05
0.755000000000001,15.2152057139069,0.011929986874671,0.011990644926615,0.099689985967254,15.0915950961384,6.42917653850722,-2.5485626276911E-05
0.756000000000001,15.2151211890572,0.011931570919837,0.011990797147535,0.099884218617269,15.0913146023726,6.42917703649296,-2.49876405353788E-05
0.757000000000001,15.2150355065713,0.011932109572245,0.011991955440787,0.100077577193311,15.0910338643649,6.42917722512831,-2.47990051871483E-05
0.758000000000001,15.214949292394,0.011933110168634,0.011992675574194,0.100271316674861,15.0907521899764,6.42917529122186,-2.67329116345749E-05
0.759000000000001,15.2148609560417,0.011934280984506,0.011993241605235,0.10046259124183,15.0904708422101,6.42917453363667,-2.74904968220468E-05
0.760000000000001,15.2147754970459,0.011934330241873,0.011994907008726,0.100656547436446,15.0901897123589,6.42917444406515,-2.75800683455785E-05
0.761000000000001,15.2146901308872,0.011935235222869,0.011995739578544,0.100850483434982,15.0899086726508,6.42917500776127,-2.70163722220218E-05
0.762000000000001,15.2146049478174,0.011936754653209,0.011996043056288,0.101044353205847,15.0896277969021,6.42917562391115,-2.64002223451243E-05
0.763000000000001,15.2145193708608,0.011937176375776,0.011997394447969,0.101238389124689,15.0893464109123,6.42917562879387,-2.63953396180128E-05
0.764000000000001,15.2144348776337,0.011937872209269,0.011998473016733,0.101432514448309,15.0890660179594,6.429176768759,-2.52553744921613E-05
0.765000000000001,15.2143488704529,0.011939126321304,0.01199904750242,0.101626542071416,15.0887841545578,6.42917596716092,-2.6056972572519E-05
0.766000000000001,15.2142624656953,0.01193943137866,0.012000548619707,0.101820066531086,15.0885024191658,6.42917570570499,-2.63184285049789E-05
0.767000000000001,15.2141764179209,0.011940352937479,0.012001458711575,0.102013694279196,15.0882209119927,6.42917636861087,-2.5655522624568E-05
0.768000000000001,15.2140893108807,0.011941694789991,0.012002001104531,0.10220720269133,15.0879384122948,6.42917571333125,-2.63108022471314E-05
0.769000000000001,15.2140026859121,0.011942913163848,0.012002617649947,0.102400911557886,15.0876562435404,6.4291755696747,-2.64544587915694E-05
0.770000000000001,15.2139157372023,0.011943676866387,0.012003774996335,0.102594439293105,15.0873738460464,6.42917486125497,-2.71628785268874E-05
0.771000000000001,15.2138287836758,0.011944948033318,0.012004381791861,0.102787725576137,15.0870917282745,6.42917514883571,-2.68752977854447E-05
0.772000000000001,15.2137389725016,0.011945796063441,0.01200547262493,0.102980738397412,15.0868069654158,6.42917176037984,-3.02637536551131E-05
0.773000000000001,15.2136514602195,0.011946416798919,0.012006782195959,0.103173922532196,15.0865243386924,6.42917181022759,-3.02139059025208E-05
0.774000000000001,15.2135639906769,0.011947571330523,0.012007606087275,0.103367009218095,15.086241804041,6.42917141533227,-3.06088012180794E-05
0.775000000000001,15.2134763529121,0.01194864612993,0.012008484838558,0.103560226712357,15.0859589952312,6.42917131369867,-3.07104348218345E-05
0.776000000000001,15.2133887020371,0.01194932106143,0.012009799973754,0.103753259184211,15.0856763218177,6.4291713979411,-3.06261923883611E-05
0.777000000000001,15.2133002070308,0.011950680660291,0.012010428339779,0.103946076208797,15.0853930218219,6.42917121868437,-3.08054491258147E-05
0.778000000000001,15.2132107974989,0.011951764416059,0.012011341310542,0.1041388572511,15.0851088345212,6.4291691952385,-3.28288949953404E-05
0.779000000000001,15.2131225388397,0.011952183904102,0.012012951552977,0.104331537191698,15.084825866191,6.42916905332755,-3.29708059387812E-05
0.780000000000001,15.2130345917552,0.011953582811313,0.012013567569857,0.104524507277821,15.0845429340962,6.42916911560018,-3.29085333179435E-05
0.781000000000001,15.2129456534122,0.011954677770406,0.012014501331586,0.104716795523891,15.0842596787863,6.42916902752653,-3.29966069640974E-05
0.782000000000001,15.2128559417121,0.011955555911627,0.012015674463075,0.104908663337905,15.0839760479995,6.42916849089525,-3.35332382412901E-05
0.783000000000001,15.212767286744,0.011957093619578,0.012016154898605,0.105101140430507,15.0836928977953,6.42916936065065,-3.26634828393679E-05
0.784000000000001,15.2126766029882,0.011958620693709,0.012016748866395,0.105293323768082,15.08340790966,6.42916733409958,-3.46900339174283E-05
0.785000000000001,15.2125885686842,0.011959372925398,0.012018062159177,0.105485783416781,15.0831253501828,6.42916931439227,-3.27097412204935E-05
0.786000000000001,15.2124991249641,0.011960897367752,0.01201865962872,0.105678236871734,15.0828413310959,6.42916806591497,-3.39582185224785E-05
0.787000000000001,15.2124094050849,0.011961332625743,0.012020352605263,0.105870071620394,15.0825576482335,6.42916824319671,-3.37809367811914E-05
0.788000000000001,15.212319706896,0.01196210041907,0.012021702505206,0.106061925644952,15.0822739783268,6.42916864768832,-3.33764451747598E-05
0.789000000000001,15.2122297560338,0.011963701336984,0.012022265680843,0.106253607451232,15.0819901815647,6.42916881346403,-3.32106694642675E-05
0.790000000000001,15.2121397175464,0.011964404876779,0.012023744232229,0.106445149480847,15.0817064189565,6.42916928175907,-3.27423744233002E-05
0.791000000000001,15.2120501822966,0.011965838414796,0.012024513972197,0.106637081180788,15.0814227487288,6.42917006905846,-3.19550750313979E-05
0.792000000000001,15.2119592661396,0.011967213889012,0.012025315267968,0.106828472665776,15.0811382643168,6.42916953470665,-3.24894268421971E-05
0.793000000000001,15.2118682664832,0.011968590297814,0.012026152952161,0.107019902787565,15.0808536204456,6.42916886722411,-3.31569093789952E-05
0.794000000000001,15.2117773455659,0.011969567098154,0.012027376522476,0.107210931873379,15.0805694700719,6.42916916915225,-3.28549812440571E-05
0.795000000000001,15.2116863416215,0.011971018402323,0.01202821396072,0.107402156946314,15.0802849523121,6.4291690655416,-3.29585918974473E-05
0.796000000000001,15.2115950052441,0.011971531478586,0.012029966603947,0.107593257737288,15.0800002494243,6.42916864278893,-3.33813445614339E-05
0.797000000000001,15.2115036971748,0.011972758646915,0.012031001032203,0.10778447884327,15.0797154586524,6.42916810840214,-3.39157313513638E-05
0.798000000000001,15.211412548576,0.01197370565869,0.012032362596713,0.107975440400076,15.0794310399205,6.42916860007469,-3.34240587998025E-05
0.799000000000001,15.2113206662392,0.011975113621243,0.012033278657967,0.108166357963542,15.0791459159965,6.42916822821406,-3.37959194309789E-05
0.800000000000001,15.2112291957028,0.011976143984116,0.012034570880934,0.108357399514029,15.0788610813237,6.42916827456038,-3.37495731139725E-05
0.801000000000001,15.211137274258,0.011977450218235,0.012035643102679,0.108548022884703,15.0785761580524,6.42916803646779,-3.39876657031723E-05
0.802000000000001,15.2110461745693,0.011978529166007,0.01203687912015,0.108739351155355,15.0782914151278,6.42916897949444,-3.30446390526262E-05
0.803000000000001,15.2109531655425,0.011979989143032,0.012037802185135,0.108929839607633,15.0780055346067,6.4291676257778,-3.43983556945204E-05
0.804000000000001,15.2108602567884,0.011980951186194,0.012039210865038,0.109119760645134,15.077720334092,6.42916724101807,-3.47831154208222E-05
0.805000000000001,15.2107680874345,0.011982212317335,0.012040354724811,0.109310100524909,15.0774354198674,6.42916780955955,-3.42145739411492E-05
0.806000000000001,15.210676026217,0.011983759500869,0.012041258867177,0.10950087876389,15.0771501290851,6.42916768456321,-3.43395702824267E-05
0.807000000000001,15.2105822196833,0.011984839215508,0.012042590377348,0.109690252629151,15.0768645374613,6.42916711326215,-3.49108713466606E-05
0.808000000000001,15.2104900628272,0.011986508303901,0.012043380933062,0.109880970483806,15.0765792031065,6.42916714456289,-3.48795706059946E-05
0.809000000000001,15.2103979130879,0.011987327607232,0.012045006660307,0.110071594463753,15.0762939843566,6.42916736535945,-3.46587740471804E-05
0.810000000000001,15.210305286161,0.011988761162654,0.012046041333124,0.110261949103919,15.0760085345613,6.42916721320849,-3.48109250074557E-05
0.811000000000001,15.210210637757,0.011990045244139,0.012047260862478,0.11045075359161,15.0757225780588,6.42916699634767,-3.50277858256476E-05
0.812000000000001,15.2101173378787,0.011990866467679,0.012048963793385,0.110640836145532,15.0754366714721,6.42916614408219,-3.58800512989532E-05
0.813000000000001,15.2100236598345,0.01199258290983,0.012049775598075,0.11083052469905,15.0751507766275,6.42916588127567,-3.61428578257161E-05
0.814000000000001,15.2099295347299,0.011993515721617,0.012051362105024,0.111019211539081,15.0748654453642,6.42916665847791,-3.53656555782678E-05
0.815000000000001,15.2098350016103,0.011995285835487,0.012052162163445,0.111209092449534,15.0745784611619,6.4291648009168,-3.7223216692972E-05
0.816000000000001,15.2097387007246,0.011996279431666,0.012053743505991,0.111396238981364,15.0742924388056,6.4291645181521,-3.75059813952916E-05
0.817000000000001,15.2096444754308,0.011997576311382,0.012055057804765,0.111585687299302,15.0740061540153,6.4291637277147,-3.82964187917167E-05
0.818000000000001,15.2095508974927,0.011998816272973,0.012056375657522,0.111775390161094,15.0737203154011,6.42916416222639,-3.78619070993125E-05
0.819000000000001,15.2094571845981,0.012000303616487,0.012057503882308,0.111965033385902,15.0734343437134,6.42916428205001,-3.77420834869468E-05
0.820000000000001,15.2093622063788,0.012001866609212,0.012058590264106,0.112154513897279,15.0731472356082,6.42916260709547,-3.94170380229042E-05
0.821000000000001,15.209268569043,0.012002962502548,0.012060137548434,0.112344106650618,15.0728613623414,6.42916320113956,-3.88229939281004E-05
0.822000000000001,15.2091741958221,0.012004405961693,0.012061359222004,0.112533419005723,15.0725750116327,6.4291632601575,-3.87639759962255E-05
0.823000000000001,15.2090776785464,0.012006039055678,0.012062438804139,0.112722494222631,15.0722867064639,6.42916006188939,-4.1962244102578E-05
0.824000000000001,15.2089822642661,0.012006833879907,0.01206433577036,0.112911509164102,15.0719995854517,6.42915883853811,-4.3185595381523E-05
0.825000000000001,15.2088876757568,0.012008259678279,0.012065619594466,0.113100315795695,15.0717134806883,6.42915951092849,-4.25132050025923E-05
0.826000000000001,15.2087925129388,0.012009602803237,0.012067030024774,0.113288906719998,15.0714269733908,6.42915943248508,-4.25916484116939E-05
0.827000000000001,15.2086976685104,0.012011053368688,0.012068375125159,0.11347776012502,15.0711404798915,6.42915944070714,-4.25834263513281E-05
0.828000000000001,15.2086021791338,0.012012190574194,0.012070027716533,0.11366633537701,15.0708536254661,6.42915868785537,-4.33362781224744E-05
0.829000000000001,15.2085062055562,0.012013747843064,0.012071301136784,0.113854802346719,15.0705663542297,6.42915790621762,-4.41179158716665E-05
0.830000000000001,15.2084102939862,0.012014969909982,0.0120728976248,0.114042830389303,15.0702795960621,6.42915801484626,-4.40092872375786E-05
0.831000000000001,15.2083147580654,0.012016630448718,0.012074118063236,0.114230899219388,15.0699931103341,6.42915832073224,-4.37034012561455E-05
0.832000000000001,15.2082182967637,0.012018195197454,0.012075424239022,0.114418648388035,15.0697060289392,6.42915753649189,-4.44876415981454E-05
0.833000000000001,15.2081224821225,0.01201964889443,0.01207681687756,0.114606879412899,15.0694191369377,6.42915740765632,-4.46164771759072E-05
0.834000000000001,15.2080262728427,0.012021111686911,0.01207821758505,0.114794804195616,15.0691321393751,6.42915691472157,-4.51094119275908E-05
0.835000000000001,15.2079293806595,0.012022486117338,0.012079710655078,0.11498241043562,15.0688447734515,6.42915626409938,-4.57600341112752E-05
0.836000000000001,15.2078322355994,0.01202395368489,0.012081131614391,0.115170006392921,15.0685571439072,6.42915545324002,-4.6570893471376E-05
0.837000000000001,15.2077361341879,0.012025593731204,0.01208244157515,0.115357808332996,15.0682702905486,6.42915571408792,-4.63100455752041E-05
0.838000000000001,15.2076392391566,0.012026873550683,0.012084088434591,0.115545124644495,15.0679831525268,6.42915569600537,-4.63281281204431E-05
0.839000000000001,15.2075423392528,0.012028897209706,0.01208501289721,0.115732790565841,15.0676956385801,6.42915488386859,-4.71402649049324E-05
0.840000000000001,15.2074452932677,0.012030256380511,0.012086631682066,0.115919993199643,15.0674084120054,6.42915463948442,-4.73846490720575E-05
0.841000000000001,15.2073485355991,0.012031795894364,0.012088059624672,0.116107042535131,15.0671216375449,6.42915530165708,-4.67224764095775E-05
0.842000000000001,15.2072512713963,0.012033150449901,0.012089715192129,0.11629408326786,15.0668343224864,6.42915531978465,-4.67043488479035E-05
0.843000000000001,15.20715432242,0.012035015165438,0.012090870269892,0.116481187608113,15.0665472493766,6.4291558274833,-4.61966501950073E-05
0.844000000000001,15.2070589655355,0.012036820494184,0.012092106287098,0.11666850610911,15.0662615326451,6.42915757654845,-4.44475850445159E-05
0.845000000000001,15.2069616794596,0.012038317475122,0.012093697897913,0.116855549597594,15.0659741144889,6.42915729084184,-4.47332916548859E-05
0.846000000000001,15.2068637624189,0.012039744334984,0.012095330074293,0.117042402741754,15.0656862852678,6.42915680678224,-4.52173512570653E-05
0.847000000000001,15.2067661588419,0.01204159098908,0.012096583990512,0.117229010398037,15.0653989734643,6.42915692471887,-4.50994146232731E-05
0.848000000000001,15.2066668994985,0.012043003916098,0.012098290590427,0.117413741357394,15.0651118636346,6.42915752015416,-4.45039793319779E-05
0.849000000000001,15.2065690991518,0.01204431456461,0.012100115370739,0.117600217883107,15.0648244513334,6.42915751909593,-4.45050375601497E-05
0.850000000000001,15.2064706889214,0.012046141514547,0.012101473057083,0.117786704296315,15.0645363700534,6.42915682521298,-4.51989205085823E-05
0.851000000000001,15.2063717048153,0.012047507402594,0.012103283525236,0.117972357760152,15.0642485561273,6.42915645068255,-4.55734509410277E-05
0.852000000000001,15.2062722287031,0.012049195250599,0.012104833453163,0.118158502577829,15.0639596974215,6.42915489631615,-4.7127817341952E-05
0.853000000000001,15.2061736643351,0.01205110745604,0.012106156308889,0.118344536145816,15.0636718644244,6.42915474777149,-4.72763620003036E-05
0.854000000000001,15.2060734796667,0.01205271173932,0.012107788133554,0.118528527516928,15.0633844522769,6.42915527685112,-4.67472823695303E-05
0.855000000000001,15.205973840651,0.012054368053767,0.012109391951721,0.118714286069459,15.0630957945761,6.42915386393895,-4.81601945478971E-05
0.856000000000001,15.2058750583737,0.012055906991204,0.012111125959167,0.118899991606797,15.0628080338165,6.42915361738863,-4.84067448622838E-05
0.857000000000001,15.2057765468599,0.012057374957327,0.012112946340925,0.119085968822754,15.0625202567389,6.42915340017837,-4.86239551182877E-05
0.858000000000001,15.2056772801617,0.012059319764784,0.012114293509771,0.119271175596183,15.062232491291,6.42915359271751,-4.84314159789889E-05
0.859000000000001,15.2055782667648,0.012060970451726,0.012115958607557,0.119456291447042,15.0619450462584,6.4291541719717,-4.7852161796591E-05
0.860000000000001,15.2054784314884,0.012062687403204,0.012117588909531,0.119641624116133,15.0616565310595,6.42915334822633,-4.86759071671727E-05
0.861000000000001,15.2053771296589,0.012064206799607,0.012119409323663,0.119825158087609,15.061368355448,6.42915292646694,-4.90976665545873E-05
0.862000000000001,15.2052776191523,0.012066024158723,0.012120980395382,0.120010074971052,15.0610805396272,6.42915282953406,-4.91945994323118E-05
0.863000000000001,15.2051779624774,0.012067657665902,0.012122739492954,0.120195040302746,15.0607925250158,6.42915277909994,-4.92450335523031E-05
0.864000000000001,15.2050788186833,0.012069442605755,0.012124343545521,0.120380389760614,15.0605046427714,6.42915313852846,-4.88856050351316E-05
0.865000000000001,15.2049790105316,0.012071378500541,0.012125848848715,0.120565119287156,15.0602166638952,6.42915311672889,-4.89074046043925E-05
0.866000000000001,15.2048810031851,0.012073280248003,0.012127401229695,0.120749849695241,15.0599304720122,6.42915536788142,-4.66562520706759E-05
0.867000000000001,15.2047806792365,0.012074958075874,0.012129194432528,0.120934220803456,15.0596423059246,6.42915519674043,-4.68273930644969E-05
0.868000000000001,15.2046798516001,0.012076683467358,0.012130976754243,0.121117928125794,15.0593542632527,6.42915539630869,-4.66278248003604E-05
0.869000000000001,15.2045806318573,0.012078181007592,0.012132975258306,0.121302611528514,15.0590668640629,6.42915641011563,-4.56140178588527E-05
0.870000000000001,15.2044797413885,0.012080396501141,0.012134266845096,0.121486120832131,15.0587789572101,6.42915683131073,-4.51928227658271E-05
0.871000000000001,15.2043792337337,0.012082146725746,0.012136045449412,0.121670092525247,15.0584909490333,6.4291571533418,-4.48707916955726E-05
0.872000000000001,15.204275513611,0.012084086550274,0.012137695582463,0.121854246232004,15.0581994852462,6.42915293862755,-4.90855059398498E-05
0.873000000000001,15.2041750226089,0.012085608625909,0.01213974785601,0.122038275054202,15.0579113910728,6.42915297843906,-4.90456944328699E-05
0.874000000000001,15.2040739603142,0.012087220593717,0.012141737761686,0.122222291789674,15.0576227101692,6.42915223372684,-4.97904066563137E-05
0.875000000000001,15.2039721647615,0.012089056198379,0.012143529127376,0.12240546178157,15.0573341176542,6.42915167697929,-5.03471541994927E-05
0.876000000000001,15.2038711050407,0.012090534175056,0.012145670120006,0.122589129620721,15.0570457711249,6.42915168362324,-5.0340510250102E-05
0.877000000000001,15.2037705133641,0.01209264840044,0.01214721108796,0.122772693834316,15.0567579600414,6.42915254901198,-4.94751215081024E-05
0.878000000000001,15.2036682663582,0.012094336728705,0.012149200990699,0.122954944636485,15.0564697840023,6.42915272230471,-4.9301828783932E-05
0.879000000000001,15.2035656825056,0.012096083073157,0.01215114655697,0.123138347883218,15.0561801049922,6.42915082782099,-5.11963124996129E-05
0.880000000000001,15.2034633114001,0.012097837745791,0.012153126343633,0.12332143766065,15.05589090965,6.42914963253308,-5.23916004135927E-05
0.881000000000001,15.2033620658362,0.012099743598386,0.012154945204501,0.123504656098142,15.0556027209352,6.42914988764146,-5.21364920347267E-05
0.882000000000001,15.2032597222721,0.012101699136334,0.012156756495949,0.123687585840698,15.0553136807991,6.42914914634895,-5.28777845429929E-05
0.883000000000001,15.2031570702798,0.012104001746106,0.012158221917262,0.123869203908407,15.055025642708,6.42914958256439,-5.24415691005586E-05
0.884000000000001,15.2030548686006,0.012106038945372,0.012159976138379,0.124051806227799,15.0547370472891,6.42914898770428,-5.30364292128382E-05
0.885000000000001,15.2029517948545,0.012108279239508,0.012161540339991,0.124232936582889,15.0544490386921,6.4291497889594,-5.22351740945837E-05
0.886000000000001,15.2028506146243,0.012109934947623,0.012163693848932,0.124415927299655,15.0541610585281,6.42915044213913,-5.15819943656126E-05
0.887000000000001,15.2027481873279,0.01211203188085,0.012165448761802,0.124598473902216,15.0538722327831,6.42914997016865,-5.20539648425356E-05
0.888000000000001,15.2026464987419,0.012113974961061,0.012167364861578,0.124780904352958,15.0535842545663,6.42915078500747,-5.12391260265588E-05
0.889000000000001,15.2025442908232,0.012115986158375,0.012169226694811,0.124963192684611,15.0532958852854,6.42915085245728,-5.11716762137127E-05
0.890000000000001,15.2024406770073,0.012118120005136,0.012170994928218,0.125143311496252,15.0530082505777,6.42915222942102,-4.979471247335E-05
0.891000000000001,15.202338426636,0.012120031915941,0.012172998023653,0.125325526204877,15.0527198704916,6.4291522649885,-4.97591449937218E-05
0.892000000000001,15.2022357782042,0.012122146705859,0.01217483467916,0.125507222512331,15.0524315743069,6.4291526585032,-4.93656302946732E-05
0.893000000000001,15.2021331436634,0.012123951560199,0.012176990820032,0.125689070962804,15.0521431303203,6.42915258199351,-4.9442139983924E-05
0.894000000000001,15.202031657886,0.012126219824415,0.012178684219225,0.125871415387568,15.0518553384547,6.42915331793133,-4.87062021665707E-05
0.895000000000001,15.2019286741831,0.012128015135058,0.01218086400294,0.126053107315082,15.05156668773,6.42915304095792,-4.89831755698944E-05
0.896000000000001,15.2018254025097,0.012130198401367,0.012182683922236,0.126234545859979,15.0512779743262,6.4291527367012,-4.92874322883807E-05
0.897000000000001,15.2017224504001,0.012132172867411,0.01218472883983,0.126415968113494,15.0509895805793,6.42915286094294,-4.91631905497059E-05
0.898000000000001,15.2016176523091,0.012134140825009,0.012186802049948,0.126595336303973,15.0507013731302,6.42915325178905,-4.87723444404509E-05
0.899000000000001,15.2015139864145,0.012136143457931,0.012188853045398,0.126776269042766,15.0504127208684,6.4291529888395,-4.90352939888084E-05
0.900000000000001,15.2014105277381,0.012138163969135,0.012190928004412,0.126957300362139,15.0501241354024,6.42915300465623,-4.90194772675423E-05
0.901000000000001,15.2013068393712,0.01214016251128,0.012193048308088,0.12713792406881,15.049835704483,6.42915306074854,-4.89633849545257E-05
0.902000000000001,15.2012030855279,0.012142199110652,0.012195159233792,0.127318451410678,15.0495472757728,6.42915321779474,-4.88063387527049E-05
0.903000000000001,15.2010993152629,0.012144352836151,0.012197172876686,0.127498935506327,15.0492588540437,6.42915323604941,-4.87880840855937E-05
0.904000000000001,15.2009949984886,0.012146369458333,0.012199340117554,0.127679336537315,15.0489699523754,6.42915234509837,-4.96790351265375E-05
0.905000000000001,15.2008905163517,0.012148407223923,0.012201478185761,0.127859669110138,15.0486809618319,6.42915197535979,-5.00487737076227E-05
0.906000000000001,15.2007871788479,0.012150557838134,0.012203515871317,0.128040026797601,15.0483930783409,6.42915300997118,-4.90141623128437E-05
0.907000000000001,15.2006832780193,0.012152660538825,0.012205635497615,0.128220137341184,15.0481048446417,6.42915347007595,-4.85540575434484E-05
0.908000000000001,15.2005793561017,0.012154852012494,0.012207677265352,0.128400275797112,15.0478165510268,6.42915349274455,-4.85313889386774E-05
0.909000000000001,15.2004749373751,0.012157119999814,0.012209657899265,0.128579900574996,15.0475282589011,6.42915375240449,-4.8271729006899E-05
0.910000000000001,15.200369977171,0.012159021787824,0.012212029629319,0.128758813928462,15.0472401118253,6.42915440897518,-4.76151583175266E-05
0.911000000000001,15.200265145267,0.01216152103284,0.012213814943437,0.128938458107547,15.0469513511832,6.42915414163033,-4.78825031633434E-05
0.912000000000001,15.2001602185615,0.012163548810832,0.01221608605049,0.129117742713971,15.0466628409862,6.42915411719306,-4.79069404359933E-05
0.913000000000001,15.2000550699647,0.012165652948815,0.012218318335023,0.129296929839645,15.0463741688412,6.42915341422219,-4.86099113006233E-05
0.914000000000001,15.1999498776109,0.012167815756864,0.012220483998482,0.12947615043776,15.0460854274178,6.42915287503435,-4.91490991469945E-05
0.915000000000001,15.1998452749473,0.012169922081403,0.012222746003615,0.129655196314591,15.0457974105477,6.42915357147932,-4.84526541688624E-05
0.916000000000001,15.1997404755378,0.012172131020266,0.012224889784594,0.129834409436195,15.0455090452967,6.42915372527103,-4.82988624659342E-05
0.917000000000001,15.1996347252114,0.012174352227761,0.012227059548649,0.130013177649945,15.045220135785,6.42915339698263,-4.86271508668423E-05
0.918000000000001,15.1995293059706,0.012176481232906,0.012229326452326,0.130191875544108,15.0449316227413,6.42915325930506,-4.87648284375197E-05
0.919000000000001,15.1994238567636,0.012179145916954,0.012231122527128,0.130370162312307,15.0446434260072,6.42915348616557,-4.85379679258102E-05
0.920000000000001,15.1993190641474,0.012180904790382,0.012233792678983,0.130548915661101,15.0443554510169,6.42915403892225,-4.79852112400536E-05
0.921000000000001,15.1992106898163,0.01218395623113,0.012235273353584,0.130726879490524,15.0440645807411,6.42915089286743,-5.11312660647079E-05
0.922000000000001,15.1991050478786,0.012185926241788,0.012237787868117,0.130905160440517,15.0437761733282,6.42915086121405,-5.11629194415164E-05
0.923000000000001,15.1989985141713,0.012188168374665,0.012240092910389,0.131082778723069,15.0434874741632,6.42915007970392,-5.19444295763449E-05
0.924000000000001,15.1988930696792,0.012190520890467,0.012242271724116,0.131260695847312,15.0431995812173,6.42915080080317,-5.12233303231469E-05
0.925000000000001,15.1987864571342,0.012192245134842,0.012245100806132,0.131438297500987,15.0429108136922,6.42915026632796,-5.1757805533903E-05
0.926000000000001,15.1986807625504,0.012194601185192,0.01224731211137,0.131616159687361,15.0426226895664,6.42915081002282,-5.12141106705499E-05
0.927000000000001,15.1985751129654,0.012196717303713,0.012249804929319,0.131794214572406,15.04233437616,6.42915088965474,-5.11344787579304E-05
0.928000000000001,15.1984677959688,0.012199314458728,0.012251838932717,0.131971606507731,15.0420450360696,6.42914938260216,-5.26415313375495E-05
0.929000000000001,15.1983595837842,0.012201617092427,0.012254194988363,0.132148178069157,15.0417555936343,6.42914789633207,-5.41278014223323E-05
0.930000000000001,15.1982538813084,0.01220392011505,0.012256554852755,0.132325586601795,15.0414678197388,6.42914861825554,-5.34058779573243E-05
0.931000000000001,15.1981449357955,0.012206299451047,0.012258891238399,0.132500543516177,15.0411792015899,6.42914809055924,-5.39335742493208E-05
0.932000000000001,15.1980375907916,0.012208570153157,0.012261397025954,0.132676797188226,15.0408908264242,6.42914785869643,-5.41654370653788E-05
0.933000000000001,15.1979311951024,0.01221089062804,0.012263768559645,0.132853831730867,15.0406027041839,6.42914783900955,-5.41851239423963E-05
0.934000000000001,15.1978244381431,0.012213616706462,0.012265767951914,0.133030487912494,15.0403145655723,6.42914771424312,-5.43098903778016E-05
0.935000000000001,15.1977175028001,0.01221590486327,0.012268179769855,0.133207014709432,15.0400264034575,6.42914777080184,-5.42533316547633E-05
0.936000000000001,15.1976107648347,0.012218273864745,0.012270531775809,0.133383665293738,15.0397382939005,6.42914810967403,-5.39144594648988E-05
0.937000000000001,15.1975029594537,0.012220964027998,0.012272595165132,0.13355999866899,15.0394494015916,6.42914728525152,-5.47388819702732E-05
0.938000000000001,15.1973954939259,0.012223186751781,0.01227515205695,0.13373576000429,15.0391613951129,6.42914747330744,-5.45508260509919E-05
0.939000000000001,15.197288270844,0.01222576739523,0.01227737980748,0.133911811038749,15.0388733126025,6.42914766367692,-5.43604565725886E-05
0.940000000000001,15.1971812871568,0.012228266810782,0.012279706185014,0.134087925224886,15.0385853889361,6.42914814728339,-5.38768500994991E-05
0.941000000000001,15.1970739072733,0.012230860133796,0.012281951073338,0.134263626423288,15.0382974696428,6.42914848457325,-5.35395602412336E-05
0.942000000000001,15.1969660578434,0.012233355639691,0.012284326072025,0.134438895050854,15.0380094810809,6.429148559263,-5.3464870489961E-05
0.943000000000001,15.1968580145312,0.012235897539227,0.01228665308193,0.134614381796881,15.0377210821132,6.42914795726058,-5.40668729120952E-05
0.944000000000001,15.1967500716844,0.012238036516064,0.012289418183686,0.134789985528054,15.0374326314566,6.42914748113813,-5.45429953664467E-05
0.945000000000001,15.1966451762444,0.012240852656151,0.012291496830456,0.134965272286937,15.0371475544708,6.42915115074124,-5.08733922499616E-05
0.946000000000001,15.1965376843412,0.012243035021198,0.012294262814501,0.135140623748822,15.0368597627567,6.42915152741217,-5.04967213252883E-05
0.947000000000001,15.1964285287561,0.012245616298553,0.012296673163016,0.135315831688958,15.0365704076055,6.42914954936907,-5.2474764420829E-05
0.948000000000001,15.1963200986013,0.012247688306628,0.012299560259413,0.135491071984436,15.0362817780508,6.42914883742656,-5.31867069293313E-05
0.949000000000001,15.1962118582836,0.012250134686608,0.012302111368927,0.135665767347352,15.0359938448807,6.42914867684153,-5.33472919581612E-05
0.950000000000001,15.1961037571951,0.012252708221502,0.012304564263773,0.135840565643011,15.0357059190668,6.42914869099384,-5.33331396521675E-05
0.951000000000001,15.1959955320771,0.0122550844648,0.012307229807267,0.136014819358855,15.0354183984462,6.42914921173166,-5.28124018357445E-05
0.952000000000001,15.1958874217304,0.012257796052433,0.012309566992261,0.136189467640374,15.0351305910453,6.42914917747727,-5.28466562181862E-05
0.953000000000001,15.1957789427521,0.012260352108674,0.012312090628958,0.136363481703882,15.0348430183106,6.42914938886668,-5.26352668117625E-05
0.954000000000001,15.1956698486837,0.012262807476132,0.01231470710555,0.136537777836289,15.0345545562658,6.42914862948346,-5.33946500320681E-05
0.955000000000001,15.1955611569148,0.012265516784615,0.012317124551343,0.136711973688731,15.0342665418901,6.42914823027393,-5.37938595597254E-05
0.956000000000001,15.1954522039908,0.012268099652957,0.012319701371073,0.136885634197259,15.0339787687695,6.4291481452211,-5.38789123902816E-05
0.957000000000001,15.1953441133687,0.01227039328785,0.012322558810393,0.137059603305857,15.0336915579646,6.42914892553545,-5.30985980438103E-05
0.958000000000001,15.1952342093192,0.012273556426047,0.012324568926475,0.137232429358494,15.0334036546081,6.42914849151264,-5.35326208526143E-05
0.959000000000001,15.1951250968163,0.012276130647434,0.012327162211662,0.137405767051197,15.033116036906,6.42914870892087,-5.33152126260816E-05
0.960000000000001,15.1950157576993,0.012278785991099,0.01232971535715,0.13757936226622,15.0328278940848,6.42914813336064,-5.38907728486748E-05
0.961000000000001,15.1949066407028,0.01228151406909,0.012332210719002,0.137752756274428,15.0325401596402,6.42914786249214,-5.41616413567425E-05
0.962000000000001,15.1947968401051,0.012284068623166,0.012334867029286,0.13792533437791,15.0322525700748,6.42914792308015,-5.41010533430253E-05
0.963000000000001,15.1946882388749,0.012286685798765,0.012337509576529,0.138098733053081,15.0319653104465,6.42914824917177,-5.37749617235406E-05
0.964000000000001,15.194579161868,0.01228932379444,0.012340127710568,0.138271757524474,15.0316779528385,6.42914850751515,-5.35166183421865E-05
0.965000000000001,15.1944699358985,0.012292133081531,0.012342603227338,0.13844462940708,15.0313905701826,6.42914868821054,-5.33359229510921E-05
0.966000000000001,15.1943618314033,0.012294854726202,0.012345186338202,0.138616609821994,15.0311051805169,6.42915108305135,-5.094108214454E-05
0.967000000000001,15.1942503607591,0.01229748715367,0.012347861674666,0.138787408189078,15.0308176037417,6.42915103153513,-5.09925983651627E-05
0.968000000000001,15.1941413786377,0.012300216986357,0.012350460282061,0.138960266854895,15.0305304345144,6.42915140995214,-5.06141813572114E-05
0.969000000000001,15.1940311588664,0.012302871237219,0.012353153789741,0.139132697766824,15.0302424360726,6.42915046692672,-5.15572067687486E-05
0.970000000000001,15.1939213150265,0.012305457912915,0.012355920519025,0.139305234549502,15.029954702045,6.42915014594167,-5.18781918277256E-05
0.971000000000001,15.1938098983886,0.01230816437929,0.012358625983747,0.139475758770445,15.0296673492551,6.42914990617933,-5.21179541594918E-05
0.972000000000001,15.1936995902911,0.012310657143114,0.012361556311629,0.139648005621999,15.0293793712144,6.42914872280615,-5.3301327342048E-05
0.973000000000001,15.1935899479349,0.012313406509637,0.012364219604656,0.139819997604491,15.0290923242161,6.42914888738587,-5.31367476206412E-05
0.974000000000001,15.1934799731847,0.012315916584096,0.012367172218148,0.139991595129265,15.0288052892532,6.42914923635445,-5.27877790412745E-05
0.975000000000001,15.1933697487308,0.012318867786411,0.012369687995625,0.140163319644827,15.028517873304,6.42914917221467,-5.28519188227605E-05
0.976000000000001,15.1932598813211,0.012321507406936,0.012372500765892,0.140335267142315,15.0282306060059,6.42914874113051,-5.3283002984017E-05
0.977000000000001,15.1931502205024,0.012324491534968,0.012375013183234,0.140506972644489,15.0279437431398,6.42914917136143,-5.28527720655703E-05
0.978000000000001,15.1930386414263,0.01232688116198,0.012378134323561,0.140678360228914,15.0276552657118,6.42914736329736,-5.46608361311485E-05
0.979000000000001,15.1929279346552,0.012329794032346,0.012380778203283,0.140849659833988,15.0273677025856,6.42914684842365,-5.51757098383732E-05
0.980000000000001,15.192816819273,0.012332391841982,0.012383757762372,0.14102071950089,15.0270799501678,6.42914582729739,-5.61968361036946E-05
0.981000000000001,15.1927066304539,0.012335024636021,0.012386682644469,0.141191886512711,15.0267930366607,6.42914574094593,-5.62831875638992E-05
0.982000000000001,15.1925961866646,0.012338094533912,0.01238923280349,0.141362652812041,15.0265062065152,6.42914578577642,-5.62383570690272E-05
0.983000000000001,15.1924860139021,0.012340671199443,0.012392267536979,0.141533752149994,15.0262193230156,6.4291456258288,-5.6398304694838E-05
0.984000000000001,15.1923745884029,0.012343736044935,0.012394845155646,0.141703897917638,15.0259321092847,6.42914507304281,-5.69510906878179E-05
0.985000000000001,15.1922645088148,0.012346482799276,0.012397740629652,0.141874591691183,15.0256456936947,6.42914546005428,-5.65640792098421E-05
0.986000000000001,15.1921540080124,0.012349381208201,0.012400465130783,0.142045264225561,15.0253588974478,6.42914544588339,-5.65782501036338E-05
0.987000000000001,15.1920423698534,0.012352429920855,0.012403106008117,0.142215388379899,15.0250714455445,6.42914452079849,-5.75033350012077E-05
0.988000000000001,15.1919314144053,0.012355231207982,0.012405987837611,0.142385311011696,15.024784884348,6.42914461885335,-5.74052801463054E-05
0.989000000000001,15.1918202194909,0.012358143435931,0.012408783337151,0.142555071416503,15.0244982213013,6.42914448869604,-5.75354374561243E-05
0.990000000000001,15.1917090150921,0.012360967941356,0.012411690916407,0.142724321768655,15.0242120344657,6.42914497683561,-5.70472978838055E-05
0.991000000000001,15.1915984640016,0.012364011905103,0.012414393013026,0.142894526216971,15.0239255328665,6.4291450718641,-5.69522693947277E-05
0.992000000000001,15.191487246983,0.012366729296803,0.012417438462982,0.143064397707705,15.0236386815155,6.42914471586868,-5.73082648083201E-05
0.993000000000001,15.1913767314043,0.012369740541306,0.012420184795549,0.143233962027206,15.0233528440402,6.42914552483106,-5.64993024356752E-05
0.994000000000001,15.1912653121916,0.012372513722893,0.012423212171663,0.143403188078005,15.0230663982191,6.42914542556774,-5.65985657567936E-05
0.995000000000001,15.1911532635164,0.012375662989566,0.012425886876005,0.143572590080794,15.02277912357,6.42914412698704,-5.78971464495481E-05
0.996000000000001,15.1910409620951,0.012378529815414,0.012428848661849,0.143740893870056,15.0224926897478,6.4291440814519,-5.79426815976447E-05
0.997000000000001,15.1909296577329,0.012381548120093,0.01243168196092,0.143910404632978,15.0222060230189,6.42914358493067,-5.84392028208924E-05
0.998000000000001,15.1908180592751,0.012384588980757,0.012434503977091,0.144079388261166,15.0219195780561,6.42914346882528,-5.85553082110835E-05
0.999000000000001,15.1907069238305,0.012387493437837,0.012437470739349,0.144248417799883,15.0216335418534,6.42914375820553,-5.82659279615427E-05
1,15.1905955387751,0.012390407503651,0.012440454498975,0.14441722397257,15.0213474527999,6.42914374286324,-5.82812702569768E-05
1.001,15.1904833257448,0.012393426358107,0.012443372560553,0.144585496529069,15.0210610302971,6.42914297230538,-5.90518281171626E-05
1.002,15.1903711813825,0.01239627981984,0.012446427091282,0.144753984271075,15.0207744902003,6.42914228155868,-5.97425748090075E-05
1.003,15.1902591500312,0.012399389415872,0.012449301124994,0.144922499699725,15.0204879597906,6.42914156894755,-6.04551859417768E-05
1.004,15.1901461348089,0.01240224886987,0.012452413441461,0.145090441125218,15.0202010313723,6.42914045056469,-6.15735688063168E-05
1.005,15.1900348851863,0.012405044535625,0.01245559668702,0.145258862587411,15.0199153813762,6.42914068119596,-6.13429375375674E-05
1.006,15.189923266111,0.012408331546834,0.01245833890074,0.145426905309132,15.0196296903543,6.42914103993865,-6.09841948469025E-05
1.007,15.1898106319956,0.012411018828265,0.012461652315257,0.145594256099294,15.0193437047528,6.42914065813703,-6.13659964630031E-05
1.008,15.1896983268563,0.012414051197288,0.012464667208607,0.145761758961531,15.0190578494889,6.42914057752548,-6.1446608008886E-05
1.009,15.189586011581,0.012417496247583,0.012467283584128,0.145929400988573,15.0187718307607,6.42914041078178,-6.16133517112871E-05
1.01,15.189471509641,0.012420262225745,0.012470556187382,0.146094972433361,15.0184857187945,6.42913981358663,-6.22105468606193E-05
1.011,15.1893593555916,0.012423671052869,0.012473203201038,0.14626223330528,15.0182002480324,6.4291401022394,-6.19218940904886E-05
1.012,15.189246127989,0.012426689375856,0.012476266535099,0.146429052789752,15.0179141192882,6.42913926159446,-6.27625390352549E-05
1.013,15.1891335225526,0.012429504325794,0.012479582351852,0.14659590638179,15.0176285294932,6.42913889382829,-6.31303051994436E-05
1.014,15.1890211167577,0.012432531976302,0.012482675321359,0.146762885480384,15.0173430239797,6.42913893036002,-6.30937734742432E-05
1.015,15.1889076624398,0.012435564733152,0.012485775225274,0.146929645311782,15.0170566771696,6.42913772295059,-6.43011829017936E-05
1.016,15.1887946470129,0.012438642017007,0.012488853683353,0.14709622737937,15.0167709239332,6.42913721230209,-6.48118314066082E-05
1.017,15.1886806815305,0.012441604663843,0.012492066570456,0.147261773477524,15.0164852368187,6.42913663720909,-6.53869244002792E-05
1.018,15.1885653708411,0.012444494551959,0.012495374553186,0.147427965940139,15.0161975357958,6.4291334848508,-6.85392826911269E-05
1.019,15.1884526633745,0.012447620055689,0.012498441944066,0.147594374747643,15.0159122266271,6.42913333368689,-6.8690446601849E-05
1.02,15.1883388478851,0.012450855168373,0.01250143965982,0.147760421484089,15.0156261315728,6.42913212545388,-6.98986796150436E-05
1.021,15.1882258236784,0.012454014415713,0.012504506800817,0.147926684774152,15.0153406176877,6.42913149202514,-7.05321083485089E-05
1.022,15.1881125836954,0.012457180531318,0.012507615452507,0.148092571555118,15.0150552161565,6.42913112872417,-7.08954093218139E-05
1.023,15.1879993612636,0.012460297024689,0.012510731285237,0.148258263992076,15.0147700689616,6.42913100423332,-7.10199001687783E-05
1.024,15.1878855150954,0.012463749904111,0.012513556495844,0.148423668498361,15.0144845401971,6.42912999250898,-7.20316245148567E-05
1.025,15.1877709327767,0.012466842398673,0.012516761166556,0.148588201628319,15.0141991275832,6.42912939123628,-7.26328972087131E-05
1.026,15.1876577505277,0.012469692989212,0.012520219293263,0.148753629180646,15.0139142090646,6.42912926248527,-7.27616482212312E-05
1.027,15.1875437929411,0.012472872051375,0.012523399185284,0.148918760845058,15.0136287608593,6.42912856526877,-7.34588647191003E-05
1.028,15.1874295527654,0.012475951658774,0.012526694802034,0.149083902415699,15.0133430038889,6.42912730688964,-7.47172438542165E-05
1.029,15.1873161285822,0.012479290192361,0.012529737039566,0.14924890749862,15.0130581938517,6.4291271990297,-7.48251037920866E-05
1.03,15.1872033268307,0.012482415975695,0.012533020861512,0.14941378354577,15.0127741064477,6.42912790141286,-7.41227206333406E-05
1.031,15.1870896956307,0.012485748828877,0.012536098331378,0.149578621788771,15.0124892266817,6.42912746886803,-7.45552654635162E-05
1.032,15.1869765528524,0.012488926267321,0.01253940630038,0.149743444254615,15.0122047760301,6.42912755465267,-7.4469480818351E-05
1.033,15.1868625034933,0.012492598941855,0.012542187250646,0.149907751104006,15.0119199661968,6.42912724240222,-7.47817312722887E-05
1.034,15.1867489911462,0.012495668010719,0.012545546017063,0.150072118813781,15.0116356583047,6.42912744837157,-7.45757619204923E-05
1.035,15.1866351188739,0.012499031457497,0.01254861972232,0.15023624266962,15.0113512250245,6.42912733609764,-7.46880358537538E-05
1.036,15.1865211071851,0.012502439410167,0.012551663669254,0.150400255001368,15.0110667491043,6.4291270675649,-7.49565685920217E-05
1.037,15.1864067519146,0.012505324565653,0.012555245698155,0.150564267931959,15.0107819137189,6.42912646139239,-7.55627411033188E-05
1.038,15.1862923445173,0.012508726690565,0.012558327367965,0.150727724394222,15.0104975660645,6.42912618087636,-7.58432571297263E-05
1.039,15.1861781576947,0.012512227022503,0.012561323637532,0.150891728624179,15.0102128784105,6.42912548144356,-7.65426899320687E-05
1.04,15.186063950575,0.012515253210753,0.012564783728538,0.151055127293137,15.0099287863426,6.42912554179158,-7.64823419112659E-05
1.041,15.1859485402079,0.012518763607011,0.012567825623353,0.151218988030975,15.0096429629465,6.42912350172431,-7.85224091854886E-05
1.042,15.1858345730482,0.012522143393736,0.012570997392867,0.151382582246038,15.0093588500156,6.4291236605011,-7.83636323911097E-05
1.043,15.185719954916,0.012525054167698,0.0125746465459,0.151545717059901,15.0090745371425,6.42912302823247,-7.89959010267793E-05
1.044,15.1856087637787,0.01252856134546,0.012577756151634,0.151709441011688,15.0087930052699,6.42912584829654,-7.61758369520749E-05
1.045,15.1854944352607,0.012531440490268,0.012581454478979,0.151872527302424,15.008509012989,6.42912553400452,-7.64901289693753E-05
1.046,15.1853792846798,0.012535339856545,0.012584189996704,0.152034797113359,15.0082249577132,6.42912535606746,-7.6668066036234E-05
1.047,15.1852649446923,0.012538657715128,0.012587492905127,0.152197448876933,15.0079413451952,6.42912562489168,-7.63992418173487E-05
1.048,15.1851504576987,0.012541904807861,0.01259087438628,0.15236030972103,15.0076573687835,6.42912489986168,-7.712427181783E-05
1.049,15.1850358895352,0.01254529891737,0.012594144898661,0.152522781820146,15.007373663899,6.42912472598649,-7.7298147004079E-05
1.05,15.1849201198446,0.012548220133796,0.012597905046275,0.152683948541904,15.0070900461226,6.4291246301925,-7.73939409954849E-05
1.051,15.1848054129158,0.012551654409933,0.012601165276801,0.152846090771403,15.0068065024576,6.4291244664201,-7.75577133902416E-05
1.052,15.184690158056,0.012555051927207,0.012604482104637,0.153007455732594,15.0065231682916,6.4291246673637,-7.73567697942568E-05
1.05299999999999,15.1845752843674,0.012558377543808,0.012607886649605,0.15316962436166,15.0062393958124,6.42912406666193,-7.79574715599196E-05
1.05399999999999,15.1844584676024,0.012561733940208,0.012611293185391,0.153330296861693,15.0059551436151,6.42912299373606,-7.90303974307349E-05
1.05499999999999,15.1843427687405,0.012565065717057,0.012614723335582,0.153491496798315,15.0056714828895,6.42912232747134,-7.969666215768E-05
1.05599999999999,15.1842282312798,0.012568205686009,0.01261835703045,0.15365317284948,15.0053884957138,6.42912263957359,-7.93845599051934E-05
1.05699999999999,15.1841139932001,0.012572112239817,0.012621215342996,0.153814973577877,15.0051056920394,6.42912318986313,-7.88342703605949E-05
1.05799999999999,15.1839983903637,0.012575273180444,0.01262483814255,0.153976448504008,15.0048218305367,6.42912213924306,-7.988489042976E-05
1.05899999999999,15.1838835419454,0.012578952503752,0.012627965617598,0.154137639775275,15.0045389840488,6.42912237293317,-7.96512003216065E-05
1.05999999999999,15.1837690965426,0.012582119378355,0.012631607724224,0.154299206079556,15.0042561633605,6.42912256179459,-7.94623389035465E-05
1.06099999999999,15.1836541940773,0.012585841756847,0.012634727698912,0.154460146593858,15.0039734780277,6.42912290535148,-7.91187820086137E-05
1.06199999999999,15.1835387802138,0.012589063029566,0.012638350546151,0.154620935802446,15.0036904308356,6.42912249681824,-7.95273152549569E-05
1.06299999999999,15.1834235816877,0.0125925756054,0.012641684042139,0.154781514991765,15.0034078070484,6.42912270279716,-7.93213363303735E-05
1.06399999999999,15.1833076872674,0.012596035473518,0.012645079238396,0.154939179409251,15.0031273931462,6.42912537771369,-7.66464198074246E-05
1.06499999999999,15.1831921624,0.012599801683165,0.012648197352762,0.155099872641032,15.002844290723,6.42912478979948,-7.72343340091908E-05
1.06599999999999,15.1830747502338,0.012602932092654,0.012651990428199,0.155260208199958,15.002559619513,6.42912203634045,-7.99877930441895E-05
1.06699999999999,15.1829594251479,0.012606714541588,0.012655120628012,0.155420639862977,15.0022769501153,6.42912176140596,-8.02627275282575E-05
1.06799999999999,15.1828443739141,0.012609815322127,0.012658946368729,0.155580904829263,15.0019947073939,6.42912206124016,-7.99628933370045E-05
1.06899999999999,15.1827295527991,0.01261329753014,0.012662379344039,0.155741217418756,15.0017126585062,6.42912259181753,-7.94323159620802E-05
1.06999999999999,15.1826139214337,0.012616864563765,0.012665757842911,0.155901480875437,15.0014298181516,6.42912182091642,-8.02032170739153E-05
1.07099999999999,15.1824980879244,0.012620504395202,0.012669085960289,0.15606127355165,15.0011472240173,6.42912149558063,-8.05285528633348E-05
1.07199999999999,15.1823810850786,0.012624095838503,0.012672452980996,0.156220520884661,15.0008640153744,6.42912029394704,-8.17301864506348E-05
1.07299999999999,15.1822646281864,0.01262756868956,0.012675968462044,0.156379212188437,15.0005818788463,6.42912033647915,-8.16876543385803E-05
1.07399999999999,15.1821489600765,0.0126308329795,0.01267969222523,0.156538467672524,15.0002999671992,6.42912056969042,-8.14544430696174E-05
1.07499999999999,15.1820325095704,0.012634432318609,0.01268310637728,0.156697768091536,15.0000172027829,6.42911983048094,-8.21936525543521E-05
1.07599999999999,15.1819162811041,0.012638189735313,0.012686390507135,0.156856798846361,14.9997349020153,6.42911940358871,-8.26205447825856E-05
1.07699999999999,15.1817998926677,0.012641428319686,0.012690188699893,0.157015984044414,14.9994522916037,6.42911845286835,-8.35712651401366E-05
1.07799999999999,15.1816851458341,0.012644985603444,0.012693718111069,0.157175150048949,14.9991712920706,6.42911958217682,-8.24419566756163E-05
1.07899999999999,15.1815682198065,0.012648071075716,0.012697712216259,0.157334169130272,14.9988882673843,6.4291178793407,-8.41447927957262E-05
1.07999999999999,15.1814525052933,0.012651260656708,0.012701608857561,0.157492832492341,14.9986068032867,6.42911826002162,-8.37641118716093E-05
1.08099999999999,15.1813365271079,0.012654908589207,0.012705087934351,0.157651307253253,14.9983252233311,6.42911826772997,-8.37564035203187E-05
1.08199999999999,15.1812201515435,0.012658328977827,0.012708785104149,0.15780909045223,14.9980439470093,6.42911859855727,-8.34255762205416E-05
1.08299999999999,15.1811042849575,0.012662191750889,0.012712055666849,0.157967425562846,14.9977626119769,6.4291188475786,-8.31765548960917E-05
1.08399999999999,15.1809884069463,0.012665912204103,0.012715482336963,0.15812591676775,14.9974810956375,6.42911873294319,-8.32911902985956E-05
1.08499999999999,15.1808720311307,0.01266935572878,0.012719178527518,0.158283905142086,14.9971995917323,6.42911849455015,-8.35295833416794E-05
1.08599999999999,15.1807553256916,0.012672989463425,0.012722724877542,0.158441742435579,14.996917868915,6.4291182305343,-8.37935991890859E-05
1.08699999999999,15.1806382924111,0.012676814625211,0.012726058495349,0.158599391709137,14.9966360275814,6.42911719106367,-8.48330698213218E-05
1.08799999999999,15.1805212428301,0.012680414573378,0.012729641778638,0.158756990672752,14.9963541958053,6.4291162687442,-8.57553892936735E-05
1.08899999999999,15.180403369236,0.012684036979411,0.012733208750084,0.158912995649439,14.996073127857,6.42911626239916,-8.57617343301698E-05
1.08999999999999,15.1802859889643,0.012687621201224,0.012736841583719,0.159069380592299,14.9957921455871,6.42911619843648,-8.58256970133198E-05
1.09099999999999,15.1801699937969,0.012691094080563,0.012740578387321,0.159226687728976,14.9955116336,6.42911680517091,-8.52189625861755E-05
1.09199999999999,15.1800536882651,0.012694697283201,0.012744200707789,0.159383889977974,14.9952309002961,6.42911710191216,-8.49222213341605E-05
1.09299999999999,15.179936972855,0.012698525846112,0.012747624160882,0.159540807467981,14.99495001538,6.42911716839327,-8.48557402193251E-05
1.09399999999999,15.1798189831492,0.012702116628979,0.01275129760061,0.159697603958231,14.9946679649614,6.42911555348675,-8.64706467416099E-05
1.09499999999999,15.1797030280435,0.012706012406628,0.012754673545673,0.159854703420076,14.9943876386712,6.42911611005684,-8.59140766484856E-05
1.09599999999999,15.1795862281962,0.012709676072453,0.012758301388409,0.160011172374398,14.994107078361,6.42911611318469,-8.59109488002829E-05
1.09699999999999,15.1794690354996,0.012713591203849,0.012761674279284,0.160167428294107,14.9938263417223,6.42911577716847,-8.62469650257935E-05
1.09799999999999,15.1793523446633,0.012716650388643,0.012765895485662,0.160323727191852,14.9935460715971,6.42911600684777,-8.60172857253261E-05
1.09899999999999,15.1792359111845,0.012720910042596,0.012768972888227,0.160480405495463,14.9932656227582,6.42911594316944,-8.60809640510496E-05
1.09999999999999,15.1791191482406,0.01272428765789,0.01277294225064,0.160636719641458,14.9929851986906,6.42911599458095,-8.60295525413335E-05
1.10099999999999,15.1790018649777,0.012728124437358,0.01277646723886,0.160792718982901,14.9927045543186,6.42911545225567,-8.65718778229052E-05
1.10199999999999,15.1788854617349,0.012731703113625,0.012780248442461,0.160948627669443,14.9924248825094,6.42911626278818,-8.57613453089101E-05
1.10299999999999,15.178767476261,0.012734989145886,0.012784349303623,0.161104456078154,14.9921436817333,6.42911491276833,-8.71113651621513E-05
1.10399999999999,15.1786497624493,0.012738977403023,0.012787781059478,0.161259902416924,14.9918631015699,6.42911410466921,-8.79194642822156E-05
1.10499999999999,15.178532756141,0.012742525072973,0.012791628920511,0.161415509434961,14.9915830927125,6.42911420610103,-8.78180324628275E-05
1.10599999999999,15.178414426703,0.012746299714931,0.012795268514964,0.161570124025136,14.9913027344479,6.42911368532602,-8.83388074734981E-05
1.10699999999999,15.178297128384,0.012750160479375,0.012798825546026,0.161725460714862,14.9910226816437,6.42911342944389,-8.85946896058698E-05
1.10799999999999,15.1781799056214,0.012753810239551,0.01280257866794,0.161880431294263,14.9907430854197,6.42911376776232,-8.82563711739337E-05
1.10899999999999,15.178063170071,0.012757713077947,0.012806128137337,0.162035749065901,14.9904635797899,6.42911414535831,-8.787877518035E-05
1.10999999999999,15.1779458338726,0.01276152159548,0.012809766314851,0.162190528608061,14.9901840173542,6.42911418958798,-8.78345455150864E-05
1.11099999999999,15.1778283012791,0.012764989568355,0.012813738195864,0.162345169643464,14.9899044038714,6.4291141595259,-8.78646075923584E-05
1.11199999999999,15.1777104499058,0.012769060914871,0.012817155355758,0.16249974695803,14.9896244866771,6.42911388051156,-8.814362193732E-05
1.11299999999999,15.1775890766041,0.012772491417292,0.012821193204139,0.162653119964341,14.9893422720183,6.42911049968107,-9.15244524248848E-05
1.11399999999999,15.1774717931122,0.012776565586376,0.012824622016314,0.162807632733365,14.9890629727761,6.42911060366905,-9.14204644386629E-05
1.11499999999999,15.1773546187241,0.012780336320883,0.012828342563036,0.16296201253283,14.9887839273074,6.42911120521812,-9.08189153729921E-05
1.11599999999999,15.1772372656968,0.012783845166112,0.012832360149029,0.163116394820311,14.9885046655613,6.42911103214653,-9.09919869629405E-05
1.11699999999999,15.1771188278404,0.012787673902978,0.012836070756598,0.16326969671012,14.9882253864708,6.42911071582806,-9.13083054330244E-05
1.11799999999999,15.1770012031093,0.01279109240107,0.012840184271502,0.163423489624505,14.9879464368122,6.42911076438701,-9.12597464823861E-05
1.11899999999999,15.1768842045,0.012795283719691,0.012843533694242,0.163577698517436,14.9876676885687,6.42911128022609,-9.07439074024907E-05
1.11999999999999,15.1767656288006,0.012799192544094,0.012847193074609,0.16373059013719,14.9873886530447,6.42911108779412,-9.09363393732932E-05
1.12099999999999,15.1766466846098,0.012802950781146,0.012851000048188,0.163884067646089,14.9871086661343,6.42910974594661,-9.22781868801792E-05
1.12199999999999,15.1765287828617,0.012806705509598,0.012854809128312,0.16403744517441,14.9868298230493,6.42910964066069,-9.23834728041584E-05
1.12299999999999,15.1764118787981,0.012810414891811,0.012858671147769,0.164191055445998,14.9865517373125,6.4291105467477,-9.14773857969564E-05
1.12399999999999,15.1762932143162,0.012813827758221,0.012862872047004,0.164344221684842,14.9862722928261,6.42910948791974,-9.25362137502717E-05
1.12499999999999,15.1761755771019,0.012817760007892,0.012866551097206,0.164497336347108,14.9859939296497,6.42910978600381,-9.22381296843966E-05
1.12599999999999,15.1760564881295,0.012821388098526,0.012870551817932,0.164650207111635,14.9857143411014,6.42910822935768,-9.3794775813727E-05
1.12699999999999,15.1759389751315,0.012825088130814,0.012874501861077,0.164803275048986,14.9854361100906,6.42910841801145,-9.36061220464524E-05
1.12799999999999,15.1758209101609,0.012828631471766,0.012878616173543,0.16495598886614,14.9851576736494,6.42910839288685,-9.36312466466305E-05
1.12899999999999,15.1757028003658,0.012832587115258,0.012882348868145,0.165107781905429,14.9848800824769,6.42910932275781,-9.27013756859552E-05
1.12999999999999,15.1755851400125,0.012836287303629,0.012886342128397,0.165260289201785,14.9846022213787,6.42910992581441,-9.20983190804137E-05
1.13099999999999,15.1754672899281,0.012840437770042,0.012889928503162,0.165412636648922,14.984324287006,6.42910996597934,-9.20581541565824E-05
1.13199999999999,15.1753481852897,0.012844327521734,0.01289374763763,0.165563718760581,14.9840463913697,6.42911008388036,-9.19402531334157E-05
1.13299999999999,15.1752300827193,0.012848340907532,0.012897427840172,0.165715691807285,14.9837686221643,6.42911031999987,-9.17041336210289E-05
1.13399999999999,15.1751104445084,0.012852154730039,0.012901322191062,0.165867603880906,14.9834893637064,6.42910869172804,-9.33324054548379E-05
1.13499999999999,15.1749915380123,0.012856198418824,0.012904973173538,0.166019391931926,14.983210974488,6.4291080478807,-9.39762527947252E-05
1.13599999999999,15.1748732514803,0.012860124832366,0.01290874260652,0.166171262393204,14.9829331216482,6.42910817084592,-9.3853287575385E-05
1.13699999999999,15.1747551795104,0.012864276838876,0.012912316743538,0.166323052434819,14.9826555334931,6.42910818629849,-9.38378350054947E-05
1.13799999999999,15.1746366131195,0.012868097197178,0.012916222209002,0.166474411693455,14.9823778820199,6.42910811065784,-9.39134756494653E-05
1.13899999999999,15.1745174632495,0.012871737820235,0.012920339790771,0.166625868932355,14.9820995167062,6.42910709992764,-9.49242058565503E-05
1.13999999999999,15.1743984996193,0.012875862959056,0.012923989350704,0.166777014058733,14.9818216332508,6.4291066607895,-9.53633439904067E-05
1.14099999999999,15.1742795056114,0.01287941845502,0.012928205716288,0.166927562492035,14.9815443189481,6.42910679063003,-9.52335034591911E-05
1.14199999999999,15.1741613893253,0.012883705250279,0.012931690369968,0.16707866805619,14.9812673256488,6.42910738746035,-9.46366731477966E-05
1.14299999999999,15.1740439449344,0.012887486417774,0.012935685523956,0.167228692832011,14.9809920801606,6.42910954307152,-9.24810619720162E-05
1.14399999999998,15.1739256001706,0.012891621688956,0.01293934636433,0.167379573002443,14.9807150591149,6.42910978862423,-9.22355092596305E-05
1.14499999999998,15.1738073686874,0.01289562183911,0.012943158705388,0.16753006629916,14.9804385218437,6.42911041027093,-9.16138625646212E-05
1.14599999999998,15.1736890467479,0.012899456020302,0.012947151444298,0.16768061761834,14.9801618216649,6.42911089687938,-9.11272541115338E-05
1.14699999999998,15.1735709090883,0.012903227938802,0.012951212826743,0.167830965016352,14.9798855033064,6.42911165690143,-9.0367232065347E-05
1.14799999999998,15.1734520037646,0.012906981874913,0.012955288694546,0.167981355970902,14.9796083772242,6.4291111855131,-9.08386203937184E-05
1.14899999999998,15.1733339950739,0.012910714094349,0.012959416558489,0.16813184264899,14.9793320217721,6.42911194021566,-9.00839178372692E-05
1.14999999999998,15.1732147925287,0.012914676604699,0.012963349836491,0.168281650656965,14.9790551154306,6.42911164044652,-9.03836869747821E-05
1.15099999999998,15.173096293664,0.012918463628523,0.012967447331017,0.168431603562611,14.9787787791419,6.4291121584051,-8.98657283938675E-05
1.15199999999998,15.172976620089,0.012922345753763,0.012971467159915,0.168581270970301,14.978501536205,6.42911138376946,-9.06403640303921E-05
1.15299999999998,15.1728574328915,0.012926218290349,0.01297550273178,0.168730781448098,14.9782249304213,6.42911104477044,-9.09793630539113E-05
1.15399999999998,15.1727385018654,0.012929819649483,0.012979803240665,0.168880174488919,14.9779487044863,6.4291113852548,-9.06388786967582E-05
1.15499999999998,15.1726188589451,0.012934237583661,0.012983308981745,0.169029543120234,14.9776717692595,6.42911058743728,-9.14366962172508E-05
1.15599999999998,15.1725005048437,0.012937885716754,0.012987561081304,0.169179038070906,14.9773960199747,6.42911126508273,-9.07590507628342E-05
1.15699999999998,15.1723814044395,0.012942448741712,0.012990921472309,0.16932839124073,14.9771196429848,6.42911096449624,-9.10596372554195E-05
1.15799999999998,15.1722618656898,0.012946186531876,0.012995125158665,0.169476995297117,14.9768435587021,6.42911108341681,-9.09407166806986E-05
1.15899999999998,15.1721430240544,0.012950175466546,0.012999089721781,0.169625912905764,14.9765678459603,6.42911136186012,-9.06622733687357E-05
1.15999999999998,15.1720231200969,0.012954073279817,0.013003136909446,0.169774525560961,14.9762913843467,6.42911062446643,-9.13996670650619E-05
1.16099999999998,15.171904355445,0.012958175694901,0.013007000947337,0.169923372875433,14.9760158059273,6.42911105839971,-9.09657337873071E-05
1.16199999999998,15.1717860249402,0.012962306513613,0.013010827970499,0.170071878701593,14.9757410117545,6.42911221903827,-8.98050952269358E-05
1.16299999999998,15.171667009636,0.012966427344765,0.01301467519609,0.17022046080914,14.975465446286,6.42911241755879,-8.96065747060248E-05
1.16399999999998,15.1715474347453,0.012970314497571,0.013018792261321,0.170368166123661,14.9751901618627,6.42911287670747,-8.91474260198422E-05
1.16499999999998,15.1714263024643,0.012974427421315,0.013022697207218,0.170515322732444,14.9749138551033,6.42911186573714,-9.01583963548447E-05
1.16599999999998,15.1713052093222,0.012978298669112,0.013026841475477,0.170662612663613,14.974637456514,6.42911063244538,-9.13916881133403E-05
1.16699999999998,15.1711864299048,0.012982335171286,0.013030805335889,0.170810711616953,14.9743625777807,6.4291113648892,-9.06592442886378E-05
1.16799999999998,15.1710674730773,0.012986430374599,0.013034713101532,0.170958526352081,14.9740878032491,6.42911202017502,-9.00039584772472E-05
1.16899999999998,15.1709477422286,0.012990516889075,0.013038651084323,0.171105711927189,14.973812862328,6.42911243863452,-8.95854989702016E-05
1.16999999999998,15.1708274938814,0.01299456443995,0.013042661192843,0.171252972428662,14.9735372958199,6.42911210925113,-8.99148823663154E-05
1.17099999999998,15.1707081265122,0.012998520461031,0.013046711152245,0.171400725278156,14.9732621696208,6.42911201230761,-9.00118258853055E-05
1.17199999999998,15.1705881743149,0.013002623452198,0.013050678170547,0.17154799646969,14.9729868762224,6.42911174225561,-9.02818778802939E-05
1.17299999999998,15.1704680321405,0.013006607382767,0.013054753542461,0.171694976142829,14.9727116950725,6.42911144342385,-9.05807096476252E-05
1.17399999999998,15.170348188406,0.01301036627647,0.013059062719779,0.171841883996656,14.9724368754131,6.42911148948583,-9.05346476596236E-05
1.17499999999998,15.1702268054079,0.013014283718552,0.013063250099252,0.171987920390135,14.9721613512,6.42911054841644,-9.14757170535907E-05
1.17599999999998,15.1701035296128,0.0130181807119,0.013067458334561,0.172131211359515,14.9718866792068,6.42911020967714,-9.18144563550882E-05
1.17699999999998,15.1699843612378,0.013022067338609,0.013071689559837,0.17227826448056,14.9716123398588,6.42911071156912,-9.13125643720036E-05
1.17799999999998,15.1698643594636,0.013026019035338,0.013075850790364,0.172425226573473,14.9713372630644,6.42911008733877,-9.1936794723857E-05
1.17899999999998,15.1697445051307,0.013029927580843,0.013080051250604,0.172571938686674,14.9710625876126,6.42910970239912,-9.23217343737903E-05
1.17999999999998,15.1696249444575,0.013034288944475,0.013083858998881,0.17271837003544,14.9707884264787,6.42911001631963,-9.20078138610947E-05
1.18099999999998,15.1695054332725,0.013038090981702,0.013088177022844,0.172864565890429,14.9705145993775,6.4291106292196,-9.13949138920955E-05
1.18199999999998,15.1693859336539,0.013042660309782,0.013091783144485,0.173010792855161,14.9702406973444,6.42911113441224,-9.08897212577031E-05
1.18299999999998,15.1692659237367,0.013046382233318,0.013096210129839,0.173156817697023,14.9699665136765,6.42911109892711,-9.09252063783228E-05
1.18399999999998,15.1691440201478,0.013050532777347,0.013100224847582,0.173301857572038,14.9696914049508,6.42910981134766,-9.2212785834711E-05
1.18499999999998,15.1690239543913,0.013054657388309,0.01310424540108,0.173447611680247,14.9694174399216,6.42910986023003,-9.21639034592303E-05
1.18599999999998,15.1689036246233,0.013059011236348,0.013108045788603,0.173593349983909,14.9691432176144,6.42910954896837,-9.24751651245614E-05
1.18699999999998,15.1687841567722,0.013062950614936,0.013112290338159,0.173738992778566,14.9688699230405,6.429110117085,-9.19070484943774E-05
1.18799999999998,15.1686647436587,0.013067125870456,0.013116305598901,0.173884427822298,14.968596884367,6.42911096832353,-9.1055809964935E-05
1.18899999999998,15.1685446746221,0.013070890611654,0.013120735598411,0.174029837810538,14.9683232106015,6.42911081511753,-9.12090159603807E-05
1.18999999999998,15.1684240081479,0.013074951558558,0.013124885924414,0.174175206187264,14.9680489644776,6.42911001074875,-9.20133847390758E-05
1.19099999999998,15.1683026352551,0.013079171460188,0.013128877059276,0.174320264496837,14.9677743222388,6.42910845959269,-9.35645408004504E-05
1.19199999999998,15.1681820309381,0.013083157669387,0.013133103919021,0.174465284270856,14.9675004850789,6.42910802975534,-9.39943781572694E-05
1.19299999999998,15.1680621041883,0.013087416271155,0.013137045564127,0.174610039116183,14.9672276032368,6.42910862534558,-9.33987879081499E-05
1.19399999999998,15.1679416275482,0.013091628481062,0.013141058245605,0.174754672653126,14.9669542681684,6.42910844309502,-9.35810384721236E-05
1.19499999999998,15.1678209149961,0.013095932281288,0.013145002813924,0.174899081906724,14.9666808979941,6.42910825144669,-9.37726867986655E-05
1.19599999999998,15.16770110314,0.013099790962541,0.013149366652488,0.175043757130166,14.9664081883948,6.42910885339375,-9.31707397455739E-05
1.19699999999998,15.1675807218441,0.013104099026781,0.013153331833696,0.175188347439886,14.9661349435438,6.42910856380368,-9.34603298174963E-05
1.19799999999998,15.1674605005573,0.013108059688201,0.013157651566825,0.175332756801171,14.9658620325011,6.42910870677675,-9.33173567387868E-05
1.19899999999998,15.1673401681719,0.013112274354752,0.013161743273715,0.175476990480109,14.9655891600634,6.42910862951486,-9.3394618635223E-05
1.19999999999998,15.1672199111836,0.013116419949121,0.013165885886838,0.175620981175983,14.9653166241717,6.42910892793323,-9.30962002660962E-05
1.20099999999998,15.1670982077385,0.013120603817482,0.013170008987562,0.175764588609727,14.9650430063237,6.4291078669777,-9.41571557975252E-05
1.20199999999998,15.1669756463317,0.013124648670359,0.01317425933106,0.175907416897395,14.9647693214329,6.4291066031784,-9.54209550965146E-05
1.20299999999998,15.1668546364122,0.013128840126404,0.013178381455503,0.17605111481946,14.9644963000109,6.42910616493741,-9.58591960840138E-05
1.20399999999998,15.1667343298447,0.01313291683113,0.01318260535378,0.17619488865508,14.9642239190047,6.42910617880298,-9.58453305175411E-05
1.20499999999998,15.1666133127977,0.013136889395117,0.013186944224861,0.176338221511968,14.9639512576657,6.4291056255397,-9.6398593789182E-05
1.20599999999998,15.1664925625121,0.013141432854756,0.013190738231237,0.176481389627658,14.9636790017985,6.42910565507056,-9.63690629358638E-05
1.20699999999998,15.1663693838208,0.013145506898868,0.013195012601645,0.176624355721368,14.963404508599,6.42910266264981,-9.93614836817258E-05
1.20799999999998,15.1662482898585,0.013149790394163,0.013199051995258,0.176766669668851,14.9631327778003,6.42910322499522,-9.87991382714881E-05
1.20899999999998,15.1661268192374,0.013154080861447,0.013203081781228,0.176909437512087,14.9628602190826,6.42910251131292,-9.95128205723006E-05
1.20999999999998,15.1660052163103,0.013158199361966,0.013207308142821,0.177051722835998,14.9625879859696,6.42910222154467,-9.98025888216958E-05
1.21099999999998,15.1658827626466,0.013162354335743,0.013211498111686,0.17719350971998,14.9623154004792,6.42910140672313,-0.000100617410367
1.21199999999998,15.1657622272489,0.013166456624929,0.013215736699972,0.177336231699849,14.9620438022241,6.4291016985516,-0.000100325581896
1.21299999999998,15.165640680394,0.013170434572344,0.013220140791832,0.177478593931842,14.961771511098,6.42910105020783,-0.000100973925664
1.21399999999998,15.1655194976308,0.013174453798706,0.013224506227259,0.17762073972286,14.961499797882,6.42910093345512,-0.00010109067837
1.21499999999998,15.1653983566558,0.013178527055226,0.013228804835738,0.177762810260852,14.961228214504,6.42910104734655,-0.000100976786945
1.21599999999998,15.1652774643767,0.013182750600471,0.013232957689391,0.177904802027138,14.9609569540597,6.42910143786341,-0.00010058627008
1.21699999999998,15.1651562900464,0.013187088932493,0.013237002838547,0.178046218973874,14.9606859793015,6.42910186553698,-0.000100158596514
1.21799999999998,15.1650352666401,0.013191333628306,0.013241138766026,0.178187937979057,14.9604148562667,6.42910214369247,-9.98804410219378E-05
1.21899999999998,15.1649137902397,0.013195759500151,0.013245130139398,0.178329755510548,14.9601431450896,6.42910164071819,-0.000100383415303
1.21999999999998,15.1647926220451,0.013199881636723,0.013249387512236,0.178471364628976,14.9598719882672,6.42910160678622,-0.000100417347269
1.22099999999998,15.1646708366685,0.01320394622004,0.013253764904719,0.178612576379108,14.9596005491646,6.42910107902011,-0.000100945113378
1.22199999999998,15.1645494436343,0.013207857851143,0.013258301082825,0.178753833682237,14.9593294510181,6.42910099202874,-0.000101032104758
1.22299999999998,15.1644273067602,0.013211927444883,0.01326265246918,0.178894951290076,14.959057775556,6.42910000332739,-0.0001020208061
1.22399999999998,15.1643054855965,0.013216100963021,0.013266919012207,0.179035507071164,14.9587869585501,6.42909996014148,-0.000102063992009
1.22499999999998,15.1641837876153,0.013220046622251,0.013271424565905,0.179175746677106,14.9585165697501,6.42910053892987,-0.000101485203619
1.22599999999998,15.1640618277686,0.013224263162481,0.013275671662976,0.179316311543359,14.9582455813998,6.42910010071921,-0.000101923414282
1.22699999999998,15.1639396207572,0.0132284751827,0.013279932476546,0.179457218433971,14.9579739946639,6.42909879265224,-0.000103231481255
1.22799999999998,15.1638179988198,0.013232640576558,0.013284261365149,0.179598024557468,14.9577030723206,6.42909818393357,-0.000103840199928
1.22899999999998,15.1636968877465,0.013237056163913,0.013288386351806,0.179738640781589,14.9574328044492,6.4290984150189,-0.000103609114594
1.22999999999998,15.1635758919269,0.013241426299966,0.013292479745422,0.179879433715957,14.9571625521656,6.42909839328134,-0.000103630852155
1.23099999999998,15.1634545314695,0.013245917684997,0.013296469000449,0.180019946776674,14.9568921980074,6.42909839698195,-0.000103627151546
1.23199999999998,15.1633322459581,0.013250401220979,0.013300477327596,0.180159760938762,14.9566216064707,6.42909793447682,-0.000104089656669
1.23299999999998,15.1632089852598,0.013254530439938,0.013304799921228,0.180299367987804,14.9563502869108,6.42909651904643,-0.000105505087064
1.23399999999998,15.1630876634937,0.013258936196979,0.013308862558427,0.180439334288566,14.9560805304497,6.4290970051989,-0.00010501893459
1.23499999999997,15.1629659356291,0.013263166240109,0.013313106879441,0.180578873620458,14.9558107888891,6.42909721386551,-0.000104810267983
1.23599999999997,15.1628442303655,0.01326741477259,0.013317349123531,0.180718496118275,14.9555409703511,6.42909727166002,-0.000104752473474
1.23699999999997,15.1627216156171,0.01327180877441,0.013321475726516,0.180858154482041,14.9552701766341,6.42909609670091,-0.000105927432585
1.23799999999997,15.1625992513127,0.013275892482651,0.013325912456217,0.180997418478626,14.9550000278952,6.4290952667779,-0.000106757355589
1.23899999999997,15.1624761992775,0.013280148262519,0.013330158587561,0.18113663099631,14.9547292614311,6.42909362484933,-0.000108399284167
1.23999999999997,15.1623567165197,0.013284385046552,0.01333442387913,0.181275943021195,14.9544619645728,6.4290962621674,-0.000105761966098
1.24099999999997,15.1622352373896,0.013288716650936,0.013338625147973,0.181415177972817,14.9541927176179,6.42909650198931,-0.000105522144181
1.24199999999997,15.1621133153328,0.013292947777603,0.013342927189467,0.181554084486241,14.9539233558795,6.42909662989235,-0.000105394241148
1.24299999999997,15.1619918095814,0.013297415371229,0.013346978033211,0.181693122102004,14.953654294075,6.42909696395213,-0.000105060181364
1.24399999999997,15.1618699458765,0.013301753288273,0.01335117805751,0.181831782974726,14.953385231556,6.42909699883477,-0.000105025298721
1.24499999999997,15.1617481402323,0.013305975930318,0.013355484397074,0.18197051982964,14.9531161600752,6.42909701452948,-0.000105009604012
1.24599999999997,15.1616262652323,0.013309985919292,0.013360033938045,0.18210897874319,14.9528472666318,6.42909735898735,-0.000104665146142
1.24699999999997,15.1615045781596,0.013314360936713,0.013364237442212,0.182247241568162,14.9525787382125,6.42909797628483,-0.000104047848659
1.24799999999997,15.1613828828925,0.013318422940155,0.013368758406669,0.182385821128853,14.9523098804168,6.42909795981514,-0.000104064318353
1.24899999999997,15.1612601134936,0.013322660755527,0.013373110828764,0.182523998640479,14.9520403432688,6.42909702645442,-0.000104997679073
1.24999999999997,15.161137490152,0.013326785760173,0.013377584775252,0.182661920369396,14.9517711992472,6.42909636546003,-0.000105658673466
1.25099999999997,15.1610129324924,0.013330937700831,0.013382004230846,0.182798562176122,14.9515014283846,6.42909494238183,-0.000107081751659
1.25199999999997,15.1608906165672,0.013335423648312,0.013386132359437,0.182936083004392,14.9512329775551,6.42909507859581,-0.000106945537682
1.25299999999997,15.1607686029721,0.013339470180177,0.013390686927532,0.183073490774452,14.95096495509,6.42909563493332,-0.000106389200169
1.25399999999997,15.1606464117283,0.013344062302339,0.013394699020335,0.183210929339838,14.9506967210658,6.42909576333442,-0.000106260799069
1.25499999999997,15.1605232259142,0.013348151182226,0.013399207513467,0.183347677813828,14.9504281894047,6.42909536454097,-0.000106659592519
1.25599999999997,15.1603998021549,0.013352401152755,0.013403562046321,0.183484000343893,14.950159838612,6.42909503138491,-0.000106992748582
1.25699999999997,15.1602778450932,0.013356707125683,0.013407857548829,0.183621254248623,14.9498920261701,6.4290955279638,-0.00010649616969
1.25799999999997,15.1601537282487,0.013360887392161,0.013412281106013,0.183757639013314,14.9496229207372,6.42909433283206,-0.000107691301436
1.25899999999997,15.1600300678653,0.013365203037194,0.013416574805485,0.183893824826568,14.9493544651961,6.4290936746086,-0.000108349524894
1.25999999999997,15.1599090469055,0.013369386013013,0.013421021511063,0.184030723633248,14.9490879157481,6.42909517093453,-0.00010685319896
1.26099999999997,15.1597869128942,0.013373652815183,0.013425379983455,0.184167651432999,14.9488202286626,6.42909529974075,-0.000106724392739
1.26199999999997,15.1596637632985,0.013377830098186,0.013429857009538,0.184303498825896,14.9485525773648,6.42909543752165,-0.000106586611844
1.26299999999997,15.1595412075194,0.013382284842603,0.013434041121632,0.184440005265138,14.94828487629,6.42909541968545,-0.000106604448043
1.26399999999997,15.1594184176113,0.013386679198651,0.013438265339395,0.184576290793645,14.9480171822796,6.42909521262089,-0.000106811512608
1.26499999999997,15.1592959132988,0.013391283273938,0.013442279209361,0.184712498914644,14.9477498519009,6.42909531455829,-0.0001067095752
1.26599999999997,15.1591737553668,0.013395592119317,0.013446597741447,0.184848684350417,14.9474828811556,6.42909582998654,-0.000106194146957
1.26699999999997,15.1590515028095,0.013399949360628,0.013450876093649,0.184984683918181,14.9472159934371,6.42909640627189,-0.000105617861605
1.26799999999997,15.1589276168204,0.013404348407071,0.013455165205729,0.185120328222431,14.9469477749851,6.42909530419076,-0.000106719942733
1.26899999999997,15.1588055204597,0.013408440778868,0.013459699589615,0.185256494727335,14.9466808853639,6.42909557287024,-0.00010645126325
1.26999999999997,15.1586827133357,0.013412792626161,0.013464019876615,0.185392059140335,14.9464138416926,6.42909557029647,-0.000106453837019
1.27099999999997,15.1585594056973,0.013416932376078,0.013468578309161,0.185527404146387,14.9461464908656,6.42909524271037,-0.000106781423127
1.27199999999997,15.1584357943866,0.013421025656503,0.013473146269353,0.185663200853893,14.9458784216068,6.42909374615046,-0.000108277983037
1.27299999999997,15.1583131830683,0.013425314355418,0.013477570984055,0.185798763486045,14.9456115342427,6.4290936465982,-0.000108377535296
1.27399999999997,15.1581899008552,0.013429633828377,0.013481961071345,0.185933765678873,14.9453445402766,6.42909324350514,-0.000108780628353
1.27499999999997,15.1580666430725,0.013433661559641,0.013486638935082,0.186068757039108,14.9450775855387,6.42909283891529,-0.000109185218199
1.27599999999997,15.1579434411683,0.013438180609735,0.013490832711495,0.186203662870584,14.9448107649765,6.42909268309731,-0.000109341036178
1.27699999999997,15.1578200484689,0.013442553529439,0.013495157280046,0.186338243965026,14.9445440936944,6.42909252216296,-0.000109501970535
1.27799999999997,15.1576971291572,0.013447097378906,0.013499327993119,0.186472842442541,14.9442778613426,6.42909271432368,-0.000109309809818
1.27899999999997,15.1575742396952,0.013451470884913,0.013503688873371,0.186607369941713,14.9440117099952,6.42909289053802,-0.000109133595475
1.27999999999997,15.1574494650186,0.013455670223597,0.013508210135561,0.186741776988888,14.9437438076706,6.42909096130292,-0.000111062830572
1.28099999999997,15.1573260821663,0.01346030003314,0.01351232225401,0.186876041076216,14.943477418803,6.42909065637277,-0.000111367760721
1.28199999999997,15.1572022093023,0.013464362333615,0.013516971939634,0.187010143677292,14.9432107313518,6.42908991866302,-0.000112105470474
1.28299999999997,15.1570792695866,0.01346892053757,0.013521151223446,0.187144575551494,14.942944622274,6.42908987482232,-0.000112149311169
1.28399999999997,15.1569567136871,0.013473150026674,0.013525668270034,0.187278617497541,14.9426792778929,6.42909076305904,-0.000111261074449
1.28499999999997,15.1568341324416,0.013477795747483,0.013529761366315,0.187412455855184,14.9424141194726,6.42909146371741,-0.000110560416084
1.28599999999997,15.1567105916478,0.013482115864791,0.013534193081503,0.187546048347281,14.9421482343542,6.42909137699868,-0.000110647134813
1.28699999999997,15.1565862279252,0.013486605115407,0.013538472826232,0.187679590587028,14.9418815593965,6.42909024205214,-0.000111782081354
1.28799999999997,15.1564629734744,0.013490586177747,0.013543234167337,0.187813311588186,14.9416158415411,6.4290900049738,-0.000112019159693
1.28899999999997,15.1563388801992,0.013495186977116,0.013547393730034,0.187946785746875,14.9413495137452,6.4290891397712,-0.000112884362291
1.28999999999997,15.1562147830144,0.013499536628522,0.013551800172167,0.188079954767603,14.9410834914461,6.42908822221754,-0.000113801915952
1.29099999999997,15.1560911673915,0.013504005378414,0.013556084484024,0.188212575326109,14.940818502203,6.42908868440443,-0.000113339729066
1.29199999999997,15.1559666272535,0.013508608698579,0.013560243673171,0.188344609598964,14.9405531652828,6.42908848702719,-0.000113537106308
1.29299999999997,15.1558433615813,0.01351271870125,0.013564906430019,0.188477697964535,14.9402880384855,6.4290885658958,-0.000113458237693
1.29399999999997,15.155718078739,0.013517101753819,0.013569314739493,0.188610212523924,14.9400214497218,6.42908672069347,-0.000115303440021
1.29499999999997,15.1555948818955,0.013521549151416,0.013573673049599,0.188742945976212,14.9397567137182,6.42908724586108,-0.000114778272415
1.29599999999997,15.1554710823722,0.013525790344628,0.013578236754188,0.18887542709565,14.9394916281777,6.42908682319647,-0.000115200937024
1.29699999999997,15.1553476128436,0.013530032112322,0.013582770538452,0.189008012652522,14.9392267975403,6.4290868520417,-0.000115172091789
1.29799999999997,15.1552225643054,0.01353457185343,0.013587060603754,0.189139933563509,14.9389609982847,6.42908561522747,-0.000116408906027
1.29899999999997,15.1550988195876,0.013538716126302,0.013591704886089,0.18927207136816,14.938696327207,6.42908562544722,-0.000116398686272
1.29999999999997,15.1549744711055,0.013543209802627,0.013596016523048,0.189404075066198,14.9384311697136,6.42908518399105,-0.000116840142439
1.30099999999997,15.1548509098115,0.013547679320889,0.01360037279427,0.189536105199831,14.9381667524965,6.42908548322596,-0.000116540907537
1.30199999999997,15.1547249627122,0.013552205251971,0.0136046634973,0.189667590651877,14.937900503311,6.42908345257825,-0.000118571555246
1.30299999999997,15.1546007047244,0.01355694572417,0.013608747355345,0.189798368908157,14.9376366427367,6.42908422042753,-0.000117803705964
1.30399999999997,15.1544766845733,0.013560999386183,0.013613499884088,0.189930014423874,14.9373721708792,6.42908387858945,-0.000118145544046
1.30499999999997,15.1543531024097,0.01356564338088,0.013617683226823,0.190061962788233,14.9371078130138,6.42908387893852,-0.000118145194969
1.30599999999997,15.1542279503705,0.013570062521177,0.013622100520362,0.190192542682447,14.9368432446465,6.42908340427487,-0.000118619858622
1.30699999999997,15.1541000831007,0.013574345657621,0.013626641750017,0.19032072866429,14.9365783670288,6.42908215273266,-0.000119871400829
1.30799999999997,15.1539756627672,0.013578820119871,0.013630982380409,0.190452008299223,14.9363138519677,6.42908152373172,-0.000120500401771
1.30899999999997,15.1538517383374,0.013583155572692,0.013635442898253,0.190583301090847,14.9360498387756,6.429081412754,-0.000120611379489
1.30999999999997,15.1537280045734,0.013587915720573,0.013639521245191,0.190714672229288,14.9357858953783,6.42908131930556,-0.000120704827931
1.31099999999997,15.1536041617568,0.013592081406435,0.013644175651176,0.190845243113006,14.9355226615861,6.42908217927234,-0.000119844861149
1.31199999999997,15.1534803251429,0.013596567936988,0.013648525674238,0.190976088016603,14.9352591435151,6.42908238568793,-0.000119638445566
1.31299999999997,15.1533568769747,0.013601013351451,0.013652904895456,0.19110714222757,14.9349958165002,6.42908285250428,-0.000119171629213
1.31399999999997,15.1532332587042,0.013605411976844,0.013657348096691,0.191237743229702,14.9347327554009,6.42908348355976,-0.000118540573737
1.31499999999997,15.1531087172382,0.013609861723256,0.013661718707757,0.191367829215323,14.9344693075919,6.42908333084902,-0.000118693284469
1.31599999999997,15.152985332166,0.013614245458636,0.013666177477446,0.191498751360659,14.9342061578692,6.42908357501694,-0.000118449116557
1.31699999999997,15.1528605963841,0.013618860752571,0.013670440867365,0.191629390334158,14.93394190443,6.42908253819473,-0.000119485938763
1.31799999999997,15.1527364512655,0.013622992628791,0.013675168947248,0.191759403497122,14.9336788861923,6.42908278389206,-0.000119240241431
1.31899999999997,15.1526111318879,0.013627744500132,0.013679293321381,0.191889536140852,14.9334145579256,6.42908144087459,-0.000120583258905
1.31999999999997,15.1524854217364,0.013631629605706,0.013684282904153,0.192019352469879,14.9331501567567,6.42907966335944,-0.000122360774057
1.32099999999997,15.1523613050324,0.013636116386582,0.013688652771269,0.192149269776276,14.9328872660983,6.42907977993228,-0.000122244201215
1.32199999999997,15.1522375989711,0.013640457057491,0.013693180645039,0.192279091389037,14.9326248698795,6.42908043910418,-0.000121585029313
1.32299999999997,15.1521137737646,0.013644583091558,0.013697936315336,0.192408904675646,14.9323623496821,6.42908078883583,-0.000121235297663
1.32399999999997,15.1519897496365,0.013648652551369,0.013702755655161,0.192538566395702,14.9320997750343,6.4290809976786,-0.000121026454891
1.32499999999996,15.1518654725202,0.013653421443951,0.01370689643835,0.192668006982447,14.9318371476554,6.42908100307956,-0.000121021053935
1.32599999999996,15.1517408628706,0.01365740151233,0.013711856025327,0.192797274526223,14.9315743308067,6.42908059028803,-0.000121433845465
1.32699999999996,15.1516168533536,0.013662127289043,0.013716038163601,0.192926967324832,14.9313117205761,6.42908056570168,-0.000121458431809
1.32799999999996,15.1514925276951,0.013666658068403,0.01372039384109,0.193056007748771,14.9310494680369,6.42908085460203,-0.000121169531458
1.32899999999996,15.1513681259491,0.013671218639399,0.013724727235306,0.193184840245971,14.9307873398284,6.42908114785846,-0.000120876275036
1.32999999999996,15.1512428756126,0.013675793322452,0.01372901817308,0.193313608722376,14.9305244553947,6.42908043491436,-0.000121589219137
1.33099999999996,15.1511180388113,0.01368023008681,0.013733441814344,0.193442302806341,14.9302620641038,6.42908005547707,-0.00012196865642
1.33199999999996,15.1509943547485,0.01368460927416,0.013737922009763,0.19357126097588,14.9300005624887,6.42908084467363,-0.00012117945986
1.33299999999996,15.150868886707,0.013689114215286,0.013742296587076,0.193699802067949,14.9297376738367,6.42907980584026,-0.000122218293234
1.33399999999996,15.150744175526,0.013693664332575,0.013746636077423,0.193828129773691,14.9294757453423,6.42907969993081,-0.000122324202687
1.33499999999996,15.1506192635898,0.013698093744643,0.013751126397095,0.193956594664475,14.9292134487836,6.42907941469125,-0.000122609442244
1.33599999999996,15.1504943164166,0.013702728700062,0.013755394808369,0.194084663090795,14.9289515298174,6.42907919971756,-0.000122824415937
1.33699999999996,15.1503691469637,0.013707011083416,0.013759994824682,0.194212571683769,14.9286895693718,6.42907876228973,-0.000123261843759
1.33799999999996,15.1502470653015,0.013711695361521,0.013764189992557,0.194340550248104,14.9284306296993,6.42908178770863,-0.000120236424862
1.33899999999996,15.1501227912364,0.013716254685496,0.013768548245121,0.194468477871946,14.9281695104339,6.42908232402941,-0.000119700104087
1.33999999999996,15.1499982323337,0.01372093329982,0.013772795636517,0.194596158033747,14.9279083453636,6.42908266034411,-0.00011936378938
1.34099999999996,15.1498724177475,0.013725276948925,0.013777352048452,0.194722902767901,14.9276468859822,6.42908243498966,-0.000119589143835
1.34199999999996,15.1497468706806,0.013729544372961,0.013782008303678,0.19484997789837,14.9273853401056,6.4290816857353,-0.00012033839819
1.34299999999996,15.149621687636,0.013733674636119,0.013786780310415,0.194977246915674,14.9271239857738,6.42908144702799,-0.000120577105506
1.34399999999996,15.1494972600944,0.013738216949703,0.013791161096451,0.195104456898143,14.9268634251501,6.42908218404663,-0.000119840086861
1.34499999999996,15.1493718054972,0.01374241545487,0.013795906106104,0.195231187423011,14.9266022965132,6.42908196814077,-0.000120055992723
1.34599999999996,15.1492468104688,0.013747043072923,0.013800217560331,0.195358418652517,14.926341131183,6.42908176476861,-0.000120259364883
1.34699999999996,15.1491210358187,0.013751415823106,0.013804789407392,0.195485410686757,14.9260794199014,6.4290808028344,-0.000121221299093
1.34799999999996,15.148994024169,0.013755596633201,0.013809534946216,0.195611800996118,14.9258170915934,6.42907885724081,-0.00012316689268
1.34899999999996,15.1488695094081,0.013760228603952,0.013813864386179,0.195738492683232,14.9255569237348,6.42907961318022,-0.000122410953273
1.34999999999996,15.1487445295826,0.013764368071264,0.013818657144059,0.195865312153459,14.9252961922138,6.42907957620509,-0.000122447928407
1.35099999999996,15.1486199851261,0.013769128394813,0.013822861319093,0.195991843060891,14.9250361523513,6.42908015566902,-0.000121868464476
1.35199999999996,15.1484944165097,0.013773289280173,0.013827670291153,0.196118028335508,14.9247754286028,6.42907986039678,-0.000122163736713
1.35299999999996,15.1483693644778,0.013777792886119,0.013832122029735,0.196244385150954,14.924515064411,6.42908001137326,-0.000122012760229
1.35399999999996,15.1482408570558,0.013782059772653,0.013836819631057,0.19636974548742,14.9242522321647,6.42907711378607,-0.000124910347421
1.35499999999996,15.148115390469,0.013786819341987,0.013840991970251,0.196495754405219,14.9239918247515,6.4290768761492,-0.000125147984297
1.35599999999996,15.1479904190494,0.013791075500926,0.013845673556268,0.196621564819604,14.9237321051726,6.42907751736099,-0.000124506772502
1.35699999999996,15.1478676314343,0.013795986606674,0.01384968330387,0.19674743536193,14.9234745261619,6.4290805635811,-0.000121460552394
1.35799999999996,15.1477418624174,0.013800618591838,0.013853980470043,0.196872943908805,14.9232143194467,6.42908017635162,-0.000121847781871
1.35899999999996,15.1476166976042,0.01380482285653,0.01385873161104,0.196998553251514,14.9229545898852,6.4290803113612,-0.000121712772289
1.35999999999996,15.1474917941907,0.013808773692686,0.013863764231105,0.197124734990856,14.9226945212761,6.42907994393506,-0.000122080198429
1.36099999999996,15.1473663602926,0.013813224002427,0.013868257771575,0.197250090283468,14.9224347882351,6.4290800188391,-0.000122005294397
1.36199999999996,15.1472405251547,0.013817632460209,0.013872796343913,0.197375074078223,14.9221750222724,6.42907987715349,-0.000122146980002
1.36299999999996,15.1471152719842,0.013822500630206,0.013876893319355,0.197500171473232,14.9219157065615,6.42908035260007,-0.00012167153342
1.36399999999996,15.1469886274892,0.013826640617964,0.013881696856142,0.197625240554703,14.9216550494603,6.4290788467248,-0.000123177408691
1.36499999999996,15.1468619519723,0.013831292861914,0.013886004902564,0.197750205134904,14.921394449073,6.42907743304957,-0.000124591083921
1.36599999999996,15.1467364927393,0.013835741685401,0.013890508165063,0.197874869310341,14.9211353735785,6.42907780772478,-0.000124216408715
1.36699999999996,15.1466110119713,0.013840212360168,0.013895006030701,0.197999663096801,14.9208761304836,6.42907803745904,-0.000123986674454
1.36799999999996,15.1464846045936,0.013844507114142,0.013899694861613,0.1981242003195,14.9206162022983,6.42907734258285,-0.000124681550644
1.36899999999996,15.1463586029824,0.01384894640808,0.013904217700577,0.198248644585806,14.9203567942879,6.42907681033463,-0.00012521379886
1.36999999999996,15.1462318723363,0.013853399667626,0.013908768792655,0.198372809191017,14.920096894685,6.42907587930943,-0.000126144824066
1.37099999999996,15.1461063272722,0.013857645667732,0.013913520130601,0.198497041763358,14.9198381197106,6.42907619163873,-0.000125832494761
1.37199999999996,15.1459809577305,0.013862318553364,0.013917828127863,0.198621680770683,14.9195791302786,6.42907614280953,-0.000125881323958
1.37299999999996,15.1458545037027,0.013866676589866,0.013922471452676,0.198745582603569,14.9193197730566,6.42907549825846,-0.00012652587503
1.37399999999996,15.145727984196,0.013871417064787,0.013926723944286,0.198869157970583,14.9190606852164,6.42907520071866,-0.00012682341483
1.37499999999996,15.1456010802459,0.013875763433557,0.013931369290949,0.198992919008276,14.9188010285131,6.42907387452784,-0.000128149605652
1.37599999999996,15.1454750660265,0.013880262143369,0.013935858657086,0.199116553168531,14.9185423920575,6.42907379511554,-0.000128229017956
1.37699999999996,15.1453488109474,0.013884780090629,0.013940365596233,0.199239780091529,14.918283885169,6.42907375369733,-0.000128270436163
1.37799999999996,15.1452231609042,0.013889402397252,0.013944740421368,0.199363353617987,14.9180256644676,6.42907403370226,-0.000127990431231
1.37899999999996,15.1450955819371,0.013893949919683,0.013949200454728,0.199486268611,14.9177661629517,6.42907268047714,-0.000129343656356
1.37999999999996,15.1449696719406,0.013898468703363,0.013953666520713,0.199609664582762,14.9175078721337,6.42907266448128,-0.000129359652213
1.38099999999996,15.1448435044503,0.013903007470864,0.013958119584869,0.199732888113509,14.917249489281,6.42907231127869,-0.000129712854807
1.38199999999996,15.1447176015046,0.013907423414457,0.013962677301176,0.199855819308963,14.91699168148,6.42907266888204,-0.000129355251456
1.38299999999996,15.1445908635543,0.013912093842826,0.013967000532983,0.199978705270282,14.9167330639082,6.42907211604014,-0.00012990809335
1.38399999999996,15.1444643403577,0.013916555094763,0.013971530371724,0.200101267975481,14.9164749869157,6.4290720605177,-0.000129963615795
1.38499999999996,15.1443366292817,0.013920972689199,0.013976128450317,0.200223842279744,14.9162156858625,6.42907032559694,-0.000131698536555
1.38599999999996,15.1442091734883,0.013925368530341,0.013980730200574,0.200346200206172,14.9159568745512,6.42906915096498,-0.000132873168513
1.38699999999996,15.1440830958919,0.013930051731106,0.013985069942303,0.200468701004024,14.9156992732145,6.42906938462935,-0.000132639504145
1.38799999999996,15.1439571383594,0.013934199898904,0.013989918108071,0.200591111774054,14.9154419085784,6.42906980039817,-0.000132223735323
1.38899999999996,15.1438311181964,0.013939258237969,0.01399385974156,0.200713192515686,14.9151848077012,6.42907036605806,-0.000131658075431
1.38999999999996,15.1437049818117,0.013943364790192,0.01399875968546,0.200835405464005,14.914927451872,6.42907049905127,-0.000131525082227
1.39099999999996,15.143579060218,0.013947732574169,0.014003403651957,0.200957622096901,14.9146703018949,6.42907089792916,-0.000131126204336
1.39199999999996,15.1434521322106,0.013952098857594,0.014008047857735,0.201079348849816,14.9144126366455,6.42907032667352,-0.000131697459977
1.39299999999996,15.1433260366112,0.013956430691833,0.014012728460593,0.201201147807999,14.9141557296508,6.42907082210779,-0.000131202025698
1.39399999999996,15.1431991833743,0.013960816243954,0.014017365055701,0.201322870410012,14.9138981316646,6.42907034804139,-0.000131676092106
1.39499999999996,15.1430722845369,0.013965622899768,0.014021574805161,0.201444695995852,14.9136403908361,6.42906982670094,-0.000132197432556
1.39599999999996,15.1429452426285,0.013969895886016,0.014026312293175,0.201566411349812,14.9133826230995,6.42906903962106,-0.000132984512435
1.39699999999996,15.1428168659557,0.013974597168952,0.014030665547159,0.201687731054223,14.9131238721854,6.42906702001707,-0.000135004116422
1.39799999999996,15.1426895574067,0.013978918218125,0.014035386775768,0.201808796494937,14.9128664559178,6.42906634179098,-0.000135682342515
1.39899999999996,15.1425630964904,0.013983215268097,0.014040103884679,0.20193002327813,14.9126097540595,6.42906650437133,-0.000135519762163
1.39999999999996,15.1424363245029,0.013987672024745,0.014044679049962,0.202050946408916,14.9123530270193,6.42906659768177,-0.000135426451719
1.40099999999996,15.1423087766087,0.013992529061737,0.014048850272771,0.20217146123066,14.9120959360435,6.42906603618057,-0.000135987952922
1.40199999999996,15.1421810412411,0.013996772262792,0.014053624386932,0.202292227637562,14.9118384169538,6.42906495909115,-0.000137065042344
1.40299999999996,15.1420545641676,0.014001517872796,0.014057910036614,0.202413024427297,14.9115821118309,6.42906530367406,-0.000136720459429
1.40399999999996,15.1419272141178,0.014006055177834,0.014062388588728,0.202533502454555,14.9113252678967,6.42906475191326,-0.000137272220234
1.40499999999996,15.1418007350777,0.014010721738156,0.014066746929132,0.202654904668219,14.9110683617422,6.42906420613351,-0.000137817999984
1.40599999999996,15.1416739597941,0.014015243277934,0.014071246627874,0.202775328005317,14.910812141883,6.42906435453767,-0.000137669595821
1.40699999999996,15.1415466939543,0.01401984299692,0.014075679129923,0.202895564969572,14.9105556068578,6.42906387652395,-0.000138147609541
1.40799999999996,15.1414196617416,0.014024195262313,0.014080363811955,0.203015800905966,14.9102993017614,6.42906366849719,-0.000138355636306
1.40899999999996,15.1412927095521,0.014028887894568,0.014084712966248,0.203135661977752,14.9100434467135,6.42906396948757,-0.000138054645924
1.40999999999996,15.1411658193984,0.014033395216157,0.014089214172092,0.203255661750553,14.9097875482595,6.42906414918244,-0.00013787495105
1.41099999999996,15.1410391478407,0.014037804379854,0.014093815155255,0.203375551865433,14.9095319764401,6.4290645169968,-0.000137507136691
1.41199999999996,15.1409112470128,0.014042578884957,0.014098081039092,0.203495216186706,14.9092753709021,6.42906369701473,-0.000138327118759
1.41299999999996,15.1407844189621,0.014046697220701,0.014102999403544,0.203614971499681,14.9090197508381,6.42906372636918,-0.000138297764312
1.41399999999996,15.1406566539064,0.014051172316261,0.014107562682429,0.203734504364325,14.9087634145434,6.42906307772862,-0.000138946404873
1.41499999999996,15.1405299598758,0.014055703835214,0.01411207618768,0.203854064611954,14.9085081152409,6.42906339523184,-0.00013862890165
1.41599999999995,15.1404028394519,0.014060050133854,0.014116758158829,0.203973390417362,14.9082526407419,6.42906349436628,-0.000138529767209
1.41699999999995,15.1402744375053,0.014064790809219,0.014121073055303,0.204092579901237,14.9079959937396,6.42906222535435,-0.000139798779142
1.41799999999995,15.14014702018,0.014068895375604,0.014125995406912,0.204211666499566,14.9077404628979,6.42906203007574,-0.00013999405775
1.41899999999995,15.1400200238564,0.014073520492238,0.01413040360174,0.204331047790778,14.9074850519717,6.42906192065356,-0.000140103479935
1.41999999999995,15.139892860005,0.014077808317043,0.01413516640411,0.204449883929338,14.9072300013545,6.42906219895596,-0.00013982517753
1.42099999999995,15.1397659458298,0.014082384213032,0.01413963961216,0.204568857602253,14.9069750644024,6.42906255705438,-0.000139467079114
1.42199999999995,15.1396378801342,0.014086774816929,0.014144328200413,0.204687492853153,14.9067192842637,6.42906189169193,-0.000140132441558
1.42299999999995,15.1395107373509,0.014091400870923,0.01414878871788,0.204806206188945,14.9064643415731,6.42906195853858,-0.000140065594908
1.42399999999995,15.1393840255224,0.014095832175182,0.01415348557422,0.204924973600397,14.9062097341726,6.42906246007633,-0.000139564057158
1.42499999999995,15.1392567071447,0.01410013254078,0.014158249815215,0.205043460277418,14.9059548645113,6.42906239414078,-0.00013962999271
1.42599999999995,15.1391292172825,0.01410456151596,0.01416286802699,0.20516169309072,14.9057000946488,6.42906256410096,-0.000139460032531
1.42699999999995,15.1390015518492,0.014109620954537,0.014166884588319,0.205279966823419,14.9054450794829,6.42906206368494,-0.000139960448549
1.42799999999995,15.1388732337406,0.014114006167286,0.014171515478585,0.205397922151812,14.9051897899429,6.42906146823822,-0.000140555895277
1.42899999999995,15.1387451560205,0.014118622645614,0.014175911459984,0.205515792502719,14.9049348294122,6.42906093482224,-0.000141089311252
1.42999999999995,15.138616234734,0.014123059963027,0.014180505442493,0.205633308366426,14.904679360962,6.42905989201041,-0.000142132123081
1.43099999999995,15.1384878337209,0.014127986173612,0.01418460304022,0.205751074968838,14.9044241695383,6.42905913879345,-0.000142885340045
1.43199999999995,15.1383601961924,0.014131972188494,0.014189658765865,0.205868734230057,14.904169831008,6.42905922369988,-0.000142800433615
1.43299999999995,15.1382324292996,0.014137086295604,0.014193585276502,0.205986316082442,14.9039154416451,6.42905915451206,-0.000142869621437
1.43399999999995,15.1381038525015,0.014141331899292,0.014198385281298,0.206103291287171,14.9036608440337,6.42905840575687,-0.000143618376623
1.43499999999995,15.1379790101991,0.014145703386974,0.014203037110272,0.206220958244275,14.9034093114576,6.42906141193281,-0.000140612200686
1.43599999999995,15.1378513290528,0.014150250449964,0.014207546698454,0.206337966034788,14.9031555658696,6.42906171883583,-0.000140305297658
1.43699999999995,15.1377214886582,0.014154638256872,0.014212226708664,0.206453273756257,14.9029013499364,6.42906133663066,-0.000140687502834
1.43799999999995,15.1375944397321,0.014159036211304,0.014216888929813,0.206570357775983,14.902648156815,6.42906225637272,-0.000139767760772
1.43899999999995,15.1374667453704,0.014163764222653,0.014221202813946,0.206687359541996,14.9023944187918,6.42906249014889,-0.000139533984606
1.43999999999995,15.1373381491378,0.014168253499687,0.014225753867545,0.206803572292828,14.9021405694777,6.42906237008171,-0.000139654051782
1.44099999999995,15.1372102911197,0.014172622126211,0.014230419441361,0.206920566453686,14.9018866830985,6.42906211949045,-0.000139904643046
1.44199999999995,15.1370825727594,0.014177475148708,0.014234628239069,0.207037150128704,14.9016333192429,6.42906264811492,-0.000139376018574
1.44299999999995,15.1369540115679,0.014182057032868,0.014239090764654,0.207153707553994,14.9013791562164,6.42906191607228,-0.000140108061213
1.44399999999995,15.1368242449316,0.014186585218271,0.014243629442342,0.207269851610795,14.9011241786602,6.42906047677543,-0.000141547358067
1.44499999999995,15.1366966821812,0.014191273131197,0.014248017478724,0.207386307871991,14.9008710836993,6.42906116199988,-0.000140862133615
1.44599999999995,15.1365682926986,0.014195490498977,0.014252871411288,0.20750227235976,14.9006176584286,6.42906103597848,-0.000140988155011
1.44699999999995,15.136439991156,0.014199982098586,0.01425746268403,0.207618637514761,14.9003639088586,6.42906038022172,-0.000141643911774
1.44799999999995,15.1363103799674,0.014204548309861,0.014261986040489,0.20773461605342,14.9001092295636,6.42905883708186,-0.00014318705163
1.44899999999995,15.1361829522763,0.014208857735014,0.01426673800137,0.20785103409561,14.8998563224443,6.42905911860665,-0.000142905526842
1.44999999999995,15.1360537107779,0.014213563831656,0.014271097286986,0.207966665082974,14.8996023845763,6.42905827808629,-0.000143746047201
1.45099999999995,15.1359257231853,0.014218258556367,0.014275478650949,0.208082426058021,14.8993495599199,6.42905852134986,-0.000143502783636
1.45199999999995,15.1357982688055,0.014222639140395,0.014280131046828,0.208198745989008,14.8990967526293,6.4290586593265,-0.000143364806991
1.45299999999995,15.1356694505235,0.014227296569862,0.014284522596096,0.208314070481145,14.8988435608764,6.42905818603967,-0.000143838093824
1.45399999999995,15.1355435270084,0.014231598434931,0.01428925339201,0.208429416939893,14.8985932582416,6.42906105891558,-0.000140965217917
1.45499999999995,15.1354156428327,0.014236291019964,0.014293585658536,0.208545077514873,14.8983406886393,6.42906121933688,-0.000140804796618
1.45599999999995,15.1352864085199,0.014240713215678,0.01429823559141,0.208659394222711,14.8980880654901,6.42906118624835,-0.000140837885141
1.45699999999995,15.1351546402946,0.014245294625672,0.014302734872967,0.208771167794047,14.897835443002,6.42906101339499,-0.000141010738502
1.45799999999995,15.1350258484631,0.014249410958536,0.014307684652051,0.20888601034485,14.8975827425077,6.42906082543642,-0.000141198697072
1.45899999999995,15.1348975177962,0.01425409531211,0.014312017911645,0.209001154730096,14.8973302498423,6.42906074120017,-0.000141282933325
1.45999999999995,15.1347681780279,0.014258379197223,0.014316792233993,0.209115978227728,14.897077028369,6.42905996494174,-0.000142059191758
1.46099999999995,15.1346388163053,0.01426296973894,0.014321241919691,0.209229832818778,14.8968247718279,6.42906003078232,-0.000141993351176
1.46199999999995,15.1345105802581,0.014267491195206,0.014325788370084,0.209344667657174,14.8965726330356,6.42906020314211,-0.000141820991379
1.46299999999995,15.1343817183447,0.014271907297945,0.014330426269417,0.209459362531716,14.8963200222456,6.42905958621162,-0.000142437921872
1.46399999999995,15.1342529680683,0.014276444337058,0.014334901063448,0.20957383957084,14.896067783097,6.4290593813858,-0.000142642747689
1.46499999999995,15.1341231464231,0.014281009358496,0.014339420027932,0.209688350668799,14.8958143663679,6.42905764090674,-0.000144383226753
1.46599999999995,15.1339943110522,0.014285190759411,0.0143442853825,0.209802504303228,14.8955623306071,6.42905766351119,-0.000144360622306
1.46699999999995,15.133865636876,0.014289595300804,0.014348925593288,0.209916760128328,14.8953103558536,6.42905754438864,-0.000144479744848
1.46799999999995,15.1337370852928,0.014294043614595,0.014353532060102,0.210030854312687,14.8950586553054,6.42905769171816,-0.000144332415335
1.46899999999995,15.1336086980533,0.014298488564469,0.014358168727645,0.210145245019612,14.8948067957415,6.42905755645828,-0.000144467675213
1.46999999999995,15.1334791363323,0.014302842376576,0.014362897112197,0.21025911570121,14.8945542811423,6.42905666535694,-0.000145358776554
1.47099999999995,15.1333498218122,0.01430734659089,0.014367459972969,0.210373021213579,14.8943019940347,6.42905572542259,-0.0001462987109
1.47199999999995,15.1332209018581,0.014311700109408,0.01437216039172,0.210486628391726,14.8940504129653,6.42905562169125,-0.000146402442244
1.47299999999995,15.1330927666019,0.014316410251256,0.014376526068526,0.210600685653584,14.8937991446285,6.42905588662535,-0.000146137508142
1.47399999999995,15.1329637593598,0.014320833115106,0.014381172943252,0.210714033525482,14.893547719776,6.42905574730318,-0.000146276830317
1.47499999999995,15.1328349454591,0.014325601933075,0.014385470097644,0.210827444091326,14.893296429337,6.42905586874103,-0.000146155392463
1.47599999999995,15.1327048310834,0.014330235712536,0.014389900467949,0.210940575529652,14.8930441193732,6.42905482333359,-0.000147200799906
1.47699999999995,15.1325762101868,0.014335065797725,0.014394140920802,0.211053758714516,14.8927932447538,6.42905510767763,-0.000146916455868
1.47799999999995,15.1324473289099,0.014339385343658,0.014398859356814,0.211166855768547,14.8925422284408,6.42905520701623,-0.000146817117263
1.47899999999995,15.1323175936503,0.014343994899761,0.014403308302495,0.211279727809623,14.8922905626384,6.42905456179544,-0.000147462338051
1.47999999999995,15.1321889710226,0.014348501371391,0.014407868181268,0.211392566155911,14.8920400353141,6.42905520605599,-0.000146818077504
1.48099999999995,15.1320593778274,0.014352870647355,0.014412569047575,0.211505098089833,14.8917888400426,6.42905470827698,-0.000147315856515
1.48199999999995,15.1319302390945,0.014357341284095,0.014417160237948,0.211617811164205,14.8915379264082,6.42905465107254,-0.000147373060956
1.48299999999995,15.1317999607371,0.014361965465145,0.014421594447584,0.211730404078264,14.8912859967461,6.42905339944761,-0.000148624685881
1.48399999999995,15.1316711048387,0.014366706928952,0.01442589920103,0.211843086865917,14.8910354118428,6.42905352080964,-0.00014850332385
1.48499999999995,15.13154231759,0.014371126044248,0.014430531092198,0.211955735299426,14.8907849251541,6.42905369866139,-0.000148325472105
1.48599999999995,15.1314130974359,0.014375840616383,0.014434879359716,0.212067969425361,14.8905344080345,6.42905366490276,-0.000148359230738
1.48699999999995,15.1312838144548,0.014379914967414,0.014439832180866,0.212180250949399,14.8902838163571,6.4290535145631,-0.000148509570391
1.48799999999995,15.1311548256082,0.01438458137216,0.014444204933967,0.212292324124211,14.8900337151779,6.42905400045517,-0.000148023678318
1.48899999999995,15.131025891627,0.014389180307722,0.014448648091471,0.212404402336336,14.8897836608914,6.42905430032643,-0.000147723807062
1.48999999999995,15.1308966926515,0.01439347164328,0.014453410709877,0.212516408649803,14.8895334016485,6.4290543168352,-0.000147707298292
1.49099999999995,15.1307665882366,0.014398047797984,0.014457895219303,0.212628302625433,14.8892823425939,6.42905315163865,-0.000148872494839
1.49199999999995,15.1306364800202,0.014402391735294,0.014462608504129,0.212740078948281,14.8890314008325,6.42905232413201,-0.000149700001487
1.49299999999995,15.1305041649258,0.014406860297048,0.014467231545688,0.212851674259839,14.8887783988232,6.42904900481037,-0.000153019323125
1.49399999999995,15.1303754313357,0.01441124714832,0.014471933367003,0.212963632786305,14.888528618034,6.42904950150155,-0.000152522631943
1.49499999999995,15.130246070195,0.014415857554135,0.014476414100648,0.21307511028974,14.8882786882505,6.42904961913509,-0.000152404998404
1.49599999999995,15.1301166462854,0.014420206608342,0.014481135709688,0.21318646042837,14.888028843539,6.42904986392438,-0.00015216020911
1.49699999999995,15.1299868135085,0.014425013548794,0.014485390273651,0.213297600507337,14.8877788091787,6.42904932235,-0.000152701783493
1.49799999999995,15.1298569667057,0.014429357382642,0.014490088307952,0.213408931745129,14.88752858927,6.42904887236598,-0.00015315176751
1.49899999999995,15.1297275033185,0.014433952589872,0.014494557100309,0.213519957609749,14.8872790360186,6.42904905827333,-0.000152965860167
1.49999999999995,15.1295985720122,0.0144384333978,0.014499112217246,0.21363166090357,14.8870293654936,6.42904903114096,-0.000152992992535
1.50099999999995,15.1294689936396,0.014443006928087,0.014503575855489,0.213742419226078,14.8867799916299,6.42904932558153,-0.00015269855196
1.50199999999995,15.129338355483,0.014447429703173,0.014508196181131,0.213852998627746,14.8865297309709,6.42904860048611,-0.000153423647379
1.50299999999995,15.1292079351783,0.014452023716079,0.014512654794575,0.213963005282095,14.8862802513856,6.42904855388542,-0.000153470248074
1.50399999999995,15.1290781495218,0.01445638077495,0.014517335074328,0.214073649814661,14.8860307838579,6.4290484934158,-0.000153530717697
1.50499999999995,15.1289471129568,0.014461132121724,0.01452165074825,0.214183933988225,14.8857803960987,6.42904731688001,-0.000154707253485
1.50599999999995,15.1288170801796,0.014465474236557,0.014526365294164,0.214294414232734,14.8855308264161,6.4290470003484,-0.000155023785096
1.50699999999994,15.1286871393046,0.014470198882681,0.014530702225693,0.214404617506887,14.8852816206893,6.42904705593186,-0.000154968201631
1.50799999999994,15.1285577446455,0.014474624684796,0.014535307162616,0.214514833952532,14.8850329788455,6.42904758575601,-0.000154438377479
1.50899999999994,15.1284282775784,0.014479413230275,0.014539557483211,0.21462486576351,14.8847844411014,6.42904821747895,-0.000153806654539
1.50999999999994,15.1282979855625,0.014483908485951,0.014544113927369,0.214734949511743,14.8845350136374,6.42904763931113,-0.000154384822367
1.51099999999994,15.1281678169777,0.014488413556171,0.014548652440341,0.214844885917962,14.8842858650632,6.42904736182217,-0.00015466231132
1.51199999999994,15.1280380683222,0.014492855168233,0.014553243775109,0.214954794298825,14.88403717508,6.4290477097456,-0.000154314387891
1.51299999999994,15.1279079474641,0.014497248600475,0.014557874484349,0.215064561669959,14.8837882627094,6.42904767426856,-0.000154349864935
1.51399999999994,15.1277766871043,0.014501753651116,0.014562411876887,0.215174159132983,14.8835383624433,6.42904625755935,-0.000155766574147
1.51499999999994,15.1276462945635,0.014506316510604,0.014566905572138,0.215283710488459,14.8832893619923,6.42904607047258,-0.000155953660915
1.51599999999994,15.1275162877255,0.014510523567802,0.014571740290075,0.215393240417946,14.8830407834497,6.42904610366676,-0.000155920466734
1.51699999999994,15.1273860822622,0.014515097812048,0.014576219081158,0.215502588020574,14.8827921773484,6.42904607037605,-0.000155953757447
1.51799999999994,15.1272547273473,0.014519532939062,0.014580865656463,0.215611620174136,14.8825427085777,6.42904480546492,-0.00015721866857
1.51899999999994,15.1271249578434,0.014524099819372,0.014585380957346,0.215720886114589,14.8822945909521,6.42904525379984,-0.000156770333652
1.51999999999994,15.1269943213523,0.01452859899963,0.014589961343276,0.215829813718152,14.8820459472912,6.42904484611423,-0.000157178019264
1.52099999999994,15.1268647367918,0.014532990865744,0.014594691116984,0.215938828313143,14.8817982264959,6.42904558489197,-0.000156439241521
1.52199999999994,15.1267340126445,0.014537571805977,0.014599177544446,0.216047621695747,14.8815496415983,6.42904509556769,-0.000156928565803
1.52299999999994,15.1266035053555,0.014541983711526,0.014603809990138,0.216156476955954,14.8813012346979,6.42904480442854,-0.000157219704954
1.52399999999994,15.1264734463322,0.014546806469307,0.014608021484578,0.216265368704013,14.8810532496743,6.42904503923385,-0.000156984899647
1.52499999999994,15.1263424608967,0.014551353807152,0.014612498298463,0.216374028770904,14.8808045800202,6.42904454287395,-0.000157481259541
1.52599999999994,15.1262115399781,0.014556046839248,0.014616813636184,0.21648236447306,14.8805563150296,6.42904416382981,-0.000157860303681
1.52699999999994,15.1260801757267,0.014560284666028,0.014621598690243,0.216590447521422,14.880307844849,6.42904369377686,-0.000158330356633
1.52799999999994,15.1259496204445,0.014564755728317,0.014626152001664,0.216698791220916,14.8800599214936,6.42904357330763,-0.000158450825858
1.52899999999994,15.1258187946807,0.014569439224411,0.014630509980742,0.216807019357096,14.8798118261184,6.42904308405084,-0.000158940082657
1.52999999999994,15.1256885800442,0.014573851986542,0.014635133902227,0.216915183161935,14.8795644109935,6.42904357116436,-0.000158452969136
1.53099999999994,15.1255580163656,0.014578504937456,0.014639537081467,0.217023100908733,14.8793168734379,6.42904369053776,-0.000158333595732
1.53199999999994,15.1254298359979,0.014582786823499,0.014644267976559,0.21713106373461,14.8790717174633,6.42904647974265,-0.000155544390847
1.53299999999994,15.1253000952119,0.014587372376423,0.014648714643306,0.217238886296267,14.8788251218959,6.42904764797442,-0.00015437615907
1.53399999999994,15.1251697235469,0.014592055010325,0.014653064458977,0.217346693646955,14.8785779104306,6.42904806913246,-0.000153955001034
1.53499999999994,15.1250392411045,0.01459661160571,0.014657551282955,0.21745412369737,14.8783309545185,6.42904856121037,-0.000153462923122
1.53599999999994,15.124908897384,0.014601002419645,0.01466215863414,0.217561712398987,14.8780840239312,6.42904912285904,-0.000152901274455
1.53699999999994,15.1247778143461,0.014605496573134,0.01466668829556,0.217669108579648,14.8778365208977,6.42904875763768,-0.000153266495809
1.53799999999994,15.1246467185954,0.014609818839796,0.014671378794429,0.217776349257496,14.8775891717037,6.42904848638685,-0.000153537746642
1.53899999999994,15.1245158498722,0.014614225191372,0.014676035123741,0.217883530370746,14.8773420591864,6.42904854010037,-0.000153484033121
1.53999999999994,15.1243840650522,0.014618606208581,0.014680698605315,0.217990338579526,14.8770944216588,6.42904784975506,-0.000154174378432
1.54099999999994,15.1242513516095,0.014623151085987,0.01468520034508,0.218097248767764,14.8768457514106,6.42904602270305,-0.000156001430439
1.54199999999994,15.1241204919526,0.014627804144049,0.014689595965405,0.218204252137862,14.8765988397052,6.42904615252832,-0.000155871605171
1.54299999999994,15.1239877955152,0.014632166911113,0.014694283481109,0.218311106260494,14.8763502388625,6.42904419730369,-0.000157826829798
1.54399999999994,15.1238563827915,0.014636336319706,0.014699146420944,0.218417688459777,14.8761032115911,6.42904401928984,-0.000158004843656
1.54499999999994,15.1237257623865,0.014640935669409,0.014703589854092,0.218524489889969,14.875856746973,6.4290444231213,-0.000157601012188
1.54599999999994,15.1235939217008,0.014645218174236,0.014708327910808,0.218631342272962,14.8756090333428,6.42904328499978,-0.000158739133709
1.54699999999994,15.1234632298104,0.014649854071825,0.014712740664088,0.218737975658919,14.8753626594156,6.42904367757562,-0.000158346557869
1.54799999999994,15.1233319086779,0.014654392064738,0.014717248760833,0.218844322216598,14.8751159456358,6.42904367936075,-0.000158344772742
1.54899999999994,15.1232004390352,0.014658769585699,0.014721904905455,0.21895058428416,14.8748691802599,6.42904331872305,-0.000158705410438
1.54999999999994,15.1230694563291,0.014663576277812,0.014726115188936,0.219056758573746,14.8746230062886,6.4290437657689,-0.000158258364594
1.55099999999994,15.1229409914348,0.014668125113736,0.014730577858185,0.219163762784856,14.8743785256781,6.42904578525101,-0.000156238882488
1.55199999999994,15.1228087663744,0.014672547407868,0.014735174358402,0.21926975040215,14.874131294206,6.42904477249286,-0.000157251640631
1.55299999999994,15.12267805833,0.014677251484962,0.014739474805352,0.21937565976215,14.8738856722775,6.42904560661254,-0.000156417520958
1.55399999999994,15.1225460703739,0.014681689454916,0.014744070413421,0.219481284264696,14.8736390262409,6.42904505331108,-0.000156970822416
1.55499999999994,15.1224146997486,0.014686168567907,0.014748609395113,0.219586985682964,14.8733929361026,6.42904518450137,-0.000156839632125
1.55599999999994,15.1222836992945,0.01469047904499,0.014753274277067,0.219692731501951,14.8731472144704,6.42904563547675,-0.000156388656745
1.55699999999994,15.1221513475782,0.014695211217753,0.014757545753407,0.21979832249894,14.8729002681081,6.42904453568033,-0.000157488453159
1.55799999999994,15.1220199530926,0.014699741553055,0.014762012333351,0.219903724883643,14.8726544743225,6.42904472172087,-0.000157302412627
1.55899999999994,15.1218882775971,0.014704226638054,0.014766540171731,0.220009174052123,14.8724083367352,6.42904461128983,-0.00015741284366
1.55999999999994,15.1217554638501,0.014708768792403,0.014771004620965,0.220113545560513,14.8721621448762,6.4290442619356,-0.000157762197892
1.56099999999994,15.121623048951,0.014712963792696,0.014775809327729,0.220218026270202,14.8719162495603,6.4290439747129,-0.000158049420595
1.56199999999994,15.1214898991094,0.01471745396362,0.014780335623327,0.220322902849751,14.8716692066727,6.4290424919477,-0.000159532185795
1.56299999999994,15.121357886795,0.014721893832908,0.014784892706491,0.220428076980194,14.8714230232754,6.42904191649236,-0.000160107641134
1.56399999999994,15.1212254487382,0.014726059890783,0.014789693906002,0.220532868221008,14.8711768267204,6.42904126047489,-0.000160763658608
1.56499999999994,15.1210945089214,0.014730611660104,0.014794157656636,0.22063787966455,14.8709318599402,6.42904205313927,-0.000159970994226
1.56599999999994,15.120962322253,0.014734687607124,0.01479912200143,0.220742657349911,14.8706858552946,6.42904164999769,-0.000160374135803
1.56699999999994,15.1208303253324,0.01473914335021,0.014803698817711,0.220847365635336,14.8704401175292,6.42904119999753,-0.000160824135961
1.56799999999994,15.1206981717179,0.014743179561461,0.014808687860367,0.220952046789963,14.8701942575061,6.42904080335939,-0.000161220774104
1.56899999999994,15.1205665302634,0.014747799041697,0.014813097497414,0.221056760949464,14.8699488727748,6.4290408342092,-0.000161189924293
1.56999999999994,15.1204330385238,0.014752247454359,0.014817661708283,0.221161155837679,14.8697019735235,6.42903894523895,-0.000163078894543
1.57099999999994,15.1203012431468,0.014756977824275,0.014821934910851,0.221265504542868,14.8694568258688,6.42903911282832,-0.000162911305172
1.57199999999994,15.1201688490499,0.014761508659528,0.014826426724113,0.22136952421531,14.8692113894509,6.42903877273653,-0.000163251396964
1.57299999999994,15.1200376092275,0.01476599134033,0.014830940825131,0.221474220233089,14.868966456829,6.42903899666764,-0.000163027465857
1.57399999999994,15.119904356715,0.014770605657301,0.014835322335616,0.221578345614736,14.8687200831074,6.42903756445207,-0.000164459681427
1.57499999999994,15.1197727425927,0.014775163120707,0.014839733397252,0.221682318245718,14.868475527829,6.42903803166042,-0.000163992473077
1.57599999999994,15.1196409339484,0.014779645892413,0.014844236337775,0.221786251710944,14.8682308000073,6.42903828425215,-0.000163739881342
1.57699999999994,15.119508952838,0.014784299456482,0.014848583403652,0.221890127071407,14.8679859429064,6.42903835595427,-0.000163668179227
1.57799999999994,15.1193772280119,0.014788601153606,0.014853292326002,0.221994113317976,14.8677412212143,6.42903851900654,-0.000163505126957
1.57899999999994,15.1192451759563,0.014792982473195,0.014857900358907,0.222097836429104,14.8674964566951,6.42903856691975,-0.000163457213739
1.57999999999994,15.1191127212688,0.01479753726246,0.01486232927716,0.222201293351833,14.8672515613773,6.42903835202437,-0.000163672109118
1.58099999999994,15.1189798358629,0.014802077386849,0.01486678343251,0.222304867236271,14.8670061078073,6.42903752948961,-0.000164494643887
1.58199999999994,15.1188479486612,0.014806667589061,0.014871193307418,0.222408302184093,14.8667617855806,6.42903784103449,-0.000164183099
1.58299999999994,15.1187156917361,0.014811339682496,0.014875498568812,0.222511557480554,14.8665172960042,6.42903799590991,-0.000164028223582
1.58399999999994,15.1185829424995,0.014816007748858,0.014879820011642,0.222614621558739,14.8662724931803,6.42903743020107,-0.00016459393242
1.58499999999994,15.118451072139,0.014820213757237,0.014884600635976,0.222717929462577,14.8660283282832,6.42903788066518,-0.000164143468317
1.58599999999994,15.1183184693408,0.014824700458057,0.01488909155405,0.222820872430639,14.8657838048981,6.42903777809165,-0.000164246041847
1.58699999999994,15.1181859130502,0.014829386642629,0.014893380104018,0.222923763743488,14.8655393825601,6.42903758231796,-0.000164441815534
1.58799999999994,15.1180509589121,0.014833794886601,0.014897956132211,0.223026201733121,14.8652930061601,6.4290353773593,-0.000166646774194
1.58899999999994,15.1179167756086,0.014838519853256,0.014902230338206,0.223128792030742,14.8650472333864,6.42903369955395,-0.000168324579541
1.58999999999994,15.1177838520714,0.014842978973557,0.014906765003601,0.223231336533282,14.864802771561,6.42903345307122,-0.00016857106227
1.59099999999994,15.1176511636502,0.014847160277528,0.014911598844533,0.223333919575862,14.8645584849523,6.42903326809775,-0.000168756035745
1.59199999999994,15.1175189219245,0.014851656609989,0.0149161108199,0.223436433888095,14.8643147206065,6.42903367568357,-0.00016834844992
1.59299999999994,15.1173864208937,0.014855744265741,0.014921012071316,0.223539023566898,14.8640706409897,6.42903371960218,-0.000168304531314
1.59399999999994,15.1172536986235,0.014860436280028,0.014925322895685,0.223641348569136,14.8638265908786,6.42903360562973,-0.000168418503761
1.59499999999994,15.1171206505561,0.014864699842772,0.014930036905382,0.223743193732539,14.8635827200754,6.42903359771786,-0.000168426415631
1.59599999999994,15.1169872015924,0.014869588132926,0.014934152537922,0.223845262813035,14.8633381981086,6.42903263867239,-0.000169385461103
1.59699999999994,15.1168543276505,0.014874088152091,0.014938615623762,0.223947208944226,14.8630944149304,6.42903268653273,-0.000169337600764
1.59799999999994,15.1167211303286,0.014878603009858,0.01494306688503,0.224049031522676,14.862850428911,6.42903244569051,-0.00016957844298
1.59899999999993,15.1165865180529,0.014883094366151,0.014947531074993,0.224150894809542,14.8626049978022,6.42903051365771,-0.000171510475786
1.59999999999993,15.1164534850761,0.014887674847629,0.01495190320486,0.224252629478267,14.8623612775453,6.42903043137784,-0.00017159275565
1.60099999999993,15.1163214075264,0.014892213331775,0.014956328046317,0.224354669588712,14.8621181965596,6.42903109647586,-0.00017092765763
1.60199999999993,15.1161881460806,0.01489656665167,0.0149609382741,0.224456142751614,14.8618744984032,6.42903083473885,-0.000171189394647
1.60299999999993,15.1160539752791,0.014901053035587,0.014965433705095,0.224556479951751,14.8616310085866,6.42903081784982,-0.000171206283677
1.60399999999993,15.1159209002761,0.014905329780562,0.014970124862732,0.224658587965391,14.8613868576674,6.42902990677801,-0.000172117355485
1.60499999999993,15.1157875871095,0.014909772030864,0.014974632528885,0.224759162821781,14.8611440197279,6.42903054854106,-0.000171475592436
1.60599999999993,15.1156548879681,0.014914072143439,0.01497930026559,0.224860678704683,14.8609008368543,6.42903069019009,-0.000171333943407
1.60699999999993,15.1155219998563,0.014918775642283,0.014983546953016,0.224961942240736,14.8606577350203,6.42903099369673,-0.000171030436759
1.60799999999993,15.1153888721892,0.014923211059541,0.014988072139023,0.225063031081798,14.8604145579088,6.42903099477479,-0.000171029358702
1.60899999999993,15.1152553483355,0.014927516007585,0.014992712787113,0.225163989141531,14.8601711303993,6.42903073392437,-0.000171290209118
1.60999999999993,15.1151224024971,0.01493208643513,0.01499709281826,0.225264768794142,14.8599284544496,6.42903145893683,-0.000170565196663
1.61099999999993,15.114988331738,0.014936403074694,0.015001722829549,0.225365610151182,14.8596845956826,6.42903047587014,-0.00017154826335
1.61199999999993,15.1148543568018,0.01494074840216,0.015006322355916,0.225466502707113,14.8594407833367,6.42902963842868,-0.000172385704817
1.61299999999993,15.1147214897469,0.014945196603195,0.015010821535067,0.225567204555151,14.8591982670535,6.4290302183183,-0.000171805815197
1.61399999999993,15.114587590782,0.014949377921733,0.015015591493289,0.225667803211356,14.8589548181556,6.42902954055325,-0.000172483580243
1.61499999999993,15.1144545236492,0.014953629691082,0.015020307814678,0.225768274993333,14.8587123111501,6.42902993166175,-0.00017209247174
1.61599999999993,15.1143207097836,0.014957884977591,0.015025036872335,0.225868602471344,14.8584691854623,6.42902950446392,-0.000172519669578
1.61699999999993,15.1141873052915,0.01496216516686,0.015029738656378,0.225968854001039,14.8582265474673,6.42902968980642,-0.000172334327069
1.61799999999993,15.1140539514866,0.014966812815855,0.015034067374457,0.226069209040521,14.8579838622558,6.42902970651419,-0.000172317619305
1.61899999999993,15.1139204997317,0.014971657475666,0.015038255957896,0.22616946135581,14.8577411249423,6.42902970945563,-0.000172314677861
1.61999999999993,15.1137869333094,0.014976006436051,0.015042883561445,0.226269460721787,14.8574985825901,6.42902976697008,-0.000172257163409
1.62099999999993,15.1136532922335,0.0149805203411,0.015047307304958,0.226369513441941,14.8572559511455,6.42902953868253,-0.000172485450959
1.62199999999993,15.113518475081,0.014985060954219,0.015051704376122,0.226469460008327,14.8570122497423,6.42902831565545,-0.000173708478039
1.62299999999993,15.1133839337056,0.014989647835609,0.015056020276674,0.226569257523472,14.8567690080698,6.42902751691152,-0.000174507221975
1.62399999999993,15.1132500515382,0.014994147795147,0.015060452882922,0.226668941282619,14.8565265095775,6.42902744219597,-0.000174581937528
1.62499999999993,15.1131170337577,0.014998618622156,0.015064917427716,0.226768764846019,14.8562847328618,6.42902824211281,-0.000173782020681
1.62599999999993,15.1129830048421,0.015003041717915,0.015069427141319,0.226868316583833,14.856042219399,6.42902781151572,-0.000174212617773
1.62699999999993,15.112849365766,0.015007638046947,0.015073762369026,0.226967675553756,14.8558002897963,6.42902814300164,-0.000173881131857
1.62799999999993,15.1127140422524,0.01501199137281,0.015078347414734,0.227066236406688,14.8555574670581,6.4290273248854,-0.000174699248088
1.62899999999993,15.1125811373158,0.015016401029623,0.015082871268194,0.227164213474988,14.855317651543,6.42902971421579,-0.0001723099177
1.62999999999993,15.112445578915,0.015021161875231,0.015087019134776,0.227261657575482,14.8550757403295,6.42902996295455,-0.000172061178938
1.63099999999993,15.1123116721336,0.015025615877818,0.015091509209642,0.227360908838838,14.8548336382073,6.42902993940245,-0.000172084731045
1.63199999999993,15.1121775824487,0.015030235339157,0.015095809031893,0.227459911028412,14.8545916270492,6.42902985720052,-0.000172166932973
1.63299999999993,15.112044063986,0.015034376751225,0.015100576973637,0.227558917745868,14.8543501925153,6.42903050341249,-0.000171520721003
1.63399999999993,15.1119099121893,0.015039118469215,0.015104739508686,0.227658065122575,14.8541079890888,6.42903015178919,-0.000171872344308
1.63499999999993,15.1117758721559,0.015043441059875,0.015109319168856,0.227756961050288,14.8538661508769,6.42903014220001,-0.000171881933485
1.63599999999993,15.1116416516998,0.015047772592723,0.015113897664574,0.227855788451219,14.8536241929913,6.42903000315977,-0.000172020973724
1.63699999999993,15.1115065328268,0.015052269384446,0.01511830389822,0.22795449662698,14.8533814629172,6.42902902940098,-0.000172994732514
1.63799999999993,15.1113696800106,0.015056556440924,0.015122964536853,0.228052985617377,14.8531371734154,6.42902598066075,-0.000176043472746
1.63899999999993,15.1112353368344,0.015060838647645,0.015127629985909,0.22815147429225,14.8528953939086,6.42902588433691,-0.000176139796584
1.63999999999993,15.1111017266875,0.015064970265725,0.015132460170456,0.22824997759202,14.8526543186593,6.42902666217089,-0.000175361962605
1.64099999999993,15.1109678189045,0.015069369802134,0.015136994836583,0.228348599870551,14.8524128543953,6.42902682339676,-0.000175200736731
1.64199999999993,15.1108323480216,0.015073875558575,0.01514142785341,0.228446789539707,14.8521702550699,6.42902568511772,-0.000176339015768
1.64299999999993,15.1106967378002,0.015078299602694,0.015145929757941,0.228544876289257,14.8519276321503,6.42902419943531,-0.000177824698186
1.64399999999993,15.1105623561282,0.015082810969245,0.015150358770685,0.22864284039268,14.8516863459956,6.4290243835508,-0.000177640582697
1.64499999999993,15.1104278609345,0.015087300598852,0.01515477626032,0.228740809900295,14.851444974175,6.42902436667211,-0.000177657461385
1.64599999999993,15.1102930946941,0.015091937888956,0.015159055842058,0.228838513742525,14.8512035872206,6.42902432948134,-0.000177694652154
1.64699999999993,15.1101585428213,0.015096178436113,0.015163707153693,0.228936329138348,14.8509623280931,6.4290243130504,-0.000177711083095
1.64799999999993,15.1100263558954,0.01510065134836,0.015168127548568,0.229034207303513,14.8507233696949,6.42902665083195,-0.000175373301542
1.64899999999993,15.1098913610326,0.015104895182709,0.015172780790931,0.229131705490481,14.8504819795684,6.42902629292274,-0.000175731210756
1.64999999999993,15.1097568310152,0.01510915843205,0.015177408534932,0.229229196220821,14.8502410678274,6.42902668260912,-0.000175341524371
1.65099999999993,15.1096222858914,0.01511382304972,0.015181634934398,0.229326680566571,14.8500001473407,6.42902695178042,-0.000175072353068
1.65199999999993,15.1094869974671,0.015118113477819,0.015186236221342,0.229424015651742,14.8497586321162,6.42902628995067,-0.000175734182823
1.65299999999993,15.1093514102092,0.015122669875813,0.015190569550662,0.229521421142083,14.8495167496407,6.42902535255194,-0.000176671581555
1.65399999999993,15.1092161728526,0.015127159689689,0.015194964818598,0.229618462495671,14.8492755858487,6.429024980061,-0.000177044072495
1.65499999999993,15.1090817385388,0.015131594257026,0.015199411341247,0.229715821092283,14.8490349118482,6.42902530339976,-0.000176720733733
1.65599999999993,15.1089467461999,0.015136074165167,0.015203804793337,0.229812823840963,14.8487940434005,6.42902525804555,-0.000176766087946
1.65699999999993,15.10881235031,0.015140351126387,0.015208408039067,0.229909989695049,14.8485536014495,6.4290256470846,-0.000176377048898
1.65799999999993,15.1086772404285,0.015144900473215,0.015212741502132,0.230006930302756,14.8483126681504,6.42902546656327,-0.000176557570219
1.65899999999993,15.108541007099,0.015149171290498,0.015217329649784,0.230104086884026,14.8480704192747,6.42902379849684,-0.000178225636657
1.65999999999993,15.1084067961019,0.015153475803853,0.01522191555579,0.23020162506968,14.8478297796726,6.4290238854119,-0.00017813872159
1.66099999999993,15.1082711930589,0.015157960892211,0.015226322813959,0.230298265005419,14.8475886443473,6.4290234336516,-0.000178590481888
1.66199999999993,15.1081360963098,0.015161995886191,0.015231157205187,0.23039499254906,14.8473479506694,6.42902342420184,-0.000178599931656
1.66299999999993,15.1080009166641,0.01516669176002,0.015235369034122,0.230491587724609,14.8471072681454,6.42902326756261,-0.00017875657088
1.66399999999993,15.1078639193739,0.015170917594263,0.015240057940276,0.230588133131221,14.8468648107082,6.42902094361742,-0.000181080516074
1.66499999999993,15.1077279765591,0.015175191995079,0.015244686000861,0.230684500263742,14.8466235982994,6.42902021400992,-0.00018181012357
1.66599999999993,15.1075926818196,0.015179757965911,0.015249007981988,0.230780719104302,14.8463831967674,6.42902026023428,-0.00018176389921
1.66699999999993,15.1074569416555,0.015184262640171,0.01525337510297,0.230876978255092,14.8461423256573,6.42901963526697,-0.000182388866518
1.66799999999993,15.10732226194,0.015188728658128,0.015257800656821,0.23097309867368,14.8459026339514,6.42902043665547,-0.000181587478028
1.66899999999993,15.1071861063915,0.01519337366614,0.015262045852163,0.231068429480922,14.8456622573923,6.42902023988143,-0.000181784252059
1.66999999999993,15.1070507588657,0.015197840565939,0.015266454025569,0.231164576642529,14.8454218876316,6.42902013579024,-0.000181888343248
1.67099999999993,15.1069137770633,0.015202406234227,0.015270758701679,0.231260429639386,14.845180182488,6.42901848554392,-0.000183538589574
1.67199999999993,15.1067796674463,0.01520685398361,0.015275150139393,0.231356381702383,14.8449412816209,6.42901984543692,-0.00018217869657
1.67299999999993,15.1066443321206,0.015211122134865,0.015279740269406,0.231452142344759,14.8447013273716,6.42902009837362,-0.000181925759872
1.67399999999993,15.1065087215773,0.01521545934542,0.015284276771893,0.231547641443904,14.8444613440161,6.42902012201601,-0.000181902117483
1.67499999999993,15.10637309946,0.015219924091626,0.015288662954011,0.231643141763262,14.8442213706511,6.42902020247689,-0.000181821656598
1.67599999999993,15.1062366507808,0.0152246196922,0.015292846382476,0.231738157875427,14.8439810268307,6.42901961403849,-0.000182410095007
1.67699999999993,15.1061010134112,0.015228808678152,0.015297516754202,0.23183353350338,14.8437411544754,6.42901969922153,-0.000182324911959
1.67799999999993,15.1059648992885,0.015233521350252,0.015301671153232,0.231928990696763,14.8435007160882,6.42901940807776,-0.000182616055736
1.67899999999993,15.1058295644932,0.015237626943106,0.015306403916536,0.232024429109792,14.8432611045238,6.42901965084167,-0.00018237329182
1.67999999999993,15.1056943095402,0.015242172465646,0.015310694939076,0.232119702583354,14.8430217395521,6.42902022215014,-0.000181801983355
1.68099999999993,15.1055588923609,0.015246441815533,0.015315283479958,0.232214901109578,14.8427822659558,6.42902065047097,-0.000181373662518
1.68199999999993,15.1054233190177,0.015250816383161,0.015319730676191,0.232309930040019,14.8425428419184,6.42902109675822,-0.000180927375275
1.68299999999993,15.1052872276668,0.015255187156819,0.015324195979653,0.23240494871509,14.8423028958153,6.42902076067058,-0.000181263462914
1.68399999999993,15.1051490709281,0.015260013651201,0.015328245113123,0.232499691218196,14.8420611209456,6.42901846843503,-0.000183555698464
1.68499999999993,15.105013218459,0.015264029101729,0.015333068634307,0.23259457895421,14.8418215417688,6.42901864550909,-0.000183378624407
1.68599999999993,15.104876667386,0.015268652036661,0.015337318501031,0.232689230518461,14.8415814663299,6.42901812606063,-0.000183898072861
1.68699999999993,15.1047396301606,0.015272895848656,0.015341949130171,0.232783761390077,14.8413410237917,6.42901713999512,-0.00018488413837
1.68799999999993,15.1046031524201,0.015277149624531,0.015346569865398,0.232878214084591,14.8411012188456,6.42901672047741,-0.000185303656086
1.68899999999992,15.1044673941681,0.015281134008787,0.015351449336821,0.232972992461063,14.8408618183614,6.42901669988622,-0.00018532424727
1.68999999999993,15.104330519606,0.015285418562246,0.015356010835706,0.233067352546787,14.8406217376613,6.4290159365945,-0.000186087538992
1.69099999999992,15.1041945461487,0.015289906863199,0.015360351620317,0.23316167624187,14.8403826114233,6.42901622762608,-0.000185796507417
1.69199999999992,15.1040587117051,0.015294459744015,0.015364660522148,0.233255964965521,14.8401436264735,6.42901663217239,-0.000185391961105
1.69299999999992,15.1039216675704,0.015299085002644,0.015368878287862,0.233350160446649,14.8399035438332,6.42901582710753,-0.000186197025965
1.69399999999992,15.1037856322663,0.015303609751234,0.015373199083924,0.233444420804349,14.8396644026268,6.42901594003535,-0.000186084098142
1.69499999999992,15.1036490275558,0.015308180450248,0.015377433739166,0.23353830768082,14.8394251056856,6.42901580804806,-0.000186216085433
1.69599999999992,15.1035118095465,0.015312551380519,0.015381886587073,0.233632009799071,14.8391853617798,6.42901521441069,-0.000186809722799
1.69699999999992,15.1033752206797,0.01531706584661,0.015386208250785,0.233725744316914,14.8389462022654,6.429015226952,-0.000186797181493
1.69799999999992,15.1032391765793,0.015321450687458,0.015390657017356,0.233819533126323,14.8387075357482,6.4290157663043,-0.000186257829192
1.69899999999992,15.1031026970759,0.015325978706565,0.015394953551416,0.233913275208139,14.8384684896097,6.42901569585209,-0.000186328281403
1.69999999999992,15.1029662965232,0.015330102524863,0.01539966517937,0.234006823668069,14.8382297051509,6.4290160496703,-0.000185974463193
1.70099999999992,15.1028301602421,0.015334610131977,0.015403960127983,0.234100494170059,14.8379910958121,6.42901632260206,-0.000185701531433
1.70199999999992,15.1026934010428,0.015338774877382,0.015408587128386,0.234193693355098,14.837752345682,6.42901651753918,-0.000185506594314
1.70299999999992,15.1025567315795,0.015343301578557,0.015412872845016,0.23428701324342,14.8375135439125,6.42901668861155,-0.000185335521938
1.70399999999992,15.1024202806094,0.015347639921195,0.015417359314078,0.234380171981435,14.8372751093927,6.42901713590126,-0.000184888232235
1.70499999999992,15.1022836764936,0.015351897115433,0.015421904325693,0.234473323066048,14.8370365519865,6.42901743378625,-0.000184590347245
1.70599999999992,15.1021469648937,0.015356390700026,0.015426220793865,0.234566360416041,14.8367979929838,6.42901772391486,-0.000184300218636
1.70699999999992,15.1020092936216,0.015360890493019,0.015430534490071,0.234659455690993,14.8365584129475,6.42901690599626,-0.000185118137229
1.70799999999992,15.1018714819255,0.015365422300233,0.015434790730613,0.234752420727637,14.8363188481671,6.42901601782785,-0.000186006305648
1.70899999999992,15.1017342080141,0.015369712527035,0.015439308467096,0.234845300597085,14.8360798864229,6.42901556391291,-0.000186460220584
1.70999999999992,15.1015963727412,0.01537376484259,0.015444063089808,0.234938034313808,14.835840510495,6.42901483207343,-0.000187192060063
1.71099999999992,15.1014591362353,0.015377823212685,0.015448803606385,0.235030747742563,14.8356017616736,6.42901448162067,-0.000187542512822
1.71199999999992,15.1013217247834,0.01538233913262,0.015453118372782,0.235123355043102,14.8353629122349,6.42901423268727,-0.000187791446222
1.71299999999992,15.1011846961115,0.015386414225397,0.015457864649075,0.235216040291641,14.8351243769454,6.42901418063977,-0.000187843493722
1.71399999999992,15.1010471708781,0.01539069366768,0.015462402492995,0.23530849588383,14.8348855788336,6.42901369838335,-0.000188325750144
1.71499999999992,15.10090997933,0.015395257550059,0.015466669529409,0.235400991931618,14.834647060319,6.42901357614599,-0.000188447987504
1.71599999999992,15.1007726739987,0.015399547937223,0.015471258179231,0.23549321205624,14.834408655826,6.42901356078697,-0.000188463346524
1.71699999999992,15.1006360192302,0.015403841632676,0.015475779973267,0.235585618544897,14.8341707790794,6.42901414662649,-0.000187877507008
1.71799999999992,15.1004978586219,0.01540822147975,0.015480177744992,0.235677794968947,14.8339316644282,6.42901331180589,-0.000188712327606
1.71899999999992,15.1003606793938,0.015413146985409,0.015484046784326,0.235770480036202,14.8336930055879,6.42901280621333,-0.000189217920158
1.71999999999992,15.1002218804649,0.015417202021708,0.015488767705767,0.23586286906823,14.8334530416692,6.42901100396598,-0.000191020167512
1.72099999999992,15.1000847144568,0.015421763879023,0.015492969288448,0.235954950671182,14.8332150306182,6.42901128769846,-0.000190736435035
1.72199999999992,15.0999475592931,0.015425966340056,0.015497535138478,0.236046790349938,14.8329772674646,6.42901186577215,-0.000190158361338
1.72299999999992,15.0998094855637,0.015430434493557,0.015501873845814,0.236138530600096,14.8327386466242,6.42901114997018,-0.000190874163315
1.72399999999992,15.0996719021019,0.015434764973154,0.015506334957938,0.236230225032358,14.8325005771385,6.42901118793394,-0.000190836199555
1.72499999999992,15.099533016592,0.015439265348656,0.015510622798721,0.236321824373354,14.8322613040712,6.4290096156858,-0.000192408447689
1.72599999999992,15.0993955126286,0.015443667213228,0.015514982505815,0.236413523543008,14.8320233393666,6.42900964776654,-0.000192376366951
1.72699999999992,15.0992601497574,0.015447997032628,0.015519399697781,0.236505317179838,14.8317874358472,6.42901186376934,-0.000190160364155
1.72799999999992,15.099122891039,0.01545227808389,0.015523912858127,0.236596778706675,14.8315499213903,6.42901239596616,-0.00018962816733
1.72899999999992,15.0989850408035,0.015456727650887,0.015528221459685,0.236688288899608,14.8313118027933,6.42901212570416,-0.000189898429329
1.72999999999992,15.0988475084416,0.015461100347513,0.015532615582455,0.236779632216876,14.8310741602948,6.42901249872669,-0.000189525406802
1.73099999999992,15.0987093770049,0.015465649332207,0.015536823325977,0.236870991536443,14.8308359128103,6.42901207963171,-0.000189944501781
1.73199999999992,15.0985718401951,0.015469795982108,0.015541402746656,0.236962296156263,14.8305983453101,6.42901229981716,-0.000189724316329
1.73299999999992,15.0984320146845,0.015474462506412,0.015545498217693,0.237053341862926,14.8303587120975,6.42901026818935,-0.000191755944139
1.73399999999992,15.0982934513784,0.015478616528849,0.015550119145779,0.237144239965522,14.8301204757382,6.42900971660746,-0.000192307526031
1.73499999999992,15.098155453236,0.01548298980593,0.015554519285521,0.237235212764335,14.8298827313802,6.42901033299527,-0.000191691138222
1.73599999999992,15.098017069155,0.015487227281169,0.015559077170959,0.23732619101495,14.8296445736879,6.42900990127993,-0.00019212285356
1.73699999999992,15.0978788161225,0.015491762657662,0.015563330336028,0.237417091092709,14.8294066320361,6.42900952303963,-0.000192501093863
1.73799999999992,15.0977400498536,0.01549597786947,0.015567900074606,0.237507637621633,14.8291685342879,6.42900911941547,-0.000192904718019
1.73899999999992,15.0976014890605,0.015500343879313,0.01557231698454,0.237598308982452,14.8289305192142,6.42900857559615,-0.000193448537341
1.73999999999992,15.0974631487835,0.015504732966995,0.015576699637527,0.23768874940436,14.8286929667746,6.4290086785308,-0.000193345602695
1.74099999999992,15.097324336978,0.015509125810246,0.015581056315481,0.237779427086013,14.8284547277663,6.42900784186661,-0.000194182266883
1.74199999999992,15.0971861392309,0.015513745344474,0.015585201475372,0.237870105009653,14.8282170874014,6.42900763220098,-0.000194391932509
1.74299999999992,15.0970482135549,0.015517963846513,0.015589723687304,0.237960648408637,14.8279798776125,6.42900796004309,-0.000194064090407
1.74399999999992,15.096909735228,0.015522412397359,0.015594016324438,0.238050923603127,14.8277423829031,6.42900792773046,-0.000194096403029
1.74499999999992,15.096773713541,0.015527132351206,0.015598026257976,0.238141087299886,14.8275074676319,6.42901052748498,-0.000191496648508
1.74599999999992,15.0966355673992,0.015531168941541,0.015602726004608,0.238231524964154,14.8272701474889,6.42901053417599,-0.000191489957502
1.74699999999992,15.0964977874178,0.015535742580859,0.015606909670541,0.238321739369407,14.827033395797,6.42901128741236,-0.000190736721132
1.74799999999992,15.0963595877125,0.015539928174107,0.015611448112992,0.23841179238346,14.8267964190419,6.42901171022319,-0.000190313910307
1.74899999999992,15.0962209257751,0.015544402984318,0.015615712223826,0.238501913766046,14.8265588968009,6.42901137957987,-0.000190644553622
1.74999999999992,15.0960819628958,0.015548562944214,0.015620277364332,0.238591840957189,14.8263212816301,6.42901096787464,-0.000191056258851
1.75099999999992,15.0959435623211,0.015552760859521,0.015624789173577,0.238681717829255,14.8260842944587,6.42901135731853,-0.000190666814963
1.75199999999992,15.0958052638224,0.015557222757824,0.01562905780641,0.238771589605211,14.8258473936529,6.4290116779968,-0.000190346136693
1.75299999999992,15.0956673434933,0.015561284033807,0.01563371819291,0.238861679553284,14.8256106617133,6.42901226453615,-0.000189759597339
1.75399999999992,15.095528760354,0.015565836082027,0.015637889629867,0.238951253842797,14.8253737807993,6.42901252287721,-0.000189501256288
1.75499999999992,15.0953896158591,0.015570084384514,0.015642383061366,0.239040920838268,14.825136227575,6.42901212537143,-0.00018989876206
1.75599999999992,15.095250213674,0.015574767935317,0.015646405556478,0.239130412963874,14.8248986272183,6.42901172545504,-0.000190298678451
1.75699999999992,15.0951104984726,0.01557909690984,0.015650831952612,0.239220174444219,14.8246603951659,6.42901043715894,-0.000191586974551
1.75799999999992,15.0949706203155,0.015582953461726,0.015655721591193,0.239309370109704,14.8244225751529,6.42900952545273,-0.000192498680764
1.75899999999992,15.0948319554896,0.015587320485223,0.015660060683595,0.239398755627192,14.8241858186936,6.42900985013088,-0.000192174002617
1.75999999999992,15.0946928488964,0.015591435738417,0.015664699693809,0.23948785464079,14.8239488588234,6.42900985837388,-0.000192165759613
1.76099999999992,15.0945534077858,0.015595787795546,0.015669090035463,0.239576996728437,14.8237115332264,6.42900925787674,-0.000192766256756
1.76199999999992,15.0944146952443,0.015599864405106,0.015673736055729,0.239666016409475,14.823475078374,6.42900978163697,-0.000192242496523
1.76299999999992,15.0942749568955,0.015604276926905,0.015678050229919,0.239755047522041,14.8232375822166,6.42900920345018,-0.000192820683311
1.76399999999992,15.0941360077166,0.015608727641698,0.015682316709771,0.239843994578711,14.8230009687864,6.42900942612061,-0.000192598012884
1.76499999999992,15.0939967660166,0.015612982587552,0.015686780615003,0.239932981703222,14.8227640211108,6.42900919365795,-0.000192830475539
1.76599999999992,15.093857313947,0.015617477642028,0.015691008053414,0.240021355664559,14.822527472587,6.42900949154097,-0.000192532592522
1.76699999999992,15.0937175782155,0.015621709422244,0.015695470317075,0.240110126209114,14.8222902722671,6.42900908749434,-0.00019293663915
1.76799999999992,15.0935777577681,0.015626514324618,0.015699385086485,0.240198804641797,14.8220530537152,6.42900861052839,-0.000193413605098
1.76899999999992,15.0934393809184,0.015630655512923,0.015703911451281,0.240287370127904,14.8218174438263,6.42900969552424,-0.000192328609249
1.76999999999992,15.0933004145093,0.015634848794668,0.015708422359356,0.24037591070466,14.8215812326507,6.42901027254478,-0.000191751588711
1.77099999999992,15.0931606709548,0.015639219610826,0.015712772592951,0.24046431740298,14.8213443613481,6.42900984224335,-0.000192181890146
1.77199999999992,15.0930211609743,0.015643189317183,0.015717498500128,0.240552692438006,14.821107780719,6.42900990830171,-0.000192115831778
1.77299999999992,15.0928810399292,0.01564783402298,0.015721543264139,0.240641010373032,14.820870652269,6.42900925763954,-0.000192766493956
1.77399999999992,15.0927417313292,0.015652114617462,0.015725972818975,0.240729177770776,14.8206344661219,6.42900966430391,-0.000192359829586
1.77499999999992,15.0926012220385,0.015656328813,0.015730444734009,0.240817451696953,14.8203969967946,6.42900866293836,-0.000193361195136
1.77599999999992,15.0924611725269,0.015660907995284,0.015734567377174,0.240905506696479,14.820160190458,6.42900813122935,-0.000193892904139
1.77699999999992,15.092321661332,0.015665012549689,0.015739155858317,0.240993618786452,14.8199238741375,6.42900827565839,-0.000193748475106
1.77799999999992,15.0921823885877,0.015669404271729,0.015743444667722,0.241081665682327,14.8196878739659,6.42900874924839,-0.000193274885107
1.77899999999992,15.0920401905377,0.015673854698904,0.015747679127954,0.241169546652704,14.8194491100581,6.42900625697156,-0.000195767161935
1.77999999999991,15.091900870023,0.015678387140975,0.015751836694381,0.241257439857809,14.8192132063298,6.42900680028267,-0.000195223850826
1.78099999999991,15.0917607844351,0.015682927211201,0.015755978867973,0.24134529107041,14.8189765872855,6.42900642928365,-0.000195594849843
1.78199999999991,15.0916217457602,0.015687010096815,0.01576057869678,0.241433739479694,14.8187404174869,6.42900664512238,-0.000195379011116
1.78299999999991,15.0914806865039,0.015691568756943,0.015764698560203,0.241521446437836,14.8185029727489,6.42900531948499,-0.000196704648503
1.78399999999991,15.0913396977637,0.015695415955203,0.01576954060098,0.241609021951128,14.8182657192564,6.42900425896872,-0.000197765164773
1.78499999999991,15.0911992294938,0.015699945817661,0.015773698688364,0.241696637561009,14.8180289474267,6.42900358907573,-0.000198435057762
1.78599999999991,15.0910590957744,0.015703914307472,0.015778422059674,0.241784310279399,14.8177924491278,6.42900340691786,-0.000198617215635
1.78699999999991,15.0909192366505,0.015708233711218,0.015782778550161,0.241871914533049,14.8175563098561,6.42900348831705,-0.00019853581644
1.78799999999991,15.0907774656227,0.01571236647347,0.015787323092048,0.241959005930204,14.817318770127,6.42900182114127,-0.000200202992222
1.78899999999991,15.0906371159346,0.015716890150117,0.015791485063327,0.242046374044444,14.8170823666767,6.42900151914916,-0.00020050498433
1.78999999999991,15.0904971143618,0.015721141356381,0.015795902416325,0.242133720505781,14.8168463500833,6.42900164834261,-0.000200375790883
1.79099999999991,15.0903565539936,0.015725876140983,0.015799826336316,0.24222087483141,14.8166099766849,6.42900130740256,-0.000200716730933
1.79199999999991,15.0902164004359,0.015730434566831,0.015803923821304,0.24230793455181,14.816374107496,6.42900168058731,-0.000200343546182
1.79299999999991,15.0900764153422,0.015734530091899,0.015808493677456,0.242394832321296,14.8161385592516,6.42900222476618,-0.000199799367317
1.79399999999991,15.089935276386,0.015738649916863,0.015813029376361,0.242481689113031,14.8159019079797,6.42900170202696,-0.000200322106536
1.79499999999991,15.0897941904177,0.015742966704368,0.015817360234825,0.242567700141918,14.8156661633366,6.42900214099175,-0.000199883141746
1.79599999999991,15.0896538662061,0.015747210381807,0.015821767302845,0.242654562944634,14.8154303255769,6.42900231706026,-0.00019970707323
1.79699999999991,15.0895131961153,0.015751510432632,0.015826108844751,0.242741488827022,14.8151940880109,6.42900201444335,-0.000200009690139
1.79799999999991,15.0893715400248,0.01575587277144,0.01583040086597,0.242826855463777,14.8149584109236,6.42900222719236,-0.000199796941136
1.79899999999991,15.089231029061,0.01575995382193,0.015834959667425,0.24291359405423,14.8147225215174,6.42900225732157,-0.000199766811924
1.79999999999991,15.0890905862085,0.015764199192535,0.015839367618985,0.243000185558872,14.8144868338381,6.42900249474545,-0.000199529388043
1.80099999999991,15.0889496429781,0.01576846806008,0.015843751767575,0.243086655417334,14.8142507677331,6.42900220123204,-0.000199822901453
1.80199999999991,15.0888087624547,0.01577289372006,0.015847975788057,0.243173061014734,14.8140148319318,6.42900207352624,-0.000199950607255
1.80299999999991,15.0886677459737,0.015777283047337,0.015852226804007,0.24325932717731,14.813778908945,6.42900193620404,-0.000200087929449
1.80399999999991,15.0885264100731,0.015781546246409,0.015856583666271,0.24334565260901,14.8135426275514,6.42900136947571,-0.000200654657779
1.80499999999991,15.0883847637903,0.015785779722744,0.01586096601013,0.243432007291552,14.8133060107659,6.42900044405562,-0.000201580077876
1.80599999999991,15.0882433940501,0.015789956961597,0.015865445216783,0.243518196446223,14.8130697954255,6.42899999342079,-0.000202030712702
1.80699999999991,15.0881017886684,0.015794062161521,0.015869991243125,0.243604440765783,14.812833294498,6.42899923861866,-0.000202785514833
1.80799999999991,15.0879606304578,0.01579831956787,0.015874361096498,0.243690643994423,14.812597305799,6.4289988039385,-0.00020322019499
1.80899999999991,15.0878193937324,0.015802468622966,0.015878852746523,0.243776807919373,14.8123612644435,6.42899834596274,-0.000203678170755
1.80999999999991,15.0876785836447,0.015806795623175,0.015883148765284,0.243862839548489,14.8121257997078,6.42899863680621,-0.00020338732728
1.81099999999991,15.0875379419299,0.01581112541914,0.01588746671903,0.243948780693012,14.8118905690987,6.42899912978384,-0.000202894349651
1.81199999999991,15.0873968764123,0.015815165226804,0.015892071995577,0.244034638371195,14.8116550008187,6.42899911157664,-0.000202912556857
1.81299999999991,15.0872560273452,0.015820002772911,0.015895905589568,0.244120531336294,14.8114195876464,6.42899938905324,-0.000202635080254
1.81399999999991,15.0871150227945,0.015823984983052,0.01590063703986,0.244206275875779,14.8111841248958,6.42899961296361,-0.000202411169885
1.81499999999991,15.0869741847558,0.015828746841444,0.015904524232181,0.244292060067729,14.8109488536144,6.42899987730684,-0.000202146826656
1.81599999999991,15.0868321743006,0.015832900524596,0.015908981374551,0.244377561537979,14.8107127308635,6.42899919764925,-0.000202826484238
1.81699999999991,15.0866883412258,0.015837595560593,0.015912922123283,0.244463117096744,14.8104747064452,6.42899666203826,-0.000205362095234
1.81799999999991,15.0865468388134,0.015841629197317,0.015917479760319,0.244548646033824,14.8102390838219,6.42899653005844,-0.000205494075056
1.81899999999991,15.0864051047993,0.015845935898475,0.015921782478843,0.244634053990224,14.8100033324318,6.42899630373573,-0.000205720397767
1.81999999999991,15.08626368962,0.015850164461123,0.015926170190164,0.244719371565778,14.8097679834029,6.42899641267704,-0.000205611456454
1.82099999999991,15.0861226202628,0.015854510807466,0.015930421795646,0.244804881956572,14.8095328057031,6.42899680927828,-0.000205214855214
1.82199999999991,15.085981089264,0.015859036314889,0.015934483495359,0.244890085520978,14.8092974839328,6.42899702772638,-0.000204996407116
1.82299999999991,15.0858395437107,0.015863474188233,0.015938659213406,0.244975210193756,14.8090622001153,6.42899712004918,-0.000204904084309
1.82399999999991,15.0856997544004,0.015867651720472,0.015943072495076,0.245060149248182,14.8088288809367,6.42899923836361,-0.000202785769886
1.82499999999991,15.0855583685052,0.01587209695361,0.015947239537012,0.245145337225373,14.8085936947892,6.42899943409792,-0.000202590035578
1.82599999999991,15.0854159449946,0.015876341328531,0.015951612161038,0.245229522340317,14.8083584691647,6.42899955720779,-0.000202466925706
1.82699999999991,15.0852744103327,0.015880701046371,0.015955840604293,0.245314560741181,14.8081233079409,6.42899977639477,-0.000202247738719
1.82799999999991,15.0851308301919,0.015885025443756,0.015960106035264,0.245399280711275,14.8078864180016,6.42899795214596,-0.000204071987532
1.82899999999991,15.0849836756871,0.01588944024165,0.015964312112824,0.245480059968911,14.8076498633637,6.42899635246759,-0.000205671665904
1.82999999999991,15.0848419428557,0.015893469370266,0.015968861524177,0.245564907699516,14.8074147042618,6.42899658422508,-0.000205439908417
1.83099999999991,15.0846991879922,0.01589775078603,0.015973169871744,0.245649718209292,14.8071785491251,6.42899555912709,-0.000206465006401
1.83199999999991,15.0845570158809,0.015901907885583,0.015977597202524,0.24573437368681,14.8069431371059,6.42899538467708,-0.000206639456414
1.83299999999991,15.0844145472457,0.015906114041789,0.015982017595581,0.245819001357249,14.8067074142511,6.42899495066695,-0.000207073466538
1.83399999999991,15.0842715963225,0.015910307397282,0.015986417060164,0.245903496912756,14.8064713749523,6.4289941005383,-0.000207923595193
1.83499999999991,15.0841300161209,0.015914607150395,0.015990732810332,0.245988098225788,14.8062365779344,6.42899455320066,-0.000207470932829
1.83599999999991,15.0839874118414,0.015918659632789,0.015995275210498,0.246072521716963,14.8060009552812,6.42899406047919,-0.000207963654302
1.83699999999991,15.0838450402156,0.015923052081608,0.015999480487667,0.246156870964194,14.8057656366822,6.42899377166942,-0.000208252464071
1.83799999999991,15.083702753846,0.01592726200302,0.016003865147466,0.246241172231733,14.8055304544638,6.42899373911986,-0.000208285013634
1.83899999999991,15.083561543941,0.015931406066453,0.016008275271372,0.24632567760071,14.8052961850025,6.42899466431002,-0.000207359823475
1.83999999999991,15.0834194175563,0.015936003872822,0.016012244844682,0.246409900571589,14.8050612682672,6.42899496124576,-0.000207062887736
1.84099999999991,15.0832773888366,0.015940354512046,0.016016470219,0.246494133490222,14.8048264306154,6.42899522716533,-0.000206796968162
1.84199999999991,15.083137768925,0.015944339074604,0.016021059287193,0.246578176135203,14.804594194428,6.42899818894787,-0.000203835185618
1.84299999999991,15.082995707548,0.015948581112584,0.016025384191939,0.246662262638528,14.8043594796049,6.42899860625031,-0.00020341788318
1.84399999999991,15.0828532033559,0.015952977526146,0.016029542382956,0.246746187457875,14.804124495989,6.42899872677044,-0.000203297363051
1.84499999999991,15.0827109449155,0.015957184630136,0.01603390208662,0.24683022883606,14.8038896293627,6.42899879003521,-0.000203234098286
1.84599999999991,15.0825680664796,0.015961431346843,0.016038225319961,0.246914004306434,14.8036544055063,6.42899844447344,-0.000203579660051
1.84699999999991,15.0824245778781,0.015965501522647,0.016042712354662,0.246997608176818,14.803418755824,6.42899776214596,-0.000204261987531
1.84799999999991,15.0822823582751,0.015969808672798,0.016046932028927,0.247081400967795,14.8031842166055,6.42899833566757,-0.000203688465919
1.84899999999991,15.0821400997377,0.015974032920526,0.016051247196616,0.247165819545177,14.8029490000753,6.42899795959918,-0.000204064534309
1.84999999999991,15.0819974747019,0.015978301872131,0.016055528556469,0.247249339752975,14.8027143045203,6.42899829311239,-0.000203731021107
1.85099999999991,15.0818547207233,0.015982501126963,0.016059867324858,0.247333067521706,14.8024792847497,6.42899817084883,-0.000203853284661
1.85199999999991,15.0817105043906,0.015986914311556,0.016064021756063,0.247416510467932,14.8022430578551,6.42899651740732,-0.000205506726171
1.85299999999991,15.0815665839817,0.015991123747884,0.016068351402911,0.247499972336863,14.802007136494,6.42899544499454,-0.000206579138951
1.85399999999991,15.081422452993,0.015995169827346,0.016072869072535,0.247583280733834,14.8017711333592,6.42899416280024,-0.000207861333258
1.85499999999991,15.0812791797764,0.015999216179659,0.016077390228874,0.247666464260639,14.8015361091072,6.42899392340614,-0.000208100727355
1.85599999999991,15.0811356784109,0.016003583264934,0.016081578910711,0.247749822070591,14.8013006941647,6.42899337060859,-0.000208653524907
1.85699999999991,15.08099297595,0.016007596144824,0.016086104305407,0.24783318591915,14.8010660895806,6.42899361809389,-0.000208406039607
1.85799999999991,15.0808494485219,0.016011929831478,0.016090295087136,0.24791639333718,14.8008308302661,6.42899299217282,-0.000209031960676
1.85899999999991,15.080706481541,0.016016147721223,0.016094638131472,0.247999544935738,14.8005961507526,6.42899312897346,-0.000208895160035
1.85999999999991,15.0805626858461,0.01602036933043,0.016098982417149,0.248082594864012,14.8003607392345,6.42899243843362,-0.000209585699873
1.86099999999991,15.0804194145244,0.016024513695891,0.016103377559044,0.248165890454089,14.8001256328154,6.42899212327484,-0.000209900858652
1.86199999999991,15.0802760488334,0.016028885890973,0.016107550094414,0.248248807856806,14.7998908049912,6.4289920388566,-0.000209985276888
1.86299999999991,15.0801330365756,0.016033004005721,0.016111970327523,0.24833182666113,14.7996562355812,6.42899206112627,-0.000209963007223
1.86399999999991,15.0799890190172,0.016037296681052,0.016116215876788,0.248414635397355,14.799420871062,6.42899138978906,-0.000210634344433
1.86499999999991,15.0798458340772,0.016041841907108,0.016120194309765,0.248497542094295,14.7991862557661,6.42899146588114,-0.000210558252352
1.86599999999991,15.0797027017425,0.016045943206974,0.016124634723769,0.248580258336191,14.7989518654756,6.42899168464404,-0.000210339489457
1.86699999999991,15.0795593272517,0.016050223915612,0.016128864280491,0.248663178107942,14.7987170609477,6.42899157602081,-0.000210448112687
1.86799999999991,15.079415603826,0.016054484802045,0.016133136426896,0.248745762232095,14.798482220365,6.42899132348139,-0.000210700652105
1.86899999999991,15.0792725188836,0.01605871627201,0.016137442209844,0.248828434984759,14.798247925417,6.42899174497203,-0.000210279161458
1.86999999999991,15.0791286390755,0.016063068599812,0.016141607942554,0.248910885523476,14.7980130770096,6.42899156021245,-0.000210463921046
1.8709999999999,15.0789848858504,0.016067446529226,0.01614574772127,0.248993246359689,14.7977784452402,6.42899155637268,-0.000210467760816
1.87199999999991,15.0788412828146,0.016071779079795,0.016149931715843,0.249075675482368,14.7975438965366,6.42899157447513,-0.000210449658361
1.8729999999999,15.0786973764894,0.016076031230535,0.016154183455971,0.249158083694874,14.797309078108,6.42899152557572,-0.000210498557771
1.8739999999999,15.0785538974677,0.016080425257773,0.016158293797499,0.249240315117596,14.7970748632949,6.42899210807841,-0.000209916055086
1.8749999999999,15.0784108058418,0.016084627455575,0.016162613088091,0.249322849415668,14.7968407158825,6.428992771942,-0.000209252191492
1.8759999999999,15.0782645747853,0.016088848909417,0.016166914933634,0.24940514691825,14.796603664024,6.4289901266263,-0.000211897507192
1.8769999999999,15.0781211773811,0.016093281470209,0.016170974118243,0.249487368681796,14.7963695531108,6.42899084498632,-0.000211179147175
1.8779999999999,15.0779771226398,0.016097606421664,0.016175165483973,0.249569439372222,14.796134911362,6.42899082131181,-0.000211202821682
1.8789999999999,15.077833463952,0.016101807182511,0.016179482897278,0.249651549128144,14.795900624744,6.42899115228443,-0.000210871849065
1.8799999999999,15.077688356956,0.016106037674145,0.016183759260616,0.249733403270125,14.7956651567511,6.42899023759535,-0.000211786538148
1.8809999999999,15.0775435874244,0.016110001796667,0.016188317215881,0.249815401506215,14.7954298669057,6.42898952594824,-0.00021249818525
1.8819999999999,15.0773993080922,0.016114386480815,0.01619245608124,0.249897289030022,14.7951951765001,6.42898937108555,-0.000212653047947
1.8829999999999,15.0772530058803,0.01611845105988,0.016196923900007,0.249978947596798,14.7949586833236,6.42898712947884,-0.000214894654651
1.8839999999999,15.0771092689789,0.01612276878967,0.016201130436168,0.250060751545356,14.7947246182077,6.42898776733903,-0.000214256794462
1.8849999999999,15.0769652233842,0.016126696672877,0.016205696909777,0.250142606788718,14.7944902230128,6.42898791186022,-0.000214112273274
1.8859999999999,15.0768210629365,0.016131049621053,0.016209852632194,0.250224234980083,14.7942559257032,6.42898815159105,-0.000213872542443
1.8869999999999,15.0766767709403,0.016135146429708,0.016214232971643,0.250305894100711,14.7940214974382,6.4289881828413,-0.000213841292189
1.8879999999999,15.0765326462173,0.016139486150568,0.016218413599721,0.250387435675358,14.7937873107916,6.42898857933098,-0.000213444802511
1.8889999999999,15.0763881863394,0.016143899055272,0.016222495553109,0.250468785116555,14.7935530066145,6.42898875373615,-0.000213270397341
1.8899999999999,15.0762437806626,0.016148023260398,0.016226880097575,0.250550166819127,14.7933187104855,6.42898897080362,-0.000213053329875
1.8909999999999,15.0760984085695,0.016152498409776,0.016230876145214,0.250631395587962,14.7930836384266,6.42898838939597,-0.000213634737521
1.8919999999999,15.0759540487589,0.016156658092912,0.016235179064744,0.250712706515564,14.7928495050857,6.42898884985488,-0.000213174278618
1.8929999999999,15.0758089864668,0.016160879459419,0.016239433982778,0.250793967766593,14.792614705258,6.42898834573309,-0.000213678400402
1.8939999999999,15.0756647968444,0.016164896855362,0.016243891523007,0.250875231487304,14.7923807769787,6.42898905897815,-0.000212965155339
1.8949999999999,15.0755201360287,0.016169467974371,0.01624778001776,0.250956476457335,14.7921464115792,6.42898915040308,-0.000212873730409
1.8959999999999,15.0753757749418,0.016173605241471,0.016252118513306,0.251037519753789,14.7919125314332,6.42898975050857,-0.00021227362492
1.8969999999999,15.0752307821573,0.016177697951798,0.016256496034357,0.251118555075507,14.7916780330957,6.42898949759173,-0.000212526541767
1.8979999999999,15.0750863279435,0.016181866745637,0.016260798630908,0.251199662416889,14.7914440001501,6.42899001677574,-0.000212007357749
1.8989999999999,15.0749404819206,0.016186012459702,0.016265126486499,0.251280614616926,14.7912087283575,6.4289890644205,-0.000212959712992
1.8999999999999,15.0747958741813,0.016190383903576,0.016269229718183,0.251361363944633,14.7909748966149,6.42898964488172,-0.000212379251775
1.9009999999999,15.0746506884935,0.016194512715066,0.016273554443223,0.251442258658445,14.7907403626768,6.42898939083214,-0.000212633301357
1.9019999999999,15.0745031386143,0.016199114059096,0.016277433120755,0.251522964476088,14.7905036269583,6.42898688962385,-0.000215134509648
1.9029999999999,15.0743574639162,0.016202893966532,0.016282088461282,0.251603697982899,14.7902687835055,6.42898633421838,-0.000215689915112
1.9039999999999,15.0742121331746,0.016207218811628,0.016286245487509,0.251684262017404,14.790034406858,6.4289862784744,-0.000215745659088
1.9049999999999,15.0740661405906,0.016210980705634,0.01629094459987,0.251764860341533,14.7897993549435,6.4289856078565,-0.000216416276992
1.9059999999999,15.0739206978598,0.016215196193819,0.016295173839571,0.251845343473495,14.7895649843529,6.4289854709006,-0.000216553232889
1.9069999999999,15.0737752857265,0.016219427683806,0.016299410070091,0.251925866048639,14.7893305819239,6.42898535202098,-0.000216672112512
1.9079999999999,15.0736293172271,0.016223501305126,0.016303826396189,0.252006050989361,14.7890959385365,6.42898499231089,-0.000217031822605
1.9089999999999,15.0734834692208,0.016227597612392,0.016308203912995,0.252086542970425,14.788861124725,6.42898448745375,-0.000217536679744
1.9099999999999,15.0733372831481,0.016231674975668,0.016312615684748,0.252166865816442,14.7886261266713,6.4289836804709,-0.000218343662596
1.9109999999999,15.0731913973085,0.016235978349865,0.016316835762823,0.252246789762547,14.7883917934333,6.42898362841486,-0.000218395718634
1.9119999999999,15.0730460193464,0.016240047471442,0.016321231100084,0.25232706679612,14.7881576739788,6.42898373710931,-0.000218287024183
1.9129999999999,15.0728999223698,0.016244312467324,0.016325416005456,0.252407311411548,14.7879228824854,6.42898313606768,-0.000218888065815
1.9139999999999,15.0727541158854,0.01624851066899,0.016329675878071,0.25248735304628,14.7876885762921,6.42898319237756,-0.000218831755928
1.9149999999999,15.0726062415063,0.016252716810993,0.016333912848569,0.25256730826818,14.7874523035786,6.42898109823357,-0.000220925899924
1.9159999999999,15.0724606083967,0.016256965087791,0.01633807916944,0.252647367687694,14.7872181964518,6.42898135434386,-0.000220669789631
1.9169999999999,15.0723145341951,0.016261189203911,0.016342274146041,0.252727329200181,14.7869837416449,6.42898112305896,-0.000220901074532
1.9179999999999,15.0721687519459,0.016265471686821,0.016346425543001,0.252807209277052,14.786749645439,6.42898132978346,-0.000220694350032
1.9189999999999,15.0720232493681,0.016269595068725,0.016350711173591,0.252887194880055,14.7865157482457,6.42898188488502,-0.000220139248472
1.9199999999999,15.0718769433922,0.016273948864333,0.016354792060272,0.252967017830752,14.7862811846368,6.4289814800711,-0.000220544062391
1.9209999999999,15.0717307673274,0.016277881479121,0.016359255072048,0.25304676991508,14.7860468608612,6.42898141690725,-0.000220607226248
1.9219999999999,15.0715864153816,0.016282249076513,0.016363314432189,0.253126448272469,14.7858144036004,6.42898315879223,-0.000218865341265
1.9229999999999,15.0714396719925,0.016286454925065,0.016367553581833,0.253206821807073,14.7855788416786,6.42898171088736,-0.000220313246134
1.9239999999999,15.0712912611267,0.016290548442999,0.016371924921126,0.253286268453482,14.7853425193091,6.42897950669935,-0.000222517434146
1.9249999999999,15.0711445665756,0.016294794852968,0.016376087925909,0.253365838027132,14.7851078457696,6.42897887522047,-0.000223148913023
1.9259999999999,15.0709985059411,0.016299003646318,0.0163802896216,0.253445291313867,14.7848739213593,6.42897921774481,-0.000222806388687
1.9269999999999,15.07085198746,0.016303285292452,0.016384413705298,0.253524768947077,14.7846395195152,6.42897910366628,-0.000222920467214
1.9279999999999,15.0707048613639,0.016307507868597,0.016388599577768,0.253604156124069,14.7844045977935,6.42897839448869,-0.000223629644803
1.9289999999999,15.0705581125782,0.016311483134969,0.016393031168082,0.253683528415428,14.7841700698598,6.4289779308333,-0.000224093300191
1.9299999999999,15.0704109376155,0.016315767569225,0.016397164464327,0.253762857488083,14.7839351480939,6.42897722913111,-0.000224795002379
1.9309999999999,15.0702629779835,0.016319769192504,0.016401574669385,0.253842026722681,14.7836996073989,6.42897577524461,-0.000226248888882
1.9319999999999,15.070116408055,0.01632403719175,0.01640573272332,0.25392114843066,14.7834654897092,6.42897588022655,-0.000226143906947
1.9329999999999,15.0699697628919,0.016327883596935,0.016410334920131,0.254000619923925,14.7832309244509,6.42897548907809,-0.000226535055406
1.9339999999999,15.069822730439,0.016332016509044,0.016414612032207,0.254079728514758,14.782996373383,6.42897519171489,-0.000226832418606
1.9349999999999,15.0696762829438,0.016336337402478,0.016418703503016,0.254158820484433,14.7827624215539,6.42897551303587,-0.000226511097623
1.9359999999999,15.0695300369424,0.01634062739955,0.016422821042858,0.254237748015822,14.7825288404842,6.42897625977507,-0.000225764358422
1.9369999999999,15.0693836175506,0.016344812273369,0.016427055719084,0.254316662007248,14.7822950875509,6.42897665832517,-0.000225365808318
1.9379999999999,15.0692364917506,0.016348958218721,0.016431319298772,0.25439567384282,14.7820605403903,6.4289762920934,-0.000225732040089
1.9389999999999,15.0690898849971,0.016353209902575,0.016435472901735,0.254474582038669,14.7818266201541,6.42897667388283,-0.000225350250664
1.9399999999999,15.0689446823901,0.016357415350288,0.016439675283001,0.25455241988386,14.7815951718729,6.42897941173386,-0.00022261239963
1.9409999999999,15.0687970369489,0.016361819076905,0.016443675009553,0.254631231885338,14.7813603109771,6.42897856127481,-0.000223462858684
1.9419999999999,15.0686500752522,0.016365691616838,0.016448188722539,0.254709948195418,14.7811262467175,6.42897873788433,-0.000223286249162
1.9429999999999,15.0685029083748,0.016370114347721,0.016452135585948,0.254788688608781,14.7808919698323,6.42897868119113,-0.000223342942366
1.9439999999999,15.068354633311,0.016374361751328,0.016456264642049,0.254867198790419,14.7806568081272,6.4289777290228,-0.000224295110693
1.9449999999999,15.0682075495469,0.016378599611451,0.016460402986901,0.254945749345253,14.7804227976033,6.42897802214318,-0.000224001990312
1.9459999999999,15.0680585360388,0.016382823195656,0.016464544932042,0.255024148350854,14.7801870195602,6.42897634516878,-0.000225678964713
1.9469999999999,15.0679109442749,0.016386943121793,0.016468821478929,0.255102575132351,14.7799526045419,6.42897625384216,-0.000225770291332
1.9479999999999,15.0677635766351,0.016391041845314,0.01647310065438,0.25518109891623,14.7797183352192,6.4289762543543,-0.000225769779191
1.9489999999999,15.0676160720891,0.016394910813742,0.016477588590775,0.255259486596786,14.7794840860878,6.4289761481805,-0.000225875952992
1.9499999999999,15.0674685442276,0.016399236125874,0.016481627727389,0.255337827266312,14.7792498531081,6.42897619246229,-0.000225831671201
1.9509999999999,15.067317958716,0.016403780296514,0.016485453173772,0.255415569783993,14.7790131554618,6.42897370542026,-0.000228318713229
1.9519999999999,15.0671698690791,0.016407778836177,0.016489812132981,0.255493758789833,14.7787785193201,6.42897318006566,-0.000228844067833
1.9529999999999,15.0670223658842,0.016412182711692,0.016493808188794,0.255571932249334,14.7785444427344,6.42897339909572,-0.000228625037769
1.9539999999999,15.0668742230965,0.016415819572218,0.016498559634483,0.255649843428226,14.7783100004616,6.42897317221335,-0.000228851920144
1.9549999999999,15.066726958488,0.016420281997361,0.016502478302864,0.255727912807451,14.7780762853803,6.42897384617858,-0.000228177954911
1.9559999999999,15.0665789495367,0.016423886263252,0.016507268628572,0.255805811309387,14.7778419833355,6.42897375068416,-0.000228273449337
1.9569999999999,15.0664311874185,0.016428025485578,0.016511524536232,0.25588389972848,14.7776077376682,6.42897386475129,-0.000228159382204
1.9579999999999,15.0662825878756,0.016431966966302,0.016515972548273,0.255961726815533,14.7773729215455,6.42897335290042,-0.000228671233076
1.9589999999999,15.0661351978546,0.016436299894504,0.016520013233746,0.256039780199101,14.7771391045273,6.42897400235547,-0.000228021778018
1.95999999999989,15.0659869835578,0.016440239528826,0.016524453279371,0.2561174392458,14.7769048515038,6.42897395255077,-0.000228071582718
1.96099999999989,15.0658387081389,0.016444567980489,0.016528480392626,0.25619531740906,14.7766703423567,6.42897375126733,-0.00022827286616
1.9619999999999,15.0656899332166,0.016448767498994,0.016532660175544,0.256272789840291,14.7764357157018,6.42897343996647,-0.000228584167028
1.96299999999989,15.0655434657532,0.016453100363602,0.016536699154811,0.256350577947115,14.7762030882876,6.42897511917798,-0.000226904955508
1.96399999999989,15.0653941452789,0.016457252326609,0.016540901619473,0.256428058259497,14.7759679330733,6.42897425637942,-0.000227767754073
1.96499999999989,15.0652459555917,0.016461296922993,0.016545209295495,0.256505578919339,14.7757338704539,6.42897450542799,-0.000227518705508
1.96599999999989,15.0650970966694,0.016465517819795,0.016549344440424,0.256583034494509,14.7754991999147,6.42897396917844,-0.000228054955055
1.96699999999989,15.0649489718877,0.016469396194048,0.016553832228177,0.256660517290517,14.775265226175,6.42897423030421,-0.000227793829279
1.96799999999989,15.0648007205637,0.016473935342055,0.016557637062885,0.256737957151602,14.7750311910072,6.42897456507742,-0.000227459056076
1.96899999999989,15.0646520029418,0.016477949234423,0.016561983532756,0.256815321698803,14.7747967484758,6.42897435655361,-0.000227667579883
1.96999999999989,15.0645031707523,0.01648229478246,0.016565954962477,0.256892678685689,14.7745622423217,6.42897404333955,-0.000227980793944
1.97099999999989,15.0643535143168,0.016486344508474,0.016570247926842,0.256969978228699,14.7743269436528,6.42897305381055,-0.000228970322945
1.97199999999989,15.0642020107303,0.016490540883289,0.01657441757262,0.257047119228401,14.774089933046,6.42897027239527,-0.000231751738226
1.97299999999989,15.064053314131,0.016494658106029,0.01657863277249,0.257124321556943,14.7738557016955,6.42897039431692,-0.000231629816568
1.97399999999989,15.0639047044038,0.01649886155137,0.016582768997137,0.257201605911659,14.7736214679437,6.42897045541313,-0.000231568720367
1.97499999999989,15.0637559926093,0.016503221904348,0.01658671557431,0.257278765989564,14.7733872891411,6.42897061766444,-0.000231406469049
1.97599999999989,15.0636065816172,0.016507611997395,0.016590691088906,0.257355746299041,14.7731525322318,6.42897018727866,-0.000231836854833
1.97699999999989,15.0634575882217,0.016511564834367,0.016595069979022,0.257432809369214,14.7729181440391,6.42897024568142,-0.000231778452069
1.97799999999989,15.0633092447191,0.016515696581101,0.016599272291562,0.257509787825512,14.7726844880209,6.42897107045735,-0.000230953676144
1.97899999999989,15.0631583177807,0.016519702336159,0.016603634855733,0.257586833492582,14.7724481470962,6.42896897402686,-0.000233050106636
1.97999999999989,15.0630088983786,0.016523738227339,0.01660795092698,0.257663711497204,14.7722134977271,6.42896873430477,-0.000233289828723
1.98099999999989,15.0628596339751,0.016527601271671,0.016612444235678,0.257740565584762,14.771979022883,6.42896861917197,-0.000233404961523
1.98199999999989,15.062709892132,0.016531592399848,0.016616814540635,0.257817315210591,14.7717441699809,6.4289680804012,-0.000233943732289
1.98299999999989,15.0625605834268,0.016535975312299,0.016620771400302,0.257894230332776,14.7715096063814,6.428967861676,-0.000234162457493
1.98399999999989,15.0624111313638,0.016539997613261,0.016625084853342,0.257971077752067,14.7712749711452,6.42896745612961,-0.000234568003885
1.98499999999989,15.0622617139502,0.016544395535245,0.016629019877577,0.258047766987291,14.7710405315501,6.42896731074668,-0.000234713386809
1.98599999999989,15.0621122113963,0.016548352812912,0.016633393572401,0.25812429885542,14.7708061661556,6.42896726797304,-0.000234756160457
1.98699999999989,15.0619631503627,0.016552846416078,0.016637231008944,0.258200942234079,14.7705721307036,6.42896767518493,-0.000234348948568
1.98799999999989,15.0618134460162,0.016556956701026,0.016641432137311,0.258277405107784,14.7703376520701,6.42896756128429,-0.000234462849202
1.98899999999989,15.0616627478617,0.016560983940543,0.016645735495703,0.258353865819726,14.7701021626057,6.42896638120365,-0.000235642929845
1.98999999999989,15.0615131404063,0.016564797642371,0.016650225124285,0.25843018235145,14.7698679352882,6.42896669665304,-0.000235327480452
1.99099999999989,15.0613630593979,0.016569086237778,0.016654230191812,0.258506587747198,14.7696331552211,6.42896614568998,-0.000235878443518
1.99199999999989,15.0612124272062,0.016573280044337,0.016658333346833,0.25858288174907,14.769397932066,6.42896532679164,-0.000236697341848
1.99299999999989,15.0610629518929,0.016577575573381,0.016662356276073,0.258659188102753,14.7691638319407,6.42896562927133,-0.000236394862165
1.99399999999989,15.0609125014009,0.01658159271232,0.016666636609114,0.25873535941277,14.7689289126667,6.42896506824119,-0.000236955892306
1.99499999999989,15.0607620932141,0.016585887250991,0.016670664157125,0.258811617539999,14.768693924266,6.42896442183998,-0.000237602293513
1.99599999999989,15.0606118249513,0.016589765546051,0.016675090680026,0.258887697100515,14.7684592716247,6.4289641388596,-0.00023788527389
1.99699999999989,15.0604614416805,0.016594028623145,0.016679146779801,0.258963502243899,14.7682247640337,6.42896414820864,-0.000237875924856
1.99799999999989,15.0603113528013,0.016598016659384,0.016683465769363,0.259039531019874,14.7679903393527,6.42896418846423,-0.000237835669266
1.99899999999989,15.0601602825368,0.016602379384698,0.016687411736322,0.25911548424782,14.767755007168,6.42896323137187,-0.000238792761627
1.99999999999989,15.0600085387697,0.016606631469422,0.016691463278144,0.259191452499911,14.7675189915222,6.42896186419868,-0.000240159934813
2.00099999999989,15.0598585476188,0.016610810901942,0.016695585557704,0.259267373812099,14.767284777347,6.42896215068839,-0.000239873445103
2.00199999999989,15.0597089986703,0.016614573566154,0.016700140611383,0.259343826292076,14.7670504582007,6.42896246728221,-0.00023955685128
2.00299999999989,15.0595571595206,0.016618682193221,0.016704351423663,0.259419544174399,14.7668145817293,6.42896099371806,-0.000241030415429
2.00399999999989,15.0594062804808,0.01662244383257,0.016708885330321,0.259495326482974,14.7665796248349,6.42896052340267,-0.000241500730819
2.00499999999989,15.0592559328616,0.016626734086355,0.01671290070198,0.259571172720332,14.7663451253529,6.42896060638588,-0.000241417747616
2.00599999999989,15.0591053118925,0.0166308367038,0.016717110360679,0.259646801682191,14.7661105631458,6.42896057390442,-0.00024145022907
2.00699999999989,15.0589545988968,0.016635009668493,0.016721248803345,0.259722525886166,14.7658758145388,6.42896048585472,-0.000241538278771
2.00799999999989,15.058804077565,0.016639037425159,0.016725541114649,0.259798073096452,14.7656414259287,6.42896068144271,-0.000241342690782
2.00899999999989,15.0586535397683,0.01664316358863,0.016729791412641,0.259873745788755,14.7654068389783,6.42896074446877,-0.000241279664726
2.00999999999989,15.0585014260854,0.016647299243507,0.016733970989993,0.259948782705155,14.7651713731468,6.42895986650839,-0.000242157625105
2.01099999999989,15.0583504909159,0.016651375250063,0.016738199131576,0.260023935684687,14.7649369808496,6.42896020647301,-0.000241817660485
2.01199999999989,15.0581988723208,0.016656082719341,0.016741789182346,0.260099378541662,14.7647016218775,6.42895951848201,-0.000242505651479
2.01299999999989,15.0580472861949,0.016659861759855,0.016746292399477,0.260174805842631,14.7644663261929,6.42895878535411,-0.000243238779382
2.01399999999989,15.0578963969229,0.016664299414349,0.016750112702035,0.26025019920918,14.7642317855974,6.42895894434074,-0.00024307979275
2.01499999999989,15.0577456299765,0.016668233670415,0.016754442127983,0.260325507269472,14.7639974469086,6.42895941389405,-0.000242610239443
2.01599999999989,15.057594586264,0.016672589738907,0.01675834980821,0.260400781565061,14.7637628651518,6.42895961777206,-0.000242406361434
2.01699999999989,15.0574427409268,0.016676727965644,0.016762473923286,0.260476209700581,14.7635273293373,6.42895874185727,-0.000243282276223
2.01799999999989,15.0572916837081,0.01668101753607,0.016766458042076,0.260551332135024,14.7632928759949,6.42895908910979,-0.000242935023699
2.01899999999989,15.057140572751,0.016685048495675,0.016770696424723,0.26062657460427,14.7630582532264,6.42895929396344,-0.000242730170052
2.01999999999989,15.0569911731977,0.016689082190735,0.016774929943854,0.260701817757188,14.7628253433059,6.42896123342204,-0.000240790711453
2.02099999999989,15.0568378615713,0.016693448148278,0.016778844414,0.260777040457023,14.762588528552,6.42895907219132,-0.000242951942178
2.02199999999989,15.0566867855015,0.016697505703321,0.016783069337876,0.260852250701276,14.762353959759,6.42895937756907,-0.000242646564426
2.02299999999989,15.0565359474897,0.016701824022029,0.016787027880126,0.260927357559804,14.7621197380277,6.42895991960581,-0.000242104527687
2.02399999999989,15.0563846044121,0.016705845717408,0.016791241392656,0.261001916525574,14.7618856007765,6.42896071991171,-0.000241304221785
2.02499999999989,15.0562329427747,0.016710139525887,0.016795214462793,0.261076984953081,14.7616506038329,6.42896059679098,-0.000241427342516
2.02599999999989,15.0560808674492,0.016714204954072,0.016799391238754,0.261152116414672,14.7614151548417,6.42896005866951,-0.000241965463979
2.02699999999989,15.0559287152417,0.016718146108858,0.01680371454733,0.261226873076807,14.7611799815087,6.42895960344814,-0.000242420685357
2.02799999999989,15.0557735781477,0.016722130080015,0.0168080132723,0.261300296257646,14.7609431385378,6.42895744337965,-0.000244580753846
2.02899999999989,15.0556217984809,0.016725983647161,0.016812440775929,0.261375186533395,14.7607081875245,6.42895728260071,-0.000244741532783
2.02999999999989,15.0554703930555,0.016730099444663,0.016816621227595,0.261450079189568,14.7604735931937,6.4289576190729,-0.000244405060598
2.03099999999989,15.0553183274918,0.016734199129151,0.016820782847306,0.261524928801171,14.7602384167141,6.42895737153951,-0.000244652593985
2.03199999999989,15.0551665592145,0.016738017099357,0.016825221995528,0.261599729123699,14.760003590996,6.42895748757554,-0.000244536557957
2.03299999999989,15.0550148945702,0.016742435061349,0.016829055565568,0.261674569811031,14.7597688341322,6.42895774165029,-0.0002442824832
2.03399999999989,15.0548631834161,0.016746443846389,0.016833299798961,0.261749282751559,14.7595341570191,6.42895805862432,-0.000243965509178
2.03499999999989,15.0547114004458,0.016750728734911,0.016837283221017,0.261824053483714,14.7592993350062,6.42895814274526,-0.000243881388234
2.03599999999989,15.054558981318,0.016754639592233,0.016841614207303,0.261898609642737,14.7590641178758,6.42895781831114,-0.000244205822356
2.03699999999989,15.0544063610397,0.016759112527693,0.016845389314541,0.26197324814536,14.7588286110521,6.4289571398472,-0.000244884286293
2.03799999999989,15.0542569410618,0.016762741434274,0.016849990900149,0.262047743211383,14.758596465516,6.4289600353322,-0.000241988801297
2.03899999999989,15.0541046554172,0.016767151388474,0.016853821271762,0.262122266871174,14.7583614158857,6.42896003592337,-0.000241988210123
2.03999999999989,15.0539519463465,0.016771226193207,0.016857992458436,0.262196654756632,14.7581260729382,6.42895970526516,-0.000242318868332
2.04099999999989,15.0537988709459,0.016775169717766,0.01686228904033,0.262271084910988,14.7578903272768,6.42895914577791,-0.000242878355583
2.04199999999989,15.0536449965688,0.016779592176123,0.016866122398741,0.262345468235246,14.7576538137587,6.42895765887706,-0.000244365256431
2.04299999999989,15.0534927893739,0.016783201747718,0.016870736014528,0.26241990688637,14.7574189447253,6.42895789585841,-0.000244128275087
2.04399999999989,15.0533395872917,0.016787561988763,0.0168746326892,0.262494193052715,14.757183199561,6.42895720109916,-0.000244823034337
2.04499999999989,15.0531872038072,0.016791496478038,0.016878926906926,0.262568608668355,14.7569481717538,6.42895733211055,-0.000244692022947
2.04599999999989,15.0530344668935,0.016795644619316,0.016883005271385,0.262642850193242,14.7567129668096,6.42895733317743,-0.000244690956067
2.04699999999989,15.0528821424691,0.016799612748705,0.01688727055476,0.262717024810375,14.7564782343553,6.42895785694858,-0.000244167184918
2.04799999999989,15.0527289775577,0.016803926149613,0.016891177681514,0.262791129189698,14.7562427445369,6.42895761184481,-0.000244412288684
2.04899999999989,15.0525742413805,0.016807857130675,0.016895476432828,0.26286527917507,14.7560056286419,6.42895559656021,-0.000246427573281
2.04999999999989,15.0524217631973,0.016811887114602,0.016899654602447,0.262939397239801,14.7557708242404,6.42895599298742,-0.000246031146069
2.05099999999989,15.0522688192441,0.016815988680986,0.01690380176128,0.263013455594715,14.7555355732071,6.42895597757853,-0.000246046554962
2.05199999999988,15.0521150935882,0.016819862961392,0.016908153416316,0.263087465012715,14.7552996121978,6.42895526387207,-0.000246760261419
2.05299999999988,15.0519624901041,0.016823816145223,0.016912424932375,0.263161487314898,14.7550647617116,6.42895578669463,-0.000246237438859
2.05399999999988,15.0518091948143,0.016827877413393,0.016916592798589,0.263235390039947,14.7548293345623,6.42895559704423,-0.000246427089263
2.05499999999988,15.0516558172073,0.016831872784435,0.016920834925638,0.263309133904534,14.7545939755927,6.42895557141774,-0.000246452715749
2.05599999999988,15.0515004819259,0.016835941936204,0.016924997206087,0.263381809863998,14.7543577329196,6.42895452974732,-0.000247494386172
2.05699999999988,15.0513467917731,0.016840304717137,0.016928858298906,0.263455527708124,14.754122101049,6.42895412622154,-0.000247897911953
2.05799999999988,15.0511933809283,0.016844160889669,0.016933232647226,0.263529352526139,14.7538866348653,6.42895402439526,-0.000247999738231
2.05899999999988,15.0510395145317,0.016848259906987,0.016937382935829,0.263603248296206,14.7536506233927,6.42895344564764,-0.000248578485857
2.05999999999988,15.0508814189757,0.016852208121321,0.016941678897966,0.263672503297122,14.7534150286593,6.42895301326795,-0.000249010865548
2.06099999999988,15.0507296689248,0.016856461193621,0.01694561689521,0.263746384180294,14.7531812066557,6.42895457647387,-0.000247447659624
2.06199999999988,15.0505751362584,0.016860322023363,0.016949992597252,0.263820029406672,14.7529447922311,6.42895343542131,-0.000248588712181
2.06299999999988,15.0504222216996,0.01686451089086,0.016954006264982,0.263893950052708,14.752709754491,6.42895397571138,-0.000248048422115
2.06399999999988,15.0502683145977,0.016868502728085,0.016958207956731,0.263967648830047,14.7524739550828,6.42895363163729,-0.000248392496204
2.06499999999988,15.0501143941659,0.01687294216471,0.016961971516769,0.264041257693791,14.7522382227906,6.42895328904027,-0.000248735093222
2.06599999999988,15.0499609133677,0.016877030655527,0.016966076264726,0.264114813017186,14.7520029934303,6.42895370557427,-0.000248318559223
2.06699999999988,15.0498073893539,0.016881352206776,0.0169699598268,0.264188538061753,14.7517675392586,6.42895384852399,-0.0002481756095
2.06799999999988,15.049653249521,0.016885396422257,0.016974120140795,0.264261992213106,14.7515317407448,6.42895346229751,-0.000248561835988
2.06899999999988,15.0494954230484,0.01688961126359,0.01697813771112,0.264335400764325,14.7512922733094,6.42894948502021,-0.000252539113278
2.06999999999988,15.0493420395306,0.01689360736279,0.016982337418847,0.264408931906495,14.7510571628425,6.42895009076437,-0.000251933369124
2.07099999999988,15.0491873388231,0.016897816756744,0.016986347851459,0.264482350582613,14.7508208236322,6.42894911376823,-0.000252910365261
2.07199999999988,15.0490335599755,0.016901676018842,0.016990672966298,0.264555735424558,14.7505854755658,6.42894935528882,-0.000252668844676
2.07299999999988,15.0488790098987,0.016905638867771,0.016994881898813,0.264629084254076,14.750349404878,6.42894883861107,-0.000253185522424
2.07399999999988,15.0487247814588,0.016909874232212,0.016998861700577,0.264702416313276,14.7501136292127,6.42894865361001,-0.000253370523482
2.07499999999988,15.0485692236925,0.016913607919786,0.01700330071958,0.264775701252447,14.7498766138006,6.42894739255676,-0.00025463157673
2.07599999999988,15.0484141015304,0.016917934455913,0.017007180366346,0.264848863748266,14.7496401229599,6.4289466203762,-0.000255403757288
2.07699999999988,15.0482581123853,0.016921823575043,0.017011493503849,0.264921907907645,14.7494028873987,6.42894510624417,-0.000256917889327
2.07799999999988,15.048103498086,0.016925777839826,0.017015744173354,0.26499506839827,14.7491669076746,6.42894483999318,-0.000257184140315
2.07899999999988,15.0479482358082,0.01692986170802,0.017019865201087,0.265068250693847,14.7489302582052,6.42894378848848,-0.000258235645015
2.07999999999988,15.0477933053519,0.016933709967423,0.017024233092649,0.265141346596871,14.748694015695,6.42894322243011,-0.000258801703384
2.08099999999988,15.0476385963212,0.016937756939402,0.017028374403883,0.26521452128285,14.7484579436951,6.42894291868167,-0.000259105451819
2.08199999999988,15.0474841443408,0.016941830075059,0.017032491810481,0.265287595081827,14.7482222273735,6.42894311475464,-0.000258909378849
2.08299999999988,15.0473296324879,0.01694612655574,0.017036390064113,0.26536064443369,14.7479864714344,6.42894320580924,-0.000258818324248
2.08399999999988,15.0471750382813,0.016950052902242,0.017040677705124,0.265433586067013,14.7477507216069,6.42894334451683,-0.000258679616662
2.08499999999988,15.0470201478443,0.016954280155877,0.017044631482019,0.265506499517196,14.7475147366892,6.42894336147022,-0.000258662663275
2.08599999999988,15.0468649234667,0.016958525412142,0.01704858606389,0.265579269330208,14.7472785426605,6.42894294224599,-0.000259081887505
2.08699999999988,15.0467088007149,0.016962426909797,0.017052847828497,0.265652201002688,14.7470413249739,6.42894177520582,-0.000260248927673
2.08799999999988,15.0465535343121,0.016966503641489,0.017056945114324,0.265724952495916,14.7468051330604,6.42894155534923,-0.000260468784267
2.08899999999988,15.0463983598964,0.016970514086199,0.01706109869594,0.265797770958241,14.7465689761561,6.42894144708783,-0.000260577045658
2.08999999999988,15.0462428817965,0.01697470842709,0.017065060161159,0.265870479428322,14.74633263378,6.42894119436258,-0.000260829770918
2.09099999999988,15.0460883319821,0.016979007754592,0.017068935681294,0.265943603498103,14.7460967850481,6.42894141823626,-0.000260605897236
2.09199999999988,15.0459331493775,0.016982976187005,0.017073109168763,0.266016257434455,14.7458608065873,6.42894156850432,-0.00026045562917
2.09299999999988,15.0457776159294,0.016987355932218,0.017076913414877,0.266088914471861,14.7456244321104,6.4289413584402,-0.000260665693292
2.09399999999988,15.045621983004,0.016990989168275,0.017081449646787,0.266161455726814,14.7453880884622,6.42894113511449,-0.000260889019002
2.09499999999988,15.045466096269,0.016994983454485,0.017085628153151,0.266233952908139,14.7451515317532,6.42894075351879,-0.000261270614707
2.09599999999988,15.0453101025328,0.016998805498204,0.017089949889857,0.266306479619616,14.7449148675251,6.42894035381164,-0.000261670321849
2.09699999999988,15.0451532008005,0.017003082159246,0.017093825224383,0.266378930198955,14.7446773632179,6.42893907534955,-0.000262948783947
2.09799999999988,15.044996442291,0.017007349601457,0.017097728341974,0.266451309779002,14.7444400545685,6.42893789845403,-0.000264125679466
2.09899999999988,15.0448409373567,0.017011415007421,0.017101803536617,0.266523723672903,14.7442039951398,6.42893815707387,-0.00026386705962
2.09999999999988,15.0446852804226,0.01701550436974,0.017105872316013,0.266596110064997,14.7439677936718,6.42893823966502,-0.000263784468474
2.10099999999988,15.0445290197872,0.017019405079258,0.017110143540966,0.266668494333854,14.7437309768331,6.42893785961101,-0.000264164522485
2.10199999999988,15.0443722942003,0.017023368782392,0.017114335113887,0.266740780157773,14.7434938101463,6.42893686249331,-0.000265161640185
2.10299999999988,15.044216708522,0.017027130908838,0.017118752574635,0.266813248538427,14.7432575765001,6.42893708166292,-0.000264942470571
2.10399999999988,15.0440603424876,0.017031307203608,0.017122742744584,0.266885504884018,14.7430207876554,6.42893666510912,-0.000265359024373
2.10499999999988,15.0439038302156,0.017035244942293,0.01712697545504,0.266957776317104,14.7427838335011,6.4289360402446,-0.000265983888896
2.10599999999988,15.0437474425004,0.017039363338992,0.017131042502434,0.267029932013126,14.7425471046459,6.42893579524541,-0.000266228888086
2.10699999999988,15.0435913647622,0.017043307064593,0.017135344348283,0.267102234464614,14.7423104788847,6.42893580687171,-0.000266217261781
2.10799999999988,15.0434354397037,0.017047296937889,0.017139540773914,0.267174368741384,14.7420742332505,6.42893623124888,-0.000265792884609
2.10899999999988,15.0432790600516,0.017051417967904,0.017143586927194,0.267246477381579,14.7418375777749,6.42893608621799,-0.0002659379155
2.10999999999988,15.0431214363842,0.01705574170534,0.017147412549032,0.267318562177382,14.7415997199525,6.42893473067321,-0.000267293460286
2.11099999999988,15.0429648344679,0.017059894971007,0.017151406837184,0.267390785908792,14.7413627467509,6.42893444890568,-0.000267575227809
2.11199999999988,15.0428064586441,0.017063967235383,0.017155457437837,0.267462387253421,14.7411246467175,6.42893284357031,-0.000269180563181
2.11299999999988,15.0426498736491,0.017068070849845,0.017159486110132,0.267534404671871,14.7408879120173,6.42893281836025,-0.000269205773246
2.11399999999988,15.0424933038379,0.017072199954785,0.01716348844824,0.267606479545376,14.7406511358895,6.42893274281706,-0.000269281316432
2.11499999999988,15.0423366312747,0.017076492929534,0.017167324868526,0.267678389550383,14.7404144239263,6.42893273416912,-0.000269289964374
2.11599999999988,15.0421800978621,0.017080577176581,0.017171373808897,0.26775032946227,14.7401778174143,6.4289328765219,-0.000269147611596
2.11699999999988,15.0420208989373,0.017084673518311,0.017175437777334,0.267822127918892,14.7399386597228,6.42893044503115,-0.000271579102342
2.11799999999988,15.0418660951772,0.017088614588655,0.017179647615876,0.267893971303713,14.739703861669,6.42893234312839,-0.0002696810051
2.11899999999988,15.0417094004628,0.0170926416016,0.017183777947683,0.267965858672664,14.7394671222409,6.428932435913,-0.00026958822049
2.11999999999988,15.0415517487394,0.017096435273071,0.017188139255806,0.268037590803358,14.7392295834072,6.42893155826268,-0.000270465870815
2.12099999999988,15.0413947854488,0.017100546181397,0.017192164806102,0.268109479667933,14.7389925947934,6.42893128951377,-0.000270734619719
2.12199999999988,15.0412378010191,0.017104474438953,0.017196324439798,0.268181138626776,14.7387558635136,6.42893146501705,-0.000270559116438
2.12299999999988,15.0410803321276,0.017108875057213,0.017200071129796,0.268252844100833,14.7385185418398,6.42893093784574,-0.000271086287748
2.12399999999988,15.0409218376997,0.017112677884202,0.017204376889324,0.268324412792311,14.7382803701338,6.42892977879586,-0.000272245337634
2.12499999999988,15.0407633205927,0.017116771871047,0.017208401891065,0.268396010205256,14.7380421366253,6.42892851074059,-0.000273513392902
2.12599999999988,15.040604482989,0.017120711994479,0.017212597065369,0.268467494185961,14.7378036797431,6.42892707410574,-0.000274950027756
2.12699999999988,15.040447149686,0.017124854433713,0.017216603643001,0.268539046868503,14.7375666447408,6.42892713222699,-0.000274891906504
2.12799999999988,15.0402898605949,0.01712872455842,0.017220890319687,0.26861059904587,14.7373296466709,6.42892729888843,-0.00027472524506
2.12899999999988,15.0401327764567,0.017132994903254,0.01722477592569,0.268682287392868,14.7370927182349,6.42892758369743,-0.000274440436066
2.12999999999988,15.0399750498324,0.017136823952714,0.017229081287168,0.268753780455117,14.7368553641374,6.42892748167892,-0.000274542454571
2.13099999999988,15.0398182634925,0.017141108834052,0.017232931908687,0.26882533369318,14.7366188890566,6.42892835072082,-0.000273673412669
2.13199999999988,15.0396607738291,0.017145079242218,0.017237091457551,0.268896747775713,14.7363818553536,6.42892868998369,-0.000273334149801
2.13299999999988,15.0395036831044,0.01714899929066,0.017241327661095,0.268968243733014,14.7361451124196,6.42892926860028,-0.000272755533208
2.13399999999988,15.0393451742037,0.017153032209295,0.017245414686866,0.269039527946084,14.7359071993614,6.42892852719311,-0.000273496940383
2.13499999999988,15.039187528572,0.017157111223034,0.017249460361676,0.269110930978568,14.7356700260087,6.42892874037866,-0.000273283754829
2.13599999999988,15.0390324340966,0.017161446013553,0.017253235545548,0.269182276945523,14.735435475592,6.42893159435984,-0.000270429773655
2.13699999999988,15.038872833889,0.017165292003435,0.017257516345498,0.269253491928395,14.7351965336117,6.42893007311343,-0.000271951020062
2.13799999999988,15.0387139826651,0.017169507281104,0.017261424460786,0.269324527905043,14.7349585230182,6.42892935419292,-0.000272669940573
2.13899999999988,15.0385545934808,0.017173422898943,0.017265616655863,0.269395776531132,14.7347197773949,6.42892789695464,-0.000274127178852
2.13999999999988,15.0383962960391,0.017177534125666,0.017269603228953,0.269466962575949,14.7344821961085,6.42892787151565,-0.000274152617843
2.14099999999988,15.0382377277371,0.017181665578509,0.017273573381028,0.269538201612927,14.7342442871647,6.42892750526858,-0.000274518864912
2.14199999999987,15.0380793980949,0.017185603146839,0.017277733868928,0.269608872829032,14.7340071882501,6.42892807257329,-0.000273951560203
2.14299999999987,15.0379206592434,0.017189647873677,0.017281801944432,0.269680028456529,14.7337691809688,6.42892765689569,-0.000274367237806
2.14399999999987,15.0377619872004,0.017193309441673,0.017286244002603,0.269751046677716,14.7335313870784,6.42892749640215,-0.000274527731339
2.14499999999987,15.0376033195611,0.017197292386749,0.017290373270136,0.269822173887051,14.7332934800171,6.42892737104059,-0.000274653092906
2.14599999999987,15.0374449446599,0.017201254046713,0.017294494423486,0.26989321088632,14.7330559853034,6.42892754439365,-0.000274479739847
2.14699999999987,15.0372844837379,0.017205375962431,0.017298481297285,0.269964225012638,14.7328164014656,6.42892559905769,-0.000276425075808
2.14799999999987,15.0371261703518,0.017209662802732,0.017302278781862,0.270035280848634,14.7325789479186,6.42892597445193,-0.000276049681563
2.14899999999987,15.036967484363,0.017213586782707,0.017306466920855,0.27010629455545,14.732341136104,6.42892605443198,-0.000275969701515
2.14999999999987,15.0368076934356,0.017217815749222,0.017310351901455,0.27017711051243,14.7321024152725,6.42892511008416,-0.000276914049334
2.15099999999987,15.0366487799041,0.017221557836529,0.017314705599471,0.270248102429171,14.731864414039,6.42892505301641,-0.000276971117085
2.15199999999987,15.0364901568092,0.017225723126964,0.01731865824751,0.270319007346093,14.7316267680886,6.42892543612306,-0.000276588010428
2.15299999999987,15.0363312309491,0.017229605275087,0.017322876844606,0.270389903303665,14.7313888455258,6.42892532584954,-0.000276698283957
2.15399999999987,15.0361712179978,0.017233570617751,0.017327043686574,0.270460712657865,14.7311498910356,6.42892431559691,-0.000277708536578
2.15499999999987,15.0360123149556,0.017237669656192,0.017331062926689,0.27053155219223,14.7309120301805,6.4289244516824,-0.000277572451096
2.15599999999987,15.0358522709869,0.017241338020444,0.017335521109725,0.270602236288151,14.7306731755686,6.42892366578668,-0.000278358346816
2.15699999999987,15.0356934690022,0.017245568209496,0.017339416337604,0.270673191457213,14.7304352929979,6.42892395897039,-0.000278065163101
2.15799999999987,15.0355337272656,0.017249639181711,0.017343443106597,0.270743461344484,14.7301971836328,6.42892390051699,-0.000278123616508
2.15899999999987,15.0353762652964,0.017253870627577,0.017347285778217,0.270814236075957,14.7299608728147,6.42892588888834,-0.000276135245152
2.15999999999987,15.0352154412657,0.017258265095215,0.017351007882746,0.270884694154562,14.7297214741332,6.42892457088068,-0.000277453252814
2.16099999999987,15.0350561109769,0.017262160890894,0.017355198090013,0.270955351884279,14.7294834001117,6.42892480703044,-0.000277217103053
2.16199999999987,15.0348961103152,0.017266259742937,0.0173591855151,0.271025923753132,14.729244741304,6.42892433757913,-0.000277686554364
2.16299999999987,15.0347365992607,0.017270249737223,0.017363266219693,0.271096640493894,14.7290064428099,6.42892435534177,-0.000277668791722
2.16399999999987,15.0345770266124,0.017274388576481,0.017367209699208,0.271167112692093,14.7287683156447,6.42892460331695,-0.00027742081654
2.16499999999987,15.034417556354,0.017278336933345,0.017371346423443,0.271237711670763,14.7285301613265,6.4289248957847,-0.000277128348788
2.16599999999987,15.0342545951548,0.017282346963781,0.01737544455201,0.271308086927764,14.7282887167113,6.42892171408347,-0.00028031005002
2.16699999999987,15.0340940928682,0.017286386596105,0.017379496268789,0.271378684625849,14.7280495253775,6.42892109424424,-0.000280929889256
2.16799999999987,15.0339335383382,0.017290071358433,0.017383886345418,0.271449147984791,14.7278104326495,6.42892035764838,-0.000281666485114
2.16899999999987,15.0337737432952,0.017294333354269,0.017387707596146,0.271519657718053,14.7275720446267,6.42892054849211,-0.000281475641379
2.16999999999987,15.0336141784358,0.01729826895452,0.01739186669564,0.271590031135723,14.72733401165,6.42892109153047,-0.000280932603025
2.17099999999987,15.0334539824725,0.017302153565704,0.017396022362593,0.27166045179826,14.7270953547459,6.42892095050758,-0.000281073625909
2.17199999999987,15.0332929974398,0.017306562553414,0.017399721098833,0.27173078484037,14.7268559289472,6.42892014080557,-0.000281883327919
2.17299999999987,15.0331318697254,0.017310210678052,0.017404136110777,0.271801154858832,14.7266163680777,6.42891918442817,-0.000282839705319
2.17399999999987,15.032970636884,0.017314312901823,0.017408127687343,0.271871422134914,14.7263767741599,6.42891837264367,-0.000283651489823
2.17499999999987,15.0328095531582,0.017318151551326,0.01741236939428,0.271941904250771,14.7261371279618,6.4289175688979,-0.00028445523559
2.17599999999987,15.032649441591,0.017322200832612,0.017416395492992,0.272012157954682,14.7258986873107,6.42891808689548,-0.000283937238012
2.17699999999987,15.0324891347946,0.017326339089326,0.017420319044452,0.27208249491879,14.725659981742,6.42891823601821,-0.000283788115281
2.17799999999987,15.0323285846468,0.017330366278564,0.017424388898668,0.272152689043476,14.7254211404261,6.42891822353753,-0.000283800595962
2.17899999999987,15.032168224373,0.017334157850817,0.017428680341272,0.272222987179254,14.7251823990017,6.42891853550338,-0.000283488630111
2.17999999999987,15.0320076693125,0.01733792455135,0.017433012992468,0.272293118438153,14.7249436133305,6.42891865141508,-0.000283372718413
2.18099999999987,15.0318470721984,0.017342090060633,0.017436916601024,0.272363346969905,14.7247047185668,6.42891885648446,-0.000283167649036
2.18199999999987,15.0316863118053,0.017346092805707,0.017441002781681,0.272433411825542,14.7244658043924,6.42891892218519,-0.000283101948303
2.18299999999987,15.0315254063108,0.017350193927349,0.017444976713364,0.272503606419131,14.724226629251,6.42891876979929,-0.000283254334208
2.18399999999987,15.031364501627,0.017354406330137,0.017448820033627,0.272573576377191,14.723987698886,6.4289189305024,-0.000283093631093
2.18499999999987,15.0312019669689,0.01735845724189,0.017452836576578,0.272643541147567,14.7237471320029,6.42891745865941,-0.00028456547408
2.18599999999987,15.0310405597563,0.017362420148907,0.017456925661864,0.272713488900141,14.7235077250454,6.42891728036742,-0.000284743766075
2.18699999999987,15.0308788139882,0.017366492828347,0.017460916434546,0.272783347562671,14.7232680571626,6.42891667241813,-0.000285351715365
2.18799999999987,15.0307179893836,0.017370332571133,0.01746512271807,0.272853194949104,14.7230293391453,6.42891723794497,-0.000284786188526
2.18899999999987,15.0305568391175,0.017374352541366,0.017469141900427,0.272923088138797,14.7227902565369,6.42891753984315,-0.000284484290343
2.18999999999987,15.0303955716845,0.01737830125905,0.017473240248013,0.272992923383204,14.7225511067943,6.42891778458803,-0.000284239545468
2.19099999999987,15.0302342696551,0.017382223178523,0.01747736384306,0.273062847136321,14.7223118354972,6.42891803601555,-0.000283988117942
2.19199999999987,15.0300712546487,0.017386182266831,0.01748146533669,0.273132541529282,14.7220710655159,6.42891656462343,-0.000285459510063
2.19299999999987,15.0299099690318,0.017390077646336,0.017485620196146,0.273202500389697,14.7218317707996,6.42891683558988,-0.000285188543613
2.19399999999987,15.0297477965628,0.017394060816945,0.017489678862407,0.273272237597064,14.7215918192864,6.42891650021003,-0.000285523923462
2.19499999999987,15.0295863206848,0.017398297233701,0.01749347936842,0.273342345483071,14.7213521985996,6.42891634959212,-0.000285674541377
2.19599999999987,15.0294240360657,0.017402417073314,0.017497392661331,0.273412071584147,14.7211121547469,6.42891605695023,-0.000285967183264
2.19699999999987,15.0292617281694,0.017406722786681,0.017501147500984,0.273481839634297,14.7208720182474,6.42891542369359,-0.0002866004399
2.19799999999987,15.0290999013977,0.017410440313129,0.01750551360309,0.273551485622621,14.7206324618589,6.42891567134092,-0.000286352792574
2.19899999999987,15.0289380089396,0.017414303516832,0.017509704563986,0.273621197371885,14.7203928034868,6.42891584171404,-0.000286182419448
2.19999999999987,15.0287751078212,0.01741824430378,0.0175138014941,0.273690303094218,14.7201527589291,6.42891552274474,-0.000286501388751
2.20099999999987,15.0286130101113,0.017422345541781,0.017517744881908,0.273760022708899,14.7199128969787,6.42891553340433,-0.000286490729168
2.20199999999987,15.028450666035,0.017426385020809,0.01752176670009,0.27382938749761,14.7196731268164,6.42891565451655,-0.000286369616947
2.20299999999987,15.02828843983,0.017430412339962,0.017525801741099,0.273899060188373,14.7194331655606,6.42891560967217,-0.000286414461324
2.20399999999987,15.0281263230537,0.017434255305163,0.017530015763182,0.273968636789481,14.7191934151959,6.42891584976791,-0.000286174365586
2.20499999999987,15.0279629808956,0.017438073161102,0.017534276557589,0.274038167382945,14.718952463794,6.42891471387395,-0.00028731025954
2.20599999999987,15.0278002519654,0.017442121786668,0.017538360775132,0.274107636189315,14.7187121332142,6.42891426634874,-0.000287757784749
2.20699999999987,15.0276378775063,0.01744608162185,0.017542472676663,0.274177193714256,14.7184721294936,6.42891439236184,-0.000287631771655
2.20799999999987,15.0274729781791,0.0174498635267,0.017546737513853,0.274246599411077,14.7182297777275,6.42891205995055,-0.000289964182947
2.20899999999987,15.0273097225489,0.017454351876151,0.017550291733908,0.274316110670143,14.7179889682687,6.42891153966976,-0.000290484463728
2.20999999999987,15.0271464547518,0.017458379677505,0.017554263272329,0.274385544582633,14.7177482672193,6.42891099578761,-0.000291028345887
2.21099999999987,15.0269839961368,0.017462545623162,0.017558122324829,0.274455012580042,14.7175083156087,6.42891134681937,-0.000290677314124
2.21199999999987,15.0268211917399,0.01746628256898,0.017562405236908,0.274524362023485,14.7172681419105,6.42891149308757,-0.000290531045919
2.21299999999987,15.026658162566,0.017470517449555,0.017566183685821,0.274593974318294,14.7170274871124,6.42891115512136,-0.000290869012129
2.21399999999987,15.0264931735791,0.017474527964421,0.017570217829635,0.27466323718756,14.7167851905975,6.42890917201829,-0.000292852115206
2.21499999999987,15.0263293849891,0.01747848085152,0.017574301001645,0.274732648538381,14.7165439545975,6.42890818133106,-0.000293842802436
2.21599999999987,15.026168226753,0.017482336605931,0.017578490765204,0.274802036588756,14.7163053627931,6.4289098674031,-0.000292156730391
2.21699999999987,15.0260049395592,0.017486117430411,0.017582734422241,0.274871441337423,14.7160646463691,6.42890958057517,-0.000292443558325
2.21799999999987,15.0258422603674,0.017490234201913,0.017586650821212,0.274941006023422,14.7158243693209,6.42890996562844,-0.000292058505053
2.21899999999987,15.0256793339606,0.017494221369497,0.01759068292817,0.275010325223013,14.7155841044399,6.42891035140872,-0.000291672724768
2.21999999999987,15.0255157987295,0.017498266996068,0.017594635539669,0.275079524851667,14.7153433713421,6.42891041222468,-0.000291611908815
2.22099999999987,15.0253527784909,0.017502659188371,0.017598265724466,0.275148893267482,14.7151029603106,6.42891082582108,-0.000291198312412
2.22199999999987,15.0251883540862,0.017506638799788,0.017602328441461,0.275217936631338,14.7148614502136,6.42891002966108,-0.000291994472413
2.22299999999987,15.0250240381329,0.017510586370064,0.017606413360431,0.275287119941476,14.7146199184609,6.42890935124209,-0.000292672891407
2.22399999999987,15.0248591398783,0.017514605038109,0.017610419617433,0.275356259983774,14.714377855239,6.42890809934305,-0.000293924790443
2.22499999999987,15.024695861445,0.017518518987526,0.017614559722748,0.275425465187803,14.7141373175469,6.42890866359416,-0.000293360539328
2.22599999999987,15.0245327494127,0.017522392518652,0.017618714240501,0.275494657017943,14.7138969856356,6.428909219677,-0.000292804456492
2.22699999999987,15.0243690148877,0.017526521327137,0.01762262388062,0.275563793257882,14.7136560764221,6.42890928690982,-0.00029273722367
2.22799999999987,15.0242050701125,0.017530309172696,0.017626885298186,0.275632901662497,14.7134149739791,6.42890920574609,-0.000292818387406
2.22899999999987,15.0240412343745,0.017534129112254,0.017631103966433,0.275702027187668,14.7131739741082,6.42890922487963,-0.000292799253866
2.22999999999987,15.0238769728157,0.017538216837861,0.01763505348992,0.275771068336978,14.7129326341509,6.42890886184579,-0.000293162287703
2.23099999999987,15.0237127191253,0.017541756010963,0.01763953488611,0.275840092484045,14.7126913357442,6.42890864539429,-0.000293378739204
2.23199999999987,15.0235488300037,0.017546182597112,0.017643127460107,0.275909127431308,14.7124503925152,6.42890897044646,-0.000293053687032
2.23299999999986,15.0233830600928,0.017550187083457,0.017647164371044,0.275978124373077,14.7122075842652,6.42890735684853,-0.000294667284963
2.23399999999986,15.0232221000811,0.017554446730911,0.017650904264134,0.276047132358656,14.7119696167274,6.42891088676441,-0.000291137369085
2.23499999999986,15.0230574254442,0.017558171547044,0.017655200700874,0.276115652471872,14.7117284007244,6.4289108514545,-0.000291172678992
2.23599999999986,15.0228926805169,0.017562278217555,0.017659093750451,0.276184550139526,14.7114867584093,6.42891055901467,-0.000291465118819
2.23699999999986,15.0227273915641,0.017566009434343,0.017663377378594,0.276253447364162,14.711244557387,6.42890982086844,-0.000292203265054
2.23799999999986,15.0225622751544,0.017570084326878,0.017667301419798,0.276322268457133,14.7110026209506,6.42890930825882,-0.000292715874676
2.23899999999986,15.0223976941107,0.017574121706421,0.017671271648065,0.276391192599515,14.7107611081567,6.4289092899812,-0.000292734152288
2.23999999999986,15.0222322035348,0.017578125369672,0.017675296976908,0.276459949589215,14.710518831599,6.42890863129676,-0.000293392836733
2.24099999999986,15.0220675491148,0.017581721644047,0.017679716612114,0.276528873554612,14.7102772373041,6.42890863471362,-0.000293389419869
2.24199999999986,15.0219026541649,0.017585781916837,0.01768366475479,0.276597741785265,14.710035465708,6.42890855236835,-0.000293471765148
2.24299999999986,15.0217368165045,0.017589757961053,0.017687682151732,0.276666619933417,14.7097927564583,6.42890740936991,-0.000294614763588
2.24399999999986,15.0215721968419,0.017593839908083,0.017691613570349,0.276735427579713,14.7095513157838,6.42890787887497,-0.000294145258518
2.24499999999986,15.0214065132075,0.017598161354959,0.017695282403577,0.276804137150564,14.7093089322984,6.42890744031664,-0.000294583816852
2.24599999999986,15.0212406431836,0.017602406801919,0.017699066240833,0.276872727877349,14.7090664422635,6.42890684694616,-0.000295177187337
2.24699999999986,15.0210752578598,0.017606284917808,0.017703184695718,0.276941444068465,14.7088243441778,6.42890662637873,-0.000295397754758
2.24799999999986,15.0209095799742,0.017609873884584,0.017707600217952,0.277009339683976,14.7085827661877,6.42890709692867,-0.000294927204824
2.24899999999986,15.020743739482,0.017613895526602,0.017711586612714,0.277078104573301,14.7083401527693,6.4289064134303,-0.000295610703192
2.24999999999986,15.0205780848679,0.017617651342449,0.017715816353019,0.277146773480276,14.7080978436921,6.42890616921654,-0.000295854916954
2.25099999999986,15.0204127353806,0.017621864625277,0.01771960321492,0.277215453572332,14.7078558139681,6.42890615691256,-0.000295867220932
2.25199999999986,15.020247156116,0.017625525041715,0.017723972553097,0.277284062729764,14.7076135957914,6.42890607344469,-0.000295950688807
2.25299999999986,15.020081359753,0.01762941888142,0.017728100389228,0.277352772126707,14.7073710683556,6.42890588677324,-0.000296137360253
2.25399999999986,15.0199149101025,0.017633478871426,0.017732050433651,0.277421166184048,14.7071282146134,6.42890532464263,-0.000296699490861
2.25499999999986,15.0197488760743,0.017637287110447,0.01773625218406,0.277489838834563,14.7068854979453,6.42890493520578,-0.000297088927716
2.25599999999986,15.0195828041852,0.017641493746286,0.017740095567806,0.277558399070596,14.7066428158005,6.42890444127003,-0.000297582863462
2.25699999999986,15.0194186539589,0.017645315778376,0.01774426620772,0.277627062148777,14.706402009824,6.4289059728732,-0.000296051260297
2.25799999999986,15.0192527703319,0.017649542344712,0.017748059773113,0.27769559277052,14.7061595754436,6.428906088201,-0.000295935932489
2.25899999999986,15.0190867057043,0.017653646982038,0.01775195560761,0.277764145320577,14.7059169577941,6.42890592637193,-0.000296097761566
2.25999999999986,15.0189203603266,0.017657401799322,0.017756191426289,0.277832508347258,14.7056742587537,6.42890584155768,-0.000296182575815
2.26099999999986,15.0187536261367,0.017661476501394,0.017760103599995,0.277900961987837,14.7054310840474,6.4289051816717,-0.000296842461794
2.26199999999986,15.018587867359,0.01766553078163,0.017764036406766,0.277969391106293,14.7051889090643,6.42890582942939,-0.000296194704107
2.26299999999986,15.0184207028661,0.017669638499679,0.017767916770244,0.278037210779787,14.7049459368164,6.42890555556791,-0.000296468565585
2.26399999999986,15.0182519543336,0.0176736474977,0.017771898091968,0.278105556914892,14.7047008518291,6.42890318859952,-0.000298835533976
2.26499999999986,15.0180846890382,0.01767731829431,0.017776220653902,0.278173983366002,14.704457166724,6.42890240983172,-0.000299614301773
2.26599999999986,15.0179187327318,0.017681470474604,0.017780060693488,0.278242468787982,14.7042147327757,6.42890294506351,-0.000299079069985
2.26699999999986,15.0177519840024,0.017685388898938,0.017784131212171,0.278310903640657,14.7039715602506,6.42890281399767,-0.000299210135826
2.26799999999986,15.017584331829,0.017689277021695,0.017788265302641,0.278379178865257,14.7037276106394,6.42890186285671,-0.000300161276782
2.26899999999986,15.0174179333578,0.017693339528142,0.017792169656486,0.278447544562626,14.7034848796106,6.42890218499349,-0.000299839140007
2.26999999999986,15.0172517528246,0.017697501015747,0.017796009361867,0.278515879100562,14.7032423633464,6.42890279810375,-0.00029922602974
2.27099999999986,15.0170841918814,0.017701678181227,0.017799799190403,0.278584253805542,14.7029984607042,6.42890210876982,-0.000299915363672
2.27199999999986,15.0169165841462,0.017705379398843,0.017804085821419,0.278652496139956,14.702754622786,6.42890155618934,-0.000300467944154
2.27299999999986,15.0167497135381,0.017709641830748,0.017807807298112,0.278720821083855,14.7025114433254,6.42890171764654,-0.000300306486952
2.27399999999986,15.0165814655829,0.017713095772813,0.017812366802188,0.27878893351266,14.7022670694952,6.42890059965925,-0.000301424474242
2.27499999999986,15.0164141055486,0.017717267692122,0.017816180125965,0.278857189891257,14.7020234678393,6.42890024247516,-0.000301781658329
2.27599999999986,15.01624712944,0.017720987069286,0.017820486380528,0.278925352813869,14.7017803031763,6.42890050378721,-0.00030152034628
2.27699999999986,15.0160799587535,0.017724901731304,0.017824578695237,0.278993619035587,14.7015368592914,6.42890056042005,-0.000301463713445
2.27799999999986,15.015912581893,0.017728716499434,0.017828772586204,0.279061696903302,14.701293395904,6.42890063839507,-0.00030138573842
2.27899999999986,15.0157446253371,0.017732805394272,0.017832669558545,0.27912967689485,14.7010494734894,6.42890030973317,-0.000301714400321
2.27999999999986,15.0155772186579,0.017736871938052,0.017836613809152,0.279197734990909,14.7008059979198,6.42890043137444,-0.000301592759048
2.28099999999986,15.0154102176096,0.017740530296432,0.017840921479957,0.27926587376827,14.700562892065,6.42890107540899,-0.000300948724501
2.28199999999986,15.0152420847575,0.017744965608341,0.017844474902823,0.279333971258329,14.700318672988,6.42890041518414,-0.000301608949353
2.28299999999986,15.0150736237066,0.017748763813891,0.017848646517343,0.279402000344269,14.700074213031,6.42889987828419,-0.000302145849299
2.28399999999986,15.0149054846338,0.017752850548966,0.017852532429107,0.27946986687927,14.6998302347765,6.42889964744598,-0.000302376687508
2.28499999999986,15.0147374951113,0.017756759552621,0.017856579502714,0.279537861767414,14.6995862942886,6.42889964596514,-0.000302378168354
2.28599999999986,15.0145701662913,0.017760743772914,0.017860568620539,0.27960584768319,14.6993430062147,6.42890034950152,-0.000301674631971
2.28699999999986,15.0144011771265,0.017764684197261,0.017864581487786,0.279673897797378,14.6990980136441,6.42889940390147,-0.000302620232026
2.28799999999986,15.0142328167676,0.017768809888693,0.017868460322247,0.27974177469284,14.6988537718638,6.42889906621236,-0.00030295792113
2.28899999999986,15.0140641502412,0.017772671276154,0.017872583671644,0.279809961343929,14.6986089339494,6.42889837195138,-0.000303652182112
2.28999999999986,15.0138954659981,0.017776549819614,0.01787667598634,0.279877817921923,14.6983644222702,6.42889798011463,-0.000304044018866
2.29099999999986,15.0137267008305,0.017780538848574,0.017880654998574,0.279945725035987,14.6981197819474,6.42889767226984,-0.000304351863654
2.29199999999986,15.0135578247919,0.017784576640733,0.017884576009751,0.280013599363849,14.6978750727776,6.42889729078539,-0.000304733348101
2.29299999999986,15.0133897993811,0.017788563203036,0.017888555137812,0.280081527781521,14.6976311532587,6.42889768796946,-0.000304336164038
2.29399999999986,15.0132202804573,0.017792760537122,0.017892300374776,0.280149332016501,14.6973858875289,6.42889678647112,-0.00030523766237
2.29499999999986,15.0130512277048,0.017796732363467,0.017896289726086,0.280217213865271,14.69714099175,6.42889644983608,-0.00030557429741
2.29599999999986,15.012882619124,0.017800768199948,0.017900207715121,0.280284972462421,14.6968966707465,6.42889665005096,-0.000305374082534
2.29699999999986,15.0127139311046,0.017804654220144,0.017904301911771,0.280352808443055,14.6966521665296,6.42889677667482,-0.000305247458677
2.29799999999986,15.0125441200494,0.01780844768435,0.017908469004939,0.280420420334199,14.696406783026,6.42889602537453,-0.000305998758964
2.29899999999986,15.0123749569916,0.017812349178799,0.017912527216999,0.280488261602465,14.6961618189934,6.42889566716786,-0.00030635696563
2.29999999999986,15.0122061512065,0.017816181646463,0.017916662502922,0.280555967285461,14.6959173397716,6.42889604147476,-0.000305982658737
2.30099999999986,15.012037093224,0.017820502675862,0.017920328559369,0.280623713023208,14.6956725489655,6.42889612629969,-0.000305897833802
2.30199999999986,15.011866038708,0.017823996649408,0.017924816070564,0.28069036352982,14.6954268624582,6.42889530318779,-0.000306720945706
2.30299999999986,15.0116956611683,0.017828102004773,0.017928703182695,0.280757559651079,14.6951812963298,6.4288947043398,-0.000307319793694
2.30399999999986,15.0115239963426,0.017831895781231,0.017932954904144,0.280824611869941,14.6949345337873,6.42889282254231,-0.000309201591183
2.30499999999986,15.0113550476815,0.017835724874126,0.017937139245536,0.280892320916193,14.6946898626457,6.42889325462413,-0.000308769509366
2.30599999999986,15.0111851044493,0.017839439475374,0.017941390201793,0.280960289309419,14.6944439854627,6.42889242901328,-0.000309595120218
2.30699999999986,15.0110154098708,0.017843743609115,0.017945050335347,0.281027882014973,14.6941987339114,6.42889229436398,-0.000309729769515
2.30799999999986,15.0108447319923,0.017847745502946,0.017949007752339,0.281095319495112,14.6939526592419,6.42889143718176,-0.000310586951735
2.30899999999986,15.0106748708442,0.017851773191548,0.017952909430826,0.281162907900353,14.6937072803214,6.4288913488111,-0.000310675322393
2.30999999999986,15.0105045079324,0.017855924314859,0.017956690034449,0.281230330599904,14.6934615629831,6.428890884099,-0.000311140034494
2.31099999999986,15.0103325808644,0.017859973965644,0.017960588909644,0.281297745538849,14.6932142724502,6.42888900601712,-0.000313018116375
2.31199999999986,15.0101620031182,0.017863830601931,0.017964669459647,0.28136524447751,14.6929682585791,6.42888843862623,-0.000313585507258
2.31299999999986,15.0099913194404,0.017867942629079,0.017968512471137,0.281431750864901,14.6927231134752,6.4288887599173,-0.000313264216189
2.31399999999986,15.0098233203986,0.01787174255144,0.017972663068952,0.281499264552697,14.6924796502255,6.42889084222525,-0.00031118190824
2.31499999999986,15.009653347878,0.017875729743995,0.0179766287931,0.281566850894926,14.692234138446,6.428890961788,-0.00031106234549
2.31599999999986,15.0094832647107,0.017879720671573,0.017980612980681,0.281634316523411,14.691988614535,6.42889132783852,-0.000310696294977
2.31699999999986,15.0093128602222,0.017883320766118,0.017984986225711,0.281701810414488,14.6917427428159,6.42889116142755,-0.000310862705947
2.31799999999986,15.0091420292991,0.017887636966062,0.017988603942087,0.281768910748,14.6914968776429,6.42889082290417,-0.000311201229323
2.31899999999986,15.0089722136136,0.017891386927276,0.01799277037082,0.281836401606018,14.6912516547095,6.42889159629796,-0.000310427835536
2.31999999999986,15.0088007559257,0.017895760228816,0.01799633964129,0.28190375721777,14.6910048988378,6.42889081727514,-0.000311206858353
2.32099999999986,15.0086287957852,0.017899540513142,0.018000503437732,0.281970907853057,14.6907578439813,6.4288897903715,-0.000312233761993
2.32199999999986,15.0084579670261,0.017903618646528,0.01800437113705,0.282038293894367,14.6905116833481,6.42888964099359,-0.000312383139907
2.32299999999986,15.0082862392431,0.017907405003248,0.018008552403206,0.282105653468871,14.6902646283678,6.42888864377359,-0.000313380359899
2.32399999999985,15.008115776695,0.017911360249674,0.018012523600806,0.282173055248887,14.6900188375956,6.42888912013941,-0.000312903994082
2.32499999999985,15.0079450101234,0.017915596147873,0.018016280806898,0.282240552038158,14.6897725811304,6.4288890202079,-0.000313003925595
2.32599999999985,15.0077684907179,0.017918953029443,0.0180209017259,0.282302907014137,14.6895257289484,6.42888817945152,-0.000313844681973
2.32699999999985,15.007597909616,0.017922884504464,0.018024926020708,0.282370411272836,14.689279687818,6.42888848116544,-0.000313542968052
2.32799999999985,15.0074266080153,0.017926682064242,0.018029074075526,0.282437851258858,14.6890330006167,6.42888812116216,-0.000313902971338
2.32899999999985,15.0072552420605,0.017930735941816,0.018032987915402,0.282504856983183,14.6887866612201,6.42888827844778,-0.000313745685715
2.32999999999985,15.007082620527,0.017934635387012,0.018037036372742,0.282572159257884,14.6885387895093,6.42888695273103,-0.000315071402459
2.33099999999985,15.0069115679848,0.017938666631108,0.018040956019952,0.28263957945341,14.6882923658804,6.42888697375302,-0.000315050380469
2.33199999999985,15.0067429640947,0.017942809120567,0.018044758469207,0.282707011693347,14.6880483848115,6.42888946168097,-0.000312562452527
2.33299999999985,15.0065714772928,0.017946649615147,0.018048862760614,0.282774340716242,14.6878016242008,6.42888937812121,-0.000312646012282
2.33399999999985,15.0063998278035,0.017950867231378,0.018052588651453,0.282841560709498,14.6875548112112,6.42888937557577,-0.000312648557726
2.33499999999985,15.0062271864025,0.017954557119766,0.018056832875534,0.282908800743423,14.6873069956638,6.42888832344145,-0.000313700692046
2.33599999999985,15.0060550321327,0.017958707690285,0.0180606003918,0.282976022286445,14.6870597017642,6.42888788849343,-0.000314135640064
2.33699999999985,15.0058832755714,0.017962499268751,0.018064738065427,0.283043412606292,14.6868126256309,6.42888776573573,-0.000314258397759
2.33799999999985,15.0057114386784,0.017966432492083,0.018068726287523,0.283110608324605,14.6865656715742,6.42888786305398,-0.000314161079509
2.33899999999985,15.0055394862094,0.017970280109171,0.018072833852908,0.283177890842265,14.6863184814051,6.42888765641434,-0.000314367719158
2.33999999999985,15.0053660807282,0.017974017169841,0.018077022215254,0.28324493934943,14.6860701019937,6.42888631853309,-0.000315705600401
2.34099999999985,15.0051941514764,0.017978166191286,0.018080833941032,0.283312250366709,14.6858229009774,6.42888631338432,-0.000315710749168
2.34199999999985,15.0050219720949,0.017981922402418,0.018085009042566,0.283379388637021,14.6855756520129,6.4288862476887,-0.000315776444794
2.34299999999985,15.0048492202535,0.017986162161784,0.018088688630878,0.283446619481053,14.6853277499798,6.42888573234049,-0.000316291793006
2.34399999999985,15.0046763728602,0.01799020928356,0.018092573840251,0.283513754997207,14.6850798347392,6.42888522305393,-0.000316801079563
2.34499999999985,15.0045044765259,0.017994400809169,0.018096316106362,0.283580999003059,14.6848327606073,6.42888566508152,-0.000316359051971
2.34599999999985,15.0043319712881,0.017998188687236,0.018100474984538,0.283648111358816,14.6845851962575,6.42888567757586,-0.000316346557634
2.34699999999985,15.0041585364088,0.018002065132927,0.018104542998131,0.283715225825592,14.6843367024522,6.4288848347027,-0.000317189430797
2.34799999999985,15.0039859148839,0.018005726943562,0.018108812900353,0.283782317699962,14.68408905734,6.42888478078686,-0.000317243346628
2.34899999999985,15.0038127788852,0.018009786136813,0.018112703339357,0.28384935613009,14.6838409332789,6.42888424791091,-0.000317776222579
2.34999999999985,15.0036396328032,0.018013460081746,0.018116989754027,0.283916320542023,14.6835928624254,6.42888385734101,-0.00031816679248
2.35099999999985,15.0034668090033,0.018017408882281,0.018120984130407,0.283983513136456,14.6833449028541,6.42888376814343,-0.00031825599006
2.35199999999985,15.0032922830667,0.018021237043867,0.018125108678441,0.284050491320369,14.683095446024,6.42888228018769,-0.000319743945803
2.35299999999985,15.0031194879873,0.018025380386106,0.018128909983533,0.284117615744018,14.6828475818736,6.42888228574939,-0.000319738384106
2.35399999999985,15.0029466783317,0.018029061859379,0.018133183269058,0.284184583760317,14.6825998494429,6.42888258719824,-0.000319436935252
2.35499999999985,15.0027754524221,0.018033189890033,0.018136980337463,0.28425164491808,14.6823536372766,6.42888433799213,-0.000317686141359
2.35599999999985,15.0026017046514,0.018037148997832,0.018140981198333,0.284318482531107,14.6821050919241,6.42888375045523,-0.000318273678266
2.35699999999985,15.0024275506531,0.01804122385395,0.018144845624419,0.284385443105751,14.681856038069,6.42888297688559,-0.000319047247898
2.35799999999985,15.0022538310016,0.018045099449308,0.018148895849789,0.284452262808247,14.6816075728943,6.42888270154294,-0.000319322590554
2.35899999999985,15.0020803415726,0.018049278101289,0.018152650637735,0.284519223508474,14.6813591893251,6.42888263498337,-0.000319389150126
2.35999999999985,15.0019061707845,0.01805275400211,0.018157099702738,0.2845860835489,14.6811102335308,6.42888197222839,-0.000320051905102
2.36099999999985,15.0017301427025,0.01805686333202,0.018160928170145,0.284652962101574,14.6808593890987,6.42887963311283,-0.000322391020662
2.36199999999985,15.0015563742496,0.018060921424184,0.018164811859297,0.284719834766481,14.6806108061997,6.42887947387483,-0.000322550258661
2.36299999999985,15.0013814569718,0.018064866863756,0.018168809830634,0.284786095644265,14.6803616846331,6.42887884767582,-0.000323176457678
2.36399999999985,15.0012065310117,0.018068682319862,0.018172930263027,0.284852849260531,14.6801120691683,6.42887790267355,-0.00032412145994
2.36499999999985,15.0010328117649,0.018072495226477,0.018177038068785,0.284919794400885,14.6798634840687,6.4288780968045,-0.000323927328997
2.36599999999985,15.0008579785729,0.018076626961868,0.01818085371774,0.284986625590724,14.6796138723025,6.42887731997465,-0.000324704158846
2.36699999999985,15.0006844498305,0.018080349674772,0.018185056078009,0.285053534087791,14.6793655099899,6.42887779858481,-0.000324225548684
2.36799999999985,15.0005109889866,0.018084710033053,0.018188587931653,0.285120387429143,14.6791173035928,6.42887860270339,-0.000323421430105
2.36899999999985,15.0003358196955,0.018088674259447,0.018192546646757,0.285187262393912,14.6788673363953,6.42887767539829,-0.000324348735201
2.36999999999985,15.0001608167256,0.018092881543319,0.018196281575551,0.285253969714096,14.6786176838926,6.42887728536836,-0.000324738765128
2.37099999999985,14.9999866308284,0.018096600445188,0.018200491113997,0.285320741286142,14.678368797983,6.42887745354272,-0.000324570590775
2.37199999999985,14.9998109284429,0.018100353168422,0.018204654079151,0.285387375908548,14.6781185452868,6.42887647961705,-0.000325544516442
2.37299999999985,14.9996368566716,0.018104241541224,0.018208700354712,0.285454199840756,14.6778697149349,6.42887692488684,-0.000325099246656
2.37399999999985,14.9994613949355,0.018108307659411,0.018212582165735,0.285520822328694,14.6776196827817,6.42887609990066,-0.000325924232834
2.37499999999985,14.9992861988705,0.0181120649861,0.01821677144155,0.285587288681478,14.6773700737614,6.42887583787497,-0.000326186258525
2.37599999999985,14.9991111554964,0.018115924629595,0.018220848317451,0.285653960009926,14.6771204225394,6.42887571044992,-0.000326313683569
2.37699999999985,14.9989362227061,0.018119856861005,0.018224862868823,0.28572053627265,14.6768709667036,6.42887570335531,-0.000326320778182
2.37799999999985,14.9987607845637,0.018123634138485,0.01822902905455,0.285787104036879,14.6766210173338,6.42887520670215,-0.000326817431348
2.37899999999985,14.9985854956462,0.01812764665431,0.018232970011543,0.285853620692198,14.6763712582882,6.42887501770758,-0.000327006425912
2.37999999999985,14.9984105585322,0.018131392700755,0.018237127149464,0.285920387194275,14.6761216514877,6.42887506690827,-0.000326957225223
2.38099999999985,14.9982353344322,0.018135808095078,0.018240633348465,0.285987075264899,14.6758718177237,6.42887505151439,-0.000326972619107
2.38199999999985,14.9980587881792,0.018139429815475,0.018244931642212,0.286053685408229,14.6756207413133,6.42887386274135,-0.000328161392143
2.38299999999985,14.9978821107475,0.018143524227809,0.018248749470675,0.286119588724164,14.6753702483248,6.42887325846207,-0.000328765671425
2.38399999999985,14.997706040955,0.018147396834201,0.018252787847712,0.286186042268055,14.6751198140051,6.42887273155235,-0.000329292581139
2.38499999999985,14.99753084759,0.018151402764338,0.018256678393713,0.28625256198545,14.6748702044465,6.42887323397436,-0.000328790159132
2.38599999999985,14.9973545225946,0.018155529390347,0.018260466460333,0.286318928056971,14.6746195986869,6.42887276410063,-0.000329260032863
2.38699999999985,14.9971786281272,0.01815961463144,0.018264311694538,0.286385540062657,14.6743691617385,6.42887250424331,-0.00032951989018
2.38799999999985,14.997002721009,0.018163315047084,0.018268532125354,0.286452064602032,14.6741188092345,6.42887247551853,-0.000329548614967
2.38899999999985,14.9968265619192,0.018167225190632,0.018272541391007,0.28651858339956,14.673868211938,6.42887223308636,-0.000329791047133
2.38999999999985,14.9966503036561,0.018171136308559,0.018276538586566,0.286585025260923,14.6736176035,6.42887205305312,-0.000329971080369
2.39099999999985,14.996474342914,0.018175096353623,0.018280515230941,0.286651596270752,14.6733671350586,6.42887187959647,-0.000330144537026
2.39199999999985,14.9962967344126,0.018178780927121,0.018284729723133,0.286717982726042,14.6731152410363,6.42887056910103,-0.000331455032463
2.39299999999985,14.9961201642446,0.018183307972907,0.018288116548622,0.286784293484624,14.6728644462384,6.42887014940996,-0.000331874723529
2.39399999999985,14.9959434437569,0.018187201320179,0.018292129410057,0.286850712753495,14.6726134002732,6.42886978311232,-0.000332241021177
2.39499999999985,14.995766775644,0.018191184712455,0.018296052970616,0.286917169527597,14.6723623684334,6.42886939195065,-0.000332632182841
2.39599999999985,14.9955895933574,0.018194847227441,0.018300312993528,0.286983499568131,14.6721109335683,6.42886895367422,-0.000333070459274
2.39699999999985,14.9954133048486,0.018198800849587,0.018304267508815,0.287049933971167,14.6718603025191,6.42886915796107,-0.000332866172422
2.39799999999985,14.9952362485216,0.018202596920387,0.018308410285146,0.287116171598276,14.6716090697178,6.42886881584682,-0.000333208286674
2.39899999999985,14.9950591143259,0.018206419504157,0.018312526503625,0.287182569862617,14.6713575984555,6.42886831249518,-0.00033371163831
2.39999999999985,14.9948806130087,0.018210229105727,0.018316661654782,0.287248838807963,14.6711048834403,6.42886658522351,-0.000335438909983
2.40099999999985,14.9947035706772,0.018214118718074,0.018320701008842,0.287315286503372,14.670853464447,6.42886648789255,-0.000335536240942
2.40199999999985,14.9945262692101,0.018218290630942,0.018324496837914,0.287381531965646,14.6706019497756,6.42886613527018,-0.000335888863314
2.40299999999985,14.9943498280695,0.018221884543958,0.018328911800554,0.287447854490792,14.6703511772342,6.42886673434453,-0.000335289788965
2.40399999999985,14.9941716942482,0.018225741206268,0.018332987472242,0.287514102243642,14.670098863326,6.42886581262409,-0.000336211509398
2.40499999999985,14.9939950618381,0.018229817351874,0.018336810140778,0.28758040986996,14.6698480244755,6.4288665235105,-0.000335500622988
2.40599999999985,14.9938166402359,0.018233924588191,0.018340622800959,0.287646540945095,14.6695955519017,6.42886553546798,-0.00033648866551
2.40699999999985,14.9936380704281,0.018238041628872,0.018344422839081,0.287712661766959,14.6693429441932,6.42886398442654,-0.000338039706954
2.40799999999985,14.9934599074069,0.0182416022221,0.018348740129145,0.287778733422164,14.6690908316335,6.4288634718384,-0.000338552295097
2.40899999999985,14.9932800914726,0.018245960554289,0.018352276557252,0.287844884994311,14.6688369693667,6.42886134720536,-0.000340676928128
2.40999999999985,14.993101332186,0.018249993857004,0.018356137332517,0.287910937535072,14.6685842634614,6.42886040234286,-0.000341621790636
2.41099999999985,14.9929237471221,0.018253880445447,0.018360147986603,0.287977178975195,14.6683325397148,6.42886064130732,-0.000341382826176
2.41199999999985,14.9927456337859,0.018257903722442,0.018364039091752,0.288043237673478,14.6680804532982,6.42886044998361,-0.000341574149884
2.41299999999985,14.9925706154596,0.018261632337439,0.018368238664287,0.288109802070822,14.667830942387,6.42886281271385,-0.000339211419639
2.41399999999985,14.9923923789288,0.018265561878629,0.018372209818962,0.288175884306713,14.6675787229245,6.42886265051379,-0.000339373619703
2.41499999999984,14.9922140636199,0.018269501533497,0.018376207454492,0.288242008256919,14.667326346375,6.42886246652526,-0.000339557608229
2.41599999999984,14.9920355979566,0.018273657239004,0.018379950381563,0.288307918419667,14.6670740719164,6.42886244601696,-0.00033957811653
2.41699999999984,14.991858180893,0.018277540626343,0.018383952573284,0.288374159555389,14.6668225281379,6.42886329023628,-0.000338733897215
2.41799999999984,14.9916799613972,0.018281893002487,0.018387482768229,0.288440157372452,14.6665704282541,6.42886370871868,-0.000338315414813
2.41899999999984,14.9915000177071,0.018285814557506,0.018391467835724,0.288506304121754,14.6663164311922,6.42886229233238,-0.000339731801113
2.41999999999984,14.991321629454,0.018289674828061,0.018395502627811,0.288572367781112,14.6660640842171,6.42886241116834,-0.000339612965155
2.42099999999984,14.9911416723186,0.018293598151253,0.018399501216146,0.288638555500009,14.6658100174512,6.42886081527691,-0.000341208856578
2.42199999999984,14.9909625422154,0.018297459108241,0.018403559122485,0.288704484659717,14.665557039325,6.42886030970587,-0.000341714427628
2.42299999999984,14.9907839540877,0.018301254123745,0.018407682805418,0.28877059382385,14.6653044233347,6.42886050123191,-0.00034152290158
2.42399999999984,14.99060505995,0.018305102793283,0.018411741149644,0.288836619445193,14.6650515965618,6.42886042853715,-0.000341595596344
2.42499999999984,14.9904267175887,0.018308791391731,0.018415987240568,0.288902708950672,14.6647992300058,6.42886104855567,-0.000340975577824
2.42599999999984,14.9902480042204,0.018312529224179,0.018420137726233,0.288968692645248,14.6645466446247,6.42886138198228,-0.000340642151217
2.42699999999984,14.9900673040486,0.018316454021704,0.01842415286284,0.289034706343074,14.6642919908209,6.42885979861348,-0.000342225520011
2.42799999999984,14.9898876899529,0.018320442464833,0.018428095825407,0.289100663389659,14.664038488273,6.42885930135498,-0.000342722778512
2.42899999999984,14.9897084149365,0.018324320413511,0.018432134982031,0.289166575989519,14.6637853835515,6.4288593065229,-0.000342717610597
2.42999999999984,14.9895290869996,0.018328404400651,0.018435977539562,0.289232411799222,14.6635322932602,6.42885943963276,-0.000342584500735
2.43099999999984,14.9893527878739,0.018332620566774,0.018439661924981,0.289298469483087,14.6632820358991,6.42886232048721,-0.000339703646286
2.43199999999984,14.9891729857843,0.018336183235304,0.018443999497243,0.289364361003435,14.6630284420484,6.42886215899064,-0.000339865142853
2.43299999999984,14.9889924080896,0.018340611344348,0.018447479949214,0.289430264437602,14.6627740523584,6.42886097228629,-0.000341051847202
2.43399999999984,14.9888113947179,0.018344058064911,0.018451930380721,0.289496127017613,14.6625192792547,6.42885952385677,-0.000342500276719
2.43499999999984,14.988631059316,0.018348445954918,0.018455430605926,0.289562127047508,14.6622650557077,6.4288588972974,-0.000343126836095
2.43599999999984,14.9884508831876,0.01835207203019,0.018459711705396,0.289627823773265,14.6620112756787,6.42885865084818,-0.000343373285313
2.43699999999984,14.9882708962019,0.018355993240729,0.018463691880976,0.28969384327373,14.6617573678064,6.4288584505267,-0.000343573606798
2.43799999999984,14.9880903498769,0.018359847491386,0.018467720681043,0.289760016039649,14.6615027656649,6.42885760090906,-0.000344423224438
2.43899999999984,14.9879100025651,0.018363850744844,0.01847161285497,0.289825904282661,14.6612486346826,6.42885738423557,-0.000344639897922
2.43999999999984,14.9877294416924,0.018367715483716,0.018475647775253,0.289891638738006,14.6609944396955,6.42885714316268,-0.000344880970808
2.44099999999984,14.9875492948149,0.018371728349925,0.018479536299648,0.28995756841595,14.6607404617494,6.42885711593696,-0.000344908196535
2.44199999999984,14.9873680398036,0.018375781049653,0.018483381021082,0.290023269511118,14.6604856082218,6.42885641939345,-0.000345604740047
2.44299999999984,14.9871872364523,0.01837997528777,0.018487097134863,0.29008910852011,14.6602310555095,6.42885624824448,-0.000345775889013
2.44399999999984,14.9870063194871,0.018383906287692,0.018491075482159,0.290154782150526,14.6599765555668,6.42885602651605,-0.000345997617447
2.44499999999984,14.9868252045971,0.018387653875627,0.018495247183468,0.29022055328233,14.6597217502557,6.42885554982671,-0.000346474306787
2.44599999999984,14.9866439309303,0.018391380993206,0.018499420536786,0.290286215373894,14.6594669140264,6.42885510373726,-0.000346920396238
2.44699999999984,14.9864631892526,0.018395574276411,0.018503131618136,0.290352011846058,14.659212471512,6.42885518834315,-0.000346835790346
2.44799999999984,14.9862810490859,0.018399038825424,0.018507600845124,0.290417617157881,14.6589567922575,6.42885376576573,-0.000348258367766
2.44899999999984,14.9861003208866,0.018402913969235,0.018511624514762,0.290483391093012,14.6587023913096,6.42885400437511,-0.000348019758388
2.44999999999984,14.9859176677157,0.018406605656189,0.018515868245308,0.290548961859241,14.6584462319549,6.42885253729378,-0.000349486839716
2.45099999999984,14.9857365028244,0.018410613803765,0.018519782604017,0.290614627060885,14.6581914793557,6.42885262839471,-0.000349395738787
2.45199999999984,14.9855547894849,0.018414270072387,0.018524053600051,0.290680247619383,14.6579362181931,6.42885209926994,-0.000349924863552
2.45299999999984,14.9853733587787,0.018418272910735,0.018527954158384,0.290745936606351,14.6576811951032,6.42885188373355,-0.000350140399942
2.45399999999984,14.9851934813496,0.018422296291803,0.018531840142317,0.290811366494176,14.6574279784213,6.42885351668822,-0.000348507445273
2.45499999999984,14.9850118014801,0.018426321308188,0.018535722447352,0.290877157367565,14.657172600357,6.42885321403553,-0.00034881009796
2.45599999999984,14.9848295494016,0.018430418153002,0.018539560977659,0.290942720281793,14.6569168499891,6.42885269629847,-0.000349327835025
2.45699999999984,14.9846478885351,0.018434195667599,0.018543659499138,0.291008433186686,14.6566616001816,6.42885285077874,-0.000349173354748
2.45799999999984,14.9844653599444,0.018438588628705,0.018547162298965,0.291073865729147,14.6564057432876,6.42885209030382,-0.00034993382967
2.45899999999984,14.9842815945592,0.018442434047954,0.018551207404385,0.291139424109311,14.6561485289976,6.42885040730373,-0.00035161682976
2.45999999999984,14.984099360537,0.01844643219439,0.018555113896907,0.291204972977704,14.655892841468,6.42885012349503,-0.000351900638466
2.46099999999984,14.9839174433204,0.018450165856554,0.018559295359557,0.291270597134243,14.65563738497,6.4288502626567,-0.000351761476796
2.46199999999984,14.983734977026,0.018453811944421,0.018563562584147,0.29133606195064,14.6553815405468,6.42884998544869,-0.000352038684801
2.46299999999984,14.9835511477574,0.018457782756567,0.018567497582195,0.291401014692705,14.655124852726,6.42884909915875,-0.000352924974742
2.46399999999984,14.9833675628747,0.018461721218126,0.018571448937602,0.291466475316592,14.6548679174024,6.42884791120686,-0.000354112926633
2.46499999999984,14.9831849334385,0.018465762116943,0.018575296939578,0.291532094332907,14.6546117800491,6.42884762287678,-0.000354401256708
2.46599999999984,14.9830026843537,0.01846984453201,0.018579109769268,0.291597588714053,14.6543561413384,6.42884788175796,-0.000354142375535
2.46699999999984,14.982820019491,0.018474119471353,0.018582718502607,0.291663185801239,14.6540999957158,6.42884765450079,-0.000354369632706
2.46799999999984,14.9826354209131,0.018478017684451,0.018586722335843,0.291728571160151,14.6538421097326,6.42884582483188,-0.000356199301613
2.46899999999984,14.9824515889814,0.018482157284765,0.018590477449585,0.29179378347075,14.6535851707763,6.42884481714702,-0.000357206986471
2.46999999999984,14.9822690043768,0.018485811854208,0.018594743103299,0.291859205898186,14.6533292435212,6.4288450848612,-0.000356939272297
2.47099999999984,14.9820845863925,0.018489596341767,0.01859888523406,0.291924231606554,14.6530718732101,6.4288440259785,-0.000357998154988
2.47199999999984,14.9819016093366,0.018493122806919,0.018603255625635,0.29198955768157,14.6528156732224,6.42884426468968,-0.00035775944381
2.47299999999984,14.9817186978191,0.01849736129343,0.018606939895092,0.292054965193393,14.6525594314372,6.42884454977907,-0.000357474354428
2.47399999999984,14.9815354954799,0.018500829786508,0.018611385000732,0.29212032844589,14.6523029522467,6.42884472749306,-0.000357296640436
2.47499999999984,14.9813522726736,0.018504848538013,0.0186152686854,0.292185790499264,14.6520463649509,6.42884475726999,-0.000357266863501
2.47599999999984,14.9811686847528,0.018508721926959,0.018619319357593,0.292251165358459,14.6517894781098,6.42884461441654,-0.00035740971695
2.47699999999984,14.9809846066117,0.018512611548517,0.018623373711102,0.292316582166268,14.6515320391858,6.42884380957673,-0.000358214556759
2.47799999999984,14.9808010952542,0.0185167516798,0.01862714317063,0.292381812085667,14.6512753883181,6.42884393783525,-0.000358086298244
2.47899999999984,14.980617276161,0.01852063509329,0.018631180247582,0.2924471570654,14.6510183037547,6.42884382500328,-0.000358199130209
2.47999999999984,14.9804322630085,0.018525000208064,0.018634721122314,0.292512323053025,14.6507602186251,6.42884288303934,-0.000359141094157
2.48099999999984,14.9802480406545,0.018528852866065,0.018638759407754,0.292577554758698,14.650502873622,6.42884261642886,-0.00035940770463
2.48199999999984,14.9800638453013,0.018532985945817,0.018642529934456,0.292642734927994,14.6502455944931,6.42884248683898,-0.000359537294512
2.48299999999984,14.9798792656743,0.018536509012935,0.018646868061921,0.292707909070828,14.6499879795286,6.42884202468306,-0.000359999450429
2.48399999999984,14.9796945858834,0.018540667129204,0.018650605976691,0.292773011338692,14.6497303014388,6.42884157292446,-0.000360451209032
2.48499999999984,14.9795107540899,0.018544619535168,0.018654578073429,0.292838160723958,14.6494733957573,6.42884195486129,-0.000360069272205
2.48599999999984,14.9793256672195,0.018548182561909,0.018658908777061,0.292903280057801,14.6492152958228,6.42884117069985,-0.000360853433643
2.48699999999984,14.9791412807573,0.018552375486266,0.018662620655588,0.292968448674755,14.6489578359407,6.42884138842628,-0.00036063570721
2.48799999999984,14.9789560434216,0.018555935654749,0.01866694548138,0.293033577383229,14.6486995849023,6.42884083333274,-0.000361190800752
2.48899999999984,14.9787712602063,0.018560378384216,0.018670410625617,0.29309879123735,14.6484416799591,6.42884064328093,-0.000361380852564
2.48999999999984,14.9785862051239,0.018563867841082,0.018674810535045,0.293163856051049,14.6481836706967,6.42884044491704,-0.000361579216453
2.49099999999984,14.9784012085916,0.018568332702707,0.018678234554367,0.293229023504145,14.6479256178304,6.42884027672451,-0.000361747408987
2.49199999999984,14.9782161499096,0.018572146449861,0.018682293782236,0.293294166098309,14.6476675435791,6.42884019193917,-0.000361832194321
2.49299999999984,14.9780306011459,0.018576537452143,0.018685836205828,0.293359248737841,14.6474089787501,6.42883976220876,-0.000362261924731
2.49399999999984,14.9778449891606,0.018579734261836,0.018690515779724,0.293424127757653,14.6471506113614,6.42883944653956,-0.000362577593935
2.49499999999984,14.9776596014282,0.018583918447107,0.018694240767989,0.293489213996421,14.6468922282167,6.42883923737643,-0.000362786757065
2.49599999999984,14.9774728415483,0.018587595430397,0.018698448980322,0.293553032989601,14.646633764148,6.42883895968689,-0.000363064446598
2.49699999999984,14.9772864189481,0.018591653666156,0.018702344469778,0.293618070119954,14.6463743506922,6.42883787895708,-0.000364145176413
2.49799999999984,14.9771006826635,0.018595303967391,0.018706617443566,0.293683062208656,14.6461156990439,6.42883752173938,-0.000364502394113
2.49899999999984,14.9769138771084,0.018598944919069,0.0187109061006,0.293748117180185,14.6458559089085,6.4288362837985,-0.000365740334996
2.49999999999984,14.976728128399,0.018602875028242,0.018714907979824,0.293813025069718,14.6455973203213,6.42883624129089,-0.000365782842598
2.50099999999984,14.9765424208307,0.018606668052209,0.018719072740476,0.293878111222709,14.6453385688153,6.42883601854653,-0.000366005586961
2.50199999999984,14.9763558142192,0.018610846069999,0.018722911814094,0.293942436707906,14.6450796196272,6.4288356381474,-0.000366385986089
2.50299999999984,14.9761691206021,0.018614328336445,0.018727350649396,0.294007489900697,14.6448199517155,6.42883493246535,-0.000367091668146
2.50399999999984,14.9759831341076,0.018618783055408,0.018730801516772,0.294072463775562,14.6445610857599,6.42883498823232,-0.000367035901173
2.50499999999984,14.9757964786802,0.018622903235097,0.018734589062814,0.294137490486121,14.6443014958962,6.42883440689581,-0.000367617237681
2.50599999999983,14.9756099547114,0.018626898562784,0.018738469049929,0.29420239897036,14.6440421881284,6.42883417320666,-0.000367850926831
2.50699999999983,14.9754210342652,0.018630932878111,0.018742346462408,0.294267294979069,14.6437804599456,6.42883152763013,-0.00037049650336
2.50799999999983,14.9752343560353,0.018634718417567,0.018746442587061,0.294332081590688,14.64352111344,6.42883124005672,-0.000370784076778
2.50899999999983,14.9750468403766,0.018639069336503,0.018749996451136,0.294396796827205,14.6432609777618,6.42883033896094,-0.000371685172555
2.50999999999983,14.9748600877528,0.018642648940764,0.018754315817068,0.29446165947301,14.6430014635219,6.42883015832123,-0.000371865812265
2.51099999999983,14.9746732474959,0.018646789006597,0.018758082910104,0.294526557594071,14.6427418179851,6.42883007601138,-0.000371948122109
2.51199999999983,14.9744892116215,0.018650492243901,0.018762287963227,0.294591493977398,14.642484937437,6.42883256629908,-0.000369457834414
2.51299999999983,14.9743019586856,0.018654619027999,0.01876605820292,0.294656380541906,14.6422249009127,6.42883214904521,-0.000369875088285
2.51399999999983,14.9741148698698,0.018658525869046,0.018770067808263,0.294721161184509,14.641965115008,6.42883200880678,-0.000370015326717
2.51499999999983,14.9739279051954,0.018662650691603,0.018773830775309,0.294785974476189,14.6417054492523,6.42883202978868,-0.000369994344815
2.51599999999983,14.9737412803156,0.018666493307178,0.018777853475267,0.294850716600721,14.6414462169325,6.42883267060002,-0.000369353533476
2.51699999999983,14.9735525605684,0.018670849104358,0.018781401181015,0.294915522010164,14.6411847882729,6.42883134527188,-0.000370678861608
2.51799999999983,14.9733644652251,0.018674866430686,0.018785312839256,0.294980571034334,14.6409237149208,6.42883007228011,-0.00037195185338
2.51899999999983,14.9731767761352,0.018678271085622,0.018789827329938,0.295045286358947,14.6406633913607,6.42882962348749,-0.000372400646006
2.51999999999983,14.9729881135394,0.018682360855324,0.018793636510128,0.295109876627616,14.6404022395463,6.42882868930898,-0.000373334824509
2.52099999999983,14.9728007690284,0.018686159153262,0.018797747395667,0.295174621651498,14.640142240828,6.42882881787015,-0.000373206263339
2.52199999999983,14.9726130374182,0.018689959691142,0.018801862623483,0.295239017959078,14.6398821971445,6.42882910622538,-0.000372917908112
2.52299999999983,14.9724246426869,0.018693806205716,0.018805952541347,0.295303723123314,14.6396211608165,6.42882840590515,-0.000373618228344
2.52399999999983,14.972236947172,0.018697534335511,0.018810137325874,0.29536836499685,14.6393609105138,6.42882862232492,-0.000373401808573
2.52499999999983,14.9720476288892,0.018701262313387,0.018814353901054,0.295433087338417,14.6390989253363,6.42882730140542,-0.000374722728075
2.52599999999983,14.971859508739,0.018705370626877,0.018818176703432,0.29549771140582,14.6388382500029,6.42882731509494,-0.000374709038552
2.52699999999983,14.9716711911256,0.018709417066431,0.018822064533773,0.295562370154067,14.6385773393714,6.42882708813761,-0.000374935995885
2.52799999999983,14.9714838114417,0.018713164041367,0.018826247550012,0.295627047555794,14.6383173522945,6.42882796063762,-0.000374063495875
2.52899999999983,14.9712951885689,0.018717359976511,0.018829949568028,0.295691633751268,14.6380562452731,6.42882775957221,-0.000374264561283
2.52999999999983,14.9711097662869,0.018721494697169,0.018833723397722,0.29575615974379,14.6377983884482,6.42883069006953,-0.000371334063968
2.53099999999983,14.9709206682074,0.01872531271695,0.018837805573271,0.295820699244928,14.6375368506723,6.42882997708079,-0.000372047052702
2.53199999999983,14.9707304809847,0.018729258384815,0.018841763166282,0.295885000085584,14.637274459348,6.42882880333053,-0.000373220802967
2.53299999999983,14.9705418747652,0.018733399893095,0.01884552699687,0.295949736410733,14.6370132114645,6.42882872970231,-0.000373294431186
2.53399999999983,14.9703528456935,0.018737001742849,0.018849841270366,0.296014093152177,14.6367519095281,6.42882866374509,-0.000373360388407
2.53499999999983,14.9701639646735,0.018741222992997,0.01885353897041,0.296078589029047,14.636490613681,6.42882887735703,-0.000373146776462
2.53599999999983,14.9699748588198,0.018744950061593,0.018857728360244,0.296143080708935,14.636229099689,6.42882883524667,-0.000373188886823
2.53699999999983,14.9697853074646,0.018748829345567,0.01886176021544,0.296207656772554,14.635967061131,6.42882836911284,-0.000373655020653
2.53799999999983,14.9695953187289,0.01875238889525,0.018866091469966,0.296271952481825,14.6357048858819,6.42882774700159,-0.000374277131907
2.53899999999983,14.9694058471925,0.018756834367695,0.018869575304035,0.29633638577365,14.6354430517471,6.4288276341311,-0.000374390002394
2.53999999999983,14.9692159072444,0.018760523528697,0.018873764980461,0.296400701951676,14.6351809167836,6.42882724682497,-0.000374777308527
2.54099999999983,14.96902652414,0.01876480471224,0.01887737943863,0.296465240589257,14.6349190993999,6.4288272508654,-0.000374773268097
2.54199999999983,14.9688359523171,0.01876891663316,0.018881206276992,0.296529504526025,14.6346563248809,6.42882648226525,-0.000375541868239
2.54299999999983,14.9686458056498,0.018772679930014,0.018885361666472,0.296593800425236,14.6343939636281,6.42882601832024,-0.000376005813258
2.54399999999983,14.9684557793368,0.01877649772696,0.018889491087803,0.296657937737355,14.6341318527846,6.42882594154795,-0.000376082585544
2.54499999999983,14.9682652982874,0.018780023042783,0.018893871721197,0.296722238306366,14.633869165217,6.42882540893357,-0.000376615199921
2.54599999999983,14.9680745734905,0.018784047832823,0.01889775995879,0.296786190548044,14.6336065751509,6.42882506240188,-0.000376961731611
2.54699999999983,14.9678845895973,0.018787770899666,0.018901957848913,0.296850462131424,14.6333443987173,6.42882522185777,-0.000376802275723
2.54799999999983,14.9676941932411,0.018791610796336,0.018906060072202,0.296914664647028,14.6330818577255,6.4288251854373,-0.000376838696195
2.54899999999983,14.9675024586764,0.018795549139206,0.018910048465792,0.296978884985554,14.6328179760858,6.42882389286162,-0.000378131271868
2.54999999999983,14.9673114339619,0.018799317719307,0.018914216924816,0.297043104897637,14.6325547944201,6.42882313237748,-0.000378891756016
2.55099999999983,14.9671208892787,0.01880346418498,0.018918038997469,0.297107321043864,14.6322920650523,6.42882308295961,-0.000378941173884
2.55199999999983,14.9669322719023,0.018806991013133,0.018922421447908,0.297171411914146,14.6320314475271,6.42882505582444,-0.00037696830905
2.55299999999983,14.9667420419998,0.018811447238546,0.018925897384124,0.297235672624433,14.6317690247527,6.42882558454229,-0.000376439591199
2.55399999999983,14.9665505505577,0.018815468869802,0.018929825873119,0.297299674541593,14.6315055812732,6.42882489721941,-0.000377126914082
2.55499999999983,14.9663582713373,0.018819610401949,0.018933619059981,0.297363646014905,14.6312413958605,6.42882382007905,-0.000378204054443
2.55599999999983,14.9661670832813,0.018823307846694,0.018937831218591,0.297427566943542,14.6309783772724,6.42882393566451,-0.000378088468979
2.55699999999983,14.9659756860527,0.018827652060948,0.018941392251928,0.297491531213742,14.6307151105261,6.42882380817156,-0.000378215961931
2.55799999999983,14.9657816584295,0.018831321909584,0.01894567674997,0.29755529790241,14.6304493618676,6.42882145063585,-0.000380573497639
2.55899999999983,14.9655906101306,0.018835328806935,0.018949602467179,0.297619402404644,14.6301862764518,6.42882184056413,-0.000380183569365
2.55999999999983,14.9653991317851,0.018839117329032,0.01895374555725,0.297683347566348,14.6299229213325,6.42882191768805,-0.000380106445444
2.56099999999983,14.9652053721659,0.018843319273049,0.018957499516877,0.297747220435035,14.629657332941,6.42881992577245,-0.000382098361045
2.56199999999983,14.9650131974248,0.018847203708531,0.018961551040187,0.297811128385531,14.6293933142905,6.42881934398573,-0.000382680147763
2.56299999999983,14.9648220293653,0.018851248466828,0.018965440284992,0.297875174635496,14.629130165978,6.42882010526056,-0.000381918872931
2.56399999999983,14.9646299083423,0.018855302826491,0.018969313562089,0.297939064644056,14.6288662273096,6.42881990871111,-0.000382115422384
2.56499999999983,14.9644386556443,0.018859286896051,0.018973248137444,0.298002966239588,14.6286031543712,6.42882063376745,-0.00038139036604
2.56599999999983,14.9642446220502,0.018863450476394,0.018976996505887,0.298066641537069,14.6283375335309,6.42881869556157,-0.000383328571918
2.56699999999983,14.9640516476816,0.018867333707147,0.018981063023219,0.298130493995538,14.6280727569557,6.42881789861829,-0.000384125515201
2.56799999999983,14.963859051631,0.018871220631144,0.018985113264087,0.298194168090884,14.6278085496448,6.42881762765358,-0.000384396479912
2.56899999999983,14.9636651310931,0.018874933895877,0.018989345157051,0.298257953999566,14.6275428980406,6.42881604150051,-0.000385982632982
2.56999999999983,14.9634730498036,0.018878690363277,0.018993501565247,0.298321653153925,14.6272792047211,6.4288164902994,-0.00038553383409
2.57099999999983,14.963280889366,0.018882543610203,0.018997581763354,0.29838547009522,14.6270152938972,6.42881706240727,-0.000384961726228
2.57199999999983,14.9630880724219,0.018886533546778,0.019001549283417,0.298449137588443,14.6267508520033,6.42881711859729,-0.000384905536199
2.57299999999983,14.9628944783476,0.018890360099522,0.019005688721477,0.298512903176496,14.6264855263501,6.42881621067863,-0.000385813454861
2.57399999999983,14.9627013805286,0.018894109521581,0.019009904720424,0.29857645151529,14.6262209147713,6.42881596381937,-0.000386060314122
2.57499999999983,14.9625084532283,0.018897954261525,0.019014005667476,0.298640205277691,14.6259562880216,6.4288160776538,-0.000385946479689
2.57599999999983,14.9623145857265,0.018902035431541,0.019017877762012,0.29870378754294,14.62569088499,6.42881535247879,-0.000386671654701
2.57699999999983,14.962121370802,0.018905960942065,0.019021898834603,0.298767442812604,14.6254260682128,6.42881526846483,-0.000386755668662
2.57799999999983,14.9619275103951,0.018910117729362,0.01902566342012,0.298830882901973,14.6251608463437,6.42881482523761,-0.000387198895884
2.57899999999983,14.9617327043876,0.018914339171633,0.019029389681934,0.298894441446322,14.6248945340877,6.42881347787734,-0.000388546256151
2.57999999999983,14.961539190031,0.018918367967469,0.019033293237194,0.29895796437451,14.6246295644518,6.42881369412008,-0.000388330013417
2.58099999999983,14.9613450293453,0.01892237981901,0.019037217671201,0.299021362769298,14.6243640690858,6.42881335835931,-0.000388665774183
2.58199999999983,14.9611516232565,0.01892632025527,0.019041193641726,0.29908475723448,14.624099352125,6.42881390849539,-0.000388115638104
2.58299999999983,14.9609572938944,0.018930194838344,0.019045276205448,0.299148013620515,14.6238338092301,6.42881354363457,-0.000388480498919
2.58399999999983,14.9607634356287,0.01893376913972,0.019049658457338,0.299211466306057,14.6235685417256,6.42881377905581,-0.000388245077678
2.58499999999983,14.9605690794238,0.018937944696815,0.019053466439486,0.299274930085875,14.6233027382016,6.42881351511476,-0.000388509018735
2.58599999999983,14.960374492423,0.018941631189169,0.019057734401196,0.299338242493072,14.6230368843395,6.42881336382078,-0.000388660312711
2.58699999999983,14.9601800295312,0.018945777727947,0.019061526553235,0.299401639491027,14.622771085759,6.42881318180613,-0.000388842327358
2.58799999999983,14.9599846407362,0.018949703812409,0.019065546629821,0.299464103813048,14.622505286481,6.42881314117583,-0.000388882957659
2.58899999999983,14.9597902234201,0.01895377222959,0.019069416636534,0.299527623200521,14.6222394113534,6.42881301983649,-0.000389004297004
2.58999999999983,14.959595003602,0.01895800502582,0.019073112603059,0.299591006379881,14.6219728795932,6.42881238445784,-0.000389639675654
2.59099999999983,14.9593993922851,0.018962143274173,0.019076905387615,0.299654279490509,14.6217060641328,6.42881161113697,-0.000390412996526
2.59199999999983,14.9592046424639,0.018966241883851,0.019080753966687,0.299717441424707,14.6214402051886,6.42881192452897,-0.000390099604524
2.59299999999983,14.9590098041848,0.01896963616294,0.019085326831576,0.299780644355483,14.6211741968348,6.42881199006296,-0.000390034070538
2.59399999999983,14.9588130142679,0.018973513788693,0.019089411302446,0.299843682771045,14.6209064064058,6.4288105366152,-0.000391487518297
2.59499999999983,14.9586177362596,0.018977294736655,0.019093570611578,0.299906826206035,14.6206400447053,6.42881047607339,-0.000391548060101
2.59599999999982,14.958422331213,0.01898093249475,0.019097910671479,0.299969858879573,14.6203736291672,6.42881038890307,-0.000391635230419
2.59699999999982,14.9582267817289,0.018984992884087,0.019101831013306,0.300032968492123,14.6201069893394,6.42881024943105,-0.000391774702446
2.59799999999982,14.9580303587166,0.018988681408631,0.019106111191659,0.30009595940834,14.619839606708,6.42880954065115,-0.000392483482346
2.59899999999982,14.9578339338554,0.018992760577946,0.019110004541541,0.300158453475712,14.6195727152602,6.42880909579352,-0.000392928339973
2.59999999999982,14.9576381678626,0.018996661996891,0.019114102262898,0.300221480474834,14.619305923128,6.42880904885695,-0.000392975276546
2.60099999999982,14.9574421431756,0.019000558910995,0.019118248568164,0.300284567183554,14.6190387685129,6.42880841683321,-0.000393607300283
2.60199999999982,14.9572452675239,0.019004351077848,0.019122448793635,0.300347390467366,14.618771077185,6.42880762867173,-0.000394395461767
2.60299999999982,14.9570484956585,0.019008517560819,0.019126238293901,0.300410154998001,14.6185035848058,6.42880700503931,-0.000395019094181
2.60399999999982,14.9568517477459,0.019012813579685,0.019129894693664,0.300473030821345,14.6182360086512,6.42880660228213,-0.000395421851365
2.60499999999982,14.9566531095659,0.019016793329842,0.019133856646063,0.300535635027055,14.6179668245629,6.42880464259403,-0.000397381539467
2.60599999999982,14.9564574600138,0.019020774610026,0.019137814035623,0.300598443416137,14.617700427952,6.42880550982494,-0.000396514308556
2.60699999999982,14.9562605487428,0.019024672813739,0.01914186957401,0.300661241708977,14.617432764646,6.42880511780182,-0.000396906331676
2.60799999999982,14.956062802781,0.019028480601512,0.019146037804643,0.300724068712032,14.6171642156629,6.42880385922316,-0.000398164910332
2.60899999999982,14.9558659467631,0.019032589294475,0.01914987899011,0.300786821742393,14.6168966567362,6.42880378536674,-0.00039823876675
2.60999999999982,14.955669060714,0.019036527497975,0.019153913603812,0.300849508813402,14.6166291107988,6.42880399661441,-0.000398027519078
2.61099999999982,14.9554747469363,0.019040744540974,0.019157684694514,0.300912342418684,14.6163639752821,6.42880614936646,-0.000395874767031
2.61199999999982,14.9552748715883,0.019044492663597,0.019161916911387,0.30097257680428,14.616095885209,6.42880563241472,-0.000396391718772
2.61299999999982,14.9550772777724,0.019048612371993,0.019165785156491,0.301035246917925,14.615827633326,6.4288050967061,-0.00039692742739
2.61399999999982,14.9548803941516,0.01905246197968,0.01916988423476,0.301097834980099,14.6155602129571,6.42880555137234,-0.000396472761156
2.61499999999982,14.9546833586097,0.019056977082939,0.019173314871,0.301160495849522,14.6152925708063,6.42880589177091,-0.000396132362581
2.61599999999982,14.954483901878,0.019061072378994,0.019177181091127,0.301223000464361,14.6150226479435,6.42880411228962,-0.000397911843868
2.61699999999982,14.9542865204782,0.019065071602873,0.019181157543464,0.301285495809389,14.6147547955224,6.42880429425004,-0.000397729883454
2.61799999999982,14.9540890812962,0.019068745389127,0.019185455519087,0.301347999242851,14.6144868811452,6.42880458131937,-0.000397442814124
2.61899999999982,14.9538904838946,0.019072653496507,0.019189540037372,0.301410520702603,14.6142177696581,6.42880386922947,-0.000398154904021
2.61999999999982,14.9536919095396,0.019076586691312,0.019193612893099,0.30147284035354,14.6139488696016,6.42880320442837,-0.00039881970512
2.62099999999982,14.9534940449106,0.019080342609006,0.019197862628718,0.301535232351145,14.6136806073217,6.42880329783208,-0.000398726301415
2.62199999999982,14.9532957391036,0.019084263943742,0.019201952638788,0.301597550709086,14.613411971812,6.42880321923907,-0.000398804894423
2.62299999999982,14.9530901342004,0.019088282740876,0.019205953526468,0.30165407221843,14.6131418257146,6.42880142948315,-0.000400594650339
2.62399999999982,14.9528917049891,0.01909206822039,0.0192101854557,0.301716402055369,14.6128730492576,6.42880141936626,-0.000400604767232
2.62499999999982,14.9526929907355,0.019096243811328,0.019214016335134,0.301778726176414,14.6126040044126,6.4288009816523,-0.000401042481196
2.62599999999982,14.952493659246,0.019099787816786,0.019218458773611,0.301840944785042,14.6123344678705,6.42880019413626,-0.00040182999723
2.62699999999982,14.9522959072091,0.019104080119464,0.019222169684305,0.3019036202893,14.612066037116,6.42880069379013,-0.000401330343363
2.62799999999982,14.952100060811,0.019108049780815,0.019226174495979,0.30196592821606,14.6117999083182,6.42880328328724,-0.000398740846258
2.62899999999982,14.9519010613386,0.019112270436251,0.01922997416166,0.302027904023434,14.6115309127173,6.42880327566386,-0.000398748469636
2.62999999999982,14.951701419276,0.019115909353432,0.019234325741605,0.302089989196798,14.6112611949842,6.42880268060644,-0.000399343527051
2.63099999999982,14.9515014128067,0.019120053261872,0.01923819016399,0.302152130367514,14.6109910390133,6.42880198067608,-0.000400043457417
2.63199999999982,14.9513024672209,0.01912417093887,0.019242065097032,0.302214280530621,14.6107219506544,6.42880227879165,-0.000399745341844
2.63299999999982,14.9511030780882,0.019127968669516,0.019246271107433,0.302276492482134,14.6104523458291,6.42880204920347,-0.000399974930018
2.63399999999982,14.9509030649834,0.019132063896872,0.019250178526268,0.302338511145106,14.6101823114151,6.42880128334976,-0.000400740783737
2.63499999999982,14.9507028155876,0.019135689652182,0.019254558153143,0.302400581098323,14.6099119866839,6.42880055933707,-0.000401464796419
2.63599999999982,14.9505026982858,0.019139980859448,0.01925826320649,0.302462397807096,14.6096420564128,6.42880012848329,-0.000401895650201
2.63699999999982,14.9503023372515,0.019143721093291,0.019262524921155,0.302523611359797,14.6093724798772,6.42880027774928,-0.000401746384218
2.63799999999982,14.950102248768,0.019148066071266,0.019266195680459,0.302585420276773,14.6091025667395,6.42880011804497,-0.000401906088523
2.63899999999982,14.9499001361037,0.019151714558508,0.01927054706074,0.302645858708044,14.6088320157764,6.42879936133982,-0.000402662793672
2.63999999999982,14.9497000394799,0.019156062783971,0.019274191187859,0.302707755359069,14.608562030149,6.42879933382312,-0.000402690310375
2.64099999999982,14.9494996030265,0.019160154779251,0.019278145257254,0.302769683195745,14.6082916197943,6.42879893041323,-0.000403093720263
2.64199999999982,14.9492996161001,0.019163835408019,0.019282477705031,0.302831501111818,14.6080218018752,6.42879932433635,-0.000402699797142
2.64299999999982,14.9490994945189,0.019167756519683,0.019286620540929,0.302893398637568,14.6077517188207,6.42879946997729,-0.000402554156206
2.64399999999982,14.9488983203454,0.019171331306583,0.019291086164079,0.302955191671726,14.607480711203,6.42879880841124,-0.000403215722257
2.64499999999982,14.9486978922804,0.01917548299722,0.019294968024034,0.303016995292947,14.6072104459662,6.42879881533734,-0.000403208796153
2.64599999999982,14.9484969070875,0.019179235630283,0.019299253768235,0.303078594621948,14.606939823067,6.42879862354832,-0.000403400585177
2.64699999999982,14.94829494387,0.01918304304256,0.019303505650962,0.303140222077628,14.6066681730988,6.42879742702324,-0.000404597110251
2.64799999999982,14.9480940345416,0.019186981472166,0.01930761023034,0.303201803925042,14.606397638914,6.42879764092223,-0.000404383211266
2.64899999999982,14.9478933613985,0.019191114825294,0.01931153140992,0.303263481740867,14.6061272334224,6.42879801466787,-0.000404009465627
2.64999999999982,14.9476918368757,0.019195073813377,0.019315638024723,0.303324905016547,14.605856220021,6.4287977871335,-0.00040423699999
2.65099999999982,14.9474903065427,0.019198917018908,0.01931983439778,0.303386374112477,14.6055851810136,6.42879747519342,-0.000404548940074
2.65199999999982,14.9472910722901,0.019203055771747,0.019323724416884,0.30344791092058,14.6053163811809,6.42879952089956,-0.000402503233933
2.65299999999982,14.9470896133212,0.01920750683024,0.019327324640676,0.303509308863732,14.6050454729865,6.42879952116921,-0.000402502964278
2.65399999999982,14.9468863228695,0.019211631285439,0.019331270896418,0.303570523620129,14.6047728970675,6.42879817811788,-0.000403846015614
2.65499999999982,14.9466847126867,0.019215434921622,0.019335516288519,0.303631847694671,14.6045019137819,6.42879827885723,-0.000403745276267
2.65599999999982,14.9464823439054,0.019219644950066,0.019339364339022,0.3036930647787,14.6042302698376,6.42879778357264,-0.000404240560854
2.65699999999982,14.9462771435744,0.019223386717622,0.019343704937997,0.303754181179025,14.6039558707397,6.42879470476882,-0.00040731936467
2.65799999999982,14.9460748129181,0.019227720257682,0.019347424151821,0.303815043854298,14.6036846246543,6.42879488780604,-0.000407136327455
2.65899999999982,14.9458706025305,0.01923143993486,0.019351815316918,0.303876166011347,14.6034111812674,6.42879282095891,-0.000409203174581
2.65999999999982,14.9456676393273,0.019235384054439,0.019355924851408,0.303937242793212,14.6031390876282,6.42879240813763,-0.000409615995864
2.66099999999982,14.9454649926807,0.019239555725442,0.019359820374464,0.303998346223029,14.6028672703578,6.42879222283558,-0.000409801297917
2.66199999999982,14.9452621413885,0.019243591168583,0.019363841575766,0.304059348011078,14.6025953606331,6.42879195183324,-0.000410072300257
2.66299999999982,14.9450590287217,0.019247724217529,0.019367740975483,0.304120347194252,14.6023232163344,6.4287915786171,-0.000410445516393
2.66399999999982,14.9448568892435,0.019251835982118,0.019371676300073,0.30418120799067,14.6020521689707,6.42879236406729,-0.000409660066205
2.66499999999982,14.9446527999174,0.019256196960084,0.019375392403471,0.304242097978266,14.6017791125756,6.4287914427741,-0.000410581359396
2.66599999999982,14.9444488130271,0.019260036199782,0.019379637642121,0.304302660393504,14.6015064787917,6.42879084086065,-0.000411183272845
2.66699999999982,14.9442457426403,0.019264056996105,0.019383680899065,0.3043634216931,14.6012345830521,6.42879101620003,-0.000411007933459
2.66799999999982,14.9440410492269,0.019267736277253,0.019388107143767,0.304423983006976,14.6009612227989,6.42878975372572,-0.000412270407774
2.66899999999982,14.943837273988,0.019271587398874,0.019392325095833,0.304484521933305,14.60068883956,6.42878955407958,-0.00041247005391
2.66999999999982,14.9436333240723,0.019275463531677,0.019396551331834,0.304544979888968,14.6004163293198,6.42878938190397,-0.000412642229521
2.67099999999982,14.9434292351624,0.019279554826826,0.019400578346746,0.304605646660943,14.6001434553279,6.42878893145914,-0.000413092674348
2.67199999999982,14.9432254130941,0.019283419640528,0.019404817100182,0.304666000902459,14.599871175451,6.42878914710115,-0.00041287703234
2.67299999999982,14.9430209852401,0.01928745623183,0.019408876068258,0.30472633882225,14.5995983141177,6.42878867195866,-0.000413352174834
2.67399999999982,14.9428161026947,0.019291470216553,0.019412994784766,0.304786682558532,14.5993249551348,6.42878773324183,-0.000414290891658
2.67499999999982,14.9426117763228,0.019295459470111,0.01941710845882,0.304847032628265,14.5990521757656,6.4287877217955,-0.000414302337996
2.67599999999982,14.942407965816,0.019299472744454,0.019421228538629,0.3049073012502,14.5987799632827,6.42878821139242,-0.000413812741075
2.67699999999982,14.9422038983759,0.019303605222067,0.019425195506653,0.304967600438007,14.5985074972091,6.42878874249399,-0.000413281639505
2.67799999999982,14.9419978164223,0.01930785143315,0.019429068924363,0.305027478891733,14.5982334171731,6.42878765677047,-0.00041436736302
2.67899999999982,14.9417920773844,0.019312125262365,0.019432888650396,0.305087476251346,14.5979595872203,6.42878677573586,-0.000415248397636
2.67999999999982,14.941587126274,0.019316000986025,0.019437139875283,0.305147371822759,14.5976866135899,6.42878675332891,-0.00041527080458
2.68099999999982,14.9413819769598,0.019320074362066,0.019441182971701,0.305207371153702,14.5974133484724,6.42878668292322,-0.000415341210274
2.68199999999982,14.9411768287835,0.019324011805463,0.019445372169729,0.305267180260265,14.5971402645481,6.4287867726694,-0.000415251464097
2.68299999999982,14.9409712650338,0.019328095799404,0.019449395538481,0.305326965192484,14.5968668085034,6.42878660471064,-0.000415419422853
2.68399999999982,14.9407657901722,0.019332261553331,0.01945337606127,0.305386677109419,14.5965934754482,6.42878673082024,-0.000415293313249
2.68499999999982,14.9405592085283,0.019336119084009,0.019457654203608,0.305446360257318,14.5963190749833,6.42878574180923,-0.000416282324262
2.68599999999982,14.9403536208042,0.019340219086137,0.019461678081472,0.305505873069787,14.5960458505668,6.42878608695741,-0.000415937176085
2.68699999999981,14.9401470001143,0.019344289778694,0.019465727099369,0.30556540909997,14.5957715741363,6.42878537268028,-0.00041665145321
2.68799999999981,14.9399408221759,0.019348536056084,0.019469605644296,0.305624834859018,14.5954978456165,6.42878529794879,-0.000416726184707
2.68899999999981,14.9397331617525,0.019352580685689,0.019473686055249,0.305684230599974,14.5952226644116,6.42878374766992,-0.000418276463571
2.68999999999981,14.9395262812419,0.019356673817335,0.01947772967113,0.305743608211735,14.5949482695417,6.42878302338745,-0.000419000746047
2.69099999999981,14.9393200769553,0.019360732062784,0.019481823963113,0.305802915015266,14.5946746059142,6.42878321897097,-0.000418805162519
2.69199999999981,14.9391123656967,0.019364312292981,0.019486423842524,0.305861998746213,14.594399630815,6.42878227179748,-0.000419752336014
2.69299999999981,14.9389051258353,0.019368176455752,0.019490729984505,0.305921238126539,14.5941249812685,6.42878157788025,-0.000420446253242
2.69399999999981,14.938697462385,0.019372101456177,0.01949495800853,0.305980234652652,14.5938501682676,6.42878079120749,-0.000421232926005
2.69499999999981,14.9384911425023,0.019375973423996,0.019499246374311,0.306039341510406,14.5935765811936,6.42878140819651,-0.000420615936981
2.69599999999981,14.9382837910669,0.019380108817055,0.019503286227453,0.306098502347152,14.5933018936753,6.42878081410328,-0.000421210030213
2.69699999999981,14.9380756656129,0.019384157419106,0.019507427699141,0.306157486639499,14.5930265938551,6.42877983305791,-0.00042219107558
2.69799999999981,14.9378683658676,0.019387964728737,0.019511798971999,0.306216186208299,14.5927524159586,6.42878006899744,-0.000421955136057
2.69899999999981,14.9376609809216,0.019392292983347,0.019515694185197,0.306275108905772,14.5924778848472,6.4287799889021,-0.000422035231398
2.69999999999981,14.9374534085218,0.019396185327237,0.019520072117352,0.306333813269222,14.592203337808,6.42878000116556,-0.000422022967931
2.70099999999981,14.9372455202117,0.019400274682621,0.019524222123274,0.306392470349658,14.5919285530562,6.428779585175,-0.00042243895849
2.70199999999981,14.9370366147662,0.019404186376545,0.019528474594261,0.306450820100525,14.5916531336949,6.42877900016626,-0.000423023967238
2.70299999999981,14.9368261310927,0.019408996371509,0.019531864585477,0.306509653073872,14.5913756170618,6.42877647287277,-0.00042555126072
2.70399999999981,14.936617812636,0.019412770939102,0.01953623297337,0.3065680585774,14.5911007501461,6.42877644900173,-0.000425575131763
2.70499999999981,14.9364092173686,0.019417129148402,0.01954006249892,0.306626447946858,14.5908255777744,6.42877615715302,-0.00042586698047
2.70599999999981,14.9361998375886,0.019421023595196,0.019544346565826,0.306684634277935,14.5905498331496,6.4287754164886,-0.000426607644894
2.70699999999981,14.9359906564102,0.019425125815055,0.019548462879783,0.306742838170356,14.590274229545,6.4287746548113,-0.00042736932219
2.70799999999981,14.9357822415011,0.019429293017046,0.019552496640589,0.306801063879955,14.5899993879635,6.42877504054392,-0.000426983589577
2.70899999999981,14.9355734648128,0.019433417314796,0.019556608346605,0.306859288698335,14.5897241504531,6.42877513193113,-0.000426892202364
2.70999999999981,14.9353669921247,0.019437641963505,0.019560617382199,0.306917436930866,14.5894512958481,6.42877727168432,-0.000424752449175
2.71099999999981,14.9351577439748,0.019441668982056,0.019564833946118,0.30697539322656,14.5891758478201,6.42877709322828,-0.000424930905212
2.71199999999981,14.934948535825,0.019445913076829,0.019568832236911,0.307033282120578,14.5889005083907,6.42877721316542,-0.000424810968073
2.71299999999981,14.9347395891198,0.019449811703139,0.019573135677615,0.307091143034966,14.5886254987041,6.42877755034295,-0.000424473790544
2.71399999999981,14.9345302946488,0.019454370467489,0.019576784009379,0.30714883860889,14.5883503015631,6.42877784795923,-0.00042417617426
2.71499999999981,14.9343191134612,0.019458551498817,0.019580848769524,0.307206619942114,14.5880730932507,6.42877640803745,-0.000425616096041
2.71599999999981,14.9341094199433,0.01946242217053,0.019585210328307,0.307264154147461,14.587797633297,6.42877661343836,-0.000425410695129
2.71699999999981,14.9338996944817,0.019466506486289,0.019589384594401,0.307321841963839,14.5875219614372,6.42877660736282,-0.000425416770677
2.71799999999981,14.9336884684145,0.019470540971586,0.019593601350269,0.307379330689253,14.5872449954034,6.42877551274271,-0.000426511390786
2.71899999999981,14.9334783527693,0.019474539191688,0.019597872087701,0.307436773624813,14.5869691678651,6.42877542131622,-0.00042660281727
2.71999999999981,14.9332664464969,0.019478692904725,0.01960202351188,0.307494070909878,14.5866916591704,6.42877401457753,-0.000428009555959
2.72099999999981,14.933055831284,0.01948265227974,0.019606383333842,0.307551317605426,14.586415478065,6.42877372673071,-0.000428297402783
2.72199999999981,14.9328451200282,0.019486561523459,0.019610754854867,0.307608572690335,14.5861392309595,6.42877346684899,-0.0004285572845
2.72299999999981,14.9326339642973,0.019490656045613,0.019614968565357,0.307665653086713,14.5858626865996,6.42877288397565,-0.000429140157844
2.72399999999981,14.9324227815481,0.019494619362597,0.019619296896983,0.307722630630238,14.5855862346583,6.42877261691022,-0.000429407223275
2.72499999999981,14.932211791217,0.019498920441514,0.019623286804639,0.307779667977766,14.5853099159931,6.42877252041524,-0.000429503718252
2.72599999999981,14.9320013141373,0.019502973749652,0.019627524081007,0.307836472671289,14.5850343436354,6.42877316881789,-0.000428855315598
2.72699999999981,14.9317901932635,0.019507377356447,0.019631391327148,0.307893310545938,14.5847581140339,6.4287733685228,-0.000428655610693
2.72799999999981,14.9315820524448,0.019511573397592,0.019635497249027,0.307949973624504,14.5844850081737,6.42877641146576,-0.000425612667732
2.72899999999981,14.9313693869818,0.01951560767486,0.019639753939697,0.3080066212763,14.584207404091,6.42877517120676,-0.000426852926737
2.72999999999981,14.931156385349,0.019519652944687,0.01964401190475,0.308062967585727,14.5839297529139,6.42877421367421,-0.000427810459283
2.73099999999981,14.9309446843289,0.019523868496177,0.019648124296896,0.308119509160748,14.5836531823751,6.4287742214845,-0.000427802648995
2.73199999999981,14.9307329558656,0.019527918266902,0.019652391540978,0.308175865247889,14.5833767808098,6.4287745788432,-0.000427445290293
2.73299999999981,14.9305208701648,0.019531848422107,0.019656800650849,0.308232245535995,14.5830999755559,6.4287744217083,-0.000427602425192
2.73399999999981,14.9303078030669,0.0195361685953,0.019660801507512,0.308288302829661,14.5828225301344,6.42877389040662,-0.000428133726878
2.73499999999981,14.9300952477592,0.019540153747324,0.019665150457457,0.308344516741243,14.5825454268132,6.42877359741554,-0.000428426717957
2.73599999999981,14.9298824401399,0.019544646043676,0.019668971710971,0.308400470450632,14.5822683519346,6.42877343052174,-0.000428593611749
2.73699999999981,14.9296702668538,0.019548681354674,0.019673292602063,0.308456601786516,14.5819916911106,6.42877379654565,-0.00042822758784
2.73799999999981,14.9294571708897,0.019552744298443,0.019677572231215,0.308512424134016,14.5817144302261,6.42877357502623,-0.000428449107262
2.73899999999981,14.929243192987,0.019557013364913,0.019681646242466,0.308567632253015,14.5814369011266,6.42877312971846,-0.000428894415031
2.73999999999981,14.9290299333055,0.019561291244849,0.019685745834063,0.308623350845378,14.5811595453812,6.42877301868017,-0.000429005453325
2.74099999999981,14.9288166567919,0.019565426594807,0.019689966031068,0.308679179167336,14.5808820849987,6.42877267250825,-0.000429351625239
2.74199999999981,14.9286032909549,0.019569339822864,0.019694443827542,0.308734731615774,14.5806047756887,6.42877266038253,-0.00042936375096
2.74299999999981,14.9283894661226,0.019573508189182,0.01969867188501,0.30879035014569,14.5803269359027,6.42877223889006,-0.000429785243438
2.74399999999981,14.9281761897265,0.019577366950456,0.019703200367382,0.30884576525012,14.5800498571585,6.42877264007636,-0.000429384057136
2.74499999999981,14.9279626138476,0.01958171788393,0.019707258099273,0.308901206749861,14.5797724311146,6.42877270956178,-0.000429314571713
2.74599999999981,14.9277475499949,0.019585580949582,0.019711822187609,0.308956455402713,14.579493691455,6.42877144759843,-0.00043057653506
2.74699999999981,14.9275333880899,0.019589855864618,0.019715966780285,0.309011698285332,14.5792158671596,6.42877125855647,-0.000430765577026
2.74799999999981,14.9273190194634,0.019593828882398,0.019720422971913,0.309066756230636,14.5789380113785,6.42877103631907,-0.000430987814419
2.74899999999981,14.9271044754943,0.019598033722989,0.019724678030475,0.309121860549675,14.5786599031912,6.42877055082216,-0.000431473311331
2.74999999999981,14.9268903167989,0.019601800079367,0.019729339268237,0.30917670963145,14.5783824678199,6.42877085337171,-0.000431170761779
2.75099999999981,14.9266776366062,0.019606417785374,0.019733142280614,0.309231600109355,14.5781064764309,6.42877244453566,-0.000429579597832
2.75199999999981,14.9264626368627,0.01961086040078,0.01973712704955,0.309286295095331,14.577828354317,6.42877223415392,-0.000429789979575
2.75299999999981,14.9262464489535,0.019615581669463,0.019740887572474,0.309340883151648,14.5775490965599,6.42877099722458,-0.000431026908911
2.75399999999981,14.9260314241973,0.01961954166475,0.019745383795848,0.309395332109856,14.5772711666268,6.42877107750928,-0.000430946624214
2.75499999999981,14.9258163070371,0.019623904913287,0.019749455043784,0.309449757856277,14.5769931892237,6.42877110245352,-0.000430921679972
2.75599999999981,14.9255978078888,0.019627857755467,0.019753996594047,0.309503704311641,14.5767122492277,6.42876841926676,-0.000433604866737
2.75699999999981,14.9253822284456,0.019632086607085,0.019758245495756,0.30955798299001,14.5764339133527,6.42876810211814,-0.000433922015355
2.75799999999981,14.9251642665035,0.019636312931764,0.019762516068242,0.309611137179048,14.5761543003244,6.42876664527998,-0.000435378853518
2.75899999999981,14.9249482492094,0.019640495019436,0.019766815992004,0.30966495810267,14.5758759800953,6.42876647191558,-0.000435552217913
2.75999999999981,14.9247307036371,0.019644595624558,0.019771214495547,0.309718468510569,14.5755964250064,6.4287652910807,-0.000436733052797
2.76099999999981,14.9245137020623,0.019648731371781,0.019775574104305,0.309772119927501,14.5753172766587,6.42876438328731,-0.000437640846179
2.76199999999981,14.9242966280429,0.019653097026637,0.019779700101055,0.309825608758682,14.5750382221566,6.42876370661741,-0.000438317516081
2.76299999999981,14.9240805996183,0.019657409514529,0.01978389314705,0.30987895153057,14.5747603454262,6.42876410686365,-0.000437917269839
2.76399999999981,14.9238630267509,0.019661785701082,0.019788027751491,0.309932307683438,14.5744809056148,6.42876312095808,-0.000438903175417
2.76499999999981,14.92364572223,0.019666021614086,0.019792313561428,0.309985708241122,14.5742016788134,6.42876258104826,-0.00043944308523
2.76599999999981,14.9234283002724,0.019670307811543,0.019796565012594,0.310038438108075,14.5739229893402,6.42876245623173,-0.000439567901759
2.76699999999981,14.9232116072031,0.019674212923041,0.01980119443432,0.310091516495742,14.57364468335,6.42876292928241,-0.000439094851084
2.76799999999981,14.9229927024689,0.019678529665466,0.019805428459894,0.310144231615881,14.5733645127276,6.42876139671284,-0.000440627420653
2.76899999999981,14.9227751922335,0.019682402973007,0.019810118616955,0.310197087885281,14.5730855827583,6.42876108491296,-0.000440939220533
2.76999999999981,14.9225571734272,0.019686785007137,0.019814339405507,0.31024964256668,14.5728064064479,6.42876063563335,-0.000441388500142
2.77099999999981,14.9223389301898,0.019690872618155,0.019818852471847,0.310302309514154,14.5725268955857,6.42875993095543,-0.000442093178065
2.77199999999981,14.9221211163952,0.01969515766708,0.019823133309526,0.310354721428501,14.5722481039901,6.4287599847122,-0.000442039421288
2.77299999999981,14.9219028645693,0.019699477954795,0.019827418205283,0.310407054625027,14.5719689137842,6.42875968069523,-0.000442343438265
2.77399999999981,14.9216843404695,0.019703689743481,0.019831825054315,0.310459132442573,14.5716896932291,6.42875935980406,-0.000442664329429
2.77499999999981,14.921467207688,0.01970808307096,0.019836047284344,0.310511629610582,14.5714114477221,6.42876010724349,-0.000441916890007
2.77599999999981,14.9212487053037,0.019712491255632,0.019840254654286,0.310563629520525,14.5711323298733,6.42876007230734,-0.000441951826152
2.77699999999981,14.9210290085707,0.019717272328363,0.019844101108084,0.310615547031387,14.5708520881029,6.42875909323864,-0.000442930894852
2.7779999999998,14.9208092889325,0.019721515996044,0.019848482336542,0.310667216672098,14.5705720739279,6.42875820691596,-0.000443817217531
2.7789999999998,14.9205899651924,0.019725897561757,0.01985274452374,0.310718935863451,14.5702923872434,6.42875759541521,-0.000444428718287
2.7799999999998,14.9203706351359,0.0197298041248,0.019857465856962,0.310770273502684,14.5700130916515,6.42875754156188,-0.00044448257161
2.7809999999998,14.9201516059988,0.019734345660636,0.019861593607841,0.310821694428614,14.5697339723017,6.42875773704021,-0.000444287093287
2.7819999999998,14.9199316561744,0.019738255634307,0.019866328355861,0.310872669097593,14.5694544030866,6.42875733320115,-0.00044469093234
2.7829999999998,14.9197109056897,0.019742439906592,0.019870822163681,0.310923331093004,14.5691743125264,6.42875678784814,-0.000445236285353
2.7839999999998,14.9194911550878,0.019746927496184,0.019875020289,0.310973991623259,14.5688952156793,6.42875718346751,-0.00044484066598
2.7849999999998,14.9192710435515,0.019751206262236,0.019879425646728,0.311024950033789,14.5686154616087,6.42875677289189,-0.000445251241598
2.7859999999998,14.9190506107229,0.019755626382582,0.019883691472612,0.311075592569307,14.5683357002984,6.42875646857802,-0.000445555555468
2.7869999999998,14.9188293731716,0.019760151719682,0.019887866132937,0.311125467788587,14.5680558875304,6.42875616633475,-0.000445857798746
2.7879999999998,14.9186081091122,0.019764543373093,0.019892190206036,0.311175823844781,14.5677755516883,6.42875534018042,-0.000446683953077
2.7889999999998,14.9183873679935,0.019768991776871,0.019896453307277,0.311226218767465,14.5674957041419,6.42875501719028,-0.000447006943209
2.7899999999998,14.9181627944732,0.019773461076017,0.019900755229108,0.311274383618185,14.5672141945499,6.42875321533068,-0.000448808802816
2.7909999999998,14.9179410799151,0.019777551761781,0.019905426807857,0.311323688367129,14.5669344129783,6.42875306817847,-0.000448955955024
2.7919999999998,14.9177200645889,0.01978173014873,0.019910023629039,0.311373564548051,14.566654746263,6.42875311101384,-0.000448913119657
2.7929999999998,14.9174983839484,0.019785915466655,0.019914597835201,0.311423477951409,14.5663743926951,6.4287524404656,-0.000449583667894
2.7939999999998,14.9172776335857,0.0197901892781,0.019919074451795,0.311473120917727,14.5660952489381,6.42875305455775,-0.000448969575743
2.7949999999998,14.917056266306,0.019794555933571,0.019923497024486,0.311522756346976,14.565815457001,6.42875300079614,-0.000449023337349
2.7959999999998,14.9168334508876,0.019798647533165,0.019928204660468,0.31157214318247,14.5655344555115,6.4287517564377,-0.000450267695789
2.7969999999998,14.9166110330698,0.019802809815401,0.019932842294244,0.311621477335965,14.5652539036242,6.42875105850102,-0.000450965632473
2.7979999999998,14.9163889611036,0.0198074238423,0.019937083950433,0.311670644581643,14.5649738087292,6.42875073859542,-0.000451285538069
2.7989999999998,14.9161677119587,0.019811862021616,0.019941564903278,0.311719657845888,14.5646946271879,6.42875147870863,-0.000450545424866
2.7999999999998,14.915945623308,0.019815939672807,0.019946365225173,0.311768493618413,14.5644148247916,6.42875159104918,-0.00045043308431
2.8009999999998,14.9157222315115,0.019820627984849,0.019950527076116,0.311817418597468,14.5641336578531,6.42875045760385,-0.000451566529642
2.8019999999998,14.9154956150737,0.01982523250041,0.01995484105598,0.311865817150057,14.5638497243673,6.42874643401436,-0.000455590119128
2.8029999999998,14.915273108671,0.019829842678428,0.019959088191085,0.311914303823449,14.563569873978,6.4287465946547,-0.000455429478791
2.8039999999998,14.9150499184902,0.019834215631562,0.019963593702923,0.311962485998121,14.5632896231576,6.42874643752547,-0.000455586608024
2.8049999999998,14.9148262060296,0.019838476021276,0.019968189261357,0.312010587550467,14.5630089531965,6.42874584708659,-0.000456177046902
2.8059999999998,14.914603330624,0.019842999911591,0.019972574327082,0.312058619623983,14.5627291367614,6.42874608940959,-0.000455934723901
2.8069999999998,14.9143796335844,0.019847471294116,0.019977028083001,0.312106381479551,14.5624487527277,6.42874585502876,-0.000456169104733
2.8079999999998,14.914156028623,0.019851895042009,0.019981536679919,0.31215393869624,14.5621686582048,6.42874580128855,-0.000456222844945
2.8089999999998,14.9139344410327,0.019856554810899,0.019985839855317,0.312201472553982,14.5618905738125,6.42874746447601,-0.000454559657487
2.8099999999998,14.9137105236788,0.019860954423426,0.019990391340526,0.312248639413958,14.5616105385009,6.42874765694198,-0.000454367191511
2.8109999999998,14.913487052667,0.019865560295234,0.019994759855581,0.312295807786458,14.5613309247297,6.42874817784749,-0.000453846286003
2.8119999999998,14.9132628052967,0.019869850995127,0.019999419563956,0.312342728432692,14.5610508063049,6.42874820508952,-0.000453819043968
2.8129999999998,14.9130379475031,0.019874409504314,0.020003830008301,0.312389692675329,14.5607700153152,6.42874744932169,-0.000454574811807
2.8139999999998,14.912811587092,0.019878869456967,0.020008343701897,0.31243632187823,14.5604880520549,6.42874573621479,-0.000456287918703
2.8149999999998,14.9125876584945,0.019883648393541,0.020012580501386,0.312482972387369,14.5602084572122,6.4287464509759,-0.000455573157596
2.8159999999998,14.9123625682542,0.019887923406172,0.020017341399791,0.312529270594204,14.559928032854,6.42874618488713,-0.000455839246364
2.8169999999998,14.912137115438,0.01989226995774,0.020022033384949,0.312575495730643,14.5596473163647,6.42874586675082,-0.000456157382669
2.8179999999998,14.9119118082201,0.019896621709334,0.020026711662735,0.312621524043043,14.559366950805,6.42874572162439,-0.000456302509101
2.8189999999998,14.9116850911514,0.019901119604678,0.020031321355052,0.31266745403335,14.5590851961583,6.42874434978888,-0.000457674344609
2.8199999999998,14.9114594695553,0.019905701758783,0.02003584114587,0.312713189217528,14.5588047374332,6.42874422630964,-0.000457797823851
2.8209999999998,14.9112341543152,0.019910088874126,0.020040587213889,0.312758888774995,14.5585245894521,6.42874438634349,-0.000457637789999
2.8219999999998,14.9110085419854,0.019914674359447,0.020045121855769,0.312804352459352,14.5582443933109,6.42874445815259,-0.000457565980903
2.8229999999998,14.9107829359164,0.019919145761009,0.020049789794075,0.31284973738636,14.557964262975,6.42874472126015,-0.000457302873344
2.8239999999998,14.9105564777763,0.019923726113371,0.020054351521036,0.312894852844085,14.5576835472978,6.42874417150387,-0.000457852629618
2.8249999999998,14.9103306379246,0.019928327151977,0.020058906703026,0.312939855295585,14.557403548774,6.42874455109263,-0.000457473040859
2.8259999999998,14.9101043276464,0.019933066745957,0.020063324745249,0.312984431373895,14.5571235047813,6.4287448782522,-0.000457145881295
2.8269999999998,14.9098810057099,0.019937854235012,0.020067698357072,0.313029158647454,14.5568462944703,6.42874771006005,-0.000454314073442
2.8279999999998,14.9096535380245,0.019942402727873,0.020072352866995,0.313073469461021,14.5565653129686,6.42874712126951,-0.000454902863981
2.8289999999998,14.909426133645,0.019946817150091,0.020077176182381,0.313117735697481,14.556284404615,6.42874669388453,-0.000455330248967
2.8299999999998,14.9091980522053,0.019951230312349,0.020081989448172,0.313161705509771,14.556003126935,6.4287456142325,-0.000456409900988
2.8309999999998,14.9089707746649,0.019955845124206,0.020086616111367,0.313205686737115,14.5557226266923,6.42874545374608,-0.00045657038741
2.8319999999998,14.9087434036047,0.019960339100362,0.020091352003204,0.313249331291952,14.5554423812092,6.42874556592856,-0.000456458204934
2.8329999999998,14.9085144316865,0.019965372650651,0.020095584147889,0.313292342118323,14.5551611327696,6.42874478186831,-0.000457242265179
2.8339999999998,14.9082860703209,0.019969763934409,0.020100464048555,0.313335513348639,14.5548803289893,6.42874432417287,-0.000457699960626
2.8349999999998,14.9080579452157,0.019974639490908,0.020104871264481,0.313378728671102,14.5545997057892,6.42874407877799,-0.000457945355508
2.8359999999998,14.9078295746705,0.019979042178262,0.020109756449349,0.313421655752101,14.5543191202907,6.42874376572203,-0.000458258411466
2.8369999999998,14.9075996185041,0.019983852235531,0.020114267893435,0.313463688080727,14.5540378102944,6.42874275427322,-0.000459269860277
2.8379999999998,14.9073709752538,0.019988396609009,0.020119050475209,0.313505627295824,14.5537579008738,6.42874318090828,-0.000458843225212
2.8389999999998,14.9071413923302,0.019993141149287,0.020123667841711,0.31354798510999,14.5534765982292,6.42874206732441,-0.000459956809085
2.8399999999998,14.906912031277,0.019997366046862,0.020128817657013,0.313589990283637,14.5531958572894,6.4287415330865,-0.000460491046989
2.8409999999998,14.9066832608369,0.020001725520303,0.020133854119421,0.313631985486507,14.5529156957106,6.42874170732929,-0.000460316804207
2.8419999999998,14.9064538795375,0.020006259472493,0.020138728477239,0.31367365086268,14.5526352407251,6.42874148347991,-0.000460540653582
2.8429999999998,14.9062242795338,0.020010903196006,0.020143523409408,0.313715260671555,14.5523545922568,6.42874110018879,-0.000460923944706
2.8439999999998,14.9059946001188,0.020015725586744,0.020148131240547,0.31375663447009,14.5520741088214,6.42874082207188,-0.000461202061617
2.8449999999998,14.9057640115968,0.020020388155718,0.020152945115623,0.313797869712815,14.5517928086126,6.42873988520386,-0.000462138929636
2.8459999999998,14.9055340524018,0.020025382402818,0.020157442919202,0.313838706717148,14.5515125203627,6.42873975042865,-0.000462273704845
2.8469999999998,14.9053025747837,0.02002960091369,0.020162744306055,0.31387910368505,14.5512311258789,6.42873840623926,-0.000463617894233
2.8479999999998,14.9050720044312,0.020034377041505,0.020167469551671,0.313919506158982,14.5509506516791,6.42873799128007,-0.000464032853421
2.8489999999998,14.9048420587342,0.020039050840825,0.020172345535392,0.31395992409437,14.5506707382637,6.42873822019729,-0.000463803936207
2.8499999999998,14.9046137264131,0.020044052885049,0.020176898584449,0.314000268742206,14.5503925062014,6.42873981480212,-0.000462209331372
2.8509999999998,14.9043825424123,0.020048487589565,0.020182017415288,0.314040278897079,14.5501117585103,6.4287392892332,-0.000462734900289
2.8519999999998,14.9041507897014,0.020053701481963,0.020186396847934,0.31407992552099,14.5498307658505,6.42873844987117,-0.000463574262321
2.8529999999998,14.9039198320714,0.020058363104904,0.02019133033884,0.314119482823308,14.5495506558044,6.42873847970187,-0.000463544431621
2.8539999999998,14.9036886539522,0.020063127457231,0.020196188714918,0.314158733096116,14.549270604684,6.42873848389908,-0.000463540234411
2.8549999999998,14.9034546717537,0.020068009164811,0.020200977638789,0.314197905107755,14.5489877798423,6.42873577822533,-0.000466245908163
2.8559999999998,14.9032213671631,0.020072835701827,0.02020581082375,0.314236648281239,14.5487060723563,6.42873407912001,-0.000467945013487
2.8569999999998,14.9029895278358,0.020077692614619,0.020210640457709,0.31427534410327,14.5484258506602,6.42873377050598,-0.000468253627512
2.8579999999998,14.9027573457959,0.020082572279187,0.020215478744127,0.31431371878512,14.5481455759875,6.42873331608603,-0.000468708047467
2.8589999999998,14.9025239156562,0.020087411409835,0.0202203417421,0.314351984754902,14.5478641777493,6.42873190634292,-0.000470117790575
2.8599999999998,14.9022905542859,0.020092395586812,0.020225079537805,0.314389732401268,14.54758334676,6.42873071228818,-0.000471311845311
2.8609999999998,14.9020582634225,0.020097264062202,0.020229942109697,0.314427557420722,14.5473034998299,6.42873066447758,-0.000471359655918
2.8619999999998,14.9018259920123,0.020102034569726,0.020234936969064,0.31446493063583,14.5470240898377,6.428731004068,-0.00047102006549
2.8629999999998,14.901592032213,0.020106974390986,0.02023977749634,0.31450257398764,14.546742706338,6.42872947780508,-0.000472546328412
2.8639999999998,14.9013597186802,0.020111829956613,0.020244741534404,0.314539579459888,14.5464635677293,6.42872999275505,-0.000472031378443
2.8649999999998,14.9011259937123,0.020116630687513,0.020249785930388,0.31457636161274,14.5461832154817,6.42872914698037,-0.000472877153126
2.8659999999998,14.9008930351745,0.020121239132377,0.020255055853797,0.314612926433962,14.5459038137543,6.42872939679211,-0.000472627341382
2.8669999999998,14.9006583815658,0.020126479302976,0.020259704616868,0.31464924990372,14.5456229477423,6.42872822336716,-0.000473800766337
2.86799999999979,14.9004248051104,0.020131123983315,0.020264971774689,0.314685373767457,14.545343335585,6.4287281886775,-0.000473835455995
2.86899999999979,14.900190158431,0.020136479040961,0.020269566597605,0.314721362730224,14.5450627500622,6.42872714488729,-0.000474879246203
2.86999999999979,14.8999567169739,0.020140887416435,0.020275126783274,0.314757045336998,14.5447836574372,6.42872751546384,-0.000474508669657
2.8709999999998,14.8997224152095,0.020146323067716,0.020279663576286,0.314792514751973,14.5445039138136,6.42872701510716,-0.000475009026331
2.87199999999979,14.8994883678409,0.020150697530277,0.020285292807038,0.314827688670382,14.5442246888332,6.42872695161131,-0.000475072522186
2.87299999999979,14.8992539717513,0.020155834687483,0.02029016376936,0.31486271918871,14.5439452541057,6.42872662792116,-0.000475396212329
2.87399999999979,14.8990196893514,0.020160608344761,0.020295424346935,0.314897434596184,14.5436662220635,6.42872675368712,-0.00047527044637
2.87499999999979,14.8987855247535,0.020165682355938,0.020300403710671,0.314932127543554,14.5433873111433,6.42872700597502,-0.000475018158471
2.87599999999979,14.8985493108319,0.020171221374377,0.020304970971695,0.314966424470519,14.5431066940153,6.42872535833347,-0.000476665800027
2.87699999999979,14.8983140828869,0.020176227464746,0.020310058449383,0.315000587811007,14.5428272091617,6.42872509669715,-0.000476927436343
2.87799999999979,14.8980793693729,0.020181544416978,0.020314872183547,0.315034396844832,14.5425485559276,6.42872539176941,-0.00047663236408
2.87899999999979,14.8978440392456,0.020186368820872,0.020320173947495,0.3150679384578,14.5422695580194,6.42872526544484,-0.000476758688656
2.87999999999979,14.8976079943157,0.020191406026205,0.020325332082269,0.315101043641311,14.5419902125659,6.42872456839718,-0.000477455736308
2.88099999999979,14.8973729360243,0.020196355088598,0.020330561280609,0.315134236499461,14.5417117831557,6.42872493668712,-0.000477087446371
2.88199999999979,14.8971361924912,0.020201419137804,0.02033572178299,0.315167070923538,14.5414319806469,6.42872383647475,-0.000478187658744
2.88299999999979,14.8969003203039,0.020206679657792,0.020340696268766,0.315199704948552,14.5411532394288,6.42872364338719,-0.000478380746302
2.88399999999979,14.8966641333774,0.020211665827311,0.020345969341768,0.315232056506741,14.5408744417016,6.42872324533217,-0.000478778801328
2.88499999999979,14.8964288959586,0.020216819187892,0.020351077919941,0.315264507122806,14.540596491728,6.42872378749091,-0.000478236642583
2.88599999999979,14.8961914543714,0.020221905562564,0.020356329400167,0.315295923466101,14.5403172959426,6.42872275930523,-0.000479264828264
2.88699999999979,14.8959548336396,0.020226946172718,0.020361622382348,0.315327618674805,14.5400386464097,6.42872237360498,-0.000479650528514
2.88799999999979,14.8957143677604,0.020232193686416,0.020366746174831,0.31535767274033,14.5397577551588,6.42871918276506,-0.000482841368433
2.88899999999979,14.895476732478,0.020237455768669,0.020371903974591,0.315388662453383,14.5394787102813,6.42871828394853,-0.000483740184968
2.88999999999979,14.8952403164979,0.020242584211704,0.020377219901946,0.315419587947481,14.5392009244368,6.42871848781472,-0.000483536318771
2.89099999999979,14.8950027984618,0.020247691530266,0.020382585239785,0.31545023613309,14.5389222855587,6.42871763843849,-0.000484385695006
2.89199999999979,14.894765256056,0.020252501698799,0.020388247691968,0.315480515649407,14.5386439910158,6.42871723789538,-0.000484786238114
2.89299999999979,14.8945282868104,0.020258028654215,0.020393208151135,0.315510640845034,14.53836640916,6.42871736618401,-0.000484657949483
2.89399999999979,14.8942903981971,0.020262805980126,0.020398967815839,0.315540240432513,14.5380883839686,6.42871692007309,-0.0004851040604
2.89499999999979,14.8940520665652,0.020268537634288,0.020403799890592,0.315569832461982,14.5378098965784,6.42871600821733,-0.000486015916167
2.89599999999979,14.8938137184962,0.020273417313936,0.020409491523051,0.315599040650319,14.5375317690089,6.42871532976089,-0.000486694372606
2.89699999999979,14.893576632192,0.020278945711907,0.020414595079989,0.315628246222077,14.537254845178,6.42871573014728,-0.000486293986216
2.89799999999979,14.8933389737139,0.020283844330167,0.020420402658833,0.315657183584356,14.5369775431405,6.42871570778535,-0.000486316348142
2.89899999999979,14.8931006568784,0.020289262875815,0.020425681609281,0.315685690228006,14.5367000221653,6.42871517535812,-0.000486848775375
2.89999999999979,14.8928616611578,0.020294414197218,0.02043121710475,0.315713966001074,14.5364220638547,6.42871444615453,-0.00048757797896
2.90099999999979,14.8926211566038,0.02030029514631,0.020436074674542,0.315741925610368,14.5361428611726,6.42871228035107,-0.000489743782427
2.90199999999979,14.8923815730503,0.02030583697018,0.020441294882245,0.315769685069082,14.5358647561288,6.42871115072251,-0.000490873410987
2.90299999999979,14.8921432582315,0.020311154568595,0.020446764351788,0.315797253772485,14.5355880855386,6.42871123104349,-0.000490793090006
2.90399999999979,14.8919037111457,0.020316803890511,0.020451887617898,0.315824384131245,14.535310635506,6.42871032692609,-0.000491697207406
2.90499999999979,14.891664768325,0.020322035686482,0.020457493600097,0.315851486412974,14.5350337526255,6.42870986913059,-0.000492155002905
2.90599999999979,14.8914253450439,0.020327725759335,0.02046266794879,0.31587818674622,14.5347567645896,6.42870918721477,-0.000492836918726
2.90699999999979,14.8911863007,0.020332870042649,0.020468398741184,0.315904717282685,14.5344803146335,6.4287088595857,-0.000493164547792
2.90799999999979,14.8909475425765,0.020338763326489,0.020473451636144,0.315930862265101,14.5342044653488,6.42870910435122,-0.00049291978227
2.90899999999979,14.8907113879793,0.020343771662456,0.020479408844655,0.315956856316174,14.533931351156,6.42871158281741,-0.000490441316084
2.90999999999979,14.8904722594002,0.020349516488558,0.020484647665581,0.315982514924036,14.5336555803221,6.42871171516922,-0.000490308964269
2.91099999999979,14.8902329612443,0.020354961978062,0.020490229924168,0.316007914134949,14.5333798552071,6.42871170020027,-0.000490323933223
2.91199999999979,14.8899939325284,0.020360378501608,0.020495857821742,0.316032923499202,14.5331047727059,6.42871208874489,-0.000489935388605
2.91299999999979,14.8897522017165,0.02036605870979,0.020501221985415,0.316057762795738,14.5328271582255,6.42871006800444,-0.000491956129058
2.91399999999979,14.8895126311426,0.020371648639985,0.020506757336658,0.316082329326608,14.5325518958394,6.42870996950993,-0.000492054623561
2.91499999999979,14.8892731616864,0.020377347843309,0.020512221198849,0.316106709099632,14.5322768835446,6.42871008601731,-0.00049193811618
2.91599999999979,14.8890333909412,0.020382429542467,0.02051833872669,0.316130858897759,14.5320017637743,6.42870994837265,-0.000492075760843
2.91699999999979,14.8887928737657,0.020388387470089,0.020523588802559,0.316154865961001,14.5317260315321,6.42870926124402,-0.000492762889469
2.91799999999979,14.8885507348708,0.020393693912069,0.02052955604183,0.316178082385368,14.5314494025315,6.42870741095796,-0.000494613175533
2.91899999999979,14.8883098635165,0.020399598785565,0.020534960725074,0.31620128062215,14.5311740233837,6.42870631769736,-0.000495706436133
2.91999999999979,14.8880693721089,0.020404737919535,0.020541159172977,0.316224427556013,14.5308990474604,6.42870553608766,-0.000496488045834
2.92099999999979,14.8878298247985,0.020410561744775,0.0205467002044,0.316247131031524,14.5306254318178,6.42870628986771,-0.000495734265779
2.92199999999979,14.887589211395,0.02041604014436,0.020552611194906,0.316269361487854,14.5303511985679,6.42870611832857,-0.000495905804928
2.92299999999979,14.8873490123114,0.020421741579569,0.020558343094546,0.3162918343518,14.5300770932855,6.42870580832033,-0.000496215813167
2.92399999999979,14.8871086278597,0.020427361764487,0.02056417360175,0.316313909508436,14.529803182985,6.42870548908311,-0.000496535050384
2.92499999999979,14.8868682527395,0.020433232877134,0.020569785811709,0.316335502984495,14.5295297310662,6.42870565702699,-0.000496367106501
2.92599999999979,14.8866312659733,0.020439355470622,0.020575188633402,0.316357234671719,14.5292594871976,6.42870853509624,-0.000493489037253
2.92699999999979,14.8863902727696,0.020445298342065,0.020580810109863,0.316378622211497,14.5289855421062,6.4287077959871,-0.000494228146397
2.92799999999979,14.8861481687208,0.020450704266175,0.020587015218335,0.316399646157707,14.5287108030786,6.42870618896927,-0.000495835164222
2.92899999999979,14.8859075858256,0.020456670703456,0.020592693274932,0.316420489615487,14.5284377322317,6.42870600117795,-0.000496022955548
2.92999999999979,14.8856671184604,0.020462277841557,0.020598755924326,0.316441174752734,14.5281649099417,6.42870594204003,-0.000496082093465
2.93099999999979,14.8854266788789,0.020468482220547,0.020604258797122,0.316461641209188,14.527892296652,6.42870586827489,-0.000496155858603
2.93199999999979,14.8851854429623,0.020474239811808,0.020610243303796,0.316481793023256,14.5276191668234,6.42870504098678,-0.000496983146712
2.93299999999979,14.8849452994238,0.020480300667559,0.020615972780238,0.316501786688412,14.5273472392876,6.42870532493249,-0.000496699201006
2.93399999999979,14.8847054543211,0.020486116386897,0.02062195449901,0.316521535352593,14.5270758480826,6.42870588497618,-0.000496139157318
2.93499999999979,14.8844642050885,0.020491980469855,0.020627927885676,0.316541039700031,14.5268032570329,6.42870499141178,-0.00049703272171
2.93599999999979,14.8842233552349,0.020497710508627,0.020634076945823,0.316560150814158,14.5265314169663,6.42870450212207,-0.000497522011423
2.93699999999979,14.883982272062,0.020503578963056,0.020640114570871,0.316579265787255,14.5262593127408,6.42870383814745,-0.000498185986044
2.93799999999979,14.883741284857,0.020509621787157,0.020646024764456,0.316597900595091,14.5259877377102,6.42870319985948,-0.000498824274012
2.93899999999979,14.8835001655681,0.020515739966716,0.020651922741097,0.316616397206767,14.5257161056536,6.42870264011262,-0.000499384020872
2.93999999999979,14.8832597589327,0.02052146060341,0.020658251639422,0.316634584364723,14.5254454623251,6.42870269888745,-0.000499325246042
2.94099999999979,14.883019284379,0.020527544549999,0.020664252589516,0.316652686857375,14.5251748003822,6.4287026498259,-0.000499374307593
2.94199999999979,14.8827779825638,0.020533397585664,0.020670537144483,0.316670425200928,14.5249036226327,6.42870184683717,-0.000500177296321
2.94299999999979,14.8825373026433,0.020539615336844,0.020676449115562,0.3166880632063,14.5246331749846,6.42870152209876,-0.000500502034737
2.94399999999979,14.8822968968447,0.020545518329814,0.020682760466085,0.316705329069783,14.5243632889791,6.42870155879564,-0.000500465337848
2.94499999999979,14.8820560433829,0.020551774816189,0.02068874762057,0.316722589764287,14.5240929311818,6.42870092345923,-0.000501100674259
2.94599999999979,14.8818153915599,0.020557773827052,0.02069504293286,0.316739577734397,14.5238229970656,6.42870062229443,-0.000501401839063
2.94699999999979,14.8815752403871,0.020563876497133,0.020701264787798,0.316756343834014,14.5235537552682,6.4287005603577,-0.000501463775795
2.94799999999979,14.8813349141342,0.020570118104171,0.020707399488045,0.31677283677086,14.5232845597711,6.42870042739137,-0.000501596742119
2.94899999999979,14.881096848399,0.020576189416925,0.020713739020422,0.316789195618288,14.5230177243434,6.42870200600935,-0.000500018124145
2.94999999999979,14.8808563270861,0.020582414641444,0.020719941292567,0.316805470489197,14.5227485006629,6.42870148574518,-0.000500538388309
2.95099999999979,14.8806158471232,0.020588977491142,0.020725876439153,0.31682142072089,14.522479572472,6.42870093021715,-0.000501093916344
2.95199999999979,14.8803753610134,0.020595253850638,0.020732136504941,0.316837103997242,14.5222108666606,6.42870025307133,-0.000501771062166
2.95299999999979,14.8801355514243,0.02060138298831,0.020738560990378,0.316852581731997,14.5219430257137,6.42870022052017,-0.000501803613319
2.95399999999979,14.8798926711565,0.020607781145351,0.020744786033023,0.3168676873263,14.5216724166519,6.42869741581152,-0.000504608321976
2.95499999999979,14.879651864446,0.020614222008806,0.020751007965714,0.316882873325974,14.5214037611455,6.42869626346598,-0.000505760667513
2.95599999999979,14.8794119405108,0.020620524459733,0.020757411227581,0.316897692215621,14.5211363126078,6.42869578511772,-0.000506239015775
2.95699999999979,14.8791730647652,0.020626955916059,0.020763710202062,0.316912587614682,14.5208698110324,6.42869604030438,-0.000505983829112
2.95799999999979,14.8789319772721,0.020633412767026,0.020770021412369,0.316926996289492,14.5206015468032,6.42869439143068,-0.000507632702814
2.95899999999979,14.878692700038,0.020639680537819,0.020776557689553,0.316941254103567,14.520335207707,6.428694299248,-0.000507724885488
2.95999999999978,14.8784537947674,0.020646132951795,0.020782954648222,0.316955469149487,14.5200692380179,6.42869433627714,-0.000507687856349
2.96099999999978,14.8782143143416,0.020652424795241,0.020789550309259,0.316968982513408,14.5198033567237,6.4286941199658,-0.000507904167698
2.96199999999978,14.8779748351633,0.020659199443524,0.020795724069152,0.316982710925569,14.5195372007251,6.42869364947148,-0.000508374662018
2.96299999999978,14.8777353849533,0.020665440228033,0.020802468226416,0.316996439215303,14.5192710372836,6.4286927954759,-0.000509228657591
2.96399999999978,14.8774963243307,0.020672240393907,0.02080869612454,0.317009336056483,14.5190060517557,6.4286926746284,-0.000509349505093
2.96499999999978,14.8772574176191,0.020678602625495,0.02081540770134,0.317022129112562,14.5187412781797,6.42869261123444,-0.000509412899049
2.96599999999978,14.8770189053401,0.020685141964383,0.020821977596888,0.317035888381396,14.5184758973974,6.42869190868772,-0.000510115445777
2.96699999999978,14.8767807107236,0.020691697636072,0.020828568068555,0.31704896938434,14.5182114756346,6.42869160412193,-0.000510420011566
2.96799999999978,14.8765422826831,0.020698423366514,0.02083506998279,0.317061832222568,14.5179469571112,6.42869102902683,-0.000510995106665
2.96899999999978,14.8763052131975,0.020704837469445,0.020841917940994,0.317074581129676,14.5176838766573,6.42869139032253,-0.000510633810961
2.96999999999978,14.8760680826924,0.020711434363987,0.020848650711934,0.317087149015043,14.5174208486014,6.42869154385339,-0.000510480280103
2.97099999999978,14.8758309495104,0.020718009965169,0.020855432104508,0.317099659231777,14.5171578482089,6.42869142522049,-0.000510598913002
2.97199999999978,14.8755939093997,0.020724590017384,0.020862246042894,0.317111975810189,14.5168950975292,6.42869133444612,-0.000510689687373
2.97299999999978,14.8753575914174,0.02073144800541,0.020868819323251,0.317124356658602,14.5166329674302,6.42869158459698,-0.00051043953651
2.97399999999978,14.8751203086723,0.020738140819962,0.020875598718267,0.317136482072447,14.5163700870616,6.42869063708157,-0.00051138705192
2.97499999999978,14.8748842058562,0.020745243283649,0.020882007920612,0.317148570626694,14.5161083840253,6.42869054375169,-0.000511480381806
2.97599999999978,14.8746466448547,0.020751862272666,0.020888944628432,0.317160402657247,14.5158454352963,6.42868917613392,-0.000512847999572
2.97699999999978,14.8744098847517,0.020758969591338,0.020895442930125,0.317172099842253,14.5155833723879,6.42868819522231,-0.00051382891118
2.97799999999978,14.874174651971,0.020765326898573,0.020902705874695,0.317183683670726,14.515322935527,6.42868857379469,-0.000513450338807
2.97899999999978,14.8739390696015,0.020772485963446,0.020909226297489,0.317195308166425,14.5150620491742,6.42868818347708,-0.00051384065641
2.97999999999978,14.873703964872,0.020779160831339,0.02091628764573,0.317206676825948,14.514801839569,6.42868812265446,-0.000513901479029
2.98099999999978,14.8734691142379,0.02078609407426,0.020923115818078,0.317218045935244,14.5145418584103,6.4286880143422,-0.000514009791289
2.98199999999978,14.8732344245451,0.020792937834202,0.020930075607055,0.317229179893369,14.5142822312104,6.42868801236757,-0.000514011765928
2.98299999999978,14.8730010087817,0.020800035943754,0.020936858580555,0.317240493695102,14.5140236205623,6.42868869146723,-0.000513332666263
2.98399999999978,14.8727664500401,0.020806822902329,0.020943960572189,0.317251576319012,14.5137640902466,6.42868802600831,-0.000513998125187
2.98499999999978,14.8725329453481,0.020813775746913,0.020950953173303,0.317262683926637,14.5135055325012,6.42868804175975,-0.000513982373742
2.98599999999978,14.8722995107287,0.020820779000769,0.020957949729795,0.317273639085079,14.5132471429131,6.42868789840049,-0.000514125733003
2.98699999999978,14.8720659209867,0.020827807694101,0.020964955387697,0.317284772863272,14.5129883850416,6.4286872938643,-0.000514730269198
2.98799999999978,14.8718317682744,0.020835210638976,0.020971648274146,0.317295698022757,14.5127292113385,6.42868568680864,-0.000516337324853
2.98899999999978,14.8715998201044,0.020842362995118,0.02097862079045,0.317306631001778,14.5124722053171,6.42868603164465,-0.000515992488847
2.98999999999978,14.8713676979953,0.020849152059479,0.020986035126529,0.317317530360589,14.5122149804487,6.42868568089495,-0.000516343238541
2.99099999999978,14.8711357497304,0.020856131863619,0.020993266895311,0.317328348866097,14.5119580021054,6.42868527609786,-0.000516748035629
2.99199999999978,14.8709035020261,0.020863194102147,0.021000468841809,0.317338978758211,14.511700860324,6.42868438453697,-0.000517639596526
2.99299999999978,14.8706723131404,0.020870402811735,0.021007546961035,0.317349755718892,14.5114446076487,6.42868399043702,-0.000518033696475
2.99399999999978,14.8704409338062,0.020877306000142,0.021014996922469,0.317360468665788,14.5111881622178,6.42868329668617,-0.000518727447321
2.99499999999978,14.8702110657009,0.020884676931394,0.021022022740303,0.317371217445995,14.5109331485832,6.42868362977765,-0.00051839435584
2.99599999999978,14.8699810361511,0.020891558930557,0.021029618636616,0.317381866041568,14.5106779925424,6.42868337775283,-0.000518646380659
2.99699999999978,14.8697514484163,0.020898793679308,0.021036894877052,0.317392657227663,14.5104231026323,6.42868287332196,-0.000519150811534
2.99799999999978,14.8695223012017,0.020905926722161,0.021044353621337,0.317403228293415,14.5101687925648,6.42868287904371,-0.000519145089785
2.99899999999978,14.8692926164579,0.020913419957287,0.021051462389681,0.317413895092888,14.509913839018,6.42868192523487,-0.000520098898625
2.99999999999978,14.869061816248,0.020920624358915,0.021058882780592,0.317424419550229,14.5096578895583,6.42867977134408,-0.000522252789415
3.00099999999978,14.8688332808812,0.020928521322981,0.021065638452578,0.317435079087704,14.5094040420179,6.42867930531316,-0.000522718820331
3.00199999999978,14.8686053333967,0.020935662085316,0.021073154181096,0.317445534473987,14.5091509826563,6.42867917520997,-0.000522848923526
3.00299999999978,14.8683776108509,0.020943225248674,0.021080289865855,0.317456067652838,14.5088980280835,6.42867883500454,-0.000523189128957
3.00399999999978,14.8681498679501,0.020950392102076,0.021087857507237,0.317466270867038,14.5086453474738,6.42867838406209,-0.000523640071401
3.00499999999978,14.8679228101318,0.020958171293526,0.021094864890763,0.317476750831896,14.5083930231156,6.42867794696445,-0.000524077169048
3.00599999999978,14.8676970333179,0.02096550825192,0.02110236885486,0.317487275023633,14.5081418811875,6.42867821582319,-0.000523808310299
3.00699999999978,14.8674715044713,0.020972918398302,0.021109831840691,0.317497868954394,14.5078908852779,6.42867829350646,-0.000523730627035
3.00799999999978,14.8672479772036,0.020980487739368,0.021117199114588,0.31750807543747,14.5076422149121,6.42868000384847,-0.000522020285026
3.00899999999978,14.8670226023694,0.020987892950894,0.021124750424866,0.317518386926692,14.5073915720669,6.42867987341703,-0.000522150716467
3.00999999999978,14.8667972956208,0.020995416900796,0.02113222952681,0.317528763846235,14.5071408853469,6.42867920539189,-0.000522818741606
3.01099999999978,14.8665733547737,0.021002791678874,0.021139861500994,0.317539328771137,14.5068913728227,6.42867955666563,-0.000522467467866
3.01199999999978,14.8663484868409,0.021010480361846,0.021147251905087,0.317549688018931,14.506641066555,6.42867876169619,-0.000523262437304
3.01299999999978,14.866124820887,0.021018190719224,0.021154654011784,0.317560299235469,14.5063916769205,6.42867871212474,-0.000523312008753
3.01399999999978,14.8659013182448,0.021025880332972,0.021162118312448,0.317570656417626,14.5061426631817,6.42867859825851,-0.000523425874982
3.01499999999978,14.8656786262867,0.021033196705197,0.021169965941032,0.317581244309916,14.5058942193305,6.42867858653066,-0.000523437602838
3.01599999999978,14.8654545882707,0.021040890119429,0.021177465069772,0.317591814565972,14.5056444185155,6.42867702937886,-0.000524994754636
3.01699999999978,14.8652313861234,0.021048452402511,0.021185138437335,0.317602387733375,14.5053954075502,6.4286759022165,-0.000526121916997
3.01799999999978,14.8650099591206,0.021056030713998,0.021192848582388,0.317612928571721,14.5051481512524,6.42867622829483,-0.000525795838665
3.01899999999978,14.8647893997854,0.021063556647715,0.021200663370734,0.31762361285287,14.5049015669141,6.42867682808867,-0.000525196044822
3.01999999999978,14.864568724424,0.021071280206175,0.021208309509025,0.317634158888928,14.5046549758198,6.42867723482332,-0.000524789310174
3.02099999999978,14.8643479447391,0.021078804263939,0.021216179353203,0.317644630313707,14.5044083308082,6.42867700306554,-0.000525021067951
3.02199999999978,14.8641276159422,0.021086301017298,0.021224088662985,0.317655199219971,14.504162027042,6.4286768993005,-0.000525124832988
3.02299999999978,14.8639070881297,0.021094130734712,0.021231693877683,0.317665724247846,14.5039155392695,6.42867622995234,-0.000525794181152
3.02399999999978,14.8636875746214,0.021101649161475,0.021239651655663,0.317676288231366,14.5036699855729,6.4286761513977,-0.000525872735797
3.02499999999978,14.8634716899569,0.021109574730378,0.021247203084102,0.317687038172425,14.50342787397,6.42867898966543,-0.00052303446806
3.02599999999978,14.8632521390856,0.021117421589526,0.021254903927804,0.317697527362893,14.5031822862053,6.42867850857701,-0.000523515556487
3.02699999999978,14.8630326596177,0.021125211341783,0.021262684787232,0.317707901508344,14.5029368619803,6.42867778262752,-0.000524241505972
3.02799999999978,14.8628130090823,0.021132580777246,0.021270881451533,0.31771837009394,14.5026911767596,6.42867651215055,-0.00052551198294
3.02899999999978,14.8625944813624,0.021140628217458,0.021278416167321,0.317728718776778,14.5024467182009,6.42867620114716,-0.000525822986335
3.02999999999978,14.8623761778091,0.021148399458663,0.021286249941846,0.317738904871728,14.5022026235369,6.42867599986728,-0.000526024266217
3.03099999999978,14.8621594426391,0.021156230192154,0.02129405358477,0.317749649801684,14.5019595090605,6.42867654505808,-0.000525479075409
3.03199999999978,14.8619418193185,0.02116406971412,0.021301887875636,0.317760076705733,14.5017157850231,6.42867612281289,-0.000525901320603
3.03299999999978,14.8617247737887,0.021171817331708,0.021309830807707,0.317770519660453,14.5014726059888,6.42867581631137,-0.000526207822119
3.03399999999978,14.861508020557,0.021179651806942,0.021317680643828,0.317780835269322,14.5012298528369,6.42867591143112,-0.000526112702377
3.03499999999978,14.8612913090064,0.021187448937595,0.021325617821664,0.317791283029678,14.5009869592175,6.42867551605894,-0.000526508074554
3.03599999999978,14.8610748919792,0.021195382503311,0.021333415496432,0.317801274507789,14.5007448194716,6.42867563683883,-0.000526387294658
3.03699999999978,14.8608580509069,0.021203150362159,0.021341416994513,0.317811547651253,14.500501935899,6.42867461445535,-0.00052740967814
3.03799999999978,14.860641977201,0.021211492644058,0.021348891916169,0.317821606822733,14.5002599858181,6.42867445768084,-0.00052756645265
3.03899999999978,14.8604261020687,0.021219077116142,0.021357105539372,0.317831897789832,14.5000180216234,6.42867388794511,-0.000528136188382
3.03999999999978,14.8602110276286,0.021227033267962,0.021365010252896,0.317842094514903,14.4997768895928,6.42867385301142,-0.000528171122072
3.04099999999978,14.8599954194932,0.021234644173856,0.021373229507444,0.317852361181661,14.4995351846302,6.42867315765781,-0.000528866475686
3.04199999999978,14.8597804902803,0.0212428473614,0.021380877634765,0.317862541309131,14.499294223975,6.42867295687339,-0.000529067260104
3.04299999999978,14.8595665544875,0.021250340393733,0.021389277265995,0.31787268803073,14.499054248797,6.42867337189145,-0.000528652242042
3.04399999999978,14.8593519461896,0.021258134492391,0.021397394529203,0.317882714510668,14.4988137026573,6.42867311929493,-0.000528904838568
3.04499999999978,14.8591371119556,0.021266104300229,0.021405325783909,0.317892711157326,14.4985729707142,6.42867230691058,-0.000529717222914
3.04599999999978,14.8589224641911,0.021273800616262,0.021413558892921,0.317902538904987,14.4983325657769,6.42867172424467,-0.000530299888818
3.04699999999978,14.8587083159147,0.021281857330775,0.021421427945545,0.317912459559999,14.4980925710784,6.42867128020007,-0.000530743933423
3.04799999999978,14.8584946308948,0.021289696206902,0.021429533454486,0.317922339906706,14.4978530613267,6.42867113968759,-0.000530884445904
3.04899999999978,14.8582835072437,0.021297894607713,0.021437283561204,0.317932143567847,14.4976161855069,6.42867321367609,-0.000528810457408
3.04999999999977,14.8580692801272,0.021305520425668,0.021445611204609,0.317941701868427,14.4973764466284,6.42867233523475,-0.00052968889874
3.05099999999977,14.857854662689,0.021314206020367,0.021452915522758,0.31795116403204,14.4971363771138,6.42867111560639,-0.000530908527101
3.05199999999977,14.8576415004124,0.021321605722532,0.021461474555286,0.317960709681442,14.4968977104532,6.42867096123066,-0.000531062902833
3.05299999999977,14.857425788267,0.021329956267462,0.021469107576671,0.317970182962183,14.4966565414607,6.42866844019958,-0.000533583933914
3.05399999999977,14.8572112665735,0.021337431822657,0.021477633661941,0.317979597608579,14.4964166034803,6.42866683673118,-0.00053518740231
3.05499999999977,14.8569986836508,0.021345890009574,0.021485169685574,0.317989049037253,14.4961785749184,6.42866691419284,-0.000535109940656
3.05599999999977,14.8567860157499,0.021353542234126,0.021493486302374,0.317998023156657,14.4959409640568,6.42866687595342,-0.000535148180076
3.05699999999977,14.8565730477957,0.021361877717716,0.021501175107959,0.31800739572315,14.4957025992469,6.42866617191114,-0.000535852222348
3.05799999999977,14.8563599519061,0.021369631590732,0.021509424551862,0.31801651299321,14.4954643827703,6.42866558319447,-0.000536440939018
3.05899999999977,14.8561477420675,0.021377648564042,0.021517399695663,0.318025768022758,14.495226925785,6.42866530841147,-0.000536715722023
3.05999999999977,14.8559350103981,0.02138570717584,0.021525340237428,0.31803487478038,14.4949890882044,6.42866461137798,-0.000537412755517
3.06099999999977,14.8557233853237,0.021393434359622,0.021533619709504,0.318044007118903,14.4947523241357,6.4286648453801,-0.000537178753397
3.06199999999977,14.8555100881313,0.021401887828754,0.021541156113042,0.318052958175323,14.4945140860142,6.42866359884862,-0.000538425284868
3.06299999999977,14.8552982953766,0.02140976029979,0.021549319491823,0.318062024856384,14.4942771907286,6.42866329094568,-0.000538733187809
3.06399999999977,14.8550863782588,0.021417916660605,0.021557189069684,0.318070782216778,14.4940404903117,6.42866309798073,-0.000538926152759
3.06499999999977,14.8548748521246,0.021425444425376,0.021565660792744,0.318079642040916,14.4938041048655,6.42866306140568,-0.000538962727808
3.06599999999977,14.854660605283,0.021433837553573,0.021573282585228,0.318088281660641,14.4935652034835,6.42866039248355,-0.00054163164994
3.06699999999977,14.8544487981367,0.021441439179407,0.021581696933012,0.318096860080091,14.4933288019441,6.42865996862608,-0.000542055507417
3.06799999999977,14.8542371285884,0.021449445244121,0.021589747858678,0.318105302652809,14.4930926328328,6.42865961262639,-0.000542411507102
3.06899999999977,14.8540264342371,0.021457146509245,0.021598094800506,0.318114006274949,14.4928571866524,6.42865982407297,-0.000542200060523
3.06999999999977,14.8538153235303,0.021465107254144,0.02160617010021,0.318122545849072,14.4926215003269,6.42865970342056,-0.000542320712932
3.07099999999977,14.8536048121672,0.021473110593209,0.021614216731977,0.318131170035064,14.4923863148069,6.42865997343673,-0.000542050696762
3.07199999999977,14.8533933266744,0.021480836156326,0.021622524551226,0.318139442989759,14.4921505229771,6.42865945845978,-0.000542565673709
3.07299999999977,14.8531822540536,0.021488859213211,0.021630522020028,0.318147933054612,14.4919149397658,6.42865900417821,-0.000543019955287
3.07399999999977,14.8529715662313,0.021496695253379,0.021638697209744,0.318156351323727,14.4916798224444,6.42865880047961,-0.000543223653883
3.07499999999977,14.8527591503679,0.021505149096962,0.021646236728662,0.318164615228266,14.491443149314,6.42865727231711,-0.00054475181638
3.07599999999977,14.8525474291612,0.021513105417274,0.02165428230011,0.318172706118856,14.4912073353249,6.4286564374249,-0.000545586708588
3.07699999999977,14.8523375916766,0.021521391510817,0.021661976957764,0.31818090586151,14.4909733173465,6.42865711545722,-0.000544908676278
3.07799999999977,14.8521270305032,0.021528879179272,0.021670476643622,0.318189060973626,14.4907386137067,6.42865695579684,-0.000545068336655
3.07899999999977,14.8519164867209,0.021537024128218,0.021678337798175,0.318197266313141,14.4905038584814,6.42865667323731,-0.000545350896187
3.07999999999977,14.8517057847835,0.021544849489685,0.02168649140119,0.318205312772243,14.4902691311204,6.42865627404382,-0.000545750089672
3.08099999999977,14.8514954515602,0.021552710603383,0.021694600749783,0.318213393185362,14.4900347470217,6.42865617118843,-0.000545852945067
3.08199999999977,14.8512847824758,0.021561140042147,0.0217021475682,0.318221244240166,14.4898002506253,6.42865577556746,-0.000546248566031
3.08299999999977,14.8510750127604,0.021568727933421,0.021710514584499,0.318229322535939,14.4895664477065,6.42865606260435,-0.000545961529142
3.08399999999977,14.850864541241,0.02157688945897,0.021718335267607,0.318237317907172,14.4893319986072,6.42865552597815,-0.000546498155339
3.08499999999977,14.8506541879845,0.021584499401005,0.021726677283435,0.318245130682292,14.4890978806178,6.42865523875184,-0.000546785381654
3.08599999999977,14.8504429088976,0.021592559619573,0.02173457569874,0.318253015976113,14.4888627576031,6.42865384120151,-0.000548182931983
3.08699999999977,14.8502323811936,0.021600460638562,0.021742608514403,0.318260996204138,14.4886283158365,6.42865316701805,-0.000548857115441
3.08799999999977,14.850022245959,0.021608476500182,0.02175056724486,0.318268721465396,14.4883944807485,6.42865285611487,-0.000549168018625
3.08899999999977,14.8498128787728,0.021616246066708,0.021758710005592,0.318276622927323,14.4881612997732,6.4286532141641,-0.00054880996939
3.08999999999977,14.8496031899531,0.021623946804345,0.021766964550865,0.318284303737222,14.4879279748606,6.42865317045221,-0.000548853681282
3.09099999999977,14.8493928288581,0.021631942621458,0.021774891270194,0.318292091167018,14.4876939037995,6.42865242636492,-0.000549597768574
3.09199999999977,14.8491826599229,0.021639721403565,0.021783031019594,0.318299768747759,14.487460138752,6.42865164015402,-0.000550383979474
3.09299999999977,14.8489736700859,0.021647826115847,0.021790837203391,0.318307518252391,14.4872274885143,6.42865200675719,-0.000550017376303
3.09399999999977,14.8487632277311,0.021655278816694,0.021799304476862,0.318314971200555,14.486993673237,6.42865112865761,-0.000550895475883
3.09499999999977,14.848552834262,0.02166336190701,0.021807127688558,0.318322214284721,14.4867601303817,6.42865051985935,-0.000551504274147
3.09599999999977,14.8483432892279,0.021671013611853,0.021815391266054,0.318329717901632,14.4865271664483,6.42865017570511,-0.000551848428384
3.09699999999977,14.8481345609047,0.021679012758683,0.021823344343884,0.318337346133585,14.4862948576686,6.42865061389781,-0.000551410235681
3.09799999999977,14.8479248832758,0.021686471761022,0.021831787697554,0.318344721023797,14.4860619027934,6.42865023087346,-0.000551793260034
3.09899999999977,14.8477123015604,0.021694827566644,0.021839318995927,0.31835201327228,14.4858261417256,6.42864720843434,-0.000554815699155
3.09999999999977,14.8475032293948,0.021702697273378,0.021847301927517,0.318359279171016,14.4855939510229,6.42864739097594,-0.000554633157555
3.10099999999977,14.8472923669868,0.02171105533844,0.021854813135491,0.318366388831791,14.4853601096811,6.42864588554958,-0.00055613858391
3.10199999999977,14.8470833011232,0.021718557996574,0.021863137090191,0.318373699847812,14.4851279061887,6.42864565229907,-0.000556371834425
3.10299999999977,14.8468732127792,0.021726478693183,0.021871042298937,0.318381000306512,14.4848946914806,6.42864450862028,-0.000557515513212
3.10399999999977,14.8466634809323,0.021734404151004,0.021878930234095,0.31838821014632,14.4846619364009,6.42864379959804,-0.000558224535453
3.10499999999977,14.8464545396552,0.021742331505727,0.021886814722864,0.318395506524736,14.4844298869019,6.42864362712955,-0.00055839700394
3.10599999999977,14.8462463343713,0.021750280999984,0.021894645090126,0.318402672524815,14.4841987357563,6.42864416032963,-0.000557863803861
3.10699999999977,14.8460375943804,0.021758077465694,0.021902655632162,0.31840985936269,14.4839670019198,6.42864411921812,-0.000557904915378
3.10799999999977,14.8458321679752,0.021765983799891,0.021910531746016,0.318417061903009,14.4837385905262,6.42864696260576,-0.000555061527737
3.10899999999977,14.845623001775,0.021773628590589,0.021918670720905,0.318424256186699,14.4835064462768,6.4286462569025,-0.000555767230988
3.10999999999977,14.8454143019679,0.021781652948811,0.021926403983539,0.318431366190733,14.4832748788448,6.42864623440519,-0.000555789728305
3.11099999999977,14.8452048485941,0.021789246934796,0.021934579890619,0.318438404975987,14.4830426167927,6.4286453464129,-0.000556677720591
3.11199999999977,14.8449958080043,0.021797392023852,0.021942165061341,0.318445402620509,14.4828108482986,6.42864489837266,-0.000557125760838
3.11299999999977,14.8447870630646,0.021805215636336,0.021950083172699,0.318452523332279,14.4825792409233,6.42864436863511,-0.000557655498379
3.11399999999977,14.8445783864564,0.021813280698824,0.021957776768532,0.318459414237311,14.4823479147517,6.42864408572148,-0.000557938412014
3.11499999999977,14.8443695824301,0.021820727589999,0.021966064044506,0.318466404449498,14.4821163863461,6.42864349388679,-0.000558530246701
3.11599999999977,14.8441579980593,0.021828534529547,0.021973977620291,0.31847337808074,14.4818821078287,6.42864037897581,-0.000561645157688
3.11699999999977,14.8439489751427,0.021836402237611,0.021981822915292,0.318480050366587,14.4816506996232,6.42863979853383,-0.000562225599666
3.11799999999977,14.8437411692662,0.021843968467765,0.021989962273865,0.318486937840154,14.4814203006845,6.42864000872142,-0.000562015412069
3.11899999999977,14.8435333484636,0.021852143952391,0.021997493846671,0.318493776240102,14.4811899344245,6.42864022023907,-0.000561803894423
3.11999999999977,14.843325078873,0.021859421547879,0.022005918538688,0.318500327523536,14.4809594112629,6.42864032388942,-0.000561700244075
3.12099999999977,14.8431171653352,0.021867443686172,0.022013586016153,0.318507142913212,14.4807289927197,6.42864023854341,-0.000561785590086
3.12199999999977,14.8429086859589,0.021874724696948,0.022021955732739,0.31851385966188,14.4804981458674,6.42863983052184,-0.000562193611652
3.12299999999977,14.8427007823628,0.021882958077712,0.022029383897208,0.318520609305133,14.4802678310828,6.42863987410689,-0.000562150026608
3.12399999999977,14.8424928874908,0.021890537729934,0.022037420735994,0.318527293528025,14.4800376354968,6.42863985500109,-0.000562169132406
3.12499999999977,14.8422878833868,0.021898402367654,0.022045209626435,0.318533950243868,14.4798103211488,6.42864230842492,-0.000559715708577
3.12599999999977,14.8420794162916,0.021906139142403,0.022053095683708,0.318540587658235,14.4795795938072,6.42864184113003,-0.000560183003459
3.12699999999977,14.8418705881086,0.02191393543076,0.022060920061739,0.318547143544684,14.4793485890714,6.42864098540727,-0.000561038726226
3.12799999999977,14.8416623610384,0.021921627610159,0.022068813179544,0.318553655011472,14.4791182652372,6.42864068289872,-0.000561341234778
3.12899999999977,14.8414545393542,0.021929398874195,0.022076615354274,0.318560222915996,14.4788883022098,6.42864070829541,-0.000561315838087
3.12999999999977,14.8412467049158,0.021937226864156,0.02208436145018,0.318566758033085,14.4786583585684,6.42864054272217,-0.000561481411322
3.13099999999977,14.8410395086158,0.021944767757537,0.022092381220363,0.318573257836489,14.4784291018014,6.42864109337513,-0.000560930758359
3.13199999999977,14.8408316981534,0.021952533714876,0.022100159224002,0.318579584922409,14.4781994202921,6.42864109581663,-0.000560928316866
3.13299999999977,14.8406238294274,0.021960124713653,0.022108092335535,0.318585911993632,14.4779697003846,6.42864089009557,-0.000561134037921
3.13399999999977,14.8404158670255,0.021967800897148,0.022115941308266,0.318592204027238,14.4777399207928,6.42864068917982,-0.000561334953676
3.13499999999977,14.8402075345075,0.021975520434058,0.022123732189977,0.318598406806237,14.4775098750772,6.42864005771114,-0.000561966422358
3.13599999999977,14.8399995328569,0.021983301513187,0.022131469290019,0.318604670585737,14.4772800914679,6.42863958651999,-0.000562437613504
3.13699999999977,14.8397918830564,0.021991053784019,0.022139191073488,0.318611009297146,14.4770506289017,6.42863955274717,-0.000562471386328
3.13799999999977,14.8395831237703,0.021999069841774,0.0221466960332,0.31861710658605,14.4768202513093,6.4286383730983,-0.00056365103519
3.13899999999977,14.8393746080893,0.022006435089174,0.022154788454622,0.318622600171226,14.4765907843743,6.42863811173594,-0.000563912397548
3.13999999999977,14.839167472434,0.022014099649862,0.022162594444365,0.318628686549928,14.4763620917899,6.4286386906068,-0.000563333526691
3.14099999999976,14.8389598708469,0.022021709113371,0.022170438883283,0.318634723550995,14.4761329992993,6.42863871328558,-0.000563310847914
3.14199999999976,14.8387519105047,0.022029042399003,0.022178531068887,0.318640768164804,14.4759035688721,6.42863830375356,-0.000563720379938
3.14299999999976,14.83854497309,0.02203681334145,0.022186198663568,0.318646920169661,14.4756750409153,6.42863857578845,-0.000563448345045
3.14399999999976,14.8383369212423,0.022044140663921,0.022194277443083,0.318652888804319,14.475445614331,6.42863809750228,-0.000563926631211
3.14499999999976,14.8381290590765,0.022051899069498,0.022201950478417,0.318658784224558,14.475216425304,6.4286375757235,-0.000564448409992
3.14599999999976,14.8379216853972,0.022059049149016,0.022210193100627,0.318664596109201,14.4749878470383,6.42863762756229,-0.000564396571206
3.14699999999976,14.837713521464,0.02206649186762,0.022218188515269,0.318670293388932,14.4747585476922,6.42863678196405,-0.000565242169443
3.14799999999976,14.8375063897679,0.022074204902959,0.022225847257428,0.318676135874162,14.4745302017333,6.42863694333675,-0.000565080796743
3.14899999999976,14.837300538954,0.02208195287865,0.022233467652519,0.318682101634016,14.4743030167888,6.42863798528446,-0.000564038849029
3.14999999999976,14.8370932841274,0.022090162722267,0.022240612522757,0.318687804908409,14.474074703974,6.42863792417473,-0.000564099958763
3.15099999999976,14.8368845550399,0.022097520355118,0.022248630100044,0.318693395548402,14.4738450090364,6.42863668061834,-0.000565343515157
3.15199999999976,14.8366746396513,0.022105289004196,0.022256204238653,0.318698947161459,14.473614199247,6.42863425641298,-0.000567767720517
3.15299999999976,14.8364674191536,0.022112431012914,0.022264387770678,0.318704654203368,14.4733859461667,6.4286341727567,-0.000567851376789
3.15399999999976,14.8362584944822,0.02212028203194,0.022271853153911,0.3187102501464,14.4731561091499,6.42863252681969,-0.000569497313799
3.15499999999976,14.8360518773686,0.022127612603064,0.022279809813775,0.318715877091842,14.4729285778599,6.42863306140003,-0.000568962733467
3.15599999999976,14.8358450081128,0.022135155821558,0.022287535753967,0.318721360177049,14.4727009563602,6.42863337825953,-0.000568645873961
3.15699999999976,14.835637859386,0.022142938741383,0.02229499813033,0.318726865472501,14.4724730570418,6.42863337244781,-0.000568651685681
3.15799999999976,14.8354291174616,0.022150255892087,0.02230295586913,0.318732229727378,14.472243675973,6.42863188511452,-0.000570139018971
3.15899999999976,14.835221987524,0.022157977387154,0.022310468128024,0.318737772285248,14.4720157697236,6.42863179978567,-0.000570224347819
3.15999999999976,14.8350142088523,0.022165381031652,0.022318277701674,0.31874306871443,14.4717874814045,6.42863116240181,-0.00057086173168
3.16099999999976,14.8348066362941,0.022173035412801,0.022325839007323,0.318748176731024,14.4715595851429,6.42863090734486,-0.000571116788632
3.16199999999976,14.8345989355409,0.022180621096732,0.022333427978947,0.318753366683377,14.4713315197818,6.42863047433561,-0.000571549797887
3.16299999999976,14.8343919108654,0.022188555147715,0.022340700692545,0.318758630913964,14.4711040241112,6.42863041571025,-0.000571608423248
3.16399999999976,14.8341843479941,0.022195519028781,0.022348912797026,0.318763571991354,14.470876344177,6.42863017268437,-0.000571851449126
3.16499999999976,14.8339769324283,0.022203377904914,0.022356207312127,0.318768654135249,14.4706486930761,6.42862983718458,-0.000572186948909
3.16599999999976,14.8337678786869,0.022210447756264,0.022364283738255,0.318773653369775,14.4704194938226,6.42862818602963,-0.000573838103858
3.16699999999976,14.8335601293833,0.022218304000205,0.022371567953216,0.318778745759737,14.4701915116701,6.42862746239742,-0.00057456173607
3.16799999999976,14.833353867903,0.022225225615206,0.022379794388181,0.318783773794312,14.4699650741053,6.42862811412508,-0.000573910008408
3.16899999999976,14.8331470553647,0.022232894928722,0.022387271345439,0.318788801483658,14.4697380876069,6.42862827840282,-0.00057374573067
3.16999999999976,14.832940189777,0.022240340759902,0.022394952511462,0.318793632015049,14.4695112644906,6.42862835578178,-0.000573668351715
3.17099999999976,14.8327332904234,0.022247597394348,0.022402806086161,0.318798539354982,14.4692843475879,6.42862848833509,-0.000573535798407
3.17199999999976,14.8325261442836,0.022255071379863,0.022410431297252,0.318803352774119,14.4690572888323,6.42862851348528,-0.000573510648208
3.17299999999976,14.8323188040137,0.022262364315227,0.022418210936638,0.318808231170535,14.4688299975913,6.42862816635529,-0.000573857778204
3.17399999999976,14.8321120383182,0.022270349338633,0.022425289089406,0.318812869998216,14.468603529892,6.42862848967511,-0.00057353445838
3.17499999999976,14.8319035640546,0.022277922863549,0.022432759797812,0.318817574777619,14.4683753066156,6.42862736360758,-0.000574660525908
3.17599999999976,14.8316958709371,0.022285634095692,0.022440089077037,0.318822092992234,14.4681480547721,6.42862704036097,-0.000574983772518
3.17699999999976,14.8314897806633,0.022292834317881,0.022447913490955,0.318826700019194,14.4679223328353,6.42862794536172,-0.000574078771771
3.17799999999976,14.8312822494638,0.022300302671944,0.022455468360142,0.318831215427382,14.4676952630044,6.42862746561515,-0.000574558518346
3.17899999999976,14.8310749950366,0.022307645941726,0.022463137727145,0.318835722156951,14.4674684892108,6.4286272882992,-0.000574735834298
3.17999999999976,14.830867697073,0.022314687370224,0.022471050914723,0.318840105702293,14.4672418530858,6.42862705942053,-0.000574964712964
3.18099999999976,14.8306610432222,0.022322511159377,0.022478197692855,0.318844572311349,14.4670157620587,6.42862747367765,-0.000574550455842
3.18199999999976,14.8304531821676,0.022329642063016,0.022486019768248,0.318848931470126,14.4667885888662,6.42862669123961,-0.000575332893887
3.18299999999976,14.8302461872555,0.02233723587833,0.02249335926905,0.318853271598367,14.4665623205097,6.42862681245183,-0.000575211681663
3.18399999999976,14.8300383568592,0.022344146578606,0.022501371322072,0.318857437565975,14.4663354013926,6.42862622978484,-0.000575794348658
3.18499999999976,14.8298311338255,0.022351651369405,0.022508771113569,0.318861667335862,14.4661090440066,6.42862613833433,-0.000575885799159
3.18599999999976,14.8296218642848,0.022358991255559,0.022516360465346,0.318865814090897,14.465880698473,6.42862425059438,-0.000577773539111
3.18699999999976,14.8294156451815,0.022366514710584,0.022523695111841,0.318870049602468,14.4656553857566,6.42862507040289,-0.000576953730604
3.18799999999976,14.8292080104053,0.022374052425949,0.02253107073349,0.318874061575626,14.4654288256702,6.42862462132662,-0.000577402806871
3.18899999999976,14.8290012890655,0.022381268065234,0.022538727052744,0.318878186300101,14.4652031076475,6.42862482675403,-0.000577197379462
3.18999999999976,14.8287934536629,0.022388083741405,0.022546788622789,0.318882063270406,14.4649765180283,6.42862414126629,-0.000577882867201
3.19099999999976,14.8285859062226,0.022395700776225,0.022554030281877,0.318885899926657,14.4647502752378,6.42862376044175,-0.00057826369174
3.19199999999976,14.8283783516248,0.022402607283571,0.022561950832276,0.318889842133883,14.464523951375,6.42862321052455,-0.000578813608942
3.19299999999976,14.8281699940353,0.022410015754561,0.022569363387294,0.318893215957937,14.4642973989355,6.42862242186554,-0.000579602267957
3.19399999999976,14.8279636778335,0.022417284357421,0.022576922832237,0.318897184459422,14.4640722861844,6.42862304424968,-0.000578979883811
3.19499999999976,14.8277563597073,0.022424421608487,0.022584592564113,0.318901055180479,14.4638462903542,6.42862272549151,-0.00057929864198
3.19599999999976,14.8275495796236,0.022431847205168,0.022591982868321,0.318904839393052,14.463620910157,6.42862286681425,-0.00057915731924
3.19699999999976,14.8273423625472,0.022438692019577,0.02259998732835,0.318908604372569,14.4633950788267,6.42862266686672,-0.000579357266777
3.19799999999976,14.8271352881153,0.022446299039591,0.022607176154765,0.318912228356028,14.4631695845649,6.42862268797314,-0.000579336160356
3.19899999999976,14.8269243523397,0.0224533206983,0.022614917357065,0.318915883725633,14.4629402305587,6.42861924344835,-0.00058278068514
3.19999999999976,14.8267175206502,0.022461092648845,0.022621907994815,0.318919629142004,14.4627148908646,6.4286192555203,-0.000582768613195
3.20099999999976,14.826509330915,0.022468088925041,0.022629654767022,0.318923253223887,14.462488333999,6.42861816236842,-0.000583861765075
3.20199999999976,14.8263013717306,0.022475430425574,0.022637005854678,0.318926555818324,14.462262379632,6.42861760580376,-0.000584418329735
3.20299999999976,14.8260942033157,0.022482893262479,0.022644216530619,0.318930136242076,14.4620369572805,6.42861736565567,-0.000584658477823
3.20399999999976,14.8258861955802,0.022490050748919,0.022651732070862,0.318933640544971,14.4618107722154,6.42861639592249,-0.000585628211003
3.20499999999976,14.8256794720993,0.022497365629493,0.02265908513522,0.318937168072983,14.4615858532616,6.42861653838242,-0.000585485751071
3.20599999999976,14.8254722800672,0.022504477939466,0.0226666218261,0.318940479807082,14.4613607004945,6.4286163742972,-0.000585649836295
3.20699999999976,14.8252654406898,0.022512064575692,0.022673672486845,0.318944027048891,14.4611356765784,6.42861635282528,-0.000585671308214
3.20799999999976,14.8250616038848,0.022518953908574,0.022681417940185,0.318947445540391,14.4609137864956,6.42861904956317,-0.000582974570325
3.20899999999976,14.8248547295116,0.022526387369745,0.022688612986634,0.318950832432746,14.4606888967224,6.42861907170199,-0.000582952431506
3.20999999999976,14.8246467031842,0.022533263622733,0.022696344927377,0.318953994936887,14.4604630996972,6.42861804777358,-0.000583976359916
3.21099999999976,14.8244391148865,0.022540513330488,0.02270370375458,0.318957053366131,14.4602378444353,6.42861760450603,-0.000584419627461
3.21199999999976,14.8242314716018,0.022547674343251,0.022711109859074,0.318960132555308,14.4600125548441,6.42861718431394,-0.000584839819555
3.21299999999976,14.8240246591548,0.02255531012216,0.022718065036044,0.318963319268027,14.4597879647286,6.42861719238861,-0.00058483174488
3.21399999999976,14.8238173326704,0.022562396575563,0.022725528063911,0.318965944298464,14.4595634637325,6.42861748579031,-0.000584538343184
3.21499999999976,14.8236095741436,0.022569549708969,0.022732941040193,0.318968530619597,14.4593385527748,6.42861725428539,-0.000584769848102
3.21599999999976,14.8234000768993,0.022576839403807,0.022740201425902,0.31897158933457,14.459111446735,6.42861510154758,-0.000586922585912
3.21699999999976,14.8231926695219,0.022583791847964,0.022747771476032,0.318974641373355,14.4588864648245,6.42861469971936,-0.00058732441413
3.21799999999976,14.8229859224784,0.02259080314349,0.022755303182999,0.318977448475159,14.4586623676768,6.42861505949382,-0.00058696463967
3.21899999999976,14.8227794801116,0.022597743879827,0.022762894487918,0.318980430806511,14.4584384109373,6.42861545734561,-0.000586566787885
3.21999999999976,14.822572427066,0.022605106177324,0.022770038875649,0.318983387621796,14.4582138943912,6.42861517118109,-0.000586852952402
3.22099999999976,14.8223656363929,0.022611936938582,0.022777721710835,0.318986386147147,14.4579895915964,6.42861506728038,-0.000586956853113
3.22199999999976,14.8221580711448,0.022618981710834,0.022785181938707,0.318989322102584,14.4577645853926,6.42861432989759,-0.000587694235905
3.22299999999976,14.8219508497736,0.022625935910728,0.022792696065097,0.31899224030856,14.4575399774892,6.42861381780846,-0.000588206325037
3.22399999999976,14.8217434634437,0.022633148633837,0.02279991811382,0.318994910699386,14.4573154859967,6.42861343815067,-0.000588585982821
3.22499999999976,14.8215391849973,0.022640649742044,0.022806850120174,0.318997665000112,14.4570940201349,6.42861565758411,-0.000586366549383
3.22599999999976,14.8213315490216,0.022647646133306,0.02281428016923,0.319000385357706,14.4568692373614,6.4286151830691,-0.000586841064393
3.22699999999976,14.8211238299959,0.022654761418393,0.022821591721305,0.319003058118064,14.4566444187381,6.42861452937623,-0.000587494757259
3.22799999999976,14.820916548289,0.022661607743629,0.022829139972585,0.319005789164309,14.4564200114084,6.42861416023502,-0.00058786389847
3.22899999999976,14.8207091242537,0.022668985159002,0.022836155999554,0.319008346820679,14.4561956362745,6.42861378832854,-0.000588235804948
3.22999999999976,14.8205021163012,0.022675827470871,0.022843668359591,0.319010783208231,14.4559718372626,6.42861388297504,-0.000588141158458
3.23099999999976,14.8202950475329,0.022683142485172,0.022850713864796,0.319013272900396,14.4557479182826,6.42861404279916,-0.00058798133433
3.23199999999975,14.8200872136641,0.02268990989152,0.022858298439617,0.319015773877692,14.4555232314552,6.42861304205717,-0.000588982076326
3.23299999999975,14.819880044485,0.022696784318414,0.02286577196674,0.31901826415099,14.4552992240488,6.42861276393568,-0.000589260197817
3.23399999999975,14.8196722379749,0.02270367581306,0.022873207513598,0.31902044754999,14.4550749070983,6.42861212414961,-0.000589899983885
3.23499999999975,14.8194647297106,0.022710604916794,0.022880601824149,0.31902265463492,14.4548508683347,6.42861167708042,-0.000590347053071
3.23599999999975,14.8192561209403,0.022717621928872,0.022887897648345,0.319024692592711,14.4546259087704,6.42861049080207,-0.000591533331424
3.23699999999975,14.8190496455853,0.02272434870637,0.022895466601469,0.319027014841485,14.454402815436,6.42861093479471,-0.000591089338783
3.23799999999975,14.8188419977465,0.022731748652775,0.022902367164635,0.319029136006281,14.4541787459228,6.42861049185067,-0.000591532282827
3.23899999999975,14.8186348705351,0.02273842855653,0.022909946364404,0.319031296072692,14.4539551995415,6.42861045939162,-0.00059156474187
3.23999999999975,14.8184267659531,0.022745483008883,0.022917171058088,0.319033149982063,14.4537309619041,6.42860961921979,-0.000592404913699
3.24099999999975,14.8182188281693,0.022752326769561,0.022924588017522,0.319035237149898,14.4535066762323,6.42860881176566,-0.000593212367836
3.24199999999975,14.8180090220931,0.022759266298106,0.022931893222229,0.31903532971866,14.4532825328541,6.42860801603339,-0.000594008100108
3.24299999999975,14.8178021170192,0.0227661779905,0.022939245243839,0.319037363278866,14.453059330506,6.42860799843,-0.000594025703494
3.24399999999975,14.8175938401644,0.022772958912626,0.022946702591145,0.319039221370471,14.4528349572902,6.42860697029209,-0.000595053841406
3.24499999999975,14.8173857803092,0.022780199952613,0.022953661086484,0.319041181574574,14.4526107376955,6.42860599555706,-0.000596028576429
3.24599999999975,14.8171789504072,0.022786836570198,0.022961239106929,0.319043090952697,14.4523877837773,6.42860616532069,-0.000595858812805
3.24699999999975,14.8169715800901,0.022794033133009,0.022968249943596,0.319045073817267,14.4521642231962,6.42860580877665,-0.000596215356842
3.24799999999975,14.8167663574896,0.022800553545883,0.022975910583914,0.319046867043742,14.4519430263161,6.42860734909454,-0.00059467503895
3.24899999999975,14.8165571896288,0.022807987252547,0.022982657749754,0.319047598575656,14.4517189460509,6.42860638850592,-0.000595635627577
3.24999999999975,14.8163507881533,0.02281459428475,0.022990208689522,0.319049357474962,14.4514966277041,6.42860713030611,-0.000594893827384
3.25099999999975,14.8161423725583,0.022822044210328,0.022996932493119,0.31905119172507,14.4512722041297,6.42860585891749,-0.000596165216005
3.25199999999975,14.8159326856763,0.022828512751423,0.023004622462311,0.319052668060377,14.4510468824022,6.42860383464517,-0.000598189488319
3.25299999999975,14.8157260247329,0.022835817446039,0.023011448983859,0.319054544337406,14.4508242139656,6.42860422862962,-0.000597795503871
3.25399999999975,14.8155172682291,0.022842655438457,0.023018744537998,0.319056038316936,14.4505998299357,6.42860290883766,-0.000599115295837
3.25499999999975,14.8153103084085,0.022849736667457,0.023025770024869,0.31905763962518,14.450377162091,6.42860305691647,-0.000598967217025
3.25599999999975,14.8151037752539,0.022856599773887,0.023032994200556,0.319059231733073,14.4501549495464,6.42860360923977,-0.000598414893726
3.25699999999975,14.8148963655537,0.022863551491719,0.023040142149464,0.319060962555441,14.4499317093571,6.42860315870638,-0.000598865427116
3.25799999999975,14.8146881145367,0.02287042687676,0.023047350388034,0.319062103826804,14.4497082334451,6.42860253975295,-0.000599484380547
3.25899999999975,14.8144804282463,0.022876920484173,0.02305491294327,0.319063485171662,14.4494851096472,6.42860218736508,-0.000599836768414
3.25999999999975,14.8142730944775,0.022884289150199,0.023061601046661,0.319064964775883,14.4492622395047,6.42860197432815,-0.000600049805343
3.26099999999975,14.8140659735303,0.022890720394731,0.023069226839103,0.319066631192359,14.4490393951041,6.42860178025055,-0.00060024388294
3.26199999999975,14.8138580543651,0.022897788737708,0.023076184083742,0.319067983655032,14.4488160978886,6.42860106997399,-0.000600954159503
3.26299999999975,14.8136509506932,0.022904812058428,0.023083173462484,0.31906946391153,14.4485935012607,6.42860092331608,-0.00060110081741
3.26399999999975,14.813443510236,0.022911498448412,0.02309051255174,0.319070828912809,14.448370670323,6.4286005294027,-0.000601494730795
3.26499999999975,14.8132355325238,0.022918418819688,0.0230975925051,0.319072265240225,14.4481472559587,6.42859973326404,-0.000602290869453
3.26599999999975,14.8130272009452,0.022925132841024,0.023104870900416,0.319073556537289,14.4479236406665,6.42859881877098,-0.000603205362515
3.26699999999975,14.8128199981074,0.022932301964086,0.023111684921822,0.319074863568761,14.4477011476528,6.42859878196558,-0.000603242167913
3.26799999999975,14.8126127551112,0.022938592027982,0.023119416015108,0.319076185341693,14.4474785617264,6.42859827882934,-0.00060374530415
3.26899999999975,14.8124063508142,0.022945479026427,0.023126539933483,0.319077396292777,14.4472569355615,6.42859906287207,-0.000602961261424
3.26999999999975,14.8121993683541,0.02295219443678,0.023133779820566,0.319078468864738,14.4470349252321,6.42859928531762,-0.000602738815876
3.27099999999975,14.811992767022,0.022959157046628,0.02314080289705,0.319079791921247,14.446813015157,6.42859958645834,-0.000602437675157
3.27199999999975,14.8117854007404,0.022965689651495,0.023148205594342,0.319080794590905,14.4465907109037,6.42859949075854,-0.000602533374957
3.27299999999975,14.811577872397,0.022972635817601,0.023155190733192,0.319081783995884,14.4463682618503,6.42859919329701,-0.000602830836487
3.27399999999975,14.8113706730197,0.022979519639401,0.023162229707955,0.31908272228871,14.4461462013836,6.42859917899253,-0.000602845140961
3.27499999999975,14.8111628053756,0.022986319674653,0.023169331247454,0.31908370405874,14.4459234503947,6.42859863592563,-0.000603388207862
3.27599999999975,14.8109543514682,0.022993330145846,0.023176227762996,0.319084576429794,14.4457002171295,6.42859760298827,-0.000604421145225
3.27699999999975,14.8107481389552,0.022999600758283,0.023183830159152,0.319085765464845,14.4454789425729,6.42859820873199,-0.000603815401498
3.27799999999975,14.8105408554236,0.023006662877509,0.023190636277882,0.319086828413732,14.4452567278545,6.42859797451095,-0.000604049622543
3.27899999999975,14.810333683536,0.023013206643692,0.023197980097646,0.319087742302726,14.445034754492,6.42859801311697,-0.000604011016525
3.27999999999975,14.8101263748506,0.023019960840086,0.023205090903998,0.319088508857927,14.4448128142485,6.42859780273168,-0.000604221401816
3.28099999999975,14.8099186545128,0.023026665897312,0.023212213440376,0.319089352289282,14.4445904228858,6.42859742770612,-0.000604596427372
3.28199999999975,14.8097113010803,0.023033296973723,0.023219422594591,0.319090137025464,14.4443684444865,6.42859731314232,-0.000604710991176
3.28299999999975,14.8095033095626,0.023040067314475,0.023226482311321,0.31909042271429,14.4441463372225,6.42859704225024,-0.000604981883256
3.28399999999975,14.8092957010552,0.023046476616594,0.023233884555174,0.31909115132922,14.4439241885542,6.4285966216376,-0.000605402495897
3.28499999999975,14.8090881933776,0.023053569110429,0.023240574970959,0.319091918256006,14.4437021310402,6.42859631437254,-0.000605709760956
3.28599999999975,14.8088786535377,0.023059950830631,0.023247995012719,0.31909214263494,14.4434785650594,6.42859479326654,-0.000607230866957
3.28699999999975,14.8086718573961,0.023067174515198,0.023254546764988,0.319092957776023,14.4432571783398,6.42859492953424,-0.000607094599252
3.28799999999975,14.8084639535969,0.023073746898868,0.023261785515866,0.319093596439654,14.4430348247425,6.42859422961078,-0.00060779452271
3.28899999999975,14.8082564368678,0.023080491884483,0.023268793342086,0.319094214410562,14.4428129372307,6.42859383709387,-0.000608187039624
3.28999999999975,14.8080487665739,0.023086709516601,0.023276343570409,0.319094780987809,14.4425909324991,6.42859338015201,-0.000608643981481
3.29099999999975,14.8078411159586,0.023093428212175,0.023283378264065,0.319095349395341,14.442368960087,6.42859300166039,-0.000609022473103
3.29199999999975,14.8076332959541,0.023100204767562,0.023290318167647,0.319095557380924,14.442147215638,6.42859272717992,-0.000609296953576
3.29299999999975,14.8074265724725,0.023106731440949,0.023297539820185,0.31909613133711,14.4419261698742,6.42859305687522,-0.000608967258272
3.29399999999975,14.8072186927156,0.023113410050202,0.023304622990249,0.319096534094917,14.4417041255803,6.4285925802033,-0.000609443930194
3.29499999999975,14.807010470493,0.02311988575968,0.023311890699502,0.319096889284376,14.4414818047494,6.42859166028929,-0.000610363844202
3.29599999999975,14.8068023215683,0.023126644826905,0.023318880155939,0.319096759913416,14.4412600366721,6.42859105555773,-0.000610968575764
3.29699999999975,14.8065948598721,0.023132892428003,0.023326410878524,0.319097158506804,14.4410383980587,6.42859076685328,-0.00061125728021
3.29799999999975,14.8063873551023,0.023139683940646,0.023333349935241,0.319097674095735,14.4408166471307,6.42859042729483,-0.000611596838666
3.29899999999975,14.8061769699257,0.02314634601728,0.023340396029031,0.319097915215365,14.440592312664,6.42858779415583,-0.000614229977663
3.29999999999975,14.8059700164793,0.023153307837807,0.023347116250297,0.319098250816241,14.4403713415749,6.42858795650755,-0.000614067625945
3.30099999999975,14.8057602747587,0.023160046654475,0.023354040830237,0.319097307737789,14.4401488795362,6.42858685296205,-0.00061517117144
3.30199999999975,14.8055524343456,0.023166620187721,0.023361104692285,0.319097536556653,14.4399271729089,6.42858630888626,-0.000615715247233
3.30299999999975,14.8053453091851,0.023173237204808,0.02336810296153,0.31909780346881,14.4397061655499,6.42858650947279,-0.000615514660702
3.30399999999975,14.805136837021,0.023179734940263,0.023375237428626,0.319097971144271,14.4394838935079,6.42858538086889,-0.000616643264599
3.30499999999975,14.8049297439473,0.023186500977878,0.023382084759552,0.319098274859793,14.4392628833501,6.42858527377565,-0.000616750357848
3.30599999999975,14.8047228049876,0.023192884229424,0.023389295305637,0.319098366620664,14.4390422588319,6.4285856726911,-0.000616351442397
3.30699999999975,14.8045156711574,0.023199730421412,0.023396048549806,0.319098643649977,14.4388212485362,6.42858562935476,-0.000616394778732
3.30799999999975,14.8043111296231,0.023206056418233,0.023403321132831,0.31909881262335,14.4386029394487,6.42858787253082,-0.000614151602671
3.30899999999975,14.8041035083375,0.02321283354398,0.02341014431069,0.319098928875921,14.4383816016069,6.42858744640407,-0.000614577729428
3.30999999999975,14.8038956920553,0.023219382265991,0.023417185874977,0.319098880076072,14.4381602438382,6.42858692955301,-0.000615094580483
3.31099999999975,14.8036883223009,0.023226079998617,0.0234240514299,0.319099001382368,14.43793918949,6.42858677117874,-0.000615252954756
3.31199999999975,14.8034803622788,0.023232590681942,0.023431079625586,0.319098910779401,14.4377177811919,6.42858625893468,-0.000615765198818
3.31299999999975,14.8032729861793,0.023239324737841,0.023437930228504,0.319098760265032,14.4374969709479,6.42858608182296,-0.000615942310532
3.31399999999975,14.8030658975623,0.023245662893952,0.02344513413249,0.319098724381779,14.4372763761541,6.42858626976754,-0.000615754365955
3.31499999999975,14.8028572437435,0.023252003586997,0.023452349538014,0.31909873788562,14.4370541527329,6.42858481974465,-0.000617204388841
3.31599999999975,14.8026479538127,0.023258744591979,0.023459143673179,0.319098616883619,14.4368314486639,6.42858309017715,-0.000618933956345
3.31699999999975,14.8024408751545,0.023265028080624,0.023466384658181,0.319098657514543,14.4366108049011,6.42858329010314,-0.000618734030354
3.31799999999975,14.8022345378421,0.023271250618489,0.023473677657093,0.319098517420349,14.4363910921462,6.42858413493093,-0.000617889202563
3.31899999999975,14.8020265067165,0.023277672616966,0.023480802962559,0.319098363636017,14.436169667501,6.42858316447312,-0.000618859660377
3.31999999999975,14.8018188682793,0.023283961221224,0.023488038243941,0.31909819483417,14.4359486739799,6.42858257341874,-0.000619450714757
3.32099999999975,14.8016117989841,0.02329048777684,0.023495012819245,0.319098209166474,14.4357280892215,6.428582425794,-0.000619598339493
3.32199999999975,14.8014042289729,0.023296691267749,0.023502312420535,0.319097855111345,14.4355073701732,6.4285822536001,-0.000619770533393
3.32299999999974,14.8011975300318,0.023303375100114,0.023509124432619,0.319097813075722,14.4352872174234,6.42858264627,-0.000619377863491
3.32399999999974,14.8009898014368,0.023309868196313,0.023516128755054,0.31909757757936,14.435066226906,6.42858200498321,-0.000620019150284
3.32499999999974,14.800786095061,0.023316763111419,0.023522677036182,0.319097667229213,14.4348489876842,6.42858474505091,-0.000617279082587
3.32599999999974,14.8005780280788,0.023323228120601,0.023529659869607,0.319097528160881,14.4346276119277,6.42858385670295,-0.000618167430546
3.32699999999974,14.8003694787326,0.023329844279556,0.023536481680778,0.319097439110475,14.4344057136618,6.42858239816909,-0.000619625964399
3.32799999999974,14.8001620447813,0.023336110565836,0.023543647581513,0.319097004383939,14.43418528225,6.42858231592154,-0.000619708211958
3.32899999999974,14.7999544114477,0.023342708890903,0.023550488748246,0.319096753735197,14.4339644600733,6.42858180322516,-0.00062022090833
3.32999999999974,14.7997470719073,0.023349071863709,0.023557528786134,0.319096260315999,14.4337442109415,6.42858171616603,-0.000620307967465
3.33099999999974,14.7995393620126,0.02335556657878,0.023564455085792,0.319095913172706,14.4335234271753,6.42858134565266,-0.000620678480834
3.33199999999974,14.7993328042987,0.023362106279852,0.02357133210561,0.319095664561154,14.433303701352,6.42858188462029,-0.000620139513206
3.33299999999974,14.7991248278645,0.023368546195815,0.023578311543242,0.319095243819996,14.4330827263055,6.42858105108325,-0.000620973050244
3.33399999999974,14.7989171990996,0.023374913312175,0.023585324940685,0.319094765410723,14.432862195436,6.42858064455793,-0.000621379575562
3.33499999999974,14.7987090896274,0.023381111874357,0.023592509158389,0.319094431798864,14.4326410367957,6.42857955888433,-0.000622465249161
3.33599999999974,14.7985010328419,0.023387378846042,0.023599596467521,0.319094063299154,14.4324199942291,6.42857881844446,-0.000623205689037
3.33699999999974,14.7982949361632,0.023393760181498,0.023606582346167,0.31909374600368,14.4322008476318,6.42857972373135,-0.000622300402141
3.33799999999974,14.798086862185,0.023400368638185,0.023613364476985,0.31909316552074,14.4319799635491,6.42857898716127,-0.000623036972219
3.33899999999974,14.7978796716415,0.023406454754637,0.02362062376921,0.319092768059289,14.4317598250583,6.42857886753412,-0.000623156599377
3.33999999999974,14.7976722923199,0.023412838655542,0.023627618194314,0.319092258489433,14.4315395769806,6.42857859312525,-0.000623431008244
3.34099999999974,14.7974650315545,0.023419371063278,0.023634460530691,0.3190918024674,14.4313193974931,6.4285786047897,-0.000623419343788
3.34199999999974,14.7972575170221,0.023425405330865,0.02364175485597,0.31909109180344,14.4310992650318,6.42857848469445,-0.000623539439042
3.34299999999974,14.7970502279301,0.023432060035564,0.02364844774999,0.31909055282402,14.4308791673205,6.42857815265707,-0.000623871476421
3.34399999999974,14.7968418998791,0.02343785936139,0.023655960299239,0.319089957250601,14.4306581229678,6.42857708851516,-0.000624935618334
3.34499999999974,14.7966343914465,0.023444692092252,0.023662451495644,0.319089527149558,14.4304377207091,6.42857666500255,-0.000625359130941
3.34599999999974,14.7964274933191,0.023450508967304,0.023669941985901,0.319089000341401,14.4302180420245,6.42857682601119,-0.000625198122305
3.34699999999974,14.7962203430249,0.023457283330433,0.023676501348684,0.319088550363659,14.4299980079821,6.42857677774818,-0.000625246385312
3.34799999999974,14.7960133141549,0.023463374918751,0.023683704971117,0.319088205368581,14.4297780288964,6.42857658723143,-0.000625436902068
3.34899999999974,14.7958080294463,0.023470230473067,0.023690157327835,0.31908792677686,14.4295597148686,6.42857784266,-0.000624181473494
3.34999999999974,14.7956019368322,0.023476679705393,0.023696998687371,0.319087441566598,14.4293408168728,6.42857853124524,-0.000623492888251
3.35099999999974,14.7953937450114,0.023483185595504,0.023703807262136,0.319087035072277,14.4291197170814,6.42857725852543,-0.000624765608065
3.35199999999974,14.7951834148411,0.023489244728866,0.023711046133088,0.31908658969012,14.428896534289,6.42857386856691,-0.00062815556658
3.35299999999974,14.794976843713,0.02349532694764,0.023718217558589,0.319086225785166,14.4286770734216,6.42857412091014,-0.000627903223354
3.35399999999974,14.7947683246131,0.023502065219253,0.023724737955118,0.319085602446881,14.4284559189919,6.42857287966021,-0.000629144473283
3.35499999999974,14.7945618062885,0.023508053322387,0.023731993703582,0.319085186834753,14.4282365724278,6.42857308156888,-0.000628942564613
3.35599999999974,14.7943544638368,0.023514519699145,0.023738794133818,0.319084618790437,14.4280165312134,6.42857244644216,-0.000629577691332
3.35699999999974,14.7941470138849,0.02352053475929,0.023746030843688,0.319084179369169,14.4277962689127,6.42857174229629,-0.0006302818372
3.35799999999974,14.7939383665183,0.023527114984704,0.023752701143412,0.319083399521148,14.427575150869,6.42857031264977,-0.000631711483726
3.35899999999974,14.7937307740357,0.023533352654244,0.023759699936666,0.319082881072105,14.4273548403726,6.4285694335434,-0.000632590590095
3.35999999999974,14.7935228396844,0.023539787865356,0.023766476222273,0.319082273051099,14.4271343025457,6.42856822650042,-0.000633797633069
3.36099999999974,14.7933145865542,0.023546115370636,0.023773349340814,0.319081418212619,14.4269137036301,6.42856699065091,-0.000635033482586
3.36199999999974,14.7931062619712,0.023552244370939,0.023780437421479,0.319080613007732,14.426692967171,6.42856558091935,-0.00063644321414
3.36299999999974,14.7929006284166,0.023558738362128,0.023787137000591,0.319080125857547,14.4264746271964,6.42856662111479,-0.000635403018701
3.36399999999974,14.7926925780338,0.023564703116854,0.023794348629203,0.319078479671545,14.4262550466163,6.42856642982551,-0.000635594307984
3.36499999999974,14.7924851912424,0.023571359937323,0.023800903831564,0.319077977147757,14.4260349503258,6.42856584773316,-0.000636176400337
3.36599999999974,14.7922767594303,0.023577181296434,0.023808268036777,0.319077376188405,14.4258139339087,6.42856436317434,-0.000637660959153
3.36699999999974,14.7920697982506,0.02358380664647,0.023814832047145,0.319076954549212,14.4255942050078,6.42856394230642,-0.000638081827072
3.36799999999974,14.7918635932409,0.023589743535045,0.023822073365614,0.319076268820852,14.4253755075194,6.42856434341208,-0.00063768072141
3.36899999999974,14.7916576568329,0.023595975797264,0.023829052843687,0.319075793012178,14.4251568351798,6.42856494607103,-0.00063707806246
3.36999999999974,14.7914510281593,0.023602120431737,0.023836079599767,0.319075123237128,14.4249377048907,6.42856509874464,-0.000636925388851
3.37099999999974,14.791244477112,0.023608162107481,0.023843216880832,0.319074643126046,14.4247184549976,6.42856492147355,-0.000637102659943
3.37199999999974,14.7910376913508,0.023614282168826,0.023850211810678,0.319073982239517,14.4244992151317,6.42856494698361,-0.00063707714988
3.37299999999974,14.7908313864901,0.023620719142732,0.023856920338752,0.319073434015476,14.4242803129932,6.42856524160173,-0.00063678253176
3.37399999999974,14.7906248948721,0.023627036312899,0.023863731254554,0.319072780832583,14.4240613464721,6.42856542004934,-0.000636604084151
3.37499999999974,14.7904173044363,0.023633370439241,0.023870535450545,0.31907226509165,14.4238411334548,6.42856459750339,-0.000637426630104
3.37599999999974,14.7902092751392,0.023639840222274,0.023877211481903,0.319071310047364,14.4236209133876,6.4285634852684,-0.000638538865092
3.37699999999974,14.7900027792609,0.023645917332672,0.023884234537939,0.319070460314732,14.4234021670756,6.42856365038239,-0.000638373751108
3.37799999999974,14.7897956193421,0.023652141707073,0.023891135918776,0.319069550729373,14.4231827909869,6.42856332194704,-0.000638702186449
3.37899999999974,14.7895881876828,0.023658411777108,0.023897958099485,0.319068733585925,14.4229630842203,6.42856255244229,-0.000639471691206
3.37999999999974,14.7893816575285,0.023664346248716,0.023905092259205,0.319067808087657,14.422744410933,6.42856275573597,-0.000639268397518
3.38099999999974,14.7891738165344,0.023670834806472,0.023911712430757,0.319067015490052,14.4225242538071,6.42856159467204,-0.000640429461455
3.38199999999974,14.7889675037777,0.023676618385235,0.023919008798917,0.319066238456505,14.4223056381371,6.42856193561719,-0.000640088516305
3.38299999999974,14.7887608244842,0.023683020257569,0.023925682821122,0.319065570332494,14.422086551073,6.42856188656752,-0.000640137565978
3.38399999999974,14.788553757183,0.02368902823379,0.023932735379557,0.319064735785659,14.421867257784,6.42856156890661,-0.000640455226878
3.38499999999974,14.7883468685681,0.023695360204657,0.02393947188176,0.319064028768143,14.4216480077136,6.42856113790985,-0.000640886223645
3.38599999999974,14.788137879914,0.023701628047478,0.023946288958997,0.319063132854831,14.4214268300527,6.42855915342463,-0.000642870708865
3.38699999999974,14.787932006409,0.023708017524157,0.023952967530653,0.319062665279276,14.4212083560749,6.42855941954003,-0.000642604593462
3.38799999999974,14.787725520559,0.023714224340499,0.023959844613558,0.319061952771799,14.4209894988332,6.42855945156456,-0.00064257256893
3.38899999999974,14.7875188063996,0.023720203449128,0.023966918498189,0.319061091405449,14.4207705930468,6.42855920908611,-0.000642815047381
3.38999999999974,14.7873118990531,0.023726077564198,0.023974116071243,0.319060177289704,14.420551528128,6.42855882523479,-0.000643198898703
3.39099999999974,14.7871043587099,0.023731733631542,0.023981514770952,0.319059403966359,14.4203317063411,6.42855770633715,-0.000644317796346
3.39199999999974,14.7868969591353,0.023738149695269,0.023988131085368,0.319058389636136,14.4201122887185,6.42855684334615,-0.00064518078734
3.39299999999974,14.7866902917433,0.023743883166003,0.023995414725122,0.319057530565823,14.4198934632863,6.42855654373846,-0.000645480395037
3.39399999999974,14.7864829322806,0.023750244045889,0.024002083300843,0.319056856547729,14.4196737483862,6.42855555463476,-0.000646469498732
3.39499999999974,14.7862759278826,0.023756128945121,0.024009230239643,0.319056095440322,14.4194544732575,6.42855503635016,-0.00064698778333
3.39599999999974,14.7860684996605,0.023762353688324,0.024016065254208,0.319054528895874,14.4192355518221,6.42855464195547,-0.00064738217802
3.39699999999974,14.785861615567,0.023768330042637,0.024023206078546,0.319053510909118,14.4190165685367,6.42855426354033,-0.000647760593162
3.39799999999974,14.7856558672236,0.023774162873767,0.024030423386745,0.319053013664235,14.4187982672989,6.42855462244345,-0.000647401690042
3.39899999999974,14.7854459949983,0.023780679403669,0.024036919960973,0.319052298168377,14.4185760974653,6.42855160526526,-0.000650418868235
3.39999999999974,14.7852395963279,0.023786944976586,0.024043648989915,0.31905162839114,14.4183573739703,6.42855128074831,-0.000650743385187
3.40099999999974,14.7850319299997,0.023793431819956,0.024050169689825,0.31905082755221,14.4181375009377,6.42855012568523,-0.000651898448264
3.40199999999974,14.7848246959564,0.02379877909103,0.024057767352386,0.31904988749998,14.417918262013,6.42854934723186,-0.000652676901635
3.40299999999974,14.7846187148257,0.02380501272561,0.024064485821319,0.319048971572561,14.4177002447062,6.4285499313431,-0.000652092790388
3.40399999999974,14.7844116295328,0.023811168298321,0.024071292439337,0.319047973175274,14.4174811956199,6.42854948283247,-0.000652541301021
3.40499999999974,14.7842056551794,0.02381738955162,0.024078030310518,0.31904708329761,14.4172631520197,6.42854980990439,-0.000652214229098
3.40599999999974,14.7839997377153,0.023823565336912,0.024084826287711,0.319046182006339,14.4170451640843,6.42855018634774,-0.000651837785753
3.40699999999974,14.7837938174109,0.023829358970163,0.024091995958356,0.319045384390754,14.4168270780917,6.42855044171082,-0.000651582422678
3.40799999999974,14.7835903504203,0.023835649869429,0.024098665534961,0.319044480575072,14.4166115544408,6.42855278979215,-0.000649234341345
3.40899999999974,14.7833827066278,0.023841543850594,0.024105700829606,0.319043491588887,14.4163919703587,6.42855149584523,-0.000650528288266
3.40999999999974,14.7831759114818,0.023847929599126,0.024112263141461,0.319042365880817,14.4161733528604,6.42855112316017,-0.000650900973326
3.41099999999974,14.7829691523527,0.023853408339242,0.02411972984872,0.319041603590761,14.415954410574,6.42855067975883,-0.000651344374664
3.41199999999974,14.7827619708496,0.023859691163517,0.024126362674374,0.319040778510633,14.4157351385011,6.42854978047805,-0.000652243655447
3.41299999999974,14.7825563263587,0.023865923920181,0.02413305702311,0.319039979567042,14.4155173658484,6.4285501616587,-0.00065186247479
3.41399999999973,14.7823500321439,0.023871845719388,0.024140051694832,0.319039146637618,14.4152989880921,6.42855007904629,-0.000651945087202
3.41499999999973,14.7821444185167,0.023877761075988,0.024147034890664,0.319038344542292,14.4150812780077,6.42855059086904,-0.000651433264455
3.41599999999973,14.7819350527312,0.02388369618111,0.024154023397883,0.319037517661962,14.4148598154903,6.42854777858473,-0.000654245548762
3.41699999999973,14.7817287484836,0.023889909578398,0.024160706361007,0.319036774519391,14.4146413580248,6.42854752914893,-0.00065449498456
3.41799999999973,14.7815234367824,0.02389569106339,0.02416784184765,0.319036221194154,14.4144236826772,6.42854796168805,-0.000654062445439
3.41899999999973,14.7813175487518,0.023901811375821,0.024174636991106,0.31903555310497,14.4142055472799,6.42854796867674,-0.000654055456752
3.41999999999973,14.7811115335858,0.023907611738928,0.024181743083006,0.319034820764776,14.4139873579991,6.42854770318942,-0.000654320944073
3.42099999999973,14.7809050500955,0.023913582733323,0.024188695956174,0.319034062441986,14.413768708964,6.42854696739203,-0.000655056741463
3.42199999999973,14.7806989269338,0.023919295676492,0.024195858442669,0.319033489745207,14.4135502830694,6.4285466937103,-0.000655330423194
3.42299999999973,14.7804936207512,0.02392562523625,0.02420243194526,0.319033009361096,14.4133325542086,6.42854715961028,-0.000654864523216
3.42399999999973,14.7802887382644,0.023931433497135,0.024209493225743,0.319032430735736,14.4131153808057,6.42854808772418,-0.00065393640931
3.42499999999973,14.7800818240682,0.023937494597646,0.024216316997602,0.319031814043093,14.4128961984299,6.42854700837404,-0.000655015759453
3.42599999999973,14.7798789765406,0.023943584061366,0.024223107587667,0.31903125788172,14.4126810270098,6.42854923541619,-0.000652788717306
3.42699999999973,14.7796726123587,0.023948969395248,0.024230586853313,0.319030715759721,14.4124623403505,6.42854865211029,-0.000653372023207
3.42799999999973,14.7794659737468,0.023955533250761,0.024236935421559,0.31903018622754,14.412243318847,6.42854749472454,-0.000654529408957
3.42899999999973,14.7792602697099,0.023960520460407,0.024244775569003,0.319029415409728,14.4120255582708,6.42854767491972,-0.000654349213776
3.42999999999973,14.7790540378097,0.023966967705897,0.024251166673551,0.319028815715267,14.411807087715,6.42854704874233,-0.000654975391162
3.43099999999973,14.778848379217,0.023972648276502,0.024258322741279,0.31902847318163,14.4115889350175,6.42854680752104,-0.00065521661245
3.43199999999973,14.7786410317293,0.023978705907885,0.024265119111606,0.319026625055116,14.4113705816547,6.42854622318574,-0.000655800947754
3.43299999999973,14.7784354257961,0.023984790977891,0.024271849091091,0.319026217717647,14.4111525680095,6.42854616725007,-0.00065585688342
3.43399999999973,14.7782278601097,0.02399016692155,0.024279278217553,0.319024593329744,14.4109338216408,6.42854532363032,-0.000656700503172
3.43499999999973,14.778022031414,0.023996612554093,0.024285628923511,0.319024035759401,14.410715754177,6.4285451124537,-0.000656911679793
3.43599999999973,14.7778158376982,0.024002154082561,0.024292913267133,0.3190234113886,14.4104973589599,6.4285444455853,-0.000657578548188
3.43699999999973,14.7776098139144,0.024008321504077,0.024299569514285,0.319023032279449,14.4102788906166,6.42854379682078,-0.000658227312713
3.43799999999973,14.7774034125368,0.024014266168966,0.02430644770545,0.319022309678399,14.4100603889839,6.42854305536111,-0.000658968772385
3.43899999999973,14.7771975110196,0.02402038921041,0.024313142586131,0.319020960317965,14.4098430189051,6.42854355237697,-0.000658471756524
3.43999999999973,14.7769924011928,0.024026046903004,0.024320316633566,0.319020370200206,14.409625667456,6.42854391068611,-0.000658113447385
3.44099999999973,14.7767859963567,0.024031666932015,0.024327528461423,0.31901987731288,14.4094069236504,6.42854282552728,-0.000659198606214
3.44199999999973,14.7765779032382,0.024037718545239,0.024334278404319,0.319018420339899,14.4091874859488,6.42854092411215,-0.000661100021343
3.44299999999973,14.7763727366526,0.024042907664998,0.024341873444667,0.31901789204162,14.4089700635013,6.42854111441281,-0.000660909720684
3.44399999999973,14.7761660315937,0.024049249770996,0.02434832987414,0.319017323125008,14.4087511288236,6.42854001272348,-0.000662011410017
3.44499999999973,14.7759607272295,0.024054487560511,0.024355900470462,0.319016791144652,14.4085335480539,6.42853986741234,-0.000662156721155
3.44599999999973,14.7757547606982,0.024060642147402,0.024362544011513,0.319016331459745,14.4083152430795,6.42853920024346,-0.000662823890035
3.44699999999973,14.7755490546329,0.02406614807689,0.024369837988576,0.319015884229688,14.4080971843377,6.42853876239166,-0.000663261741837
3.44799999999973,14.775343332166,0.024072335417489,0.02437647185522,0.319015357920177,14.4078791669731,6.4285384139005,-0.000663610232991
3.44899999999973,14.7751395640054,0.024078240742686,0.024383350729304,0.319014991358191,14.4076629811753,6.4285396083175,-0.000662415815989
3.44999999999973,14.7749339976176,0.024084134848687,0.024390219965288,0.319014427910504,14.4074452148931,6.42853930536738,-0.000662718766112
3.45099999999973,14.7747276825468,0.024090394754801,0.024396744191722,0.319013978945295,14.407226564655,6.42853834740287,-0.000663676730619
3.45199999999973,14.774519770757,0.024095785811631,0.02440411943016,0.31901344843995,14.4070064170752,6.42853609637397,-0.000665927759528
3.45299999999973,14.7743140848624,0.02410193902373,0.024410735999417,0.319013004389158,14.4067884054501,6.42853561408543,-0.000666410048066
3.45399999999973,14.7741077984275,0.024107260108879,0.024418177419543,0.319012489328804,14.4065698715703,6.42853485342179,-0.0006671707117
3.45499999999973,14.7739025239077,0.024113228085891,0.024424933296034,0.319011967161587,14.4063523953642,6.42853482198569,-0.000667202147802
3.45599999999973,14.7736978705163,0.024119045309587,0.024431818547969,0.319011533338808,14.4061354733199,6.4285352682056,-0.000666755927895
3.45699999999973,14.7734925735914,0.02412511644256,0.024438497517414,0.31901111130118,14.4059178483303,6.42853516187472,-0.000666862258776
3.45799999999973,14.7732863994447,0.02413088791517,0.024445475419664,0.319010519112331,14.4056995169976,6.42853445102144,-0.000667573112048
3.45899999999973,14.7730812102829,0.024136608926547,0.024452483429551,0.319010159384539,14.4054819585422,6.42853435508599,-0.000667669047499
3.45999999999973,14.7728754072977,0.024142614305523,0.024459192501237,0.319009597001282,14.4052640034897,6.42853379617725,-0.000668227956242
3.46099999999973,14.7726695452323,0.024148280228903,0.024466234830746,0.319009130805734,14.405045899367,6.42853321840926,-0.000668805724235
3.46199999999973,14.7724634373656,0.024154095524527,0.024473148441956,0.319008812885028,14.404827380514,6.42853197357415,-0.00067005055934
3.46299999999973,14.7722582279287,0.024159961568606,0.024479990686396,0.319008435372318,14.4046098403014,6.42853175687452,-0.000670267258969
3.46399999999973,14.7720515286363,0.024165683880109,0.024487015816616,0.319007704631761,14.4043911243078,6.42853011275235,-0.000671911381138
3.46499999999973,14.7718471812481,0.024170889421706,0.024494502174147,0.319007528509501,14.4041742611427,6.42853057881898,-0.000671445314512
3.46599999999973,14.7716396475484,0.0241767942402,0.024501319809908,0.319007055226212,14.403954478272,6.42852837512569,-0.000673649007799
3.46699999999973,14.771434585314,0.024182464374581,0.024508357256669,0.319006706553679,14.403737057129,6.42852830442816,-0.000673719705332
3.46799999999973,14.7712300216957,0.024187945200746,0.024515591124837,0.319006369608434,14.4035201157617,6.42852845378988,-0.000673570343616
3.46899999999973,14.7710253071788,0.024193978722755,0.024522265244729,0.319006329045886,14.4033027341654,6.42852817149173,-0.000673852641766
3.46999999999973,14.7708206643785,0.024199642924484,0.024529286486638,0.31900599425437,14.403085740713,6.42852839871276,-0.000673625420734
3.47099999999973,14.7706161228884,0.024205515239754,0.024536135860304,0.319005717831889,14.4028687539565,6.42852858199002,-0.000673442143472
3.47199999999973,14.7704109363313,0.02421089211888,0.024543455287475,0.319005499017953,14.402651089907,6.42852814822749,-0.000673875906003
3.47299999999973,14.7702067320799,0.024216826253026,0.024550208484941,0.319005439358721,14.4024342579832,6.42852855647252,-0.000673467660977
3.47399999999973,14.7700013310432,0.02422278354323,0.024556930619175,0.319005230298722,14.402216386582,6.42852769394416,-0.000674330189329
3.47499999999973,14.7697962535326,0.024228444753593,0.024563950892649,0.319005011513293,14.4019988463731,6.42852720305558,-0.000674821077914
3.47599999999973,14.7695893287868,0.024234371313602,0.024570691767329,0.319004631784785,14.4017796339211,6.42852538770522,-0.000676636428277
3.47699999999973,14.7693858225431,0.02423999987487,0.024577743642183,0.319004587222685,14.4015634918033,6.4285263748597,-0.000675649273792
3.47799999999973,14.7691802582945,0.024245690368424,0.024584721119429,0.319004204376071,14.4013456424306,6.42852561387219,-0.000676410261304
3.47899999999973,14.7689754955541,0.024251074367326,0.024592002335791,0.319004017095457,14.4011284017555,6.42852549154617,-0.000676532587327
3.47999999999973,14.7687707862383,0.024256425053525,0.02459927647827,0.319003797739386,14.4009112869671,6.42852539185508,-0.000676632278417
3.48099999999973,14.768566791732,0.024261992428513,0.024606358294786,0.319003400134466,14.4006950408742,6.428526134809,-0.000675889324494
3.48199999999973,14.7683612929331,0.024267737564415,0.024613254184496,0.319003295306751,14.4004770058774,6.42852518859392,-0.000676835539575
3.48299999999973,14.7681571144997,0.024273379231238,0.024620218077134,0.319003361676571,14.4002601555148,6.4285255339742,-0.00067649015929
3.48399999999973,14.7679526386412,0.024278979922501,0.02462725427573,0.31900338640961,14.4000430180333,6.42852562969865,-0.000676394434847
3.48499999999973,14.7677481713444,0.024285100654357,0.024633764084776,0.319003252657941,14.3998260539473,6.4285256954476,-0.000676328685897
3.48599999999973,14.7675416049384,0.024290281771979,0.024641229582083,0.319003319678084,14.3996067739062,6.42852357881633,-0.000678445317161
3.48699999999973,14.7673363087283,0.024296172248098,0.024647955527931,0.319003321754763,14.3993888591975,6.42852270232298,-0.000679321810517
3.48799999999973,14.7671315829375,0.02430159984774,0.024655157276221,0.319003304199003,14.3991715216145,6.42852252166727,-0.000679502466226
3.48899999999973,14.7669269367146,0.024307560212203,0.02466181324055,0.319003269580468,14.3989542936814,6.42852223214861,-0.000679791984881
3.48999999999973,14.7667222152072,0.024312953202065,0.024669069718394,0.31900299426165,14.3987371980251,6.4285219961413,-0.000680027992193
3.49099999999973,14.7665174939288,0.0243183491638,0.024676265540812,0.319002996220974,14.3985198830032,6.42852172009631,-0.000680304037179
3.49199999999973,14.7663132486906,0.024324260447075,0.024682947915002,0.319002976892267,14.3983030634363,6.42852185665055,-0.000680167482947
3.49299999999973,14.7661090593979,0.0243296001407,0.024690226497083,0.319003001186003,14.3980862315741,6.42852201765575,-0.000680006477743
3.49399999999973,14.76590476904,0.024335434047659,0.02469700724663,0.319003006669651,14.397869321076,6.42852209878183,-0.000679925351663
3.49499999999973,14.7657006395341,0.024340520124111,0.024704516876736,0.319003079455316,14.3976525230779,6.42852211627421,-0.000679907859287
3.49599999999973,14.7654965378375,0.024346291889161,0.024711343974771,0.319003199431175,14.3974357025424,6.42852207996668,-0.000679944166811
3.49699999999973,14.765291809695,0.024351477103955,0.024718787237718,0.319003289906983,14.3972182554464,6.42852141062777,-0.000680613505723
3.49799999999973,14.7650872281394,0.024357091777204,0.024725839406017,0.319003228152313,14.3970010688039,6.42852106316079,-0.000680960972705
3.49899999999973,14.7648794233321,0.024362512228814,0.024733021622017,0.319003079228775,14.3967808102524,6.42851822661113,-0.000683797522362
3.49999999999973,14.7646755131498,0.024367942714475,0.024740142439531,0.3190035882919,14.3965638397039,6.42851800418577,-0.000684019947724
3.50099999999973,14.7644704335257,0.024373815472666,0.02474684996566,0.319003936478279,14.3963458316091,6.42851702560923,-0.000684998524263
3.50199999999973,14.7642662481114,0.024379348210924,0.024753871364173,0.319004118398374,14.3961289101379,6.42851693535449,-0.000685088779004
3.50299999999973,14.7640612877245,0.024385094104284,0.024760704585759,0.319004197642601,14.3959112913919,6.42851599188908,-0.000686032244414
3.50399999999972,14.7638567747457,0.024390282219257,0.024768041970484,0.319004418533344,14.3956940320226,6.42851555461351,-0.000686469519983
3.50499999999972,14.7636524821135,0.02439615455004,0.024774712774247,0.319004843210209,14.395476771579,6.42851488435073,-0.000687139782761
3.50599999999972,14.7634486078135,0.024401340398048,0.024782078459333,0.319005204613907,14.3952599843422,6.42851469428194,-0.000687329851556
3.50699999999972,14.7632450726176,0.024406976445628,0.024788985208174,0.31900558569362,14.3950435252702,6.42851487204666,-0.000687152086832
3.50799999999972,14.7630434881548,0.024412697133049,0.024795827179665,0.31900603892616,14.3948289249159,6.42851639621743,-0.000685627916064
3.50899999999972,14.7628389635053,0.024417806585285,0.02480326894639,0.319006325633775,14.3946115623398,6.42851570116737,-0.000686322966119
3.50999999999972,14.7626355933988,0.024423485642117,0.024810106655135,0.319006935544152,14.3943950655574,6.42851585200098,-0.00068617213251
3.51099999999972,14.7624302904898,0.024428927246306,0.02481721741166,0.319007386372752,14.3941767594591,6.42851422605364,-0.000687798079854
3.51199999999972,14.7622260285116,0.024434513586368,0.024824164792171,0.319007747499729,14.3939596026333,6.42851367849136,-0.000688345642131
3.51299999999972,14.7620222656477,0.024440026124858,0.024831175063689,0.319008321256329,14.3937427432028,6.4285134285967,-0.000688595536796
3.51399999999972,14.7618179559461,0.024445806042258,0.02483794082755,0.319008562479458,14.3935256465968,6.42851288076934,-0.000689143364156
3.51499999999972,14.7616143447289,0.024450954242268,0.024845284858369,0.31900908302262,14.3933090226057,6.42851279939116,-0.000689224742334
3.51599999999972,14.7614078791085,0.024456613455689,0.024852158492923,0.319009517892926,14.393089589267,6.42851052984718,-0.00069149428631
3.51699999999972,14.761204156783,0.024461925990642,0.024859364336503,0.319010122443337,14.3928727440125,6.4285101200217,-0.000691904111794
3.51799999999972,14.7610010057868,0.024466853339585,0.024866947529787,0.319010810098088,14.3926563948194,6.42851025254235,-0.000691771591143
3.51899999999972,14.7607974934257,0.024472679896211,0.024873667464493,0.319011550476653,14.3924395955883,6.42850995989214,-0.000692064241348
3.51999999999972,14.7605937043347,0.024477482923469,0.024881380464357,0.319012085597144,14.3922227553497,6.42850953337747,-0.000692490756024
3.52099999999972,14.7603913019468,0.024483248595194,0.024888133758987,0.319012886881405,14.3920070327112,6.42851019517487,-0.00069182895862
3.52199999999972,14.7601876890722,0.024488280058202,0.024895633489307,0.319013237080142,14.3917905384445,6.42851026552867,-0.000691758604823
3.52299999999972,14.7599832415005,0.024493940708698,0.02490249222797,0.319013374766079,14.3915734337978,6.42850960450449,-0.000692419628998
3.52399999999972,14.7597800232874,0.024499263423281,0.024909656168342,0.319013971294876,14.3913571324009,6.42850972038004,-0.000692303753451
3.52499999999972,14.7595798278984,0.024504869143273,0.02491652336315,0.319015029718623,14.3911434056734,6.42851184197824,-0.000690182155258
3.52599999999972,14.7593759259911,0.024510495734601,0.024923398035736,0.319015555864527,14.3909264763562,6.42851147042271,-0.000690553710787
3.52699999999972,14.7591717129127,0.024515690957937,0.024930710785571,0.319016228277655,14.3907090828915,6.42851064195424,-0.000691382179252
3.52799999999972,14.7589672557141,0.024521351468793,0.024937534585692,0.319016476471816,14.3904918931878,6.42850987815961,-0.000692145973885
3.52899999999972,14.7587641842248,0.024526355414517,0.024944997162993,0.319017315881934,14.3902755157653,6.42850983704219,-0.000692187091306
3.52999999999972,14.7585601578778,0.024532025920852,0.024951805549784,0.319018116880225,14.3900582095269,6.42850868565939,-0.000693338474103
3.53099999999972,14.758356253012,0.024536843515271,0.024959449714508,0.319018257954945,14.3898417018273,6.42850843056131,-0.00069359357218
3.53199999999972,14.7581535713264,0.024542179666163,0.024966544225004,0.319019790749084,14.3896250566862,6.4285082878282,-0.000693736305293
3.53299999999972,14.7579503104609,0.02454783930757,0.024973342513643,0.319020781304335,14.3894083473353,6.42850803721463,-0.00069398691886
3.53399999999972,14.7577465157591,0.024552580741765,0.024981074188419,0.319021506722861,14.3891913541061,6.42850722338569,-0.000694800747798
3.53499999999972,14.75754350308,0.024557977978578,0.024988121494467,0.319022424549528,14.3889749790574,6.4285071970758,-0.000694827057692
3.53599999999972,14.7573393769277,0.024563265388085,0.024995287858981,0.319023403234438,14.3887574204462,6.42850616888925,-0.000695855244246
3.53699999999972,14.7571369146155,0.024568903519438,0.025002079867581,0.319024648959182,14.3885412822693,6.42850624440293,-0.00069577973056
3.53799999999972,14.7569340041723,0.02457442646823,0.025009018805614,0.319025684005541,14.3883248748929,6.4285060479167,-0.00069597621679
3.53899999999972,14.7567307646787,0.024579757108755,0.025016158167822,0.319026739416478,14.3881081099857,6.42850573091227,-0.000696293221219
3.53999999999972,14.7565281897114,0.024584911061358,0.025023437794728,0.319027787173817,14.3878920536815,6.42850589279175,-0.000696131341742
3.54099999999972,14.7563261999636,0.0245901760544,0.025030604624526,0.319029113673006,14.3876763056117,6.42850638472958,-0.000695639403917
3.54199999999972,14.7561227966045,0.024595414129143,0.025037812809121,0.319030267938091,14.3874593017282,6.42850566719608,-0.000696356937415
3.54299999999972,14.7559195261506,0.024600244054823,0.025045446468934,0.319031454681939,14.3872423809449,6.42850483740628,-0.000697186727209
3.54399999999972,14.7557155990174,0.02460534379692,0.025052782604408,0.319032449001303,14.3870250236148,6.42850369559395,-0.000698328539541
3.54499999999972,14.7555128157815,0.024610447729085,0.025060112215612,0.319033652649396,14.3868086031874,6.42850341888263,-0.000698605250864
3.54599999999972,14.7553096574777,0.02461566371117,0.025067333718292,0.31903472991389,14.3865919301343,6.42850286711018,-0.000699157023317
3.54699999999972,14.755107316001,0.024620595012447,0.025074828364703,0.319036018889724,14.3863758737342,6.42850304949101,-0.000698974642487
3.54799999999972,14.7549044449095,0.024626059315371,0.025081795021162,0.319037166064798,14.3861594245082,6.42850272780384,-0.000699296329652
3.54899999999972,14.7547029355403,0.024631452816441,0.025088836115035,0.319038392479656,14.3859442541292,6.42850334965805,-0.000698674475445
3.54999999999972,14.7545007398392,0.024636704010909,0.025095997146736,0.319039655216909,14.3857283834646,6.42850345735599,-0.000698566777499
3.55099999999972,14.7542978108264,0.024642275563631,0.025102866209059,0.319041086545111,14.3855115825086,6.42850278591475,-0.000699238218748
3.55199999999972,14.7540939575373,0.024647380598944,0.025110152014339,0.319042206101041,14.385294218823,6.42850163445637,-0.000700389677118
3.55299999999972,14.7538883116364,0.024652806454456,0.025117134769383,0.319043391732196,14.3850749786803,6.42849901790916,-0.000703006224332
3.55399999999972,14.753683901256,0.024657611358915,0.02512477251217,0.319044488436619,14.3848570289483,6.42849739082859,-0.000704633304905
3.55499999999972,14.7534811681133,0.024662785512655,0.025131990084723,0.31904578576467,14.3846406067513,6.42849700850093,-0.000705015632559
3.55599999999972,14.7532796884886,0.024667845133115,0.025139316792218,0.319047287268675,14.3844252392945,6.42849773446001,-0.00070428967348
3.55699999999972,14.7530780509021,0.024673137161306,0.025146394133174,0.319048777882329,14.3842097417253,6.42849840099726,-0.000703623136236
3.55799999999972,14.7528749798224,0.024678298696569,0.025153615698605,0.319050156263459,14.3839929091637,6.42849789086309,-0.000704133270404
3.55899999999972,14.7526722382501,0.024683257224401,0.025161055339039,0.319051707737297,14.3837762179494,6.42849731121565,-0.000704712917842
3.55999999999972,14.7524698704411,0.024688193437728,0.025168501862059,0.319053307914558,14.3835598672268,6.42849693725953,-0.00070508687396
3.56099999999972,14.7522672849022,0.024693349902196,0.025175701345845,0.319055094915942,14.3833431387382,6.42849640954322,-0.000705614590273
3.56199999999972,14.7520646710523,0.024698849399937,0.025182567040091,0.319056776996444,14.3831264776158,6.4284959490049,-0.000706075128591
3.56299999999972,14.7518629611015,0.024704008099423,0.02518976780977,0.319058554490016,14.3829106307023,6.42849615960554,-0.000705864527951
3.56399999999972,14.7516612040058,0.024709164675577,0.025196962544644,0.319060088468572,14.382694988317,6.42849656241897,-0.000705461714521
3.56499999999972,14.751459115507,0.024714122807196,0.025204339093218,0.319061920119659,14.3824787334869,6.42849629427417,-0.000705729859323
3.56599999999972,14.7512546740754,0.02471916873855,0.025211666658548,0.319063711856634,14.3822601268217,6.42849400266877,-0.000708021464725
3.56699999999972,14.7510527807932,0.024724256678539,0.025218925689365,0.319065455760779,14.3820441426645,6.42849392259596,-0.000708101537529
3.56799999999972,14.7508516206745,0.024729173300708,0.025226386239031,0.319067352340919,14.3818287087938,6.42849441176682,-0.000707612366678
3.56899999999972,14.7506509147005,0.024734170332978,0.025233751628589,0.319069263465559,14.3816137292734,6.42849512599704,-0.000706898136451
3.56999999999972,14.7504491435698,0.024739007450436,0.025241281626775,0.319071188124943,14.3813976663676,6.42849492199884,-0.000707102134649
3.57099999999972,14.7502481351809,0.024744086203396,0.025248561711549,0.319073200836466,14.3811822864295,6.42849530828581,-0.000706715847687
3.57199999999972,14.7500463568038,0.024749029341084,0.025255972676138,0.319075332532162,14.3809660222544,6.42849490219156,-0.000707121941935
3.57299999999972,14.7498448943815,0.024754089570192,0.025263238570947,0.31907732296119,14.3807502432792,6.42849499213941,-0.000707031994083
3.57399999999972,14.7496434277835,0.024759357305578,0.025270315986328,0.319079523334203,14.3805342311573,6.42849474643031,-0.000707277703182
3.57499999999972,14.749439774387,0.024764483344684,0.025277517073811,0.319081489103952,14.3803162848646,6.42849291424531,-0.000709109888187
3.57599999999972,14.7492371927158,0.02476952119728,0.025284807729278,0.31908351285435,14.3800993509349,6.42849198122775,-0.000710042905744
3.57699999999972,14.7490361456601,0.024774452823472,0.025292177024832,0.31908559778617,14.3798839180256,6.42849218988624,-0.00070983424725
3.57799999999972,14.7488336036379,0.024779345927788,0.025299621578506,0.319087765865409,14.3796668702662,6.42849085196495,-0.000711172168546
3.57899999999972,14.7486326193867,0.024784145579143,0.025307143795863,0.319089914749129,14.3794514152626,6.42849111302842,-0.000710911105068
3.57999999999972,14.748430565597,0.024789027378501,0.025314561151157,0.319091905946414,14.3792350711209,6.42849054398335,-0.000711480150144
3.58099999999972,14.748229713245,0.024793924112257,0.025321971379286,0.319093991183292,14.3790198265701,6.42849094309795,-0.000711081035544
3.58199999999972,14.7480270315383,0.024798791436602,0.025329386416395,0.319096003272838,14.3788028504125,6.42848982499085,-0.000712199142639
3.58299999999972,14.7478252610216,0.024804063535297,0.025336428612326,0.31909816976009,14.3785865991139,6.42848932946484,-0.000712694668656
3.58399999999972,14.7476235188607,0.024808860126108,0.025343945488198,0.319100264429544,14.3783704488168,6.42848884651597,-0.000713177617524
3.58499999999972,14.7474219670601,0.024813767582254,0.025351323271145,0.319102433418155,14.3781544427885,6.42848853422249,-0.000713489911004
3.58599999999972,14.7472190649672,0.024818772564157,0.025358621840406,0.319104577251813,14.3779370933108,6.42848720024939,-0.000714823884107
3.58699999999972,14.7470169421879,0.024823653348579,0.025366025727549,0.319106875737048,14.3777203873747,6.42848643052719,-0.000715593606299
3.58799999999972,14.7468155588481,0.024829125531711,0.025372847611088,0.319109066660918,14.3775045190443,6.42848610691112,-0.000715917222377
3.58899999999972,14.746613395016,0.024833612358456,0.025380673690109,0.31911152402915,14.3772875849383,6.42848504109283,-0.000716983040665
3.58999999999972,14.7464110318626,0.024838322069499,0.025388242728085,0.319113802631124,14.3770706644339,6.42848367361162,-0.000718350521876
3.59099999999972,14.7462092876651,0.024843092675314,0.025395719569288,0.319116016387612,14.3768544590329,6.42848308576949,-0.000718938364002
3.59199999999972,14.7460076174283,0.02484794174752,0.025403140431531,0.319118286478008,14.3766382487713,6.4284826633007,-0.000719360832796
3.59299999999972,14.7458067673508,0.024852541661876,0.025410803928731,0.319120678662909,14.3764227430972,6.42848280846305,-0.000719215670441
3.59399999999972,14.7456055072078,0.024857067962373,0.02541854456317,0.319123120847577,14.3762067738346,6.42848261469563,-0.000719409437868
3.59499999999971,14.7454048231928,0.024862053920768,0.025425815878097,0.319125600799937,14.375991352594,6.42848283650815,-0.000719187625339
3.59599999999971,14.7452032967234,0.024866619988533,0.025433545391398,0.319127946343087,14.3757751850003,6.42848221698778,-0.000719807145709
3.59699999999971,14.7450023912924,0.024871573653456,0.025440906667274,0.319130540057267,14.3755593709144,6.42848197669152,-0.000720047441969
3.59799999999971,14.7448016072353,0.024876397283349,0.025448416300409,0.319133144511271,14.3753436491403,6.42848189165791,-0.00072013247558
3.59899999999971,14.7445968456209,0.024881055896553,0.025456032834163,0.319135634360882,14.3751241225293,6.42847866847501,-0.00072335565848
3.59999999999971,14.7443966914305,0.024886206284389,0.025463136187448,0.31913835158532,14.3749089973733,6.4284790248038,-0.000722999329693
3.60099999999971,14.7441951797505,0.024891272623398,0.025470324749046,0.319140987286504,14.3746925950916,6.42847811139165,-0.000723912741846
3.60199999999971,14.7439913024291,0.024896030825554,0.025477816139448,0.319143195768655,14.3744742596955,6.42847537180629,-0.0007266523272
3.60299999999971,14.7437904554393,0.024900626497371,0.025485412538848,0.319145966994637,14.3742584494084,6.42847504011546,-0.000726984018036
3.60399999999971,14.7435890284534,0.024905454005066,0.02549282634769,0.31914863870475,14.3740421093959,6.42847415248708,-0.000727871646413
3.60499999999971,14.7433880975255,0.024910112189852,0.025500379543875,0.319151673397293,14.3738259323945,6.42847363152036,-0.000728392613133
3.60599999999971,14.7431877159884,0.024914499018379,0.025508202822248,0.31915424004715,14.3736107741006,6.42847385032896,-0.000728173804534
3.60699999999971,14.7429871764141,0.024919760779423,0.025515145969904,0.319157171677701,14.3733950979871,6.42847365100812,-0.000728373125376
3.60799999999971,14.7427884793434,0.024924379186984,0.025522760767414,0.319159886557551,14.3731814528315,6.42847498524278,-0.000727038890718
3.60899999999971,14.7425879733827,0.02492919907585,0.025530174039494,0.319162857703892,14.3729657425635,6.42847475377937,-0.000727270354127
3.60999999999971,14.7423877643515,0.024933818683753,0.02553777935519,0.319165827142554,14.37275033917,6.42847468262353,-0.000727341509967
3.61099999999971,14.7421855932896,0.024938201205686,0.025545585505693,0.31916858291064,14.3725332236676,6.42847314815046,-0.000728875983032
3.61199999999971,14.7419845320954,0.024943136569183,0.025552843383311,0.319171566798681,14.3723169853443,6.42847250301099,-0.000729521122506
3.61299999999971,14.7417839844245,0.024947940733279,0.025560233216594,0.31917455323828,14.3721012572363,6.4284722244038,-0.000729799729695
3.61399999999971,14.741583280335,0.024952489475715,0.025567876125673,0.319177580618442,14.3718853341151,6.42847152635478,-0.00073049777871
3.61499999999971,14.7413828869702,0.024956894630322,0.025575647686874,0.319180752243302,14.3716695924098,6.42847115240161,-0.000730871731883
3.61599999999971,14.7411797823696,0.024961739366842,0.025582982771873,0.319183781416263,14.3714512788146,6.42846879032112,-0.000733233812375
3.61699999999971,14.7409800856496,0.024966400479032,0.025590517210383,0.319186967066264,14.3712362008939,6.42846913396053,-0.000732890172961
3.61799999999971,14.7407796983107,0.024970802271236,0.025598318301089,0.3191896611675,14.3710209165709,6.42846913793013,-0.000732886203363
3.61899999999971,14.7405793892179,0.024975362512244,0.025605977765647,0.319192845799358,14.3708052031407,6.42846862262635,-0.000733401507145
3.61999999999971,14.7403791303094,0.024979860653636,0.025613656816225,0.319196377224558,14.3705892356149,6.42846788542477,-0.000734138708727
3.62099999999971,14.7401793897765,0.02498442562495,0.02562127968822,0.319199722424698,14.3703739620387,6.42846786320368,-0.00073416092981
3.62199999999971,14.7399786898704,0.024988924808014,0.025628978446161,0.319202583706107,14.3701582029102,6.42846760994913,-0.000734414184364
3.62299999999971,14.7397780620122,0.024993168185373,0.02563688042129,0.319205600228305,14.3699424131772,6.42846718070069,-0.000734843432803
3.62399999999971,14.7395776959605,0.024997800746136,0.025644417393136,0.319208563377389,14.3697269144438,6.4284668925165,-0.000735131616996
3.62499999999971,14.7393805706545,0.02500237725068,0.025651987497928,0.319211906460856,14.369514299445,6.42846889014719,-0.000733133986308
3.62599999999971,14.7391795592536,0.0250070224734,0.025659506611672,0.319215327864515,14.369297702304,6.4284676219002,-0.000734402233289
3.62699999999971,14.7389785795077,0.025011569820206,0.025667107603782,0.319218742883205,14.3690811592005,6.4284665832059,-0.00073544092759
3.62799999999971,14.7387786101283,0.025015816251841,0.02567501792235,0.319222151455865,14.3688656244982,6.42846641159352,-0.000735612539976
3.62899999999971,14.7385792456164,0.025020248757193,0.02568273966451,0.319225582941734,14.368650674253,6.4284668423801,-0.000735181753388
3.62999999999971,14.7383797401532,0.025024709991216,0.02569040334891,0.319229016099895,14.3684356107132,6.42846709674465,-0.00073492738884
3.63099999999971,14.7381802894927,0.025029161565887,0.025698100766172,0.319232522079773,14.3682205050809,6.42846727878224,-0.00073474535125
3.63199999999971,14.737980515195,0.025033954406995,0.025705408716413,0.319236059569056,14.3680050925026,6.42846714646706,-0.000734877666434
3.63299999999971,14.7377805978689,0.025038145722265,0.025713335569126,0.319239704957788,14.3677894116198,6.42846680718333,-0.000735216950167
3.63399999999971,14.737579758957,0.025042756161592,0.025720861444893,0.319243059930636,14.3675730814199,6.42846565897529,-0.000736365158199
3.63499999999971,14.7373795033886,0.025046686630296,0.025729034454405,0.319246581489821,14.367357200814,6.42846486219542,-0.000737161938074
3.63599999999971,14.7371795707055,0.025051155118217,0.025736662915105,0.319250145383522,14.3671416072886,6.4284645426727,-0.000737481460797
3.63699999999971,14.7369791117156,0.025055404520269,0.02574451154091,0.319253802114926,14.3669253935395,6.42846351444748,-0.000738509686014
3.63799999999971,14.736779077615,0.025059683871685,0.025752350245214,0.319257464535355,14.3667095789627,6.42846277797254,-0.000739246160955
3.63899999999971,14.7365787932657,0.025064138302463,0.025759989833451,0.319261114497845,14.3664935506319,6.42846205094856,-0.000739973184932
3.63999999999971,14.7363789272894,0.025068423875288,0.025767781527,0.319264834002292,14.3662778878848,6.42846158587402,-0.000740438259476
3.64099999999971,14.7361793585413,0.025072687453877,0.025775608801075,0.319268660830648,14.3660624014557,6.42846124202654,-0.000740782106953
3.64199999999971,14.7359788433631,0.025077015413336,0.025783361137076,0.31927226541642,14.3658462013963,6.42846035415549,-0.000741669978008
3.64299999999971,14.7357797899385,0.025081289469854,0.025791186038623,0.319276123695715,14.3656311907343,6.42846047864821,-0.000741545485284
3.64399999999971,14.7355800904975,0.025085737583662,0.025798837971648,0.319279930567714,14.3654155843745,6.42846010183217,-0.000741922301327
3.64499999999971,14.7353810901385,0.025089562710467,0.025807113934616,0.319283847020654,14.3652005664727,6.42846014765769,-0.000741876475804
3.64599999999971,14.7351813533638,0.025093845268298,0.02581493271638,0.319287607386493,14.3649849679926,6.42845968170828,-0.000742342425209
3.64699999999971,14.7349815155156,0.025097763083511,0.025823087187607,0.319291398911188,14.3647692663333,6.42845903683559,-0.000742987297904
3.64799999999971,14.7347806796215,0.025102252094459,0.025830701345385,0.319295155195362,14.3645525709862,6.42845732868555,-0.000744695447941
3.64899999999971,14.7345828062246,0.02510617677776,0.025838857402004,0.31929917078454,14.3643386012603,6.42845796694369,-0.000744057189806
3.64999999999971,14.7343831588775,0.025110368316875,0.0258467066627,0.319303098183622,14.3641229857143,6.42845733382155,-0.000744690311945
3.65099999999971,14.7341836278405,0.025114886854226,0.025854239297123,0.319307014084263,14.3639074876049,6.42845684728911,-0.000745176844386
3.65199999999971,14.7339803591644,0.02511913106399,0.025862079245513,0.319310357440734,14.3636887914141,6.42845385105256,-0.000748173080929
3.65299999999971,14.7337807811637,0.025123278548402,0.025869962009503,0.319314081883117,14.3634734587226,6.42845353679112,-0.000748487342375
3.65399999999971,14.7335807521386,0.025127487093777,0.025877800909469,0.319318254412307,14.363257209723,6.42845261177246,-0.000749412361038
3.65499999999971,14.7333816401759,0.025131804514569,0.025885532366058,0.319322446857428,14.3630418564379,6.4284523232919,-0.000749700841588
3.65599999999971,14.7331832228556,0.025135750347997,0.025893614830665,0.319326620276176,14.3628272374008,6.42845253745995,-0.000749486673542
3.65699999999971,14.7329835003775,0.025140123357746,0.02590126926386,0.31933028614078,14.3626118216151,6.42845204109388,-0.000749983039616
3.65799999999971,14.732783431656,0.025144431593448,0.025909011936953,0.319334414961603,14.362395573164,6.42845100477444,-0.000751019359049
3.65899999999971,14.732585129348,0.025148246841435,0.025917195097722,0.319338930441995,14.3621807569669,6.42845122529764,-0.000750798835848
3.65999999999971,14.7323857952357,0.025152525659076,0.025924912621406,0.319343382402232,14.3619649745529,6.42845037507913,-0.000751649054362
3.66099999999971,14.7321865635943,0.025156362852061,0.025933075442149,0.319347785429358,14.3617493398708,6.42844975432685,-0.000752269806639
3.66199999999971,14.7319855836242,0.025160260227575,0.025941171208485,0.319352192371881,14.3615319598162,6.42844746582428,-0.000754558309215
3.66299999999971,14.7317867576949,0.025164342179158,0.025949075378823,0.31935671749194,14.361316622645,6.4284469777809,-0.000755046352594
3.66399999999971,14.7315886002024,0.025168229213858,0.025957185577949,0.319361074087039,14.3611021113235,6.42844740832796,-0.000754615805531
3.66499999999971,14.7313898412915,0.025172285850586,0.025965113779588,0.319365529881097,14.3608869117802,6.42844712567141,-0.00075489846208
3.66599999999971,14.7311885523903,0.02517595857193,0.025973426205318,0.319370029462439,14.3606691381506,6.42844478543499,-0.000757238698507
3.66699999999971,14.7309902932369,0.025180122129474,0.02598122866262,0.319374664122595,14.3604542783222,6.42844483846373,-0.000757185669764
3.66799999999971,14.7307917667233,0.025183889048055,0.025989459451246,0.319378948392665,14.3602394698314,6.42844453529713,-0.000757488836361
3.66899999999971,14.7305940064921,0.025187840602436,0.025997494167308,0.319383849956407,14.360024821766,6.42844457693558,-0.00075744719791
3.66999999999971,14.7303959917384,0.02519164993766,0.026005675999398,0.319388439620861,14.3598102261805,6.42844480282699,-0.000757221306506
3.67099999999971,14.7301981704787,0.025195456655915,0.026013849305266,0.319393457757597,14.3595954067599,6.42844482202991,-0.000757202103583
3.67199999999971,14.7299990980824,0.02519901088119,0.026022274799632,0.319397978699308,14.3593798337023,6.42844405121574,-0.000757972917753
3.67299999999971,14.7298004950462,0.025203004453652,0.026030229292654,0.319402720042886,14.359164541257,6.42844359653157,-0.000758427601919
3.67399999999971,14.7296015671358,0.025206580905381,0.02603859291765,0.319407471191849,14.3589489221209,6.42844267592818,-0.000759348205314
3.67499999999971,14.7294030994075,0.025210594436186,0.026046472832488,0.319412254978257,14.3587337771606,6.42844247319766,-0.000759550935832
3.67599999999971,14.7292027440858,0.025214483427606,0.026054542364637,0.319416843808929,14.3585168744847,6.42844063183876,-0.000761392294735
3.67699999999971,14.7290046525449,0.025218209381696,0.026062731741041,0.319421575744597,14.3583021356776,6.42844054201938,-0.000761482114117
3.67799999999971,14.7288064318489,0.025221955436896,0.026070893150567,0.319426297286725,14.3580872859748,6.42844055645801,-0.000761467675484
3.67899999999971,14.7286074651415,0.025225948475406,0.026078817088951,0.319431018845326,14.3578716807318,6.4284397120553,-0.000762312078197
3.67999999999971,14.7284094485228,0.025229511734247,0.026087155158133,0.319435743325877,14.3576570383046,6.42843982434208,-0.000762199791417
3.68099999999971,14.7282110601311,0.025233141200152,0.026095408606502,0.319440651056598,14.3574418592678,6.42843946440975,-0.000762559723738
3.68199999999971,14.7280131857957,0.025237019907416,0.02610341485535,0.319445559155651,14.3572271918772,6.42843950070449,-0.000762523428999
3.68299999999971,14.7278148361062,0.025240679597432,0.026111649073262,0.319450570212831,14.3570119372226,6.42843892757433,-0.000763096559163
3.68399999999971,14.7276164461837,0.025244029877432,0.026120174925749,0.319455524784231,14.3567967165963,6.42843847920322,-0.000763544930275
3.68499999999971,14.7274184859913,0.025247629461329,0.026128427391293,0.319460565287524,14.3565818638512,6.42843843457989,-0.000763589553606
3.6859999999997,14.7272178413295,0.025251125233903,0.026136812139202,0.31946555621808,14.3563643477383,6.4284357727207,-0.000766251412797
3.6869999999997,14.7270191594816,0.025254362141967,0.026145423890241,0.319470625678348,14.356148747771,6.42843499097172,-0.000767033161771
3.6879999999997,14.7268221206577,0.025258273962865,0.026153364314664,0.319475803390004,14.3559346789901,6.42843574636208,-0.000766277771413
3.6889999999997,14.7266234084256,0.025261929087596,0.026161591420978,0.319480947574781,14.3557189403423,6.42843489153842,-0.000767132595069
3.6899999999997,14.7264260114539,0.025265238008163,0.026170123240662,0.31948629965901,14.3555043505461,6.42843498114197,-0.000767042991523
3.6909999999997,14.7262275501961,0.025268835728688,0.026178388924932,0.31949144890916,14.3552888766333,6.42843410331447,-0.00076792081902
3.6919999999997,14.7260284649251,0.025272099881474,0.026186970678129,0.319496658204249,14.3550727361613,6.42843282896996,-0.000769195163535
3.6929999999997,14.7258310856482,0.025275467311831,0.02619540583596,0.319502047038013,14.3548581654624,6.42843292793323,-0.000769096200265
3.6939999999997,14.7256322037194,0.025278863268786,0.0262038465076,0.319507167760233,14.3546423261828,6.42843171583168,-0.000770308301814
3.6949999999997,14.7254349170083,0.025281980471794,0.026212546105022,0.319512722119267,14.3544276683122,6.42843174486563,-0.000770279267861
3.6959999999997,14.7252375019147,0.025285028748162,0.026221287345282,0.319518183653839,14.3542130021674,6.42843181752194,-0.000770206611551
3.6969999999997,14.7250396329813,0.025288405885202,0.026229771133411,0.31952359502073,14.353997860942,6.42843128521439,-0.0007707389191
3.6979999999997,14.7248415922907,0.025291514778534,0.026238535825339,0.31952926566401,14.3537822760229,6.42843035533268,-0.000771668800809
3.6989999999997,14.7246390864114,0.025294853008823,0.026247017384241,0.319534756875026,14.3535624591433,6.4284258368563,-0.000776187277197
3.6999999999997,14.7244426114078,0.025298352492294,0.026255296925,0.319540371930142,14.3533485900603,6.42842647348844,-0.000775550645056
3.7009999999997,14.7242449483308,0.02530163525099,0.02626381285926,0.319546038868327,14.3531334613523,6.42842600201895,-0.000776022114545
3.7019999999997,14.7240476188701,0.025305006362248,0.026272170532992,0.319551635657204,14.3529188063177,6.42842600011231,-0.000776024021182
3.7029999999997,14.7238495571849,0.02530812995024,0.026280788973637,0.31955738102986,14.3527032572311,6.42842504288521,-0.000776981248285
3.7039999999997,14.7236510617377,0.025311456681088,0.026289222362175,0.319563302651669,14.3524870800428,6.42842341270153,-0.000778611431968
3.7049999999997,14.7234538570358,0.025314640700223,0.026297747636764,0.319569309364779,14.3522721593341,6.42842308552453,-0.000778938608963
3.7059999999997,14.7232574402026,0.025317734266742,0.026306366411943,0.319575215322222,14.3520581242017,6.42842346383992,-0.000778560293571
3.7069999999997,14.7230600655904,0.025321026982774,0.026314793652493,0.319581036350316,14.3518432086048,6.42842302179023,-0.000779002343262
3.7079999999997,14.7228655476898,0.02532389115673,0.026323626561434,0.319586997822532,14.3516310321491,6.42842487305151,-0.000777151081978
3.7089999999997,14.7226681665578,0.025326891423254,0.026332331174898,0.319592898958129,14.3514160450015,6.42842440118225,-0.000777622951245
3.7099999999997,14.722470659661,0.025329621058664,0.026341304990359,0.319598858649244,14.3512008749628,6.42842368183458,-0.000778342298912
3.7109999999997,14.7222732538974,0.025332600015024,0.026350025796034,0.3196049322323,14.3509856958541,6.42842299074592,-0.000779033387578
3.7119999999997,14.7220760383926,0.025335669153075,0.026358577838336,0.319610933679004,14.3507708577222,6.4284227541676,-0.000779269965888
3.7129999999997,14.7218781448354,0.025338885973936,0.026367032938246,0.319616859807747,14.3505553661155,6.42842196615772,-0.000780057975772
3.7139999999997,14.7216809715132,0.02534215603775,0.026375456099937,0.319622645277176,14.3503407140984,6.42842171572329,-0.000780308410201
3.7149999999997,14.7214839830632,0.025344570630608,0.026384710791904,0.319628570992354,14.3501261306484,6.42842146618681,-0.000780557946681
3.7159999999997,14.7212853837402,0.025347678768414,0.02639324214574,0.319634408626152,14.3499100541999,6.42842008885934,-0.000781935274156
3.7169999999997,14.7210870719686,0.025350525970069,0.026402016640223,0.31964031318108,14.3496942161772,6.42841891743482,-0.000783106698674
3.7179999999997,14.7208890612773,0.025353159569743,0.026411052994536,0.31964656692409,14.3494782817889,6.42841720690145,-0.000784817232047
3.7189999999997,14.7206923236587,0.025355640253871,0.026420200129091,0.319652571551331,14.3492639117244,6.42841712192895,-0.000784902204541
3.7199999999997,14.720495333656,0.025358076930766,0.026429380632363,0.319658722026753,14.3490491540661,6.42841674462516,-0.000785279508331
3.7209999999997,14.7202983882884,0.025360858151474,0.026438237346428,0.319664857042746,14.3488344357477,6.42841626003707,-0.000785764096421
3.7219999999997,14.7201000062643,0.025362922812671,0.026447777843398,0.319670597074602,14.3486187085337,6.42841488267998,-0.000787141453515
3.7229999999997,14.7199024314415,0.025365618528198,0.026456664334878,0.319677231433408,14.348402917145,6.42841354363927,-0.000788480494223
3.7239999999997,14.7197062356387,0.025368035203312,0.026465805199972,0.319683639440807,14.3481887557946,6.42841362723956,-0.000788396893928
3.7249999999997,14.719508609722,0.025370537052364,0.026474876735602,0.31968968951005,14.347973506424,6.42841279735192,-0.00078922678157
3.7259999999997,14.7193149749899,0.025373539151392,0.026483397923983,0.319696153939954,14.3477618839746,6.42841508361942,-0.000786940514076
3.7269999999997,14.7191191457674,0.025375976797398,0.026492507048437,0.319702740066671,14.3475479218549,6.42841548715483,-0.000786536978666
3.7279999999997,14.7189207516606,0.025378677101573,0.026501349334821,0.319708171303226,14.347332553921,6.42841465380054,-0.00078737033295
3.7289999999997,14.7187241116109,0.02538089854309,0.026510619715516,0.319714921586417,14.3471176717659,6.42841417979526,-0.000787844338236
3.7299999999997,14.7185276117906,0.025383367620422,0.026519633914062,0.319721396562507,14.3469032136936,6.42841411352921,-0.000787910604285
3.7309999999997,14.7183308271288,0.025385703075863,0.026528823359718,0.319728086579387,14.3466882141138,6.42841330289412,-0.000788721239377
3.7319999999997,14.7181341289478,0.025387772531393,0.026538204030343,0.319734632458107,14.3464735199279,6.42841291742302,-0.00078910671047
3.7329999999997,14.717937528914,0.025390164222399,0.026547252667858,0.319741265358441,14.3462588466653,6.42841243064223,-0.00078959349126
3.7339999999997,14.7177402770383,0.025391811788082,0.026557044735722,0.319747700141048,14.3460437203735,6.42841145128548,-0.000790572848012
3.7349999999997,14.7175417837544,0.025393910523542,0.026566400204512,0.319754409884758,14.3458270631416,6.42840900067321,-0.000793023460287
3.7359999999997,14.7173455068574,0.025395566520441,0.026576103654014,0.319760908843443,14.3456129278395,6.42840908757193,-0.000792936561562
3.7369999999997,14.7171490336096,0.025397843978173,0.026585220621027,0.319767501267489,14.345398467743,6.42840896166537,-0.000793062468121
3.7379999999997,14.7169529079005,0.025400161115627,0.026594308256413,0.319774229041448,14.345184209487,6.42840882677813,-0.000793197355361
3.7389999999997,14.7167561404378,0.025401843175168,0.026604014926545,0.31978091548556,14.3449693668505,6.42840831972308,-0.000793704410416
3.7399999999997,14.7165599307581,0.025403825297224,0.026613411274955,0.319787550300413,14.3447551438855,6.4284082564883,-0.000793767645189
3.7409999999997,14.7163633715957,0.025405538812529,0.026623059815097,0.319794281603739,14.3445404913644,6.42840780987925,-0.000794214254239
3.7419999999997,14.7161665807656,0.025407623370128,0.026632307266872,0.319800961810212,14.3443256883184,6.42840726609629,-0.000794758037205
3.7429999999997,14.7159708640228,0.025409470488884,0.026641790959497,0.31980778931403,14.3441118132604,6.42840767859214,-0.000794345541352
3.7439999999997,14.7157736116381,0.02541103733904,0.02665156194124,0.319814519490909,14.3438964928669,6.42840663343636,-0.000795390697132
3.7449999999997,14.7155762776865,0.025412407931253,0.02666147061522,0.31982126774064,14.3436811313993,6.42840528683185,-0.000796737301639
3.7459999999997,14.715378389534,0.025413678194305,0.026671473549265,0.31982790708532,14.3434653307051,6.42840372201566,-0.000798302117835
3.7469999999997,14.7151802181625,0.025414729022075,0.026681692304254,0.319834793447862,14.3432490033883,6.42840147536872,-0.000800548764771
3.7479999999997,14.7149832459286,0.025416037239481,0.026691600023265,0.319841530532805,14.3430340781331,6.42840073249743,-0.000801291636061
3.7489999999997,14.7147888630893,0.02541730703638,0.026701547611263,0.319848681553719,14.3428213268879,6.4284018520406,-0.000800172092895
3.7499999999997,14.7145937038439,0.025418959299057,0.026711095351335,0.319855775558127,14.3426078736354,6.42840240298804,-0.000799621145451
3.7509999999997,14.7143973084132,0.025420105633631,0.026721134103357,0.319862859505252,14.3423932091709,6.42840183950876,-0.000800184624737
3.7519999999997,14.714200024339,0.025421872999622,0.026730519358998,0.319869862360182,14.3421777696202,6.42840077950142,-0.000801244632074
3.7529999999997,14.7140007696749,0.025422984706004,0.026740569547351,0.319876906048174,14.3419603093733,6.42839805085922,-0.00080397327427
3.7539999999997,14.7138031182949,0.025424476813041,0.02675022364038,0.319883916487168,14.3417445013543,6.42839675291433,-0.000805271219162
3.7549999999997,14.7136078108701,0.025425407165554,0.026760376834403,0.31989125835221,14.341530768518,6.42839731971752,-0.000804704415971
3.7559999999997,14.7134133015205,0.025426423316141,0.026770439459056,0.319898588556958,14.3413178501883,6.42839832049127,-0.00080370364222
3.7569999999997,14.7132162309208,0.0254269853625,0.026780920550444,0.319905827798779,14.3411024972091,6.42839704695441,-0.000804977179084
3.7579999999997,14.7130185560514,0.025427683211171,0.026791222445351,0.319912943439147,14.3408867069557,6.42839545149535,-0.00080657263814
3.7589999999997,14.7128223171415,0.025428196239315,0.026801667571256,0.31992036271193,14.340672090619,6.42839491616908,-0.000807107964415
3.7599999999997,14.7126251075434,0.025428777294764,0.026812021286845,0.319927645620218,14.3404566633416,6.42839350121605,-0.000808522917439
3.7609999999997,14.7124299817158,0.025429291975906,0.026822416393863,0.319935364337457,14.3402429090086,6.42839375397072,-0.00080827016277
3.7619999999997,14.7122344004547,0.02542976624018,0.026832833535677,0.319942825437346,14.3400289752415,6.42839395062839,-0.000808073505101
3.7629999999997,14.712038103234,0.02543000684864,0.026843433888512,0.319950310953214,14.3398143515436,6.42839355370723,-0.000808470426266
3.7639999999997,14.7118421111133,0.025430567424365,0.026853721683976,0.319957810649349,14.3396000113556,6.4283932068651,-0.000808817268397
3.7649999999997,14.7116466385842,0.025430584321022,0.026864522631632,0.319965392266945,14.3393861393646,6.42839334020697,-0.000808683926524
3.7659999999997,14.7114479249133,0.025430636725952,0.026875256389858,0.319972817962281,14.3391692138353,6.42839080422437,-0.000811219909118
3.7669999999997,14.7112521609988,0.025430724898432,0.02688587872539,0.319980393767279,14.3389551636077,6.42839079449776,-0.000811229635729
3.7679999999997,14.7110565875971,0.025430630846183,0.026896695610243,0.31998810380032,14.3387411573404,6.42839069777802,-0.000811326355469
3.7689999999997,14.7108612001121,0.025430020388544,0.026907957143491,0.319995961432015,14.338527261148,6.42839054117657,-0.000811482956925
3.7699999999997,14.7106642851347,0.025429362041539,0.026919226467806,0.320003613644259,14.3383120829811,6.42838916967997,-0.000812854453526
3.7709999999997,14.7104677634763,0.025428961816761,0.026930205873009,0.320011468737895,14.3380971270486,6.42838792423351,-0.000814099899983
3.7719999999997,14.7102696859825,0.025427592909761,0.026942087921542,0.320019283771868,14.3378807213793,6.42838531937785,-0.000816704755644
3.7729999999997,14.7100741848282,0.025427210196708,0.02695289267593,0.320027121710078,14.3376669602455,6.42838560768123,-0.000816416452266
3.7739999999997,14.7098786389993,0.02542598796903,0.026964527715462,0.320034751342313,14.3374533719725,6.42838568994547,-0.000816334188023
3.7749999999997,14.7096824339754,0.025425132916778,0.02697570662833,0.320042573334204,14.3372390210961,6.42838534206057,-0.000816682072922
3.7759999999997,14.7094844443673,0.025424047153573,0.026987077557223,0.320050170688436,14.3370231489681,6.42838382418262,-0.000818199950877
3.77699999999969,14.7092886907587,0.025422608977825,0.026998699367965,0.32005785724882,14.3368095251641,6.428384137167,-0.000817886966497
3.77799999999969,14.7090914339093,0.025421440545818,0.02701001219369,0.320065006021759,14.336594975148,6.42838326491666,-0.000818759216838
3.77899999999969,14.7088945578827,0.025419450222871,0.027022057964547,0.320072416750821,14.3363806329444,6.42838273710436,-0.000819287029137
3.77999999999969,14.708697987511,0.025417826767169,0.027033664804663,0.320080002245692,14.3361664936935,6.42838246526809,-0.000819558865399
3.78099999999969,14.7085014018256,0.025415002365539,0.027046343194154,0.320087868331031,14.3359521879349,6.42838194289667,-0.000820081236819
3.78199999999969,14.7083049473197,0.025412843248447,0.027058228811835,0.320095667796232,14.3357382074631,6.42838178493714,-0.000820239196348
3.78299999999969,14.7081079180814,0.025409862963343,0.027070862628733,0.320103646566616,14.3355235459227,6.42838081467119,-0.000821209462303
3.78399999999969,14.7079087695721,0.025406374230939,0.027083856038905,0.320111729298179,14.3353068100041,6.42837770260558,-0.000824321527909
3.78499999999969,14.707712234329,0.025403021707723,0.027096510112343,0.320119888304477,14.3350928142044,6.42837757595696,-0.000824448176533
3.78599999999969,14.707514528111,0.025399598009941,0.027109106629272,0.320128014666301,14.3348778088055,6.4283765645543,-0.000825459579191
3.78699999999969,14.7073174853279,0.025396138454963,0.027121538452181,0.320136121558941,14.3346636868618,6.42837638593928,-0.000825638194216
3.78799999999969,14.7071211509683,0.025391447280108,0.027134960764077,0.320144192098226,14.3344505508259,6.42837700215411,-0.000825021979378
3.78899999999969,14.7069234800317,0.025387497742897,0.027147416973898,0.3201524487481,14.3342361165668,6.42837646744447,-0.000825556689022
3.78999999999969,14.7067253597355,0.025382234017696,0.027160844284052,0.320160698164534,14.3340215832693,6.42837563290791,-0.000826391225581
3.79099999999969,14.7065280520676,0.025376627535376,0.027174207104385,0.320169042233146,14.3338081751947,6.42837595223134,-0.000826071902153
3.79199999999969,14.7063289852223,0.025371245907778,0.027186900336892,0.320177281619061,14.3335935573585,6.42837524981484,-0.000826774318655
3.79299999999969,14.7061303393046,0.025364182671079,0.027200653760651,0.320185723988986,14.3333797788839,6.42837519648682,-0.000826827646676
3.79399999999969,14.7059306968597,0.025357286143543,0.027213480833311,0.320194024671643,14.3331659052112,6.42837517010278,-0.000826854030717
3.79499999999969,14.7057300028286,0.025349732004109,0.02722602749196,0.320202481670203,14.3329517616624,6.42837469687607,-0.000827327257422
3.79599999999969,14.7055243100961,0.025341711465393,0.027237955234823,0.320210582599235,14.3327340607967,6.42837056394617,-0.000831460187325
3.79699999999969,14.705320514837,0.025333122271325,0.027248910550576,0.320219080011889,14.3325194020032,6.42836949753323,-0.000832526600258
3.79799999999969,14.7051159538137,0.025325439519571,0.027257373566555,0.320227592354242,14.3323055483734,6.42836938107089,-0.000832643062608
3.79899999999969,14.7049054278776,0.025317855623531,0.027263875930419,0.320236047143715,14.33208764918,6.42836595617705,-0.000836067956445
3.79999999999969,14.7046976730643,0.025309844759723,0.02726890021191,0.320244725952042,14.3318742021407,6.42836602482657,-0.000835999306921
3.80099999999969,14.7044876601132,0.025303711078676,0.027270430383121,0.320253014824432,14.331660503827,6.42836596497501,-0.000836059158479
3.80199999999969,14.7042741119479,0.025295974070444,0.027272391455871,0.320261451322377,14.3314442950992,6.42836318200102,-0.000838842132477
3.80299999999969,14.7040616881155,0.025288666820918,0.027272982655415,0.32027008561707,14.3312299530221,6.42836252393734,-0.000839500196157
3.80399999999969,14.7038492760719,0.025281144100726,0.027273332945565,0.320278706235422,14.3310160927902,6.42836234373822,-0.000839680395276
3.80499999999969,14.703636390157,0.025272830324917,0.027274229140885,0.320287320377606,14.3308020103136,6.42836184284586,-0.000840181287637
3.80599999999969,14.703424754193,0.025262763687144,0.027276708410088,0.320295913426753,14.330589368669,6.42836232645219,-0.000839697681307
3.80699999999969,14.7032123306179,0.025253264921666,0.027278497335954,0.320304554560304,14.3303760137999,6.42836237656189,-0.000839647571598
3.80799999999969,14.703000577643,0.025242229728863,0.027281785096749,0.32031328605555,14.3301632767619,6.42836237274109,-0.000839651392402
3.80899999999969,14.7027873073382,0.025230976309505,0.027285008906018,0.320322009461672,14.329949312661,6.42836182199487,-0.000840202138625
3.80999999999969,14.7025740920918,0.025218607386847,0.027289084594488,0.320330655824294,14.3297357442862,6.42836172462609,-0.0008402995074
3.81099999999969,14.702360631289,0.025206526774583,0.027292471484839,0.320339302487143,14.3295223305424,6.42836160456948,-0.000840419564017
3.81199999999969,14.7021458630501,0.025193115179242,0.027296565263596,0.320347788643454,14.3293083939638,6.428361124424,-0.000840899709492
3.81299999999969,14.7019302875457,0.02517991638435,0.027299711959013,0.320356299053284,14.329094360149,6.42836048650628,-0.000841537627208
3.81399999999969,14.7017145702814,0.025166317855339,0.027302313492983,0.320364836577543,14.3288811023556,6.42836044369833,-0.000841580435163
3.81499999999969,14.7014973952908,0.025152198138061,0.027304222175774,0.320373697610639,14.3286672773664,6.4283598230487,-0.000842201084796
3.81599999999969,14.7012757732583,0.02513875283749,0.027304000245077,0.320381867195534,14.3284511529802,6.4283576806972,-0.000844343436294
3.81699999999969,14.7010559682144,0.025125492144861,0.027301988793307,0.320390518407698,14.3282379688685,6.42835775214677,-0.000844271986727
3.81799999999969,14.7008345720155,0.025112735430823,0.027297759722121,0.320399537714837,14.3280245391477,6.428357517934,-0.000844506199489
3.81899999999969,14.7006117345845,0.025101227320393,0.027290628817597,0.320408165755678,14.3278117126909,6.42835779757132,-0.000844226562173
3.81999999999969,14.700386308249,0.02509057274666,0.027281202237892,0.32041708752913,14.3275974457353,6.42835656796411,-0.000845456169382
3.82099999999969,14.7001596194726,0.025081685157826,0.0272687996018,0.320426730887418,14.3273824038255,6.42835456528802,-0.00084745884547
3.82199999999969,14.699932716646,0.025073149335327,0.027255066208057,0.320435492101535,14.3271690090011,6.42835437100745,-0.00084765312604
3.82299999999969,14.6997064380468,0.025067516124442,0.027237903608152,0.320444424047193,14.326956594267,6.42835524299222,-0.000846781141273
3.82399999999969,14.6994792656276,0.025061282890958,0.02722098530443,0.320453257537644,14.3267437398945,6.42835543294328,-0.000846591190215
3.82499999999969,14.6992513107793,0.025057116500376,0.02720191768551,0.320462101486926,14.3265301751065,6.4283550911249,-0.000846933008593
3.82599999999969,14.699027760564,0.025054036795936,0.027181872532015,0.320471074787009,14.3263207764491,6.42835810028548,-0.000843923848011
3.82699999999969,14.6988008079169,0.025051140333564,0.02716190291096,0.320480147210859,14.3261076174616,6.42835797948435,-0.000844044649143
3.82799999999969,14.6985736977779,0.025049085152021,0.027141478609141,0.320488948061187,14.3258941859555,6.4283579341814,-0.000844089952094
3.82899999999969,14.6983470815669,0.025046629092892,0.027121866600242,0.320497768172471,14.3256808177013,6.42835757145556,-0.000844452677936
3.82999999999969,14.6981208745335,0.025045120147249,0.027101734357237,0.32050655324837,14.3254674667807,6.42835720074431,-0.000844823389186
3.83099999999969,14.6978958455684,0.025043474008609,0.027082230136179,0.32051558895815,14.3252545524655,6.42835722130613,-0.00084480282736
3.83199999999969,14.6976702022661,0.025042760674804,0.027062323557124,0.320524464739293,14.3250406532949,6.42835630399228,-0.000845720141217
3.83299999999969,14.6974453225564,0.025041011296548,0.027043957420359,0.320533419298161,14.3248269345413,6.42835531757823,-0.000846706555264
3.83399999999969,14.6972212684633,0.025039834515286,0.027025426226033,0.32054224793478,14.3246137597872,6.42835505408441,-0.000846970049083
3.83499999999969,14.6969974604538,0.025039227805271,0.027006817017824,0.320551102643266,14.3244003129875,6.42835442662264,-0.000847597510851
3.83599999999969,14.6967739215632,0.025038463775087,0.02698877559062,0.320559777984347,14.3241869042132,6.42835380140667,-0.000848222726822
3.83699999999969,14.6965508331553,0.025037667433063,0.02697106785194,0.320568622165913,14.3239734757044,6.42835328290671,-0.000848741226785
3.83799999999969,14.6963296441201,0.025037362503454,0.026953194176664,0.320577527454218,14.3237615599858,6.42835385349864,-0.000848170634856
3.83899999999969,14.6961063217277,0.025037149323157,0.026935581186775,0.32058643999422,14.3235471512235,6.4283522814997,-0.00084974263379
3.83999999999969,14.695885395072,0.025036563028872,0.026918614048023,0.320595234288787,14.3233349837063,6.42835285808062,-0.000849166052872
3.84099999999969,14.6956641410516,0.02503632579781,0.026901654671197,0.32060401650762,14.323122144075,6.42835262990352,-0.000849394229972
3.84199999999969,14.6954428412851,0.025035874143436,0.026885276745291,0.320613005824836,14.3229086845716,6.4283518824903,-0.000850141643196
3.84299999999969,14.6952231416917,0.025035052651397,0.026869644083417,0.320622128691899,14.322696316265,6.42835210177682,-0.000849922356677
3.84399999999969,14.6950024546374,0.025034401278618,0.02685433161695,0.32063097839139,14.3224827433505,6.42835127723292,-0.000850746900578
3.84499999999969,14.6947815314566,0.025032492339659,0.026840774404352,0.320639760061565,14.322268504651,6.42834946379221,-0.000852560341282
3.84599999999969,14.6945607072997,0.025031054464724,0.02682715579146,0.320648251399501,14.322054245644,6.42834789530347,-0.000854128830025
3.84699999999969,14.6943424025619,0.025029033779705,0.026814567238107,0.320657461947266,14.3218413395968,6.42834752844902,-0.000854495684474
3.84799999999969,14.6941244844303,0.025027339612301,0.026802140045347,0.320666492890293,14.3216285118823,6.42834726206938,-0.000854762064111
3.84899999999969,14.6939091025767,0.025024075844217,0.026791607985016,0.320675837979542,14.3214175807679,6.42834845460949,-0.000853569524003
3.84999999999969,14.6936929076607,0.025021884280764,0.02678034603675,0.320685081933154,14.3212055954101,6.42834892091973,-0.000853103213767
3.85099999999969,14.6934760133284,0.025018597831912,0.026770507010081,0.32069432380659,14.3209925846798,6.4283483246823,-0.000853699451189
3.85199999999969,14.6932589225069,0.025015171876905,0.02676104085222,0.320703382675612,14.3207793271022,6.42834773496124,-0.000854289172251
3.85299999999969,14.6930403029124,0.025011691826379,0.026751887765234,0.320712600775331,14.3205641225455,6.42834550219231,-0.000856521941182
3.85399999999969,14.6928227950545,0.025007669687404,0.026743443601566,0.320721755572866,14.3203499261927,6.42834397157162,-0.00085805256187
3.85499999999969,14.692607379767,0.025003000586832,0.026735665605744,0.320731050094421,14.32013766348,6.42834406467135,-0.000857959462141
3.85599999999969,14.692392884138,0.024998605047061,0.026727640712455,0.320740457226944,14.3199261811515,6.42834467859306,-0.000857345540431
3.85699999999969,14.6921753844967,0.024993468270349,0.026720322977354,0.32074986484594,14.3197117284031,6.42834245423547,-0.000859569898026
3.85799999999969,14.6919589976419,0.024988188536655,0.026712892648397,0.320759093951887,14.319498822505,6.42834199352725,-0.000860030606241
3.85899999999969,14.6917434066508,0.024983093333301,0.026704956946592,0.320768630827917,14.319286725543,6.42834209860991,-0.000859925523584
3.85999999999969,14.6915269588352,0.024978008611826,0.026696516082283,0.320777928194546,14.3190745059466,6.42834226326258,-0.00085976087091
3.86099999999969,14.6913107283341,0.024972692477581,0.026687654773615,0.320787834072136,14.3188625470107,6.42834249357782,-0.00085953055567
3.86199999999969,14.6910927857127,0.024968024679528,0.026677299705901,0.320797205316272,14.318650256011,6.42834238822256,-0.000859635910929
3.86299999999969,14.690872426671,0.024963363479861,0.026665996108598,0.32080682445391,14.3184362426286,6.42834064299091,-0.000861381142579
3.86399999999969,14.6906535742279,0.024958886542463,0.02665337744931,0.320816515920718,14.3182247943154,6.42834134223839,-0.000860681895102
3.86499999999969,14.6904332035121,0.024955610918135,0.026638506314972,0.320826079513712,14.3180130067652,6.42834169665774,-0.000860327475754
3.86599999999969,14.690209083357,0.024951927172708,0.026623057961653,0.320835612628207,14.3177984855944,6.42833973370374,-0.000862290429751
3.86699999999969,14.6899870099726,0.024948851550069,0.026606117423215,0.320845399907846,14.3175866410914,6.42833987570122,-0.000862148432277
3.86799999999968,14.6897642836604,0.024945498488538,0.026588852649282,0.320855242267183,14.3173746902554,6.42833978326602,-0.000862240867473
3.86899999999968,14.6895402517635,0.024942315897629,0.026571020761062,0.320864801972195,14.3171621131326,6.42833891244015,-0.000863111693338
3.86999999999968,14.6893168209716,0.024939080277752,0.026552941589724,0.320874738515342,14.3169500605888,6.42833873298339,-0.000863291150105
3.87099999999968,14.6890935163673,0.024935699543946,0.026534994671306,0.320884543153448,14.3167382789986,6.42833881547338,-0.000863208660117
3.87199999999968,14.6888700748637,0.024931936878218,0.026517542112973,0.320894270698287,14.3165263251743,6.42833882449865,-0.000863199634842
3.87299999999968,14.6886467796472,0.024927770556839,0.026500675000214,0.320904265795181,14.3163140682949,6.42833853749,-0.000863486643491
3.87399999999968,14.6884244651257,0.02492355869641,0.026484132227705,0.320914225705708,14.3161025484959,6.42833870750255,-0.000863316630945
3.87499999999968,14.6882008216985,0.024919089856125,0.026468113861843,0.320924095750157,14.3158895222304,6.42833755493748,-0.000864469196008
3.87599999999968,14.6879765284647,0.024914428438956,0.026452525744536,0.320934015302719,14.3156755589784,6.42833579776374,-0.000866226369754
3.87699999999968,14.6877549008247,0.024909899918207,0.026437066324598,0.320944039955513,14.3154638946264,6.42833593080835,-0.000866093325147
3.87799999999968,14.6875336261972,0.024904933198305,0.026422349149058,0.320954100199962,14.3152522436499,6.42833589119671,-0.000866132936783
3.87899999999968,14.6873121422433,0.024899672899837,0.026408242942546,0.320964246736649,14.3150399796643,6.42833532379978,-0.000866700333711
3.87999999999968,14.6870908870511,0.024894313136924,0.026394601051202,0.320974338482794,14.3148276343802,6.42833458371544,-0.000867440418049
3.88099999999968,14.6868694007582,0.024888488703889,0.02638185603558,0.320984371235427,14.3146146847833,6.42833317832303,-0.00086884581046
3.88199999999968,14.6866498575483,0.024882588418344,0.026369571340106,0.320994551225516,14.3144031465643,6.42833331016097,-0.000868713972523
3.88299999999968,14.6864314278395,0.024876187543601,0.026358170306869,0.321004936698404,14.3141921332907,6.42833392679837,-0.00086809733512
3.88399999999968,14.6862129925213,0.024869421461766,0.02634745369869,0.321015301347745,14.3139808160131,6.42833427529842,-0.000867748835073
3.88499999999968,14.6859946084677,0.024862236866448,0.026337352885905,0.32102559168736,14.313769427028,6.42833458043608,-0.000867443697408
3.88599999999968,14.6857741706744,0.024854581707395,0.02632781450851,0.32103576034224,14.3135560141163,6.42833284412458,-0.00086918000891
3.88699999999968,14.6855553965136,0.024847096136657,0.026317887990045,0.32104608531763,14.3133443270693,6.42833286297189,-0.000869161161604
3.88799999999968,14.6853369821646,0.024839491089052,0.026307852573482,0.321056581002284,14.3131330574998,6.4283329663275,-0.000869057805995
3.88899999999968,14.6851177844191,0.024832094786635,0.026297178284499,0.321067188115884,14.3129213232321,6.42833288507644,-0.000869139057055
3.88999999999968,14.6848986652332,0.024824995273958,0.026285886552722,0.321077800580461,14.3127099828261,6.42833293094831,-0.000869093185185
3.89099999999968,14.6846791712052,0.024819026829764,0.026273449691079,0.321088535322192,14.3124981593621,6.42833249826825,-0.000869525865247
3.89199999999968,14.6844599403962,0.024814344082479,0.026260247799128,0.321099132756267,14.3122862157583,6.42833212029869,-0.000869903834803
3.89299999999968,14.6842401646829,0.024810585533103,0.026247160876104,0.321109476776861,14.3120729414969,6.42833006524429,-0.000871958889205
3.89399999999968,14.6840235959455,0.024807825851403,0.026234420415571,0.321120323107095,14.3118610265714,6.42832953484166,-0.000872489291831
3.89499999999968,14.6838085063503,0.024805070993389,0.026223067556712,0.321130645635259,14.3116497221649,6.42832937575052,-0.000872648382972
3.89599999999968,14.6835943918015,0.024803401971866,0.026211929299996,0.321141630752615,14.311437429777,6.4283284872488,-0.000873536884693
3.89699999999968,14.6833826435097,0.02480181475626,0.026201911923357,0.321152745142966,14.3112261716871,6.42832858329477,-0.000873440838725
3.89799999999968,14.6831714634565,0.024800564591451,0.026192721159308,0.321163630940565,14.3110145467652,6.42832839742991,-0.00087362670358
3.89899999999968,14.6829581976537,0.024799803344943,0.026183995637868,0.321174561564757,14.3107998371062,6.42832572786026,-0.000876296273232
3.89999999999968,14.6827499032869,0.024799163432722,0.026175967746851,0.32118565636702,14.3105891157403,6.42832610971557,-0.000875914417924
3.90099999999968,14.6825422083415,0.024798649831076,0.026168578148416,0.321196832377505,14.3103781479845,6.42832629659173,-0.000875727541763
3.90199999999968,14.682333944577,0.024797816371704,0.026162171590228,0.321208138424032,14.3101658181911,6.42832556821014,-0.000876455923357
3.90299999999968,14.6821258243422,0.024797300143221,0.026156036579039,0.321219319571944,14.309953168048,6.42832416063818,-0.000877863495315
3.90399999999968,14.6819176904778,0.024796575187759,0.026150671122917,0.321230377265465,14.3097400669017,6.42832223852023,-0.000879785613267
3.90499999999968,14.6817130378299,0.0247958148108,0.026145814502367,0.321241628988938,14.3095297795278,6.42832305578521,-0.000878968348284
3.90599999999968,14.6815084149724,0.024795382756728,0.026141162194985,0.321253018624443,14.3093188513962,6.42832297009541,-0.000879054038085
3.90699999999968,14.6813047916973,0.02479524318588,0.026136608662623,0.321264477831061,14.3091084620177,6.42832345218652,-0.000878571946978
3.90799999999968,14.6811028352487,0.024794530031008,0.026133038935283,0.321275804467923,14.3088994618145,6.42832497402765,-0.000877050105843
3.90899999999968,14.6808993249623,0.024794358210835,0.026129232867877,0.321286922989958,14.3086888108936,6.42832515292404,-0.000876871209456
3.90999999999968,14.6806947116493,0.024793560468859,0.026126443063027,0.321297775611302,14.3084769325061,6.42832416247723,-0.000877861656265
3.91099999999968,14.6804918336898,0.024793561547423,0.026123065117239,0.321308903401888,14.3082663036233,6.4283244250191,-0.000877599114394
3.91199999999968,14.6802877532043,0.024793655306653,0.02611999111543,0.321319784309627,14.3080543224726,6.42832324271677,-0.000878781416728
3.91299999999968,14.680084253323,0.024793418601819,0.026117412343875,0.321331280088507,14.3078421422888,6.42832217245292,-0.00087985168057
3.91399999999968,14.6798830515673,0.024792916083252,0.026115289162122,0.321343176005471,14.3076316703164,6.4283225528807,-0.000879471252788
3.91499999999968,14.6796812716893,0.024792555586234,0.026113223948612,0.321354857115754,14.3074206350387,6.42832232112867,-0.000879703004823
3.91599999999968,14.6794756804917,0.024791904419263,0.026111628657175,0.321367050591,14.3072050968243,6.42831818005309,-0.000883844080403
3.91699999999968,14.6792748663072,0.02479108129011,0.026110265951959,0.321378867818324,14.3069946512468,6.4283184734751,-0.000883550658388
3.91799999999968,14.6790740213886,0.024790416111599,0.02610892617538,0.321390591620066,14.3067840874815,6.42831862455749,-0.000883399576007
3.91899999999968,14.6788741825442,0.024789785426121,0.026107646739452,0.32140253928794,14.3065742110907,6.42831944770293,-0.000882576430558
3.91999999999968,14.6786739252507,0.024789059485705,0.026106471393689,0.32141449890806,14.3063638954633,6.42831975852289,-0.0008822656106
3.92099999999968,14.6784738420503,0.024788584592852,0.026105071457174,0.321426441832224,14.306153744168,6.42832023739223,-0.000881786741266
3.92199999999968,14.6782719725356,0.024787831963098,0.02610389743387,0.321438298262293,14.3059419448763,6.42831908672802,-0.000882937405469
3.92299999999968,14.6780698281804,0.024787389771955,0.026102302503574,0.321449253294826,14.30573088261,6.42831858089001,-0.000883443243484
3.92399999999968,14.6778694764478,0.024786982612098,0.026100533079437,0.321461152763694,14.3055208079926,6.42831900965892,-0.000883014474577
3.92499999999968,14.6776683864643,0.024786677643775,0.026098478962941,0.321473173498708,14.3053100563589,6.42831875029582,-0.000883273837676
3.92599999999968,14.6774702551347,0.024787072985332,0.026095531622433,0.321485145311696,14.3051025052153,6.4283210752126,-0.000880948920892
3.92699999999968,14.6772678091548,0.024786399990974,0.026093495387496,0.321497080452089,14.3048908333242,6.42831988991519,-0.000882134218307
3.92799999999968,14.6770651596797,0.024786638477156,0.026090309177738,0.321509026303454,14.3046791857213,6.42831898649908,-0.000883037634411
3.92899999999968,14.6768634265216,0.024786800918083,0.026087080297086,0.321520995547057,14.3044685497593,6.42831883172557,-0.000883192407923
3.92999999999968,14.6766620708356,0.024787205927125,0.026083567097859,0.321532906715431,14.3042583910952,6.42831900022965,-0.000883023903848
3.93099999999968,14.6764600257069,0.024787246057534,0.02608043987588,0.321544824830651,14.3040475149428,6.42831857100484,-0.000883453128657
3.93199999999968,14.6762588008721,0.024787371522684,0.026077272953834,0.321556852095213,14.3038373043004,6.42831866784628,-0.000883356287209
3.93299999999968,14.6760577611528,0.024787333383383,0.026074355699411,0.321569376349011,14.303626695721,6.42831850655445,-0.000883517579044
3.93399999999968,14.6758570428504,0.024787255927568,0.026071624964359,0.321581548393244,14.3034166135652,6.42831863870374,-0.000883385429749
3.93499999999968,14.675656012694,0.024787224891464,0.02606897474865,0.321593575226269,14.3032062378277,6.42831870133862,-0.00088332279487
3.93599999999968,14.6754546960319,0.024787145573623,0.026066536626921,0.32160559693749,14.3029954168938,6.42831819058025,-0.00088383355324
3.93699999999968,14.675253069937,0.024786916763454,0.026064374754795,0.321617941269306,14.3027838371494,6.42831705131732,-0.000884972816169
3.93799999999968,14.6750520096703,0.024786712023162,0.026062325586445,0.32163010477366,14.302572867287,6.4283163140318,-0.000885710101691
3.93899999999968,14.6748511947443,0.02478546841498,0.0260613943155,0.321642238915781,14.302362093098,6.42831600415132,-0.000886019982176
3.93999999999968,14.6746514207377,0.024784891577251,0.026059884753652,0.321654480181553,14.3021521642253,6.42831634637811,-0.00088567775538
3.94099999999968,14.6744515212286,0.024784025608177,0.026058842732472,0.321667074828492,14.3019415780595,6.42831587936999,-0.000886144763506
3.94199999999968,14.6742513772325,0.024783380011147,0.026057662792727,0.321679392906693,14.3017309415219,6.4283155740506,-0.000886450082894
3.94299999999968,14.6740522453596,0.024782416701302,0.026056902865801,0.321691852839915,14.3015210729526,6.42831595742666,-0.000886066706836
3.94399999999968,14.6738522185705,0.024780849747384,0.026056792870541,0.32170422738085,14.3013103485717,6.42831558748093,-0.00088643665256
3.94499999999968,14.6736537149717,0.024779811617522,0.026056249922153,0.32171664680301,14.301101006629,6.42831633170034,-0.00088569243315
3.94599999999968,14.6734537110746,0.024778807300293,0.02605574160401,0.321728919922419,14.3008902422479,6.42831579975564,-0.000886224377855
3.94699999999968,14.6732547657835,0.024778097393831,0.026055048722952,0.321741495059622,14.3006801246071,6.42831580993454,-0.000886214198954
3.94799999999968,14.6730558695669,0.024777118476111,0.026054656273854,0.321753916916451,14.3004701779005,6.42831603108212,-0.000885993051374
3.94899999999968,14.672857537972,0.024775930436341,0.026054543748747,0.321766605822688,14.3002604579643,6.42831615065946,-0.000885873474029
3.94999999999968,14.672659044589,0.024774429265957,0.026054767619752,0.321779306263145,14.3000505414402,6.4283158822252,-0.000886141908288
3.95099999999968,14.6724609125856,0.024773250993656,0.026054613290695,0.321792092570817,14.2998409557304,6.42831632077094,-0.000885703362553
3.95199999999968,14.6722597107905,0.024771709130049,0.026054916861699,0.321804534443418,14.2996285503553,6.42831446126301,-0.000887562870481
3.95299999999968,14.6720598368684,0.024770973005996,0.026054456936741,0.321817296454403,14.2994171104713,6.4283133143073,-0.000888709826191
3.95399999999968,14.671859167374,0.024769383931459,0.026054909987529,0.321830046044984,14.29920482741,6.42831130243014,-0.000890721703355
3.95499999999968,14.671660825467,0.02476799329784,0.026055200702369,0.321842775884604,14.2989948555822,6.42831121716697,-0.000890806966521
3.95599999999968,14.6714624368002,0.024765739474658,0.026056305453968,0.321855239690997,14.2987851521806,6.42831119772351,-0.00089082640998
3.95699999999968,14.6712649455895,0.024764532366053,0.026056373459258,0.321868025035614,14.2985760147285,6.4283119209877,-0.000890103145795
3.95799999999968,14.6710654551108,0.024763295962892,0.026056539497364,0.321880927411345,14.2983646922392,6.42831078449372,-0.00089123963977
3.95899999999967,14.6708671203949,0.024761497387719,0.026057235393056,0.321893829484191,14.29815455813,6.42831047794375,-0.000891546189746
3.95999999999967,14.6706689267484,0.024760136084165,0.026057506524889,0.32190656666747,14.2979447174718,6.4283104734693,-0.000891550664188
3.96099999999968,14.6704707666407,0.024758239700158,0.026058332777633,0.321919616848453,14.2977345773145,6.42831008144228,-0.000891942691214
3.96199999999967,14.6702724465555,0.024756445448659,0.026059038265269,0.32193248700281,14.2975244758387,6.42830985566633,-0.000892168467167
3.96299999999967,14.6700736631693,0.024754631496619,0.026059736509563,0.321945299069486,14.2973139960936,6.42830944610768,-0.000892578025814
3.96399999999967,14.6698756041801,0.024752534637182,0.026060683193905,0.321958154297016,14.297104232052,6.42830948547377,-0.000892538659719
3.96499999999967,14.669676783976,0.024750659053851,0.026061462533311,0.321970925973946,14.2968937364149,6.42830883815787,-0.000893185975619
3.96599999999967,14.6694776929862,0.024748111150048,0.026062884964524,0.321983806074939,14.2966828907967,6.42830811682807,-0.000893907305424
3.96699999999967,14.6692802892681,0.024746370379444,0.026063461823245,0.321996994813803,14.2964734622516,6.42830846993278,-0.000893554200708
3.96799999999967,14.6690829750564,0.024743785197821,0.026064877814385,0.32200993931997,14.2962643727242,6.42830898764899,-0.000893036484501
3.96899999999967,14.6688857149497,0.024741007656805,0.026066445603685,0.322023035987724,14.2960552257015,6.4283094847832,-0.000892539350297
3.96999999999967,14.6686875260767,0.024738156687083,0.026068044524826,0.32203605510113,14.2958452697637,6.42830913529439,-0.000892888839105
3.97099999999967,14.6684895687892,0.024735582371996,0.026069324686515,0.322049202827776,14.2956354589029,6.4283088767711,-0.000893147362393
3.97199999999967,14.6682902458118,0.024732544900693,0.026071017505164,0.322062411163733,14.2954242722422,6.42830734270101,-0.000894681432487
3.97299999999967,14.6680925169598,0.024729333638587,0.02607278816674,0.322075621577116,14.2952147735773,6.42830768125355,-0.000894342879945
3.97399999999967,14.6678952367653,0.024726364487765,0.026074243639557,0.322088872857148,14.2950057557808,6.4283081480907,-0.000893876042789
3.97499999999967,14.6676973567603,0.024723309923351,0.026075712745107,0.322102196850972,14.2947961372409,6.42830828827053,-0.000893735862967
3.97599999999967,14.6674969363613,0.024719911123755,0.026077391280616,0.322115339290726,14.2945842946662,6.42830633400997,-0.00089569012352
3.97699999999967,14.6672988186886,0.024715974127494,0.026079461517231,0.322128532704549,14.2943748503393,6.42830643195622,-0.000895592177268
3.97799999999967,14.6671007204226,0.024712436526835,0.026081036109246,0.322141921181099,14.2941653266054,6.42830641760465,-0.000895606528842
3.97899999999967,14.6669022067814,0.024707928448062,0.026083448527721,0.322155369278691,14.2939554605269,6.42830607321019,-0.000895950923304
3.97999999999967,14.6667047427719,0.024703966843185,0.026085137077765,0.32216877461378,14.2937468642372,6.42830682969399,-0.000895194439503
3.98099999999967,14.6665050609255,0.024698584381275,0.026087962118727,0.322182170461219,14.2935363439643,6.42830577579798,-0.000896248335514
3.98199999999967,14.6663060922601,0.02469387366439,0.026089902998145,0.322195727936261,14.2933265876613,6.42830546631223,-0.000896557821261
3.98299999999967,14.6661058133137,0.02468789410277,0.026092809461464,0.322209149385667,14.2931159603638,6.42830432519347,-0.000897698940019
3.98399999999967,14.6659063706712,0.024682035554678,0.026095240251825,0.322222812072171,14.2929062827925,6.42830393797433,-0.000898086159167
3.98499999999967,14.6657071360181,0.024676007128603,0.026097380929427,0.322236621967786,14.2926971259922,6.42830430508531,-0.00089771904818
3.98599999999967,14.665505552655,0.024668850109437,0.026100066961999,0.322250208842842,14.2924864267407,6.42830320501294,-0.000898819120555
3.98699999999967,14.6653037738308,0.024661800171599,0.026101914122098,0.322263589828795,14.2922764697083,6.42830279308164,-0.000899231051855
3.98799999999967,14.6651018843667,0.024653842899743,0.026103797479798,0.322277176618988,14.2920670673682,6.4283026458721,-0.000899378261395
3.98899999999967,14.6648981234214,0.024645782269895,0.026104700782577,0.322290994523963,14.2918566458449,6.42830169080286,-0.000900333330635
3.98999999999967,14.6646955065116,0.024637634154992,0.026104567334833,0.322304791666423,14.2916485133553,6.42830281695053,-0.000899207182967
3.99099999999967,14.6644915585324,0.024630237403752,0.026102607302295,0.322318835150897,14.2914398786754,6.42830352247912,-0.00089850165437
3.99199999999967,14.6642851414071,0.024623840937267,0.026098869186044,0.322332601515937,14.2912298297679,6.4283029420039,-0.000899082129588
3.99299999999967,14.6640794135725,0.024618313423608,0.026094095652194,0.322346623509508,14.2910203809872,6.42830261375228,-0.000899410381213
3.99399999999967,14.6638723582252,0.024613569166884,0.026089041876654,0.322360019969655,14.290809727212,6.42830131947036,-0.00090070466313
3.99499999999967,14.6636686689343,0.024610041660067,0.026083571659971,0.322374110892445,14.2906009447218,6.42830175862309,-0.000900265510405
3.99599999999967,14.6634654528509,0.024606826000493,0.026078740288111,0.322388030635293,14.290391855927,6.42830197346948,-0.000900050664015
3.99699999999967,14.6632626576948,0.024603978026683,0.026074400627888,0.322401720572487,14.2901825584678,6.42830190971178,-0.00090011442171
3.99799999999967,14.6630606624015,0.024600905623319,0.02607111239722,0.322415579606422,14.2899730647745,6.42830168034525,-0.000900343788241
3.99899999999967,14.6628556717577,0.024597755323833,0.02606844733884,0.32242983482869,14.2897596342663,6.42829837392692,-0.000903650206573
3.99999999999967,14.662654013154,0.024594663129123,0.026066191994452,0.322443300194164,14.2895498578363,6.42829778276829,-0.000904241365199
4.00099999999967,14.6624549933466,0.024591709224942,0.026064165365538,0.322457540807987,14.2893415779481,6.42829862941366,-0.000903394719828
4.00199999999967,14.6622529577989,0.024588673807412,0.026062487956158,0.322470917876095,14.2891308781592,6.42829762409033,-0.000904400043166
4.00299999999967,14.6620531657224,0.02458471727264,0.026061920778937,0.322485109057037,14.2889214186138,6.42829734950569,-0.0009046746278
4.00399999999967,14.6618526079036,0.024581067972045,0.026061188324245,0.322499154135825,14.2887111974714,6.42829634653076,-0.000905677602728
4.00499999999967,14.661652653371,0.024576466397502,0.026061421635015,0.322513043689968,14.2885017216485,6.42829586974027,-0.000906154393225
4.00599999999967,14.6614544136373,0.024571667908479,0.026061860730074,0.322527333071871,14.2882935519269,6.42829664909201,-0.000905375041484
4.00699999999967,14.661255473043,0.02456727849125,0.026061880222855,0.322541724405583,14.2880845899233,6.42829662741449,-0.000905396719007
4.00799999999967,14.6610580468115,0.024561459728014,0.026063201956882,0.322556051791926,14.2878773333347,6.42829778999588,-0.00090423413761
4.00899999999967,14.6608592094876,0.024556078235581,0.026063870240746,0.322570692528386,14.2876685684828,6.42829810514125,-0.000903918992248
4.00999999999967,14.660659131256,0.024549183308355,0.026065743315828,0.322584994033277,14.2874592105985,6.42829783360229,-0.000904190531199
4.01099999999967,14.6604595465662,0.024542822088644,0.026066675483969,0.322599427017215,14.2872506219763,6.42829819432307,-0.000903829810428
4.01199999999967,14.660257574447,0.024534875952067,0.026068687409884,0.322613781681219,14.2870402294038,6.4282969694908,-0.000905054642694
4.01299999999968,14.6600554169864,0.024526802093103,0.026070149753974,0.322628254158666,14.2868302109807,6.42829616756858,-0.000905856564913
4.01399999999968,14.6598537927537,0.024517697452165,0.026071815949654,0.322642899060902,14.286621380291,6.42829627215864,-0.000905751974855
4.01499999999968,14.6596499170899,0.02450725728461,0.026073709398572,0.322657605768158,14.2864113446385,6.42829534624102,-0.000906677892471
4.01599999999968,14.659443234477,0.024496216696909,0.026074826078094,0.322671892949225,14.2862002987527,6.42829358054323,-0.000908443590263
4.01699999999968,14.6592377471555,0.024484455577344,0.026074888331199,0.322686531964251,14.2859918712827,6.42829407336581,-0.00090795076768
4.01799999999968,14.6590295280568,0.02447286887011,0.026072807597114,0.322701072358286,14.2857827792313,6.42829380922433,-0.000908214909164
4.01899999999968,14.6588199688581,0.024461473553059,0.026068451406659,0.322715837799129,14.2855742060993,6.42829405235317,-0.000907971780324
4.01999999999968,14.6586079649537,0.024451815909024,0.026060587015428,0.322730016903484,14.2853655451258,6.42829413536934,-0.000907888764154
4.02099999999968,14.6583955589435,0.024444099676679,0.026049745356384,0.322744640513405,14.2851570733971,6.42829440652667,-0.000907617606827
4.02199999999968,14.6581824130536,0.024439205221149,0.026036215846958,0.322759106339678,14.2849478856458,6.42829412643937,-0.000907897694122
4.02299999999968,14.657970895775,0.024435792347381,0.026022232121304,0.32277373371038,14.2847391375959,6.42829427085763,-0.000907753275864
4.02399999999968,14.6577610142042,0.024434149349097,0.026008209437994,0.322788142411716,14.2845305130054,6.4282945148538,-0.000907509279693
4.02499999999968,14.6575523952234,0.024433389555702,0.025995250825372,0.322802976690843,14.2843207781514,6.42829377123409,-0.000908252899406
4.02599999999968,14.6573493556766,0.024433309718459,0.025983483890355,0.322817704484008,14.2841148575838,6.42829586369893,-0.000906160434564
4.02699999999968,14.6571452550695,0.024433364303218,0.025973224014583,0.322832378361767,14.2839062883899,6.42829599101647,-0.000906033117021
4.02799999999968,14.6569405162017,0.024433824037971,0.025964036775124,0.322846650966036,14.2836960044226,6.42829468233276,-0.000907341800736
4.02899999999968,14.6567388274197,0.024434406384674,0.025955856140493,0.322861468411644,14.2834870964829,6.42829457892473,-0.000907445208765
4.02999999999968,14.6565384408591,0.02443516608977,0.025948527596914,0.322876129976467,14.283278617196,6.42829482026214,-0.000907203871352
4.03099999999968,14.6563388598066,0.024435727075473,0.025942249474508,0.322891507915195,14.2830693753414,6.42829441479857,-0.000907609334927
4.03199999999968,14.6561398104489,0.024436389165297,0.025936556713977,0.322906315071906,14.2828605494977,6.42829424097992,-0.000907783153573
4.03299999999968,14.6559412954436,0.024437097047282,0.02593143587765,0.322921247372521,14.2826515151461,6.42829410993614,-0.00090791419735
4.03399999999968,14.6557437450836,0.024437773745685,0.025926850072321,0.322936227579575,14.282442893686,6.42829421175439,-0.000907812379105
4.03499999999968,14.6555460458033,0.024438650803559,0.025922501569143,0.322951154948812,14.2822337384818,6.4282937809966,-0.000908243136893
4.03599999999968,14.6553478531284,0.024439243089226,0.025918784899625,0.322966298258985,14.2820235268805,6.42829256621938,-0.000909457914108
4.03699999999968,14.6551512168131,0.024439841814241,0.025915381059273,0.322981403485724,14.2818145904538,6.42829222471087,-0.000909799422622
4.03799999999968,14.654956341761,0.024440474156044,0.025912208503478,0.322996497596244,14.2816071615052,6.42829339854917,-0.000908625584324
4.03899999999968,14.6547602000546,0.024440619047211,0.025909749865222,0.323011671879307,14.2813981592629,6.42829323506657,-0.000908789066922
4.03999999999968,14.6545647142733,0.02444075403528,0.025907471872771,0.323026571804548,14.2811899165607,6.4282936116154,-0.000908412518095
4.04099999999968,14.6543693679136,0.024440830611409,0.025905432908463,0.323041978975558,14.2809811254181,6.42829336578189,-0.000908658351606
4.04199999999968,14.6541733825416,0.024440557456037,0.025903848180033,0.323057069672759,14.2807719072328,6.42829289744615,-0.000909126687346
4.04299999999969,14.6539784652499,0.024440206442983,0.02590238716698,0.323072410079591,14.2805634615604,6.42829311092582,-0.000908913207673
4.04399999999969,14.6537826868085,0.024439731428954,0.025901136832116,0.323087578174418,14.280354240373,6.42829266622115,-0.000909357912347
4.04499999999969,14.6535875678614,0.024438873001186,0.025900222460637,0.323103042296902,14.2801454301027,6.42829239034807,-0.00090963378542
4.04599999999969,14.6533920167345,0.024437649350731,0.025899620810398,0.323118458160233,14.2799362884131,6.42829191891322,-0.000910105220277
4.04699999999969,14.6531965536736,0.02443665965827,0.025898683072395,0.323133790701045,14.2797274202419,6.42829169588683,-0.000910328246664
4.04799999999969,14.6530005635296,0.02443487202203,0.025898354234053,0.323149045754224,14.2795182915193,6.4282912745683,-0.000910749565196
4.04899999999969,14.6528062455887,0.024432888878537,0.025897940362664,0.32316461351119,14.2793108028363,6.42829190342762,-0.000910120705869
4.04999999999969,14.6526103765271,0.02443007970567,0.025897929566181,0.323180108605672,14.2791022586496,6.42829187118768,-0.000910152945815
4.05099999999969,14.6524141434842,0.024427348650066,0.025897305654011,0.323195629443188,14.2788938597369,6.42829203794704,-0.000909986186453
4.05199999999969,14.6522133581206,0.024423992667634,0.02589664153289,0.323210830623113,14.2786818932969,6.42828941284494,-0.000912611288551
4.05299999999969,14.6520150095598,0.024420489128694,0.02589524582982,0.323226271755586,14.2784730028457,6.42828909435222,-0.000912929781269
4.05399999999969,14.6518147579029,0.024417303793857,0.025892532711696,0.323241685820843,14.2782632355765,6.42828816261482,-0.000913861518675
4.05499999999969,14.6516147975193,0.024413921986818,0.025888979054821,0.323257324716048,14.2780545717616,6.4282878432774,-0.000914180856091
4.05599999999969,14.6514142451802,0.024411647854977,0.025883576083376,0.323272931472508,14.2778460897694,6.42828775360739,-0.000914270526098
4.05699999999969,14.6512132656925,0.024410946956771,0.025876437012509,0.323288581606213,14.277637300117,6.42828743235371,-0.000914591779784
4.05799999999969,14.6510107583011,0.024411086626029,0.025868914074914,0.323304320027865,14.2774264375722,6.42828525347638,-0.000916770657112
4.05899999999969,14.6508117152351,0.024412599996167,0.025860852010408,0.323320063034834,14.2772182001937,6.42828544013877,-0.000916583994726
4.05999999999969,14.6506126793577,0.024414574249748,0.025853442760565,0.323335680620433,14.277008981727,6.42828465698825,-0.000917367145242
4.06099999999969,14.650415366878,0.024416672772791,0.025846950767383,0.323351408667573,14.2768003346702,6.4282843426282,-0.000917681505295
4.06199999999969,14.6502194529654,0.024419016245049,0.02584111588925,0.323367159321097,14.27659216151,6.42828458876021,-0.000917435373283
4.06299999999969,14.6500234421903,0.024421435961473,0.02583600796181,0.323383320584756,14.2763826776822,6.42828391051296,-0.000918113620532
4.06399999999969,14.649829687237,0.024424548811974,0.025830940918311,0.323399088650364,14.2761751088563,6.42828472861466,-0.000917295518829
4.06499999999969,14.6496350053492,0.024427200720323,0.025826941465932,0.323415053781506,14.2759658093815,6.42828399720441,-0.000918026929081
4.06599999999969,14.6494402784731,0.024430074756602,0.025823219564051,0.323430831975452,14.275756152177,6.42828294237239,-0.000919081761103
4.06699999999969,14.6492467239177,0.024432716137539,0.025820147562761,0.323446849508077,14.2755470107094,6.42828207779835,-0.000919946335142
4.06799999999969,14.6490530667521,0.024434947191014,0.025817874248388,0.323462663201703,14.275337582111,6.42828101537952,-0.000921008753971
4.06899999999969,14.64886152896,0.024437587820059,0.025815502097522,0.323478530753876,14.2751299082886,6.42828168185345,-0.000920342280043
4.06999999999969,14.6486704790341,0.024440349335396,0.025813285067642,0.323494686580014,14.2749221580511,6.42828239722849,-0.000919626905004
4.07099999999969,14.6484796467092,0.024443455584337,0.025810994255967,0.323510826513941,14.274714370355,6.42828300313765,-0.000919020995843
4.07199999999969,14.6482880035825,0.024446227014369,0.025809297801652,0.32352726118832,14.2745052175782,6.42828221767461,-0.000919806458888
4.0729999999997,14.6480967472531,0.024448743556466,0.025808034106163,0.323543772514207,14.2742961970763,6.42828164201744,-0.000920382116052
4.0739999999997,14.6479065257054,0.024451499419471,0.02580666924382,0.323560078827186,14.2740882782149,6.42828197640491,-0.000920047728587
4.0749999999997,14.6477153698859,0.024454312082569,0.025805445721827,0.323576129379458,14.2738794827021,6.42828154644775,-0.00092047768574
4.0759999999997,14.6475236728043,0.024457468103721,0.025803993064761,0.323592358753113,14.2736698528827,6.4282806459812,-0.000921378152294
4.0769999999997,14.6473345587323,0.024460092300356,0.025803237888282,0.323608833375694,14.273462395168,6.42828127105212,-0.000920753081375
4.0779999999997,14.6471442809435,0.024463092406827,0.025802239391288,0.323625302714486,14.2732536464309,6.42828084114091,-0.000921182992587
4.0789999999997,14.6469538152066,0.024465653965742,0.025801776962444,0.323641473329191,14.2730449109493,6.42828048549291,-0.000921538640584
4.0799999999997,14.646764784511,0.02446833684132,0.025801295967805,0.323657853849625,14.2728372978522,6.42828106594027,-0.000920958193226
4.0809999999997,14.6465749231118,0.024471078070553,0.025800861699345,0.323674567959305,14.2726284153826,6.42828056712214,-0.000921457011356
4.0819999999997,14.6463860638872,0.024473942859354,0.025800393805588,0.3236909571249,14.2724207700973,6.42828121214486,-0.000920811988636
4.0829999999997,14.6461961551256,0.024476896138998,0.025799939383698,0.323707188627973,14.2722121309749,6.42828092839977,-0.000921095733719
4.0839999999997,14.6460067448925,0.024479327449469,0.025800110734641,0.323723576931954,14.2720037297764,6.42828080619854,-0.000921217934949
4.0849999999997,14.6458158306968,0.02448189494937,0.025800246256426,0.323739255252446,14.2717944342385,6.42827972956254,-0.00092229457095
4.0859999999997,14.645624243633,0.024484453405759,0.025800480023738,0.323755750368572,14.2715835598349,6.42827759749987,-0.000924426633627
4.0869999999997,14.6454345349196,0.024487447154457,0.02580027998152,0.323771542363346,14.2713752654203,6.42827756086474,-0.00092446326875
4.0879999999997,14.6452460821765,0.024490296367064,0.025800346702094,0.323788257716393,14.2711671813909,6.42827760353152,-0.000924420601976
4.0889999999997,14.6450558340442,0.024492641229264,0.025800930852857,0.323804266405242,14.2709579955568,6.42827673539282,-0.000925288740668
4.0899999999997,14.6448663041788,0.024495169642963,0.025801470730503,0.323820419438679,14.2707492443667,6.42827599893532,-0.00092602519817
4.0909999999997,14.6446779254641,0.024497439066212,0.025802258754331,0.323837163862697,14.2705410637808,6.4282759367857,-0.000926087347797
4.0919999999997,14.6444886379078,0.024499902504716,0.025802912358495,0.323853550253874,14.2703322727907,6.42827541407728,-0.000926610056217
4.0929999999997,14.6443003147266,0.024502687969731,0.02580328783057,0.323870440309424,14.2701238986169,6.42827535428624,-0.000926669847249
4.0939999999997,14.6441122182871,0.024504894756266,0.025804260102384,0.323887306717959,14.2699157567105,6.42827555300776,-0.000926471125728
4.0949999999997,14.6439244876052,0.024507625003632,0.025804761240585,0.323904260001811,14.2697078413592,6.4282758391625,-0.000926184970995
4.0959999999997,14.6437355748458,0.024509851708404,0.025805804378658,0.323921104199596,14.2694988145591,6.42827512471046,-0.000926899423036
4.0969999999997,14.6435468246312,0.024512321330129,0.025806684926793,0.32393820848844,14.2692896098858,6.42827418659878,-0.000927837534715
4.0979999999997,14.6433585958289,0.024514655600439,0.025807777796671,0.323955259829077,14.2690809026027,6.42827370125476,-0.000928322878736
4.0989999999997,14.6431659850829,0.024517059450147,0.025808803990269,0.323972327657424,14.2688677939851,6.4282697760218,-0.000932248111696
4.0999999999997,14.6429785617941,0.02451964503583,0.025809611877667,0.323989270144215,14.2686600347364,6.42827013759392,-0.000931886539575
4.1009999999997,14.6427906383613,0.024521938466573,0.025810754748027,0.324006352916024,14.2684515922307,6.42826978344052,-0.00093224069297
4.1019999999997,14.6426013573116,0.024524280044955,0.025811843943053,0.32402345735636,14.2682417759672,6.42826866638857,-0.000933357744923
4.10299999999971,14.6424125088968,0.024526913787205,0.025812704059559,0.32404051065982,14.2680323803903,6.42826756928364,-0.000934454849852
4.10399999999971,14.6422248828332,0.024529324120616,0.025813805005617,0.324057466623216,14.2678242870837,6.42826759299272,-0.000934431140773
4.10499999999971,14.6420375114589,0.024531796229911,0.025814846186606,0.324074442088936,14.2676164269535,6.42826782649234,-0.000934197641153
4.10599999999971,14.6418505936515,0.024534030533339,0.025816176839573,0.324091527288215,14.2674088589903,6.4282682642525,-0.000933759880996
4.10699999999971,14.6416632961149,0.02453636640326,0.025817399851263,0.324108684831335,14.2672008450291,6.42826845582372,-0.000933568309772
4.10799999999971,14.6414776370361,0.024538542534017,0.025818840881302,0.324125780545467,14.2669944730753,6.42826967102468,-0.000932353108813
4.10899999999971,14.6412896309616,0.024540826052359,0.025820180103201,0.324142864240175,14.2667857605659,6.4282690041975,-0.000933019935998
4.10999999999971,14.6411018660651,0.024542867246577,0.025821750894144,0.324159891226336,14.2665773566981,6.42826863335402,-0.000933390779475
4.11099999999971,14.6409135892831,0.024544942693426,0.025823285582927,0.324177075137126,14.2663682858696,6.42826782153558,-0.000934202597908
4.11199999999971,14.640726426513,0.024547112528898,0.025824746618713,0.324194101857832,14.2661604655075,6.42826792723956,-0.000934096893933
4.11299999999971,14.6405379405861,0.024548983718789,0.02582650241493,0.324211458849244,14.2659509956032,6.42826682569497,-0.000935198438527
4.11399999999971,14.6403501788167,0.024551033010201,0.025828076071351,0.324228659212048,14.2657424105231,6.42826640043085,-0.00093562370264
4.11499999999971,14.6401604489969,0.024552833551958,0.025829917468071,0.324245485324121,14.2655322126528,6.42826453946055,-0.00093748467294
4.11599999999971,14.6399713409165,0.024555091571318,0.025831313423645,0.324262478567823,14.2653224573537,6.42826300945039,-0.000939014683103
4.11699999999971,14.639783643844,0.024556491810022,0.025833544441836,0.324279702630532,14.2651139049617,6.42826246110611,-0.000939563027381
4.11799999999971,14.6395964804023,0.024558334637178,0.02583531436257,0.324296761533653,14.2649060698689,6.42826265587693,-0.00093936825656
4.11899999999971,14.639409440943,0.024559704090231,0.025837562421319,0.324314238971784,14.2646979354596,6.42826251951029,-0.000939504623206
4.11999999999971,14.6392217699162,0.024561193837256,0.02583964974125,0.324331183152847,14.2644897431848,6.42826245545805,-0.000939568675448
4.12099999999971,14.6390348092027,0.024562777695758,0.025841632457309,0.324348617929899,14.2642817811198,6.42826246967382,-0.000939554459671
4.12199999999971,14.638846736279,0.024564069783319,0.025843860827785,0.324365602324352,14.2640732033436,6.42826196922851,-0.00094005490498
4.12299999999971,14.6386589003624,0.024565818044454,0.025845594750991,0.324382973616367,14.2638645139506,6.428261366818,-0.000940657315497
4.12399999999971,14.6384716745836,0.024567070423714,0.025847798337449,0.324400510634039,14.2636562951884,6.428261340454,-0.000940683679493
4.12499999999971,14.638284315022,0.024568311067765,0.025849964754856,0.324418269818592,14.2634477693807,6.42826082513379,-0.0009411989997
4.12599999999971,14.6381001854119,0.024569543846619,0.025852074664846,0.324435858970317,14.2632427079301,6.42826296007132,-0.000939064062178
4.12699999999971,14.6379118251892,0.024570638530502,0.025854256577873,0.324453039443333,14.2630338906374,6.42826226031317,-0.000939763820321
4.12799999999971,14.6377239685631,0.024571194704259,0.025856910246271,0.324470506933261,14.2628253566793,6.42826202491243,-0.000939999221059
4.12899999999971,14.6375355153958,0.024571797540139,0.025859445116946,0.324488265073685,14.262616007665,6.42826077923233,-0.000941244901166
4.12999999999971,14.637346910573,0.024572071488116,0.025862280292064,0.324505980620818,14.262406578172,6.42825908190791,-0.000942942225587
4.13099999999971,14.6371596362553,0.024572278652446,0.025864978103896,0.32452354991604,14.2621988295829,6.42825919258647,-0.000942831547024
4.13199999999971,14.6369702590909,0.024572257833282,0.025867753288938,0.32454095802863,14.26198928994,6.42825777750524,-0.000944246628252
4.13299999999972,14.6367801410258,0.024571995230338,0.025870680021293,0.324558378823208,14.261779086951,6.42825553342537,-0.000946490708124
4.13399999999972,14.6365908555799,0.0245714848149,0.025873589432727,0.324575338276297,14.2615704430559,6.42825485524471,-0.000947168888785
4.13499999999972,14.6364021493177,0.024570481454025,0.025876721950281,0.324593150447972,14.2613617954654,6.42825425911364,-0.000947765019854
4.13599999999972,14.6362119591625,0.02456959063771,0.025879441376986,0.32461047156519,14.2611524555826,6.42825326152687,-0.00094876260662
4.13699999999972,14.6360226170081,0.024567802292195,0.025882658596391,0.324628256055869,14.2609439000637,6.42825263168777,-0.000949392445718
4.13799999999972,14.6358330756619,0.024565773884701,0.025885658096494,0.32464566350463,14.2607359801761,6.42825262505288,-0.000949399080612
4.13899999999972,14.6356411440942,0.024563291825092,0.025888511348401,0.324663596065582,14.2605257448552,6.42825066308579,-0.000951361047703
4.13999999999972,14.6354496868736,0.024560210777696,0.025891221072479,0.324681388103787,14.2603168669196,6.4282497336438,-0.000952290489697
4.14099999999972,14.6352584694108,0.024557210533739,0.025892904089797,0.32469936175082,14.2601089930365,6.42824995397695,-0.000952070156539
4.14199999999972,14.6350654826334,0.024553346864651,0.025894371676133,0.324717064274734,14.2599006998179,6.42824979740116,-0.000952226732329
4.14299999999972,14.6348720565543,0.02455071034582,0.025893508466675,0.324735098076175,14.2596927396657,6.42824984974307,-0.000952174390425
4.14399999999972,14.6346762734422,0.024548429082231,0.025891428545583,0.32475297891511,14.2594834368993,6.42824867364947,-0.000953350484019
4.14499999999972,14.6344807474277,0.02454764436427,0.025887455571125,0.324770982239881,14.2592746652524,6.42824787551964,-0.000954148613851
4.14599999999972,14.6342857862762,0.024548434733505,0.025882190688673,0.324789058496723,14.2590661023573,6.42824739624151,-0.000954627891981
4.14699999999972,14.6340914977041,0.024549584942055,0.025877279474574,0.324807176226115,14.2588574570614,6.42824687282495,-0.000955151308541
4.14799999999972,14.6338974583462,0.024552192562113,0.025871891627134,0.324825219958643,14.2586481541983,6.42824554742103,-0.000956476712458
4.14899999999972,14.6337063830778,0.024554325035129,0.025868024781675,0.324843164105592,14.2584408691554,6.4282456049964,-0.000956419137091
4.14999999999972,14.6335146609762,0.024556886326276,0.025864568244426,0.324861306736337,14.2582318996691,6.4282445729742,-0.000957451159295
4.15099999999972,14.6333247548588,0.024559991292517,0.025861330673444,0.3248798374016,14.2580235954913,6.42824426777816,-0.000957756355328
4.15199999999972,14.6331319173484,0.024562882154758,0.025858946275272,0.324898009964597,14.2578120789538,6.42824170939908,-0.000960314734412
4.15299999999972,14.6329410356374,0.024566289464768,0.025856612870417,0.324916266481908,14.2576018668203,6.42824005763619,-0.000961966497299
4.15399999999972,14.6327511195766,0.02456896442065,0.025855493201627,0.324934055529789,14.2573926064246,6.42823879218354,-0.000963231949949
4.15499999999972,14.6325637689114,0.024571888085258,0.025854474060171,0.32495250747767,14.2571848992883,6.42823898158172,-0.00096304255177
4.15599999999972,14.6323758376387,0.024574813518391,0.025853735356173,0.324970787538955,14.2569765012252,6.42823873700832,-0.000963287125173
4.15699999999972,14.6321884112901,0.024577532513493,0.025853462642874,0.324989136709472,14.2567682794242,6.42823840936728,-0.000963614766216
4.15799999999972,14.6320000518736,0.02458063650664,0.025853041974315,0.325007577273568,14.2565587961191,6.42823721642833,-0.000964807705162
4.15899999999972,14.6318115644535,0.024583473028745,0.025853086256302,0.325025502003103,14.2563495031654,6.42823587825585,-0.00096614587764
4.15999999999972,14.6316239758843,0.024585853939,0.025853674362545,0.325043795938844,14.2561406516439,6.42823501562748,-0.000967008506016
4.16099999999972,14.6314380196052,0.024588835733017,0.025853766436032,0.325062652939987,14.2559327644962,6.42823545448967,-0.000966569643826
4.16199999999972,14.6312513673251,0.02459118976165,0.025854561760664,0.325081215664766,14.255724400138,6.42823528386996,-0.000966740263533
4.16299999999973,14.631064946442,0.024594250567917,0.025854712274687,0.325099339431875,14.2555166441676,6.42823539240303,-0.000966631730466
4.16399999999973,14.6308776920629,0.024596988453134,0.025855169027995,0.32511776730931,14.2553077672725,6.42823464839879,-0.000967375734699
4.16499999999973,14.6306899255215,0.024599448170093,0.025855876411377,0.325135865240058,14.2550987357,6.42823388491245,-0.000968139221043
4.16599999999973,14.6305019673613,0.024602130868587,0.0258562260263,0.325153944621523,14.2548896658448,6.42823304344862,-0.000968980684871
4.16699999999973,14.6303159488282,0.024604415385377,0.025856760366062,0.325172795026548,14.2546819780503,6.42823330501453,-0.000968719118965
4.16799999999973,14.6301272328274,0.024607107123788,0.025856743736245,0.325190530353214,14.2544728516142,6.42823205476039,-0.000969969373105
4.16899999999973,14.6299399586063,0.024609668429872,0.025856566922566,0.325209092882626,14.2542646303712,6.42823162214594,-0.000970401987554
4.16999999999973,14.6297512421609,0.02461229009813,0.02585594367048,0.325227385450608,14.2540556229416,6.42823059683096,-0.000971427302532
4.17099999999973,14.6295631373737,0.024615455742466,0.025854427130017,0.325246050463743,14.2538472040375,6.42823021819755,-0.000971805935941
4.17199999999973,14.6293743449165,0.024618088190065,0.02585309899132,0.325264879410045,14.2536382783251,6.42822928138848,-0.000972742745017
4.17299999999973,14.6291867150959,0.024621453860249,0.025850781429205,0.325283879599298,14.2534306002072,6.4282295371673,-0.00097248696619
4.17399999999973,14.6289980697952,0.024624413030144,0.025848668355313,0.325302541110409,14.2532224472993,6.42822914098253,-0.000972883150959
4.17499999999973,14.6288095818909,0.024628112771627,0.025845671225487,0.325321538860313,14.2530142590335,6.42822902798031,-0.000972996153179
4.17599999999973,14.6286190008085,0.024631575061123,0.025842909082731,0.325340202997418,14.2528043136672,6.42822750657815,-0.000974517555346
4.17699999999973,14.6284313579152,0.024634462448858,0.02584073650081,0.325359156229987,14.2525970027356,6.42822807403258,-0.000973950100909
4.17799999999973,14.6282425474357,0.02463728045902,0.02583871605934,0.325378160189232,14.2523883907281,6.42822762398333,-0.000974400150161
4.17899999999973,14.6280552728085,0.024640003198331,0.025836866735624,0.32539739953361,14.2521810033409,6.42822816806693,-0.000973856066564
4.17999999999973,14.6278662139354,0.024642701618826,0.025835148193183,0.325416069080267,14.2519722950432,6.42822744458717,-0.000974579546324
4.18099999999973,14.6276786107572,0.024645369931864,0.025833612832007,0.325434931521955,14.2517646964714,6.42822763739357,-0.000974386739924
4.18199999999973,14.6274902615198,0.024647990880013,0.025832199431929,0.325453774402226,14.2515562968057,6.42822746999829,-0.000974554135206
4.18299999999973,14.6273019640814,0.024650041130157,0.025831550013507,0.325472785444177,14.2513475874936,6.42822675417586,-0.000975269957628
4.18399999999973,14.6271141432923,0.024652532375038,0.025830545340998,0.325491193462261,14.251139872114,6.42822704815645,-0.000974975977042
4.18499999999973,14.6269252062227,0.024654831974718,0.025829847341156,0.325510309673021,14.2509302172338,6.42822573766495,-0.000976286468538
4.18599999999973,14.6267391717648,0.024657631428592,0.025828771880112,0.325529188791765,14.2507235796644,6.4282271090703,-0.000974915063198
4.18699999999973,14.6265505176384,0.024660274416534,0.025827971257061,0.32554804993593,14.2505142220289,6.42822596500695,-0.000976059126541
4.18799999999973,14.6263633783676,0.024662859378725,0.025827429806181,0.325567270351586,14.2503058188311,6.42822545987484,-0.000976564258656
4.18899999999973,14.6261753888993,0.024665060239712,0.025827339407623,0.325586403853289,14.2500965853987,6.42822448045448,-0.000977543679014
4.18999999999973,14.6259892662325,0.024667531029003,0.025827070727834,0.325605419592256,14.2498892448834,6.42822515245511,-0.000976871678383
4.19099999999973,14.6258026164779,0.024669997362792,0.025826920761529,0.325624559895598,14.249681138458,6.42822512312862,-0.000976901004871
4.19199999999973,14.6256161560301,0.024672188332543,0.025827151882576,0.325643727355352,14.2494730884596,6.42822516996564,-0.000976854167852
4.19299999999974,14.6254297957691,0.02467459835581,0.025827282057552,0.32566320439073,14.249264710965,6.42822479576453,-0.000977228368964
4.19399999999974,14.6252426832327,0.024677263180648,0.025827243545748,0.325682373046197,14.2490558034601,6.42822397686135,-0.000978047272147
4.19499999999974,14.6250567596269,0.024679198363407,0.025827944696876,0.325701736555461,14.2488478800112,6.42822416758405,-0.00097785654944
4.19599999999974,14.6248699270178,0.024681950647138,0.025827980427483,0.325721118000453,14.2486388779427,6.4282232613289,-0.000978762804593
4.19699999999974,14.6246838100781,0.024684138132177,0.025828660447261,0.325740448751077,14.2484305627476,6.42822296227993,-0.000979061853567
4.19799999999974,14.6244973635178,0.024687039476429,0.0258287956308,0.325760017110635,14.2482215113,6.42822196591112,-0.000980058222376
4.19899999999974,14.6243082242987,0.024689286038945,0.025829475325919,0.325779117449159,14.2480103454847,6.4282197545446,-0.000982269588889
4.19999999999974,14.6241245347361,0.024692185162334,0.02582932518598,0.32579888429562,14.2478041400921,6.42822187846606,-0.000980145667436
4.20099999999974,14.6239397484722,0.024694599427967,0.025829859366985,0.325818234144727,14.2475970555325,6.42822313241156,-0.00097889172193
4.20199999999974,14.6237528232598,0.024697198620464,0.025830311669633,0.325837618043108,14.2473876949266,6.42822229689211,-0.000979727241384
4.20299999999974,14.623566068233,0.024699997659624,0.025830798366813,0.325857180694647,14.2471780915119,6.4282207990138,-0.00098122511969
4.20399999999974,14.6233809277979,0.024703081825048,0.025830943139606,0.325876464132192,14.246970438701,6.4282212201928,-0.000980803940695
4.20499999999974,14.6231961624483,0.024705236197494,0.025832133495698,0.325896267898804,14.2467625248563,6.42822127447568,-0.000980749657809
4.20599999999974,14.6230140394677,0.024707939419815,0.02583110002505,0.325915702538454,14.2465592974844,6.42822765447809,-0.000974369655407
4.20699999999974,14.6228285197658,0.024710459433352,0.02583208624303,0.325935095301683,14.2463508787877,6.42822710277537,-0.000974921358124
4.20799999999974,14.6226445169201,0.02471294840656,0.02583316239403,0.325954993649325,14.2461434124702,6.4282269959771,-0.000975028156394
4.20899999999974,14.6224594275206,0.024715755561916,0.025833947469701,0.325974410422564,14.2459353140665,6.42822689649016,-0.000975127643332
4.20999999999974,14.6222740182275,0.024718139249366,0.025835172642972,0.325993297223237,14.2457274091119,6.42822690197583,-0.000975122157667
4.21099999999974,14.6220885204026,0.02472142754401,0.02583555162688,0.326012462448171,14.2455190787836,6.42822663548685,-0.00097538864664
4.21199999999974,14.6219027191325,0.024723719344059,0.025836966602873,0.326031915368602,14.245310117817,6.42822582977196,-0.000976194361535
4.21299999999974,14.6217186410397,0.024726834830206,0.025837588619064,0.326051628266146,14.2451025893243,6.4282263907054,-0.000975633428088
4.21399999999974,14.6215339896744,0.024729659954125,0.025838366766591,0.326071153296549,14.2448948096571,6.42822676979853,-0.000975254334962
4.21499999999974,14.6213472442776,0.02473248563735,0.025839398349506,0.326090797344147,14.2446845629466,6.42822485384532,-0.000977170288172
4.21599999999974,14.6211607016183,0.024734843941034,0.025840888893628,0.326109977903646,14.24447499088,6.42822353489108,-0.000978489242409
4.21699999999974,14.6209762884347,0.024737369863618,0.025842205606113,0.326129842035902,14.244266870929,6.42822341384252,-0.000978610290971
4.21799999999974,14.6207908428526,0.024739874778775,0.025843593368097,0.326149530240737,14.244057844465,6.42822249972261,-0.000979524410879
4.21899999999974,14.6206072053988,0.024742480579392,0.025844921901184,0.326169398323147,14.243850404595,6.42822286910351,-0.00097915502998
4.21999999999974,14.620422429392,0.024745056184905,0.025846369564785,0.32618901821445,14.2436419854279,6.42822245232066,-0.000979571812832
4.22099999999974,14.6202383219582,0.024747696701839,0.025847729664383,0.326208866128317,14.2434340294637,6.4282226278645,-0.000979396268994
4.22199999999974,14.620053219543,0.024750277092342,0.025849201595026,0.326228314264007,14.2432254265916,6.42822203296079,-0.000979991172699
4.22299999999975,14.619869347123,0.024753268795835,0.02585026440481,0.326248538727281,14.243017275195,6.42822194637807,-0.000980077755421
4.22399999999975,14.6196864081628,0.024756224939461,0.025851391878778,0.326268513992289,14.2428102773523,6.42822281945497,-0.000979204678523
4.22499999999975,14.6195016736527,0.024758843043669,0.025852879136298,0.326288650492581,14.2426013009802,6.42822207506735,-0.00097994906614
4.22599999999975,14.619321308147,0.024761584022695,0.025854263579055,0.326308827073458,14.2423966334718,6.42822434223316,-0.000977681900329
4.22699999999975,14.6191348134232,0.024764045798643,0.025855944938731,0.326328482322855,14.2421863403629,6.42822237067385,-0.000979653459642
4.22799999999975,14.6189496516412,0.024766403305875,0.025857727254663,0.326348300862227,14.2419772202184,6.42822126246721,-0.000980761666281
4.22899999999975,14.6187661591037,0.02476922330095,0.025859026414208,0.326368274081611,14.2417696353069,6.42822169271036,-0.000980331423129
4.22999999999975,14.6185826961402,0.024771960391321,0.025860450859304,0.326388592163778,14.2415616927258,6.42822176309617,-0.000980261037324
4.23099999999975,14.6183987767117,0.024774467758458,0.025862108106078,0.326408787763746,14.2413534130834,6.42822161661164,-0.000980407521856
4.23199999999975,14.618214457926,0.024777511876163,0.025863336297587,0.326428855337232,14.241144754415,6.42822103026471,-0.000980993868784
4.23299999999975,14.6180304640245,0.024779647549152,0.02586541918283,0.326448759064713,14.2409366382278,6.42822097186726,-0.000981052266233
4.23399999999975,14.6178468053752,0.024782977529351,0.025866375803154,0.326469002409927,14.2407284496328,6.42822075041627,-0.000981273717226
4.23499999999975,14.6176644097564,0.024785366999648,0.025868252318175,0.32648950550806,14.2405212849305,6.42822148593753,-0.000980538195959
4.23599999999975,14.6174807133426,0.024788219182457,0.025869633164566,0.326509897913996,14.2403129630816,6.42822113927769,-0.000980884855806
4.23699999999975,14.6172955218402,0.024790752115615,0.02587133455501,0.326529877634268,14.2401035575353,6.42821994186927,-0.000982082264227
4.23799999999975,14.6171124217813,0.02479339812542,0.025872940370868,0.32655029856276,14.2398957847222,6.42822010480919,-0.000981919324303
4.23899999999975,14.6169277924782,0.024796196183853,0.02587444462673,0.326571021584546,14.239686130083,6.42821874304119,-0.000983281092299
4.23999999999975,14.6167440522131,0.024798658280483,0.025876287189819,0.326590886918268,14.2394782198245,6.42821880207355,-0.000983222059943
4.24099999999975,14.6165605832088,0.024801356599785,0.025877897415213,0.326611111966764,14.2392702172271,6.42821868020603,-0.00098334392746
4.24199999999975,14.6163767184743,0.024803612325201,0.025879915120132,0.326631847281363,14.2390613437476,6.42821812190279,-0.000983902230704
4.24299999999975,14.6161923381872,0.024806495441097,0.025881367861277,0.32665180866957,14.2388526662152,6.42821751171495,-0.000984512418539
4.24399999999975,14.6160084047066,0.024808725568117,0.025883534603705,0.326672346836532,14.2386437976983,6.42821670446313,-0.000985319670364
4.24499999999975,14.6158240328421,0.024810938186173,0.025885661571819,0.326692509581016,14.2384349235031,6.42821594183978,-0.00098608229371
4.24599999999975,14.615639631632,0.024813931252271,0.025886862754022,0.326713121070383,14.2382257165553,6.42821516628458,-0.000986857848916
4.24699999999975,14.6154562187247,0.024816139878502,0.025889037595338,0.32673376315693,14.238017278094,6.42821477742725,-0.000987246706246
4.24799999999975,14.6152724831273,0.024819081934561,0.025890477724161,0.326754355146075,14.2378085683225,6.4282141045556,-0.000987919577896
4.24899999999975,14.6150917128841,0.024821504755586,0.025892458846827,0.326774811938697,14.237602937343,6.42821602450404,-0.000985999629452
4.24999999999975,14.6149080395742,0.024824222037531,0.02589414448449,0.326795406836528,14.2373942662156,6.42821532483771,-0.000986699295784
4.25099999999975,14.6147244796991,0.024826776392428,0.025896008146895,0.326816512463085,14.2371851826967,6.42821424462109,-0.000987779512406
4.25199999999975,14.6145377218241,0.024829195964701,0.02589777274792,0.326836963445076,14.2369737896664,6.42821215976746,-0.000989864366036
4.25299999999976,14.6143527335414,0.024831990730885,0.02589940482145,0.326857540661338,14.2367637973278,6.4282106582648,-0.000991365868697
4.25399999999976,14.6141693865578,0.024834738339408,0.025901033435512,0.326878216482788,14.2365553983001,6.42821044919242,-0.000991574941072
4.25499999999976,14.6139860303678,0.024837492002129,0.025902647445187,0.326898842687369,14.2363470482331,6.42821016792591,-0.000991856207583
4.25599999999976,14.6138022795276,0.024839752620868,0.025904754707605,0.326919902169173,14.2361378700299,6.42820894748492,-0.000993076648575
4.25699999999976,14.6136194241637,0.024842234930036,0.025906642883333,0.326940629246687,14.2359299171037,6.42820892903439,-0.000993095099099
4.25799999999976,14.6134354438431,0.024845143330093,0.025908106083906,0.326961441113939,14.2357207533151,6.42820821833557,-0.000993805797921
4.25899999999976,14.6132525649385,0.024847786766212,0.025909789458184,0.326981948033416,14.2355130406807,6.42820861459012,-0.000993409543368
4.25999999999976,14.6130703411446,0.024850139888363,0.025911817112729,0.327002849729265,14.2353055344142,6.4282089974185,-0.000993026714994
4.26099999999976,14.6128862859668,0.024852847049176,0.02591350038876,0.327023606444007,14.2350963320848,6.4282080325836,-0.000993991549896
4.26199999999976,14.6127013951391,0.024855301480921,0.025915442088729,0.32704439834044,14.234886253229,6.42820630629643,-0.000995717837062
4.26299999999976,14.6125186016761,0.024858018325108,0.025917170600476,0.32706526429473,14.2346781484558,6.42820616106501,-0.000995863068483
4.26399999999976,14.6123341550657,0.024860333272603,0.02591926041998,0.327086003074104,14.234468558299,6.42820490638999,-0.000997117743501
4.26499999999976,14.6121502603966,0.024863078158036,0.025920926125139,0.327107006652172,14.2342592494612,6.42820375427316,-0.000998269860331
4.26599999999976,14.611965135174,0.024865126925928,0.025923254492513,0.327127805239817,14.2340489485157,6.42820175825327,-0.00100026588022
4.26699999999976,14.6117826605638,0.024867576136469,0.025925163788699,0.327148991884461,14.2338409287542,6.42820175321889,-0.001000270914599
4.26799999999976,14.6115995244621,0.024870010333462,0.025927118415992,0.327169972349944,14.2336324233627,6.42820131350699,-0.001000710626506
4.26899999999976,14.6114175892173,0.024872228638754,0.025929261364615,0.327191205647772,14.2334248935661,6.42820189761356,-0.001000126519933
4.26999999999976,14.6112335736329,0.024874989455189,0.025930950376929,0.327211639842573,14.2332159939582,6.42820106258916,-0.001000961544332
4.27099999999976,14.6110513195273,0.024877259803056,0.025933057132732,0.327232592314992,14.2330084102766,6.42820137591155,-0.001000648221946
4.27199999999976,14.6108683569983,0.024879814391966,0.025934951960639,0.327253481848894,14.2328001087968,6.42820119882729,-0.001000825306199
4.27299999999976,14.6106849555422,0.02488222268521,0.025936974241662,0.327274518081374,14.232591240534,6.42820046767442,-0.001001556459075
4.27399999999976,14.6105013091721,0.024884533881759,0.025939040188955,0.327295731873657,14.2323820032278,6.42819906824272,-0.001002955890773
4.27499999999976,14.6103159133023,0.024886813766421,0.025941059895282,0.32731691273889,14.2321711269017,6.42819664061633,-0.001005383517165
4.27599999999976,14.6101317993908,0.02488920764084,0.025942997444896,0.32733803565104,14.231961558654,6.42819556425661,-0.001006459876879
4.27699999999976,14.6099505645869,0.024891743794007,0.025944815186881,0.327359440132008,14.231754565474,6.42819649218167,-0.001005531951821
4.27799999999976,14.6097684362381,0.024894165861452,0.025946479376664,0.327380516511643,14.2315472744883,6.42819757949634,-0.001004444637149
4.27899999999976,14.6095861288798,0.024896878836859,0.025948086738781,0.327401966472934,14.2313391968312,6.42819769453465,-0.001004329598842
4.27999999999976,14.6094031684728,0.024899022933053,0.025950245660857,0.327423042160941,14.231130857718,6.42819757502676,-0.001004449106735
4.28099999999976,14.6092209326921,0.024901328739054,0.025952246041429,0.327444513808547,14.230922844103,6.42819769606486,-0.001004328068631
4.28199999999976,14.609037066113,0.024904005068832,0.025953944055601,0.327465787201205,14.2307133297874,6.42819635883236,-0.001005665301137
4.28299999999977,14.6088542978373,0.024905833417111,0.02595644403385,0.327487247773263,14.2305047726131,6.42819582798343,-0.001006196150066
4.28399999999977,14.6086710654061,0.024908381837677,0.025958194561574,0.327508974129217,14.2302955148776,6.42819462227897,-0.001007401854521
4.28499999999977,14.6084860183816,0.024910088133504,0.025960730163408,0.327530838492583,14.2300843615921,6.42819189607708,-0.001010128056411
4.28599999999977,14.6083033758555,0.024912653371334,0.025962332442232,0.327552263610353,14.2298761264315,6.4281919062007,-0.001010117932798
4.28699999999977,14.6081195656333,0.024914806861646,0.025964381581834,0.327573649783106,14.2296667274068,6.4281909458955,-0.001011078237995
4.28799999999977,14.6079377023142,0.02491733474977,0.025965882068322,0.327594949640141,14.229459535856,6.4281921170198,-0.00100990711369
4.28899999999977,14.6077575587639,0.024919324459221,0.025966405516753,0.327616508837344,14.2292553199506,6.42819811793627,-0.001003906197218
4.28999999999977,14.6075749854083,0.024921744329469,0.025968247430249,0.327638009244047,14.2290469844045,6.4281977639642,-0.00100426016929
4.29099999999977,14.6073930228289,0.024923653193013,0.025970580615374,0.327659540652206,14.2288392483683,6.42819809844507,-0.001003925688424
4.29199999999977,14.6072095975591,0.024925664884648,0.025972803906849,0.327681004465586,14.228630124302,6.42819725414394,-0.001004769989557
4.29299999999977,14.6070266977015,0.024927971550212,0.025974688229828,0.327702679922131,14.2284213579993,6.42819660000325,-0.001005424130248
4.29399999999977,14.6068424473935,0.024929787583223,0.025977076089176,0.327724348288432,14.2282112354326,6.42819481037192,-0.001007213761568
4.29499999999977,14.6066599430794,0.024931822665593,0.025979213537604,0.327745989782248,14.2280029170939,6.42819465290559,-0.001007371227902
4.29599999999977,14.6064769831173,0.024933898616149,0.025981320257053,0.327767489944522,14.2277942742995,6.42819426081857,-0.001007763314926
4.29699999999977,14.6062947453751,0.024936000314289,0.025983390335447,0.327789329393138,14.2275860253322,6.42819418967947,-0.001007834454018
4.29799999999977,14.6061092920147,0.024938117672412,0.025985480955885,0.327810989356464,14.2273747040299,6.42819185635491,-0.001010167778587
4.29899999999977,14.6059256392956,0.024940032799592,0.025987743389915,0.327832866541595,14.2271649965645,6.42819053647096,-0.001011487662532
4.29999999999977,14.6057425948049,0.024942151379663,0.025989766754615,0.327854046384907,14.2269566302857,6.42819002685284,-0.001011997280649
4.30099999999977,14.6055600105565,0.024944249004214,0.025991741249444,0.327875844362862,14.22674817594,6.42818983824461,-0.001012185888883
4.30199999999977,14.6053748881306,0.024946426970573,0.025993637697964,0.327897100655153,14.2265377228069,6.42818802407956,-0.001014000053938
4.30299999999977,14.6051914226773,0.02494843010639,0.025995583495386,0.327918589750515,14.226328819325,6.42818748957628,-0.00101453455721
4.30399999999977,14.6050089291442,0.024950927595168,0.025997129417473,0.327940390589219,14.2261204815423,6.42818726332657,-0.001014760806927
4.30499999999977,14.6048266806954,0.024952720502925,0.025999330529662,0.327962592506274,14.2259120371565,6.42818694131152,-0.001015082821977
4.30599999999977,14.6046455783072,0.024954379128323,0.026001643165611,0.327984530507005,14.2257050255063,6.42818775515361,-0.001014268979884
4.30699999999977,14.6044625082413,0.02495667184918,0.026003341170444,0.328006227285912,14.2254962679357,6.4281872081203,-0.001014816013196
4.30799999999977,14.6042825665322,0.024958352741643,0.026005625845147,0.328028506084979,14.2252900818604,6.42818874538177,-0.001013278751719
4.30899999999977,14.6041001051093,0.024960340157786,0.026007577540717,0.328050731336785,14.2250814560741,6.42818835764291,-0.001013666490583
4.30999999999977,14.6039179355587,0.024962023130865,0.026009826457435,0.328072847696987,14.2248732382734,6.42818818318411,-0.001013840949382
4.31099999999977,14.6037336985944,0.024963571027553,0.026012168027077,0.328094422123057,14.2246635374167,6.42818693253775,-0.001015091595741
4.31199999999978,14.6035508601632,0.024965538431919,0.02601402695037,0.328116791939506,14.2244545028414,6.42818606509292,-0.001015959040577
4.31299999999978,14.6033675132139,0.0249669709136,0.026016390765009,0.328139129348566,14.2242450221867,6.42818506141164,-0.001016962721851
4.31399999999978,14.6031844914015,0.024969137505515,0.026018001373566,0.328160744451721,14.2240366080707,6.42818478561283,-0.001017238520664
4.31499999999978,14.6030008990509,0.024970467090856,0.026020479158391,0.328182952054151,14.2238270007475,6.42818379672616,-0.001018227407335
4.31599999999978,14.6028173195666,0.024972068406799,0.026022664496362,0.32820515681798,14.2236174298454,6.42818262072243,-0.001019403411061
4.31699999999978,14.6026341207275,0.024973294292484,0.026025154519335,0.32822695126216,14.2234087206535,6.42818211137937,-0.001019912754119
4.31799999999978,14.6024512416131,0.024975025330554,0.02602712437039,0.328249308448085,14.223199783464,6.42818130562339,-0.001020718510103
4.31899999999978,14.6022679921839,0.024976475999438,0.026029365123372,0.328271154273781,14.2229909967873,6.42818069512564,-0.001021329007856
4.31999999999978,14.602085090671,0.024977615277317,0.026031879812025,0.328293388038881,14.2227822075428,6.42818015817415,-0.001021865959344
4.32099999999978,14.6019016480004,0.024979338884568,0.026033757984172,0.328315433883909,14.2225731172478,6.4281791404597,-0.001022883673794
4.32199999999978,14.6017190455553,0.024980266791642,0.026036338762609,0.328337502468371,14.2223649375327,6.42817927203338,-0.001022752100114
4.32299999999978,14.6015369323198,0.024981952989224,0.026038159305913,0.328359890578934,14.2221569294457,6.42817951227667,-0.001022511856822
4.32399999999978,14.6013540872437,0.024983078758197,0.026040516237221,0.32838217641113,14.2219483158372,6.42817921157507,-0.00102281255842
4.32499999999978,14.6011734435193,0.024984541543125,0.026042498314882,0.328404758908926,14.2217416447524,6.42818033344969,-0.001021690683801
4.32599999999978,14.6009909601953,0.024986160411399,0.026044335938888,0.328426084171921,14.2215343796731,6.42818073222826,-0.001021291905237
4.32699999999978,14.6008070190769,0.024987274768832,0.026046620593178,0.32844851509699,14.2213246086179,6.42817940516817,-0.00102261896532
4.32799999999978,14.600624765769,0.024988606122899,0.02604862952132,0.328470950087863,14.2211165800369,6.42817954068731,-0.001022483446186
4.32899999999978,14.6004418457996,0.024989789010052,0.026050720994782,0.328493441864285,14.2209078939304,6.42817917170861,-0.001022852424884
4.32999999999978,14.6002582563375,0.02499074138548,0.026052983346849,0.328515904173252,14.2206986274319,6.4281782852716,-0.001023738861897
4.33099999999978,14.6000757267936,0.024991590416541,0.026055294083149,0.328538463494832,14.2204903787991,6.42817818347317,-0.001023840660321
4.33199999999978,14.5998914967968,0.024992507200805,0.026057512136651,0.328560878213102,14.2202805992462,6.42817677978818,-0.001025244345311
4.33299999999978,14.5997086962832,0.024992976957945,0.026060121881202,0.328583371409632,14.2200722260345,6.42817662582257,-0.001025398310923
4.33399999999978,14.5995259877722,0.024993441338658,0.026062668717266,0.328605855784847,14.2198640219314,6.42817659478109,-0.001025429352407
4.33499999999978,14.5993428966828,0.02499424511957,0.026064815130861,0.328628659663672,14.2196551767687,6.42817593586387,-0.001026088269624
4.33599999999978,14.5991600995533,0.024994934193634,0.026066989876604,0.328651112859502,14.2194470626235,6.42817605744948,-0.00102596668401
4.33699999999978,14.5989763366935,0.024995654849185,0.026069092626738,0.328673659172298,14.2192379300453,6.42817549874318,-0.001026525390313
4.33799999999978,14.5987931979585,0.024996444690209,0.026071069131055,0.328696194456401,14.2190294896809,6.428175233011,-0.001026791122498
4.33899999999978,14.598609218775,0.024996688090827,0.02607350407695,0.32871878914152,14.2188202374657,6.42817447390106,-0.001027550232437
4.33999999999978,14.5984265160258,0.024997279729699,0.026075489414802,0.328741336220259,14.2186124106611,6.42817486416804,-0.001027159965452
4.34099999999978,14.5982423707179,0.02499708798989,0.026078116790849,0.328763777138534,14.2184033887986,6.42817419824248,-0.001027825891016
4.34199999999979,14.5980581995569,0.024997099356324,0.026080446298618,0.328786571433352,14.2181940824686,6.42817341156887,-0.001028612564627
4.34299999999979,14.5978739456564,0.024997061854976,0.026082793366584,0.328809212741189,14.2179848776936,6.42817266197747,-0.001029362156022
4.34399999999979,14.5976909390809,0.024996301560554,0.026085795546042,0.328831921717271,14.2177769202571,6.42817279599985,-0.001029228133646
4.34499999999979,14.597507903942,0.024996240745678,0.026087977669579,0.328854796929011,14.2175688885977,6.42817299338335,-0.00102903075014
4.34599999999979,14.5973239011842,0.024995366790194,0.026090877700791,0.328877487297665,14.2173601693956,6.42817263776868,-0.001029386364809
4.34699999999979,14.5971398629753,0.024994922538763,0.026093234056732,0.32890036576529,14.2171513406146,6.42817207018452,-0.001029953948971
4.34799999999979,14.5969548615218,0.024994016488256,0.026095913423436,0.328923144085732,14.2169417875244,6.42817105703249,-0.001030967101001
4.34899999999979,14.5967735696036,0.024993426458931,0.026098101805338,0.328946012598722,14.2167360287406,6.42817298817229,-0.001029035961206
4.34999999999979,14.5965898889204,0.024992574427774,0.026100404836051,0.328968924731969,14.2165279849246,6.42817315378288,-0.001028870350611
4.35099999999979,14.596405498272,0.024991499141295,0.026102756712416,0.328991822407245,14.2163194200111,6.42817294534872,-0.001029078784771
4.35199999999979,14.5962162979764,0.024989989827015,0.026105407928191,0.329014399549227,14.216106500672,6.42816935412234,-0.001032670011154
4.35299999999979,14.596029665313,0.02498769665396,0.02610856896276,0.32903718899866,14.2158962106977,6.42816779434162,-0.001034229791872
4.35399999999979,14.5958439746933,0.024986083643801,0.026110839277656,0.329060062785007,14.2156869889869,6.42816702428422,-0.001034999849273
4.35499999999979,14.5956592076409,0.024983377378613,0.026113921323952,0.329083008943967,14.2154788999943,6.42816719428144,-0.001034829852048
4.35599999999979,14.5954744473724,0.024980706202781,0.026116703840345,0.329105907143776,14.2152711301855,6.42816743902421,-0.001034585109278
4.35699999999979,14.595288633162,0.024977530221003,0.026119647710945,0.329128956742385,14.2150624984876,6.42816714521526,-0.001034878918232
4.35799999999979,14.5951004864171,0.024973587475779,0.026122988539086,0.329152005932753,14.2148519044695,6.42816521080426,-0.001036813329232
4.35899999999979,14.5949144882352,0.024969646431306,0.026125842802104,0.329175124004506,14.2146438749973,6.42816555026203,-0.001036473871459
4.35999999999979,14.5947283176684,0.024964920837002,0.026129004637462,0.329198695346052,14.2144356968479,6.42816564601437,-0.001036378119124
4.36099999999979,14.5945404288572,0.024959905026037,0.026131852879602,0.32922168963885,14.2142269813128,6.42816542868276,-0.001036595450736
4.36199999999979,14.5943515718927,0.024953603487138,0.026135283967308,0.329244617699113,14.2140180667391,6.42816495359796,-0.001037070535529
4.36299999999979,14.594160718574,0.024946745860063,0.026138351983673,0.329267493296263,14.213808127434,6.42816361357889,-0.0010384105546
4.36399999999979,14.5939688237959,0.024938847840314,0.026141401088368,0.329290301716304,14.2135982731509,6.42816227628086,-0.001039747852635
4.36499999999979,14.5937774723946,0.024930285203496,0.026143750141527,0.329313306662795,14.2133901303868,6.42816242032687,-0.001039603806627
4.36599999999979,14.5935830405932,0.024920285573995,0.026145808645878,0.329336240126279,14.213180706247,6.42816173465421,-0.001040289479282
4.36699999999979,14.5933876752476,0.024909471570886,0.026146609540167,0.329359358290693,14.2129722358458,6.42816152471137,-0.001040499422123
4.36799999999979,14.5931901570685,0.024898853825711,0.026144773051938,0.329382517690258,14.2127640125006,6.42816165383577,-0.001040370297718
4.36899999999979,14.5929902695153,0.024888456806449,0.026140236936704,0.32940602286515,14.212555552907,6.42816136244071,-0.001040661692786
4.36999999999979,14.5927878570362,0.024880301890361,0.026131422421255,0.329429214781248,14.2123469179433,6.42816113223237,-0.001040891901128
4.37099999999979,14.59258517551,0.02487438486078,0.026119303951375,0.329452478423056,14.2121390082748,6.42816150774559,-0.001040516387905
4.3719999999998,14.5923817457314,0.024870680368343,0.026105141372517,0.329475739189334,14.2119301848012,6.42816114628172,-0.001040877851769
4.3729999999998,14.5921804822544,0.024869943834535,0.026089356617949,0.329499164792324,14.2117220170096,6.42816134516774,-0.001040678965752
4.3739999999998,14.591979452119,0.024870121227848,0.026074738017904,0.329522586699952,14.2115120061733,6.42815999278783,-0.001042031345663
4.3749999999998,14.5917815393623,0.02487199056164,0.02606074082176,0.329546097313255,14.2113027106656,6.42815912673621,-0.001042897397287
4.3759999999998,14.5915844164795,0.024874223575803,0.026048498014959,0.32956945219764,14.2110922426911,6.42815751413936,-0.00104450999413
4.3769999999998,14.5913922022061,0.024876859747482,0.026037685901548,0.329593165998694,14.2108844905584,6.42815803312193,-0.001043991011566
4.3779999999998,14.5912005893804,0.024879654047332,0.026028299677783,0.329616431971544,14.2106762036837,6.42815799756247,-0.001044026571026
4.3789999999998,14.5910106975141,0.02488244603719,0.026020225243431,0.329640096401224,14.2104679298322,6.42815809781635,-0.001043926317139
4.3799999999998,14.5908218760931,0.024885781158545,0.026012757438245,0.329663620527494,14.2102597169688,6.42815819653199,-0.001043827601501
4.3809999999998,14.5906338679292,0.02488810178179,0.026007204873615,0.329687357199161,14.2100512040747,6.42815825474638,-0.001043769387111
4.3819999999998,14.5904464792244,0.024892214280134,0.026000676469314,0.329711065045811,14.2098425234292,6.42815821857886,-0.001043805554631
4.3829999999998,14.5902606111452,0.024895013715082,0.025996107416739,0.329734945649662,14.2096345443637,6.42815854798929,-0.0010434761442
4.3839999999998,14.5900729044178,0.024898755634439,0.025991237688853,0.329758690692657,14.2094242204018,6.4281570200698,-0.001045004063696
4.3849999999998,14.5898861851265,0.024901872279298,0.025987462575543,0.329782490314714,14.2092143599569,6.42815562124868,-0.00104640288481
4.3859999999998,14.5897001483876,0.024905376281639,0.025983737046991,0.32980636021511,14.2090046748439,6.4281542301744,-0.001047793959089
4.3869999999998,14.5895138801215,0.024908933360671,0.025980352665593,0.329829729886451,14.2087948642088,6.42815292344446,-0.001049100689033
4.3879999999998,14.5893295030664,0.024912446242969,0.0259773517829,0.329853332751133,14.2085863722894,6.4281527658681,-0.001049258265395
4.3889999999998,14.5891447867589,0.024916096499886,0.02597461310385,0.32987673415821,14.2083773429969,6.42815235566484,-0.001049668468656
4.3899999999998,14.5889613426241,0.024919526842815,0.025972343533705,0.329900689552069,14.2081687826955,6.42815221246697,-0.001049811666521
4.3909999999998,14.5887783290867,0.024923093102675,0.02597019475375,0.329924152884244,14.207960888346,6.42815268669151,-0.001049337441984
4.3919999999998,14.588594588563,0.024926502215667,0.02596845174241,0.329947958702704,14.2077516759022,6.42815209005726,-0.001049934076229
4.3929999999998,14.5884104500504,0.024930308484213,0.025966556281781,0.32997096321324,14.2075426220712,6.42815157793914,-0.001050446194355
4.3939999999998,14.5882285680244,0.024933592474239,0.025965371745678,0.329995030784126,14.2073345730204,6.42815191171422,-0.001050112419271
4.3949999999998,14.588046340232,0.024937406687404,0.025963855846301,0.330019115776203,14.2071259619221,6.42815183294306,-0.001050191190435
4.3959999999998,14.5878623256137,0.024941013973479,0.025962693530221,0.330042625207727,14.2069159929022,6.42815056941982,-0.001051454713672
4.3969999999998,14.5876803145065,0.024944423605672,0.025961895670599,0.330066806472652,14.2067071887576,6.42815032142517,-0.001051702708323
4.3979999999998,14.5874951349514,0.024948155772084,0.025961036330711,0.330090700180712,14.2064952426679,6.42814764686704,-0.001054377266457
4.3989999999998,14.5873127068724,0.024951438076578,0.025960694825539,0.330114707278012,14.2062858666922,6.4281469925824,-0.001055031551095
4.3999999999998,14.5871310868602,0.024955430330417,0.025959750003495,0.330138704530236,14.206077201996,6.42814685603155,-0.001055168101947
4.4009999999998,14.5869497716931,0.024959266668755,0.025959082898692,0.330162788616421,14.2058686335092,6.42814687243134,-0.001055151702153
4.40199999999981,14.5867663862247,0.024963267984936,0.025958356601556,0.330186745407156,14.205658016231,6.42814532158339,-0.001056702550099
4.40299999999981,14.5865854526355,0.024967035270577,0.025957976838486,0.330210799473604,14.2054496410529,6.42814530900029,-0.001056715133203
4.40399999999981,14.5864050205079,0.024970779025648,0.025957698861386,0.330234824942884,14.205241717678,6.42814585479956,-0.001056169333929
4.40499999999981,14.5862247474534,0.02497459180451,0.025957455030633,0.330258886399884,14.2050338142184,6.42814633779412,-0.001055686339368
4.40599999999981,14.5860438723479,0.024978013916398,0.025957697855765,0.330283087706987,14.2048250728688,6.42814585162639,-0.001056172507107
4.40699999999981,14.585862229634,0.024981965603375,0.025957472339132,0.330306789750078,14.2046160019414,6.42814527858378,-0.001056745549712
4.40799999999981,14.585683072486,0.024985504172189,0.025957783598679,0.330330622826951,14.2044091618882,6.42814645250912,-0.001055571624375
4.40899999999981,14.5855024913008,0.024988893688064,0.025958310810466,0.330354576631239,14.2042007101711,6.42814647673055,-0.001055547402943
4.40999999999981,14.5853218999659,0.024992869532659,0.0259583138274,0.330378258724268,14.2039924578816,6.42814673926747,-0.001055284866022
4.41099999999981,14.5851403274726,0.02499646673724,0.025958794206073,0.330402100459974,14.2037829660694,6.42814579023822,-0.001056233895274
4.41199999999981,14.5849591574745,0.025000389438895,0.025958995085754,0.330425988612902,14.203573784337,6.42814518304202,-0.00105684109147
4.41299999999981,14.5847782118926,0.025004148506174,0.025959478930847,0.330449380392072,14.2033652040635,6.42814501910729,-0.001057005026199
4.41399999999981,14.5845961263211,0.025007862133638,0.025960003465795,0.330473244170322,14.2031550165513,6.42814379630655,-0.001058227826941
4.41499999999981,14.5844150526424,0.025011755527605,0.025960424495842,0.330496631357477,14.2029462412614,6.42814327548208,-0.00105874865141
4.41599999999981,14.5842341040741,0.025015071508488,0.025961419983219,0.330520636025506,14.2027369765569,6.4281429194784,-0.001059104655094
4.41699999999981,14.5840534855441,0.02501884549606,0.025962062688805,0.330544902049949,14.2025276753093,6.42814220308552,-0.001059821047975
4.41799999999981,14.5838730307279,0.025021922716496,0.025963420995953,0.330568954025093,14.2023187329904,6.42814176338454,-0.001060260748953
4.41899999999981,14.5836944324671,0.025025963606679,0.025963869584067,0.330593231320985,14.2021113679554,6.42814277646997,-0.001059247663526
4.41999999999981,14.5835146929581,0.025029209957449,0.025965182075881,0.330617576881439,14.2019027240434,6.42814278096103,-0.001059243172459
4.42099999999981,14.5833354962514,0.02503337981668,0.025965639087474,0.330641833057777,14.2016946442895,6.4281432154628,-0.001058808670694
4.42199999999981,14.5831555259388,0.025035943657095,0.025967715437202,0.330666446351648,14.2014854204928,6.42814271905851,-0.001059305074984
4.42299999999981,14.5829758353412,0.025039975843212,0.025968381414089,0.330690679704288,14.2012767983796,6.42814254416117,-0.001059479972327
4.42399999999981,14.5827954972797,0.025043700372737,0.025969376523859,0.33071497444989,14.2010674459332,6.4281419374897,-0.001060086643798
4.42499999999981,14.5826175311229,0.02504739625675,0.025970402501447,0.330739426538816,14.2008603058259,6.42814297769113,-0.001059046442365
4.42599999999981,14.5824398146489,0.025051476883341,0.025971140759798,0.330763573427721,14.200653623578,6.42814429749912,-0.001057726634368
4.42699999999981,14.5822580304865,0.025054662094788,0.025972772655066,0.330788120150518,14.2004424755862,6.42814221140174,-0.001059812731753
4.42799999999981,14.5820781189594,0.025058053608722,0.025974197580642,0.330812510832198,14.2002333569378,6.42814167712683,-0.001060347006662
4.42899999999981,14.5818988436185,0.02506120622216,0.025975878945889,0.330837191966996,14.2000245664834,6.42814137408326,-0.001060650050236
4.42999999999981,14.5817195170542,0.025065292438772,0.025976666219705,0.330861901314398,14.1998156570813,6.42814111130224,-0.001060912831249
4.43099999999981,14.5815397364071,0.025068268532953,0.025978595813104,0.330886575559045,14.199606296502,6.42814041705183,-0.00106160708166
4.43199999999982,14.581359703707,0.025072069969805,0.025979732105479,0.33091111877762,14.1993967828541,6.42813971913337,-0.001062305000127
4.43299999999982,14.5811804949754,0.025075752497771,0.025980964033772,0.330935876870541,14.1991879015733,6.42813965309584,-0.001062371037652
4.43399999999982,14.5810023217333,0.025079309456181,0.025982381864724,0.330960522050324,14.1989801083621,6.42814046339398,-0.001061560739509
4.43499999999982,14.5808238295404,0.025083396716279,0.025983258490155,0.330985041065597,14.1987721332683,6.42814117348447,-0.001060850649023
4.43599999999982,14.5806443451302,0.02508675566506,0.025984897435755,0.331009210363379,14.198563481666,6.42814126400512,-0.001060760128376
4.43699999999982,14.5804654833327,0.025090613151952,0.025986090998978,0.331033680827177,14.1983550983546,6.42814155230905,-0.001060471824439
4.43799999999982,14.5802858986309,0.025094051096563,0.025987692970103,0.331058340375502,14.1981458141888,6.42814096347666,-0.001061060656832
4.43899999999982,14.5801063933962,0.025097850153643,0.02598895687233,0.331082782654496,14.1979368037157,6.42814092776412,-0.001061096369374
4.43999999999982,14.5799272921159,0.025101309318719,0.025990638529543,0.331107151115025,14.1977281931526,6.4281409969483,-0.001061027185188
4.44099999999982,14.5797486076831,0.025104300260002,0.025992761195511,0.331131621460154,14.1975199247674,6.42814123956062,-0.001060784572873
4.44199999999982,14.5795695379401,0.025107698839945,0.025993984261539,0.331155701166128,14.1973121536725,6.42814317673492,-0.001058847398569
4.44299999999982,14.5793891490389,0.025111051107757,0.025995809816914,0.331180446339377,14.1971018417749,6.42814188096282,-0.00106014317067
4.44399999999982,14.5792111327637,0.025114780858423,0.02599715158612,0.331204914841611,14.1968942854775,6.42814294159689,-0.001059082536604
4.44499999999982,14.5790322700334,0.025118167909836,0.025998638123963,0.331229094445164,14.1966863695544,6.42814440051947,-0.001057623614019
4.44599999999982,14.5788532036449,0.025121338052853,0.02600073006051,0.331253658218136,14.1964774773134,6.42814431380737,-0.001057710326123
4.44699999999982,14.5786746255624,0.025124923376603,0.026002387190193,0.331278537002727,14.1962687779929,6.42814433037793,-0.001057693755561
4.44799999999982,14.5784944292085,0.025128351970112,0.026003540933948,0.331302920543782,14.1960596157606,6.42814528495942,-0.001056739174071
4.44899999999982,14.5783181778176,0.025131993933191,0.026005219515154,0.331327723032526,14.1958532413367,6.42814689422383,-0.001055129909664
4.44999999999982,14.5781388520326,0.025135638365662,0.026006916146115,0.331352238761756,14.195644058759,6.42814639305464,-0.00105563107885
4.45099999999982,14.577960160762,0.025139223936816,0.026008592765783,0.331377005298275,14.1954353387611,6.42814656264113,-0.001055461492362
4.45199999999982,14.5777747953022,0.02514288760715,0.026009710917469,0.331401155049729,14.1952210417279,6.42814350789224,-0.001058516241248
4.45299999999982,14.5775968652585,0.025146090404948,0.026011856564696,0.331426029116066,14.1950128891727,6.42814405751377,-0.001057966619723
4.45399999999982,14.5774182145646,0.025149754373651,0.026013598209255,0.331450854701474,14.1948040072802,6.42814394769329,-0.0010580764402
4.45499999999982,14.5772401446785,0.025152833453902,0.026015886847497,0.33147581437122,14.1945956100059,6.42814421452349,-0.001057809610001
4.45599999999982,14.5770626496286,0.02515641365326,0.026017693235843,0.331500833389336,14.1943877093502,6.42814474990251,-0.001057274230987
4.45699999999982,14.5768847447979,0.025159984630906,0.026019503827414,0.331525962179168,14.1941792941604,6.42814499551828,-0.00105702861521
4.45799999999982,14.5767032755619,0.025163939136284,0.026021009807467,0.3315502653831,14.193968061235,6.42814293451458,-0.001059089618913
4.45899999999982,14.5765225435858,0.025167009954124,0.026023378946328,0.331574587677079,14.1937575670083,6.42814123242451,-0.001060791708981
4.45999999999982,14.5763440662035,0.025170111334686,0.026025667763092,0.331599728763564,14.1935485583422,6.42814089166585,-0.001061132467641
4.46099999999982,14.5761650747818,0.025173838262806,0.026027346407638,0.331624682309415,14.193339207802,6.42814053337828,-0.001061490755217
4.46199999999983,14.5759869897792,0.0251769879479,0.02602910715983,0.331649478074941,14.1931314165965,6.42814237667315,-0.001059647460338
4.46299999999983,14.5758079583778,0.025180882639049,0.026030686602018,0.331674609038855,14.1929217800978,6.42814165740737,-0.001060366726125
4.46399999999983,14.5756297027019,0.02518393837592,0.026033096165644,0.331699684918787,14.1927129832416,6.42814156322986,-0.001060460903633
4.46499999999983,14.5754517913353,0.025187620127044,0.026034886212795,0.331724823755144,14.1925044612403,6.42814168400914,-0.001060340124357
4.46599999999983,14.5752732925423,0.025190730199698,0.026037244198901,0.331749847612592,14.1922954705311,6.42814172186914,-0.001060302264356
4.46699999999983,14.5750962018359,0.025194435046905,0.026039022976657,0.331775023006727,14.1920877208057,6.42814254449284,-0.001059479640652
4.46799999999983,14.5749164729784,0.025197954708714,0.026041072568254,0.331800321364111,14.1918771243374,6.42814077451701,-0.00106124961648
4.46899999999983,14.5747372580653,0.025200699409084,0.026043833156175,0.33182563295118,14.1916670925488,6.42813948685537,-0.001062537278125
4.46999999999983,14.5745590008345,0.025204316189048,0.026045698488717,0.33185100603081,14.191457980126,6.42813907677921,-0.00106294735428
4.47099999999983,14.5743827904716,0.025207358271706,0.026048132459185,0.331876689977014,14.1912506097637,6.42814029362247,-0.001061730511025
4.47199999999983,14.5742050327535,0.025211081667071,0.026049935824935,0.331901751946181,14.1910422633153,6.42814074190081,-0.001061282232678
4.47299999999983,14.574027001508,0.025214379811121,0.026052166985031,0.33192729058974,14.1908331641221,6.42814037015828,-0.001061653975216
4.47399999999983,14.573847990068,0.025217479861902,0.026054577576107,0.331952517431073,14.1906234151989,6.42813954185438,-0.001062482279115
4.47499999999983,14.5736675844544,0.025221848297094,0.026055589690176,0.331977294552625,14.1904128519145,6.42813861498106,-0.001063409152437
4.47599999999983,14.5734902173547,0.025225373399598,0.02605745265627,0.332002719663357,14.1902046716355,6.42813963086593,-0.001062393267561
4.47699999999983,14.573314271375,0.025229167919478,0.026059253199505,0.332027944343343,14.1899979059127,6.42814120860506,-0.001060815528434
4.47799999999983,14.5731350266221,0.025231770215541,0.026062244544002,0.332053519227916,14.1897874926347,6.42813961402252,-0.001062410110977
4.47899999999983,14.5729561535926,0.025234898740117,0.026064624257155,0.332079055623177,14.1895775749722,6.42813868202937,-0.001063342104124
4.47999999999983,14.5727776624756,0.025238322261476,0.026066710417766,0.332104583184306,14.189368046612,6.42813803292659,-0.001063991206904
4.48099999999983,14.5726000072218,0.025241386073184,0.026069171147115,0.33212999322018,14.1891594567813,6.42813819230004,-0.001063831833451
4.48199999999983,14.5724214010476,0.025245021835594,0.026071078346249,0.332154779889262,14.1889505209765,6.42813823590288,-0.001063788230613
4.48299999999983,14.5722426783651,0.02524775751972,0.026073903028843,0.332180163205246,14.1887408546113,6.4281374525712,-0.001064571562296
4.48399999999983,14.5720635242393,0.025251057177937,0.026076135995159,0.332205516299731,14.1885308147665,6.42813653424789,-0.001065489885605
4.48499999999983,14.5718856646752,0.025254874696322,0.026077850938809,0.332230990936491,14.1883219481035,6.4281366047662,-0.001065419367292
4.48599999999983,14.5717058183759,0.025258526640151,0.026079823713317,0.332254732324714,14.1881127356977,6.42813609095248,-0.001065933181009
4.48699999999983,14.571527994755,0.025262176378394,0.026081760390996,0.332280075139374,14.1879039828463,6.42813626587252,-0.001065758260969
4.48799999999983,14.5713481572453,0.025265666807316,0.026083894940275,0.332305255383517,14.1876933401142,6.42813447673205,-0.00106754740144
4.48899999999983,14.5711679358512,0.025268665118996,0.026086456946814,0.332330303375405,14.18748251041,6.42813269996149,-0.001069324172001
4.48999999999983,14.570990385533,0.025272145428525,0.026088521499996,0.332355523076536,14.1872741955279,6.42813318129121,-0.001068842842282
4.49099999999983,14.5708129338256,0.025275325815907,0.026090945320131,0.332380840685279,14.1870658220043,6.4281336056307,-0.001068418502795
4.49199999999984,14.5706346399129,0.025278125625735,0.026093730623328,0.332405879802514,14.1868569038613,6.42813369737246,-0.001068326761034
4.49299999999984,14.5704549690605,0.025281411344861,0.026096043620019,0.332431078768198,14.1866464353274,6.42813231808009,-0.001069706053404
4.49399999999984,14.5702773757413,0.025284159723798,0.026098879222647,0.332456487108793,14.186437849686,6.42813246966764,-0.001069554465857
4.49499999999984,14.5701001418434,0.025288287201989,0.026100404552644,0.332481877795473,14.1862295722933,6.42813297631505,-0.001069047818443
4.49599999999984,14.5699218350942,0.025291171726063,0.026103175304063,0.332507144091868,14.1860203439722,6.42813276089553,-0.001069263237964
4.49699999999984,14.5697436496019,0.025294437978187,0.026105517240438,0.332532510084427,14.1858111842989,6.42813258405801,-0.001069440075483
4.49799999999984,14.5695609181031,0.02529801327076,0.026107609720208,0.332558078071974,14.1855972170401,6.42812843694098,-0.001073587192515
4.49899999999984,14.5693813950469,0.025300602968506,0.026110605321641,0.332583758853523,14.1853864279033,6.42812682403737,-0.001075200096119
4.49999999999984,14.56920370304,0.025304589028949,0.026112206642705,0.332609069268273,14.1851778381,6.42812704087152,-0.001074983261969
4.50099999999984,14.5690258988353,0.025307440350073,0.026114979147415,0.332634592602054,14.1849688867358,6.42812695352776,-0.001075070605737
4.50199999999984,14.5688468928485,0.025311046202682,0.026116957435944,0.332659939146734,14.1847589500632,6.4281263495409,-0.001075674592595
4.50299999999984,14.5686687263829,0.025314039775794,0.026119500740148,0.33268540716553,14.1845497787014,6.42812616951953,-0.001075854613961
4.50399999999984,14.5684913238532,0.02531771973787,0.026121410182741,0.332710794332272,14.1843413996004,6.42812676631403,-0.001075257819459
4.50499999999984,14.5683146232542,0.025321396003578,0.026123300734215,0.332736188056747,14.1841337384597,6.42812818519315,-0.001073838940346
4.50599999999984,14.5681381913838,0.025324216788563,0.026126077044448,0.33276178005602,14.1839261174947,6.42812930011328,-0.001072724020211
4.50699999999984,14.567960057701,0.025328062091133,0.026127838329661,0.332787400979134,14.1837167563011,6.42812889461404,-0.00107312951945
4.50799999999984,14.5677856507444,0.025331251286908,0.026130235643423,0.332814517028005,14.1835096467861,6.4281300259018,-0.001071998231697
4.50899999999984,14.5676079047288,0.025334639817126,0.026132431064913,0.332840441933889,14.1833003919129,6.42812979228725,-0.001072231846245
4.50999999999984,14.5674308284591,0.025338019976988,0.026134713397874,0.33286608045733,14.1830920146269,6.42813026700814,-0.001071757125354
4.51099999999984,14.5672522585288,0.025340494449893,0.026137796007458,0.332891852228327,14.1828821158432,6.42812946545044,-0.001072558683053
4.51199999999984,14.5670744443769,0.025344097753833,0.026139778612669,0.332917518356003,14.1826730496543,6.42812950143114,-0.001072522702352
4.51299999999984,14.5668971217545,0.025347179594081,0.026142278211435,0.332943310152204,14.1824643537968,6.42812965198984,-0.001072372143658
4.51399999999984,14.5667184495462,0.02535120755898,0.026143899805759,0.332968781326998,14.1822545608544,6.42812908914718,-0.00107293498631
4.51499999999984,14.56654122726,0.02535465551486,0.026146112189162,0.332994468166314,14.1820459913896,6.42812943730888,-0.00107258682461
4.51599999999984,14.5663617451285,0.025357437327484,0.026148883640303,0.333020036643638,14.1818353875171,6.42812831007924,-0.001073714054252
4.51699999999984,14.5661825804435,0.025360728661919,0.026151183445385,0.333046148859175,14.181624519477,6.42812650182537,-0.00107552230812
4.51799999999984,14.566004825181,0.025363533108149,0.026153959048208,0.333071877833836,14.1814154551908,6.42812636225407,-0.00107566187942
4.51899999999984,14.5658269567656,0.025366887595193,0.026156211734803,0.333097536158858,14.1812063212768,6.42812621089168,-0.001075813241813
4.51999999999984,14.5656500763597,0.025369534284702,0.026159169160042,0.333123142444537,14.1809982304704,6.42812693271142,-0.001075091422071
4.52099999999984,14.565472971787,0.025372850947549,0.026161454277909,0.333149035240116,14.1807896313214,6.42812712803001,-0.001074896103479
4.52199999999985,14.5652942912921,0.02537521805047,0.026164642821673,0.3331749164585,14.1805795139615,6.42812631651122,-0.00107570762227
4.52299999999985,14.5651172565688,0.025378933491586,0.026166511169287,0.333200880616666,14.1803709312913,6.42812667850249,-0.001075345631008
4.52399999999985,14.564939460574,0.025382111214936,0.02616899913734,0.33322668317989,14.1801616670419,6.42812651937831,-0.001075504755181
4.52499999999985,14.5647656128562,0.025385865105011,0.026170828110298,0.333252863434344,14.1799560562066,6.42812901635266,-0.001073007780836
4.52599999999985,14.5645884120859,0.025389299991447,0.026172996701552,0.333278750294799,14.1797473650981,6.42812924803165,-0.001072776101845
4.52699999999985,14.5644088415865,0.025392596604051,0.026175266789696,0.333304630990887,14.1795363472019,6.42812756114566,-0.001074462987829
4.52799999999985,14.5642314864978,0.025395678119277,0.026177734187671,0.333330511103835,14.1793275630871,6.42812777814275,-0.001074245990744
4.52899999999985,14.564053672902,0.025398361083064,0.02618068546832,0.333356865580624,14.17911776077,6.42812703493467,-0.001074989198824
4.52999999999985,14.5638766543425,0.025401522793122,0.026183097562845,0.333383017396713,14.1789090165898,6.42812726003016,-0.001074764103329
4.53099999999985,14.5636994812614,0.025404344457234,0.026185804259096,0.333409307067619,14.1787000254774,6.42812726448342,-0.001074759650071
4.53199999999985,14.5635221474672,0.025407866598805,0.02618784318836,0.333435557378578,14.1784908803015,6.42812722740105,-0.001074796732446
4.53299999999985,14.5633454947263,0.025411268204938,0.026190043244888,0.333461884733637,14.1782822985429,6.42812768462232,-0.001074339511177
4.53399999999985,14.5631686335768,0.025414363453347,0.026192631827993,0.333488166586786,14.1780734717087,6.42812784312935,-0.001074181004141
4.53499999999985,14.5629921814674,0.025417414307511,0.02619514043009,0.333514567644893,14.1778650590849,6.42812858606602,-0.00107343806747
4.53599999999985,14.5628144822915,0.025420821211556,0.026197268283128,0.333541493082079,14.1776548997148,6.42812753145503,-0.001074492678462
4.53699999999985,14.5626365655302,0.025423614231052,0.026199978649283,0.333568059958258,14.1774449126916,6.42812677590996,-0.001075248223528
4.53799999999985,14.5624605326047,0.025427428987022,0.026201755270104,0.333594529462405,14.1772368188852,6.42812760439784,-0.001074419735651
4.53899999999985,14.5622825944803,0.025429658579546,0.026205107671705,0.333621090391471,14.1770267378376,6.42812671624083,-0.001075307892665
4.53999999999985,14.5621068682414,0.025433528262857,0.026206782215268,0.333647729752207,14.176818828011,6.42812784329438,-0.001074180839113
4.54099999999985,14.5619286801641,0.02543550593441,0.026210305870383,0.333674253041222,14.1766086153181,6.42812681746394,-0.001075206669557
4.54199999999985,14.5617513664144,0.025439093846496,0.026212244190103,0.333700690797539,14.1763993375802,6.4281268410455,-0.001075183087996
4.54299999999985,14.5615725701761,0.02544214039527,0.026214760496304,0.333726757103996,14.1761889121805,6.42812596873051,-0.00107605540298
4.54399999999985,14.5613965992636,0.025444976641826,0.026217504452786,0.333753310275055,14.175980807894,6.42812682013559,-0.001075203997906
4.54499999999985,14.5612209705546,0.025448667313012,0.026219262552201,0.333780160243978,14.1757728804454,6.42812807614463,-0.001073947988859
4.54599999999985,14.5610413821688,0.02545170998277,0.026221709650354,0.333806177696211,14.1755617848395,6.4281262362077,-0.00107578792579
4.54699999999985,14.5608636202298,0.025454706729141,0.026224263613188,0.333832921012431,14.175351728875,6.42812551432279,-0.001076509810708
4.54799999999985,14.5606859846577,0.025457205101589,0.026227349885218,0.333859260324487,14.1751421693464,6.4281251779532,-0.001076846180295
4.54899999999985,14.5605119599736,0.025460452980915,0.026229655414396,0.333886003737534,14.1749358478408,6.42812736914772,-0.001074654985771
4.54999999999985,14.5603359219901,0.02546357157637,0.026232018177628,0.333912414286873,14.1747279179492,6.42812843912894,-0.00107358500455
4.55099999999985,14.5601564069016,0.025467024757338,0.026234142542841,0.33393912442265,14.1745161151787,6.42812654101343,-0.001075483120066
4.55199999999986,14.5599764135078,0.025470502125376,0.026236265095732,0.33396509711074,14.1743045491759,6.42812468980813,-0.001077334325358
4.55299999999986,14.5597989327577,0.025473356244224,0.026238992901286,0.333991877768067,14.1740947058441,6.42812409496207,-0.00107792917142
4.55399999999986,14.5596189671848,0.025476425410796,0.02624147275888,0.334015613047415,14.1738854559677,6.42812400951197,-0.001078014621519
4.55499999999986,14.5594394986039,0.025479239551855,0.026244214385915,0.334042874495112,14.173673170171,6.42812093371899,-0.001081090414506
4.55599999999986,14.5592635457141,0.025481639502792,0.026247289180517,0.33406981068734,14.1734648063434,6.42812153879104,-0.001080485342448
4.55699999999986,14.5590861770704,0.025485343461476,0.026249145520893,0.334096866950248,14.1732548211378,6.42812075521028,-0.001081268923214
4.55799999999986,14.5589088443663,0.025488261073834,0.026251748149251,0.334123718473819,14.1730451166694,6.42812054215367,-0.001081481979822
4.55899999999986,14.5587319707342,0.02549118381227,0.026254354037703,0.334150759999951,14.1728356728843,6.42812026230529,-0.001081761828201
4.55999999999986,14.5585538228183,0.025494471480347,0.026256562438296,0.334177102314201,14.1726256865855,6.42811938625671,-0.001082637876787
4.56099999999986,14.5583765568512,0.025497406604624,0.026259114590154,0.334204029104961,14.1724160065514,6.42811909855244,-0.001082925581057
4.56199999999986,14.5581983544989,0.025501172898887,0.026260923381537,0.334230910125108,14.1722053480934,6.42811814596403,-0.001083878169463
4.56299999999986,14.558021509405,0.025503801044219,0.026263789035691,0.334257980275793,14.1719959390493,6.42811802100563,-0.001084003127867
4.56399999999986,14.557845281639,0.025507206234681,0.02626590694744,0.334284874089715,14.1717872943672,6.42811845833703,-0.001083565796461
4.56499999999986,14.5576667178351,0.025510418746732,0.026268162877576,0.334311742072696,14.1715763941381,6.42811691832846,-0.001085105805036
4.56599999999986,14.5574889407649,0.025513451987441,0.026270551787043,0.334338521650855,14.1713664153396,6.42811650290378,-0.001085521229718
4.56699999999986,14.5573118211959,0.025516267716142,0.026273231920651,0.334365524428877,14.1711567971303,6.42811609056193,-0.001085933571566
4.56799999999986,14.5571350884882,0.025519373302406,0.026275636098319,0.334391965233056,14.1709481138544,6.42811650859669,-0.001085515536805
4.56899999999986,14.5569581508415,0.025521980777574,0.026278488536585,0.334418852084078,14.1707388294432,6.42811636451008,-0.001085659623411
4.56999999999986,14.5567816843325,0.025525551064401,0.026280453085362,0.334445732750979,14.1705299474317,6.42811664967718,-0.001085374456312
4.57099999999986,14.5566057978155,0.025528279106754,0.026283254713257,0.334472766279002,14.1703214977165,6.4281173078642,-0.001084716269292
4.57199999999986,14.5564291216587,0.025531254425846,0.026285783534783,0.334499673320285,14.1701124103778,6.4281174084725,-0.001084615660989
4.57299999999986,14.5562524700484,0.025534499981353,0.02628802814364,0.334526710619633,14.1699032313038,6.42811736549842,-0.001084658635077
4.57399999999986,14.556071664184,0.025537117201985,0.026290874269397,0.334553808374673,14.169689864338,6.42811380619259,-0.001088217940903
4.57499999999986,14.5558932888151,0.025539768741444,0.026293646821545,0.334580885138375,14.1694789881137,6.42811265662097,-0.001089367512519
4.57599999999986,14.55571695417,0.025543004108471,0.026295872331348,0.334607946859896,14.1692701308703,6.42811293615244,-0.001089087981049
4.57699999999986,14.5555409974577,0.025546262736547,0.026298061258232,0.334635010325867,14.169061663137,6.42811342982482,-0.001088594308672
4.57799999999986,14.5553649765123,0.025548750465417,0.026300980897674,0.334662074283616,14.1688531708656,6.42811425543,-0.001087768703496
4.57899999999986,14.555187543712,0.025551576239813,0.026303598021227,0.334689297383513,14.1686430720675,6.42811358583987,-0.001088438293625
4.57999999999986,14.5550102858522,0.025554451410073,0.02630615784961,0.334716363190735,14.1684333134018,6.4281131633108,-0.00108886082269
4.58099999999986,14.5548337988482,0.025557676307326,0.026308383736025,0.334743400604321,14.1682243382005,6.42811349893665,-0.001088525196844
4.58199999999987,14.5546570433785,0.025561021940103,0.026310476219845,0.334770410604508,14.168015134614,6.42811355781175,-0.001088466321746
4.58299999999987,14.5544791896294,0.025564127349574,0.026312817692748,0.334798017582569,14.1678042270045,6.42811233087369,-0.001089693259805
4.58399999999987,14.5543014084352,0.025566737081388,0.026315623010132,0.334825409838338,14.1675936385053,6.42811119780853,-0.001090826324967
4.58499999999987,14.5541257885851,0.025570206589957,0.026317545206465,0.33485283947561,14.1673851973131,6.42811188275466,-0.001090141378829
4.58599999999987,14.5539485474351,0.025573116285529,0.026320047054328,0.334879978010151,14.1671754060851,6.42811131515147,-0.001090708982026
4.58699999999987,14.553770058741,0.025576534525328,0.02632204141784,0.334907176455213,14.1669643063426,6.42810986515084,-0.001092158982656
4.58799999999987,14.5535936723907,0.02557894944509,0.026325019948258,0.334934315018478,14.1667553879788,6.42811013625718,-0.001091887876315
4.58899999999987,14.5534158328139,0.025582037691612,0.026327371677465,0.33496162152868,14.1665448019161,6.42810900233448,-0.001093021799016
4.58999999999987,14.5532388656388,0.025585004733769,0.026329818408655,0.334988570219409,14.166335472277,6.428109016147,-0.001093007986489
4.59099999999987,14.5530627417536,0.025587793471105,0.026332428874869,0.335015613352094,14.1661269060555,6.42810969274845,-0.001092331385044
4.59199999999987,14.5528855278685,0.025591038134677,0.026334585495495,0.335042723218589,14.1659171810197,6.42810953044083,-0.001092493692664
4.59299999999987,14.5527070648782,0.025593493513062,0.026337519027305,0.335070510595082,14.1657055417427,6.42810758303811,-0.001094441095387
4.59399999999987,14.5525304989382,0.025596102210928,0.026340296648796,0.335097663201591,14.1654964368769,6.42810773237836,-0.00109429175513
4.59499999999987,14.5523549304344,0.025598863029203,0.026342930568175,0.335125133583752,14.1652880032533,6.42810852839266,-0.001093495740836
4.59599999999987,14.5521778775975,0.025602026584469,0.026345147889516,0.335152319071464,14.165078384052,6.42810835276111,-0.001093671372385
4.59699999999987,14.552001341451,0.02560478893829,0.026347745823482,0.335179876198046,14.1648689304911,6.42810833894002,-0.00109368519347
4.59799999999987,14.5518207429034,0.025607729289903,0.026350289587408,0.335206959090242,14.1646557649358,6.42810532880996,-0.001096695323534
4.59899999999987,14.5516431942436,0.025610767744789,0.026352663684772,0.335234298450561,14.1644454643635,6.4281045620609,-0.001097462072591
4.59999999999987,14.5514673396437,0.02561345125284,0.026355373458628,0.335261744553863,14.1642367703784,6.42810507487977,-0.001096949253721
4.60099999999987,14.5512893822156,0.025616853029214,0.026357335726128,0.335289061426297,14.164026132034,6.42810417509458,-0.001097849038911
4.60199999999987,14.5511095430087,0.025619694499764,0.026359630777468,0.335315926381355,14.1638142913501,6.42810219583725,-0.001099828296243
4.60299999999987,14.5509313972055,0.025622061235185,0.02636258271697,0.335343264039924,14.1636034892134,6.42810090218988,-0.001101121943615
4.60399999999987,14.5507549253453,0.025625101780946,0.026364850944057,0.335370680997642,14.1633942916227,6.42810103890833,-0.001100985225158
4.60499999999987,14.550578658824,0.025628066991362,0.026367199779172,0.33539808828024,14.1631853037732,6.42810128757499,-0.001100736558503
4.60599999999987,14.5504028731347,0.025631360719028,0.026369198440901,0.335425673257593,14.1629766407172,6.42810195379175,-0.001100070341748
4.60699999999987,14.5502256713743,0.025633932524254,0.02637193399555,0.335453280842986,14.1627665240115,6.42810142542239,-0.001100598711104
4.60799999999987,14.550052018704,0.02563699007769,0.026374210810098,0.335480956081711,14.1625598617345,6.42810332174174,-0.001098702391755
4.60899999999987,14.5498757804017,0.025639866990169,0.026376674250223,0.335508780838142,14.1623504583232,6.4281034475541,-0.001098576579391
4.60999999999987,14.5496995909019,0.025642950435457,0.026378915535737,0.335536472371971,14.1621412525587,6.42810353243692,-0.001098491696575
4.61099999999987,14.549522658335,0.025646117073093,0.026381032926291,0.335564344028128,14.1619311643075,6.4281031098678,-0.001098914265698
4.61199999999988,14.5493435741407,0.025648738750074,0.026383692128459,0.335592377944787,14.1617187653173,6.42810053060094,-0.001101493532553
4.61299999999988,14.549165310786,0.025651512480041,0.026386205777799,0.33562011578262,14.1615074767455,6.42809910987116,-0.00110291426233
4.61399999999988,14.548989386491,0.025654259532003,0.026388738113498,0.335647883289329,14.1612985055562,6.42809955675313,-0.001102467380364
4.61499999999988,14.548812314169,0.025657394219708,0.02639087303464,0.335675831461664,14.161088215453,6.42809897914073,-0.001103044992765
4.61599999999988,14.5486342718921,0.025659954807006,0.026393548753848,0.335703628356028,14.1608771399752,6.42809779065134,-0.00110423348215
4.61699999999988,14.5484581625409,0.02566272145868,0.026396024645537,0.335731553569676,14.160667862867,6.42809791576663,-0.001104108366864
4.61799999999988,14.5482818554607,0.025665462397959,0.026398582045987,0.335759285399817,14.1604585256169,6.42809794174897,-0.001104082384523
4.61899999999988,14.5481058720811,0.025668263094465,0.026401068247263,0.335787176151054,14.1602493645883,6.4280981991329,-0.00110382500059
4.61999999999988,14.5479307068446,0.025671385831921,0.026403234538919,0.335815139646441,14.1600409468273,6.42809901699951,-0.001103007133978
4.62099999999988,14.547751746071,0.02567384294506,0.026406052832142,0.335843572985328,14.1598282773085,6.42809603950219,-0.001105984631305
4.62199999999988,14.5475748593455,0.025676198676799,0.026408928559708,0.335871385287485,14.1596183468215,6.42809570987344,-0.001106314260054
4.62299999999988,14.5473988734406,0.025678933204089,0.026411424888792,0.335899128168008,14.1594093871797,6.42809616635182,-0.001105857781675
4.62399999999988,14.5472221431426,0.025681864728032,0.026413732052377,0.335927217659346,14.1591993287029,6.42809574084052,-0.00110628329297
4.62499999999988,14.5470496239985,0.025684887149301,0.026415945854296,0.335955429270853,14.1589933617241,6.42809815011088,-0.001103874022616
4.62599999999988,14.5468734456302,0.025687491243306,0.026418562296017,0.335982996582988,14.1587843955079,6.42809865665562,-0.001103367477874
4.62699999999988,14.5466964251906,0.025690478493987,0.026420772335886,0.336011014855184,14.1585741595056,6.42809818713708,-0.00110383699641
4.62799999999988,14.546519852857,0.025693201419176,0.026423301400986,0.336038881833791,14.158364468203,6.42809802618055,-0.001103997952942
4.62899999999988,14.5463437236877,0.025696105468464,0.026425614189876,0.336066936794277,14.158155067235,6.42809812706791,-0.001103897065582
4.62999999999988,14.5461665415068,0.025698937852612,0.026427964139452,0.336094410497073,14.1579452290176,6.42809800383029,-0.001104020303202
4.63099999999988,14.5459884545199,0.025701495642324,0.026430592885018,0.336122509384981,14.1577338566076,6.42809643750894,-0.001105586624552
4.63199999999988,14.545811847002,0.025704264790333,0.026432999866121,0.336150503369392,14.1575240789762,6.42809622879449,-0.001105795338998
4.63299999999988,14.5456356106636,0.025706993460053,0.026435460427509,0.336178713784463,14.1573144429915,6.42809612620256,-0.001105897930932
4.63399999999988,14.5454583812519,0.025710171718919,0.026437463142555,0.336206717187062,14.1571040292033,6.42809529563844,-0.001106728495048
4.63499999999988,14.5452813714919,0.02571247835716,0.026440282687645,0.336234227134685,14.1568943833124,6.4280951510123,-0.001106873121191
4.63599999999988,14.5451052841693,0.025715305266209,0.026442601418751,0.336262269876128,14.1566851076082,6.4280953473008,-0.001106676832689
4.63699999999988,14.5449277505562,0.025718165658303,0.026444872875253,0.336290403258382,14.1564743087643,6.42809452043313,-0.001107503700358
4.63799999999988,14.5447521422313,0.025721065986207,0.026447132884499,0.336318536958365,14.1562654064023,6.42809518036586,-0.001106843767632
4.63899999999988,14.5445753748748,0.025723859859042,0.026449496486906,0.336346552232023,14.1560554662968,6.42809491683865,-0.001107107294841
4.63999999999988,14.5443949259004,0.025726350368686,0.026452134773178,0.336374410187286,14.1558420305712,6.42809151006695,-0.001110514066545
4.64099999999988,14.5442181146295,0.025728801019178,0.026454805403985,0.336402449911406,14.1556320582949,6.42809107695987,-0.001110947173623
4.64199999999989,14.5440409017161,0.025731185150074,0.026457525680068,0.336429938127891,14.1554222527581,6.42809105904062,-0.001110965092873
4.64299999999989,14.5438627708567,0.025734229251207,0.026459589595748,0.336457925207882,14.1552110268019,6.42808999642928,-0.001112027704218
4.64399999999989,14.5436862871817,0.025736663219604,0.026462275262635,0.336485900095799,14.1550014486037,6.42808990018578,-0.001112123947715
4.64499999999989,14.5435097620187,0.025739140594703,0.026464905705919,0.336513989136851,14.1547917265812,6.42808973560846,-0.001112288525034
4.64599999999989,14.5433326193522,0.025741856260426,0.02646729125352,0.336542092655198,14.154581379183,6.42808922612262,-0.001112798010878
4.64699999999989,14.5431568265491,0.025744741393094,0.026469497124072,0.336570234704554,14.1543723533273,6.42808985632616,-0.001112167807338
4.64799999999989,14.5429802805858,0.025747527376689,0.026471806862468,0.336598237247975,14.1541627090986,6.42809005235597,-0.001111971777526
4.64899999999989,14.5428063444501,0.025750285058425,0.026474130876466,0.336626455472095,14.1539554730431,6.42809165290837,-0.001110371225124
4.64999999999989,14.5426293006206,0.025752941667812,0.026476550034502,0.336654456767049,14.1537453521512,6.42809111571098,-0.00111090842251
4.65099999999989,14.5424495618914,0.025755721519123,0.02647884614288,0.336682484090767,14.1535325101386,6.42808872400898,-0.001113300124517
4.65199999999989,14.5422701600395,0.025758692861208,0.026480963805136,0.336710525330198,14.1533199780429,6.42808661228123,-0.001115411852263
4.65299999999989,14.5420935148197,0.025761379068269,0.026483356349852,0.336738738943461,14.1531100404582,6.42808634141199,-0.001115682721506
4.65399999999989,14.5419162162437,0.025763701459042,0.026486101654117,0.336766841171309,14.1528995719592,6.42808566160413,-0.001116362529364
4.65499999999989,14.5417397992926,0.02576603871704,0.026488789620996,0.336794971808481,14.1526899991461,6.42808555216262,-0.001116471970872
4.65599999999989,14.5415636005433,0.025768896214515,0.026490964296544,0.336823118649474,14.1524806213827,6.42808595534817,-0.001116068785325
4.65699999999989,14.5413871854931,0.025771594650007,0.026493317998065,0.336851427226834,14.1522708456182,6.42808592302053,-0.001116101112967
4.65799999999989,14.5412091463521,0.025774350402432,0.026495588048941,0.33687955444239,14.1520596534583,6.42808469679402,-0.001117327339474
4.65899999999989,14.5410305263569,0.025777036914037,0.026497919365198,0.336908115365585,14.1518474547121,6.42808249645986,-0.001119527673635
4.65999999999989,14.5408540312701,0.025779380890162,0.026500537786638,0.33693630452399,14.1516378080694,6.42808252173839,-0.001119502395105
4.66099999999989,14.5406768845689,0.025782271713786,0.026502646891247,0.336964602793142,14.1514273631707,6.42808199098237,-0.001120033151119
4.66199999999989,14.5404984876195,0.025785120190982,0.026504793512775,0.336993002062592,14.1512155718532,6.42808044517902,-0.001121578954474
4.66299999999989,14.5403219232041,0.025787719955621,0.02650719439366,0.337021583914531,14.1510054249403,6.42808008693925,-0.001121937194243
4.66399999999989,14.5401450672907,0.025790318659039,0.026509584608507,0.337049935908156,14.150795228115,6.4280796754442,-0.001122348689296
4.66499999999989,14.5399689853634,0.025792909857125,0.026511952670255,0.337078196615959,14.1505859262201,6.42808003167434,-0.001121992459151
4.66599999999989,14.5397912701538,0.025795613448824,0.026514209660147,0.337106448202385,14.1503749988424,6.42807920829674,-0.00112281583675
4.66699999999989,14.539614718794,0.025798434699246,0.02651635850415,0.337134762494473,14.1501651630961,6.42807908983778,-0.001122934295713
4.66799999999989,14.5394378976098,0.025800862255074,0.02651891746599,0.337163043092074,14.1499550747966,6.42807869920387,-0.001123324929623
4.66899999999989,14.5392615644301,0.02580322743235,0.026521508990783,0.337191620058167,14.1497452079488,6.42807853370402,-0.001123490429472
4.66999999999989,14.5390853908351,0.025805830456401,0.026523826135401,0.337219832623198,14.1495359016201,6.42807912070808,-0.001122903425413
4.67099999999989,14.5389100170684,0.025808488989023,0.026526133286476,0.337248238050441,14.1493271567425,6.42807982787196,-0.001122196261528
4.6719999999999,14.538733950288,0.025810975974121,0.026528593140085,0.337276732796874,14.1491176483769,6.42808006423484,-0.00112195989865
4.6729999999999,14.5385572761721,0.025813465796418,0.026531012996432,0.337305071830279,14.1489077255489,6.42807995515095,-0.001122068982538
4.6739999999999,14.5383790333016,0.025816021686515,0.02653334894718,0.337333317133136,14.1486963455347,6.42807865646088,-0.001123367672613
4.6749999999999,14.5382017638196,0.025818658155398,0.026535608705865,0.337361796238601,14.1484857007197,6.42807809876488,-0.00112392536861
4.6759999999999,14.5380265811221,0.025821532068345,0.02653763287006,0.337390474235232,14.1482769419484,6.42807894700839,-0.0011230771251
4.6769999999999,14.5378513356598,0.025824292716469,0.026539744965905,0.337418955306428,14.148068342671,6.42808002948473,-0.001121994648767
4.6779999999999,14.537675517058,0.02582668625835,0.026542246723626,0.337447561940257,14.1478590221358,6.42808045084572,-0.001121573287773
4.6789999999999,14.5374994194028,0.025829215664259,0.026544576509085,0.337476091853254,14.1476495353762,6.42808075197631,-0.00112127215718
4.6799999999999,14.53732287771,0.025831931438718,0.026546701754223,0.337504473260034,14.147439771257,6.42808096603657,-0.00112105809692
4.6809999999999,14.5371458107844,0.025834348453142,0.026549138329557,0.337533180283078,14.1472291437186,6.42808034384102,-0.001121680292475
4.6819999999999,14.5369688265833,0.025836989501394,0.026551369781079,0.337561727657968,14.1470187396429,6.42807983222961,-0.00112219190388
4.6829999999999,14.536790278991,0.025839166360734,0.026554037146268,0.337590316753057,14.146806758731,6.42807810204506,-0.001123922088436
4.6839999999999,14.5366141286216,0.025841656320713,0.026556372974211,0.337618896981918,14.1465972023448,6.42807822236398,-0.001123801769516
4.6849999999999,14.5364381147238,0.025844447954728,0.026558381198896,0.337647583743151,14.1463877018271,6.42807853784205,-0.001123486291443
4.6859999999999,14.5362620009158,0.025847103659035,0.026560548607428,0.337676348653801,14.1461779999955,6.42807865937398,-0.001123364759509
4.6869999999999,14.5360842393864,0.025849621848439,0.026562834099373,0.337705095335838,14.1459666881028,6.4280775054717,-0.00112451866179
4.6879999999999,14.5359079170752,0.025852313256312,0.0265649697954,0.337733872598176,14.1457567614253,6.42807722519188,-0.001124798941611
4.6889999999999,14.5357311236837,0.025854581496677,0.02656748587978,0.337762685334923,14.1455463709723,6.42807682300172,-0.001125201131774
4.6899999999999,14.5355549018696,0.025857234771562,0.026569609429516,0.337791408167206,14.1453366495014,6.42807696488153,-0.001125059251968
4.6909999999999,14.5353785723225,0.025859597160463,0.026572042181443,0.337820216062572,14.145126716918,6.42807687999644,-0.001125144137056
4.6919999999999,14.5352009955225,0.025861809379695,0.02657458072159,0.337848925282007,14.1449156801392,6.4280759979735,-0.001126026159998
4.6929999999999,14.5350232405378,0.025863994314754,0.02657714477604,0.3378776347718,14.1447044666752,6.42807513835875,-0.001126885774742
4.6939999999999,14.5348480071585,0.025866070629535,0.026579785920457,0.337906546687297,14.1444956039212,6.42807602524613,-0.001125998887365
4.6949999999999,14.5346727526654,0.025868792620116,0.02658181002323,0.337935532760125,14.144286617262,6.42807676258172,-0.001125261551771
4.6959999999999,14.5344957759429,0.02587118453203,0.026584244524274,0.337964164751488,14.1440761821351,6.42807629132808,-0.001125732805415
4.6969999999999,14.5343175307796,0.025873282149919,0.026586928510185,0.337993027276537,14.143864292843,6.42807472063688,-0.00112730349661
4.6979999999999,14.5341389714067,0.02587579693806,0.026589220386198,0.338021773792417,14.14365218029,6.42807299966542,-0.00112902446807
4.6989999999999,14.5339605246029,0.025878153681068,0.026591525947848,0.338050238935955,14.143440606038,6.42807181991176,-0.001130204221731
4.6999999999999,14.5337842908812,0.025880737071011,0.026593651382097,0.338079002825609,14.1432308996025,6.42807187886969,-0.0011301452638
4.7009999999999,14.5336068228994,0.025883260866413,0.026595836024483,0.338107634336687,14.1430200916718,6.42807113940108,-0.001130884732414
4.70199999999991,14.5334288286859,0.025885711434867,0.026598062967198,0.338136408351708,14.1428086459321,6.42807007889506,-0.001131945238432
4.70299999999991,14.533253102978,0.025887880640282,0.026600536042682,0.338165562031758,14.1425991242633,6.42807050673184,-0.001131517401654
4.70399999999991,14.5330770642653,0.025890576890616,0.026602493981404,0.338194381614022,14.1423896117793,6.42807091545318,-0.001131108680316
4.70499999999991,14.5329003316373,0.025893063003797,0.026604640801351,0.338222588900582,14.1421800389315,6.42807112152931,-0.001130902604184
4.70599999999991,14.5327243203201,0.025895511743979,0.026606853609072,0.338251625365619,14.1419703296014,6.42807132445041,-0.001130699683086
4.70699999999991,14.5325482633167,0.02589785037765,0.026609148424092,0.338280533406243,14.1417607311087,6.42807181324901,-0.001130210884485
4.70799999999991,14.5323740391806,0.025900360382396,0.026611245008697,0.338309009478517,14.141553424311,6.42807372354042,-0.001128300593069
4.70899999999991,14.53219794014,0.02590296119075,0.026613273357461,0.33833818616831,14.1413435194235,6.42807382197236,-0.001128202161135
4.70999999999991,14.5320208274431,0.025905266076549,0.026615575051322,0.338367106726758,14.1411328795885,6.42807321310646,-0.001128811027033
4.71099999999991,14.5318432935249,0.025907629598999,0.026617822472731,0.338396165621848,14.1409216758314,6.42807237505331,-0.001129649080183
4.71199999999991,14.5316657274233,0.025909867154942,0.026620166178224,0.338425159494398,14.1407105345957,6.42807137206593,-0.001130652067558
4.71299999999991,14.5314882369966,0.02591227632807,0.026622351344086,0.338454049575259,14.1404995597492,6.42807079314342,-0.001131230990074
4.71399999999991,14.5313116328837,0.025914925509124,0.026624262627837,0.338482428499092,14.1402900162476,6.42807121253799,-0.001130811595504
4.71499999999991,14.5311350126353,0.025917235157496,0.026626520054425,0.338511460016354,14.140079797407,6.428071092036,-0.001130932097493
4.71599999999991,14.5309569677157,0.025919414375576,0.026628892950665,0.338540467232446,14.139868193157,6.42807000819272,-0.001132015940772
4.71699999999991,14.5307813063751,0.025921889026522,0.026630934558701,0.338569655252312,14.1396588275375,6.42807057001679,-0.0011314541167
4.71799999999991,14.5306050301769,0.025924066839565,0.026633306612515,0.338598669795681,14.1394489869291,6.42807086327322,-0.00113116086027
4.71899999999991,14.5304284991152,0.025926442854827,0.026635449943954,0.338627661428871,14.1392389448876,6.42807081062691,-0.001131213506585
4.71999999999991,14.5302512018963,0.025928430194238,0.026637994033772,0.338656522118559,14.1390282555497,6.4280703506481,-0.001131673485392
4.72099999999991,14.5300748100658,0.025930583741897,0.026640362157779,0.338685169824073,14.138818694342,6.42807073234467,-0.001131291788826
4.72199999999991,14.5298980632871,0.025932584158621,0.026642878762571,0.338714079691315,14.1386085206746,6.42807065283295,-0.001131371300548
4.72299999999991,14.5297216718834,0.025934816538907,0.026645157472225,0.338743114888531,14.1383985829838,6.42807078052284,-0.001131243610657
4.72399999999991,14.5295434991445,0.025937401441408,0.026647057894743,0.33877201265895,14.1381870271494,6.42806957141231,-0.001132452721182
4.72499999999991,14.5293715638998,0.025939592829598,0.026649342880141,0.338801198682039,14.137981429508,6.42807278536864,-0.001129238764852
4.72599999999991,14.5291953977559,0.025942226010477,0.026651188850458,0.338830212933545,14.1377717699614,6.42807325760994,-0.001128766523552
4.72699999999991,14.5290186407184,0.025944464865321,0.026653403995979,0.338859179677838,14.1375615921792,6.42807331519204,-0.001128708941457
4.72799999999991,14.5288413366703,0.02594644587664,0.02665588873924,0.338888233281542,14.1373507687728,6.42807270865958,-0.001129315473915
4.72899999999991,14.5286640666208,0.025948783027485,0.026657980907163,0.338917254484772,14.1371400482013,6.42807206630467,-0.001129957828825
4.72999999999991,14.5284866794859,0.025950666187386,0.026660480867495,0.338946203635751,14.1369293287953,6.42807168173269,-0.0011303424008
4.73099999999991,14.5283100339055,0.025952988344274,0.026662561327656,0.33897527415889,14.1367192100747,6.42807171019017,-0.001130313943325
4.73199999999992,14.5281332330794,0.025954988860782,0.026664975005287,0.33900421639558,14.1365090528178,6.42807167356649,-0.001130350567007
4.73299999999992,14.5279564102942,0.025957430489176,0.02666685327335,0.339032565073937,14.1362995614577,6.42807231245769,-0.001129711675798
4.73399999999992,14.527779638361,0.025959513239407,0.026669143465848,0.339061612911737,14.136089368744,6.42807232329071,-0.001129700842779
4.73499999999992,14.5276033440683,0.025961799853536,0.026671236902136,0.339090800340862,14.1358795069718,6.42807258945944,-0.001129434674057
4.73599999999992,14.5274266193098,0.025963998544819,0.026673411333201,0.339119671990079,14.1356695374417,6.42807268924873,-0.001129334884764
4.73699999999992,14.5272489504135,0.025966393110668,0.026675361664371,0.339148736465396,14.135458459173,6.42807208689944,-0.001129937234057
4.73799999999992,14.5270715466461,0.025968803931023,0.026677315571429,0.339178020672763,14.1352474064709,6.42807128586408,-0.001130738269416
4.73899999999992,14.526893567918,0.025970607243787,0.026679839840134,0.339207084534078,14.1350360363,6.4280703092613,-0.001131714872193
4.73999999999992,14.5267161449467,0.025972768699468,0.026682009368094,0.3392361351422,14.134825231737,6.42806987291358,-0.001132151219918
4.74099999999992,14.5265398322424,0.025974533494538,0.026684572457157,0.339265209023997,14.1346155172667,6.42807023242091,-0.00113179171258
4.74199999999992,14.526362654774,0.02597675654687,0.026686656587275,0.339294569525856,14.134404672114,6.42806975236225,-0.001132271771239
4.74299999999992,14.5261849963096,0.025978852214693,0.026688841866433,0.339323922580771,14.1341933796477,6.42806901856803,-0.001133005565465
4.74399999999992,14.5260088408418,0.025981000186348,0.026690985128127,0.339353042239222,14.1339838132881,6.42806950977436,-0.001132514359134
4.74499999999992,14.5258330162229,0.025983179568961,0.026693102222781,0.339382400124995,14.1337743343062,6.42807012928711,-0.001131894846378
4.74599999999992,14.5256556567185,0.025984972962238,0.026695590888905,0.339411400696969,14.1335636921704,6.4280698495055,-0.001132174627997
4.74699999999992,14.525478478827,0.025986978155851,0.026697830215754,0.3394406605773,14.1333530098781,6.42806966868877,-0.001132355444723
4.74799999999992,14.5253009422531,0.025989236002941,0.026699835225598,0.33946994767472,14.1331419233498,6.42806903870574,-0.001132985427755
4.74899999999992,14.5251268686096,0.025991077615301,0.026702235192526,0.339499277439658,14.1329342783621,6.42807083638241,-0.001131187751079
4.74999999999992,14.5249496898117,0.025993247968686,0.0267042942295,0.339528246725685,14.1327239008879,6.42807066442218,-0.001131359711317
4.75099999999992,14.5247683944571,0.025995436396584,0.026706345798148,0.339557479186202,14.1325091330762,6.42806754046428,-0.001134483669214
4.75199999999992,14.5245905852017,0.02599769873139,0.026708304364472,0.339586655237677,14.1322979268682,6.42806681665654,-0.001135207476952
4.75299999999992,14.5244138806944,0.025999811287587,0.026710384534663,0.339615946080333,14.1320877387918,6.42806690131432,-0.001135122819178
4.75399999999992,14.5242363170955,0.026001983417673,0.026712389671089,0.339644883718124,14.1318770602886,6.42806652933674,-0.001135494796748
4.75499999999992,14.5240602405322,0.026004160309724,0.026714358266763,0.33967411675401,14.1316676052017,6.42806726539301,-0.001134758740483
4.75599999999992,14.5238837269716,0.026006163214363,0.026716506213513,0.33970324970018,14.1314578078436,6.42806776169394,-0.001134262439549
4.75699999999992,14.5237065874935,0.026008449828124,0.026718390382952,0.339732992425537,14.1312467548569,6.42806702383839,-0.001135000295103
4.75799999999992,14.5235279346118,0.026010312458044,0.026720647682694,0.339762227758068,14.131034746713,6.42806566531044,-0.001136358823051
4.75899999999992,14.5233512009088,0.026012086323943,0.026722972578832,0.33979152827483,14.1308246137312,6.42806583533458,-0.001136188798911
4.75999999999992,14.5231742408017,0.026014210375476,0.026724930537683,0.339820772700671,14.1306143271879,6.42806585869573,-0.001136165437761
4.76099999999992,14.5229955593479,0.026016158401015,0.026727045923094,0.339850167777842,14.1304021872459,6.42806465180293,-0.001137372330567
4.76199999999993,14.5228177444985,0.026018314258463,0.026728961931047,0.339879379329184,14.1301910889798,6.42806407172038,-0.001137952413109
4.76299999999993,14.5226408194684,0.026020338364444,0.026731009372982,0.33990877715635,14.1299806945746,6.42806399295344,-0.001138031180048
4.76399999999993,14.5224640898512,0.026022290043637,0.026733114303391,0.339938158940035,14.1297705265641,6.42806417282535,-0.001137851308147
4.76499999999993,14.5222864359702,0.026024294634424,0.026735188041471,0.339967035216272,14.129559918078,6.42806386923274,-0.001138154900753
4.76599999999993,14.5221079417548,0.026026137074066,0.026737366720578,0.339996375340207,14.1293480626199,6.4280627567031,-0.001139267430392
4.76699999999993,14.5219309840308,0.026028152770873,0.026739397161053,0.340025875173143,14.1291375589258,6.42806252576199,-0.001139498371505
4.76799999999993,14.5217536772158,0.026029907378148,0.026741668808972,0.340055314835418,14.1289267861932,6.42806212058243,-0.001139903551064
4.76899999999993,14.5215769899987,0.026031597953737,0.026743982084411,0.340084898909543,14.128716511051,6.42806214895769,-0.001139875175805
4.76999999999993,14.5214004901727,0.026033670525339,0.026745958243193,0.340114629491496,14.1285062319127,6.428062002669,-0.001140021464491
4.77099999999993,14.5212241468659,0.026035251441257,0.026748370211274,0.340144332813048,14.1282961924003,6.42806223906825,-0.001139785065239
4.77199999999993,14.5210470856748,0.026037211592928,0.026750405593779,0.340173835869211,14.1280856326189,6.42806219262257,-0.001139831510918
4.77299999999993,14.5208695130584,0.026039050277285,0.026752542789687,0.340203295108903,14.1278746248825,6.42806167273499,-0.001140351398502
4.77399999999993,14.5206924685682,0.026041075078571,0.026754451353428,0.340232900464975,14.1276640416712,6.42806158016079,-0.001140443972699
4.77499999999993,14.5205149087468,0.026043197937174,0.026756250846909,0.340262426926258,14.1274530330365,6.42806122995117,-0.001140794182324
4.77599999999993,14.5203385290735,0.026045161363218,0.026758204131346,0.340291961684582,14.1272432018943,6.42806163207133,-0.001140392062159
4.77699999999993,14.5201616297143,0.026047032278921,0.026760233764796,0.340321430934404,14.1270329327362,6.4280615873385,-0.001140436794992
4.77799999999993,14.5199836746563,0.026048481225685,0.026762670480181,0.340350947758377,14.1268215751921,6.4280607960335,-0.00114122809999
4.77899999999993,14.5198064137882,0.026050199540192,0.02676481105882,0.340380461005565,14.1266109421836,6.42806061797613,-0.00114140615736
4.77999999999993,14.5196286997434,0.026052314478305,0.026766537239671,0.340409510751694,14.1264003372738,6.42806052994886,-0.001141494184634
4.78099999999993,14.5194506307285,0.026053924981052,0.026768743158326,0.340438918860398,14.1261890437287,6.4280599396644,-0.001142084469092
4.78199999999993,14.5192719454402,0.026055797072858,0.026770699261557,0.340468418563616,14.1259770305422,6.42805895245652,-0.001143071676972
4.78299999999993,14.5190945589477,0.026057628853069,0.02677266396587,0.340497399377349,14.1257668667514,6.42805910993763,-0.001142914195863
4.78399999999993,14.5189179201026,0.026059215248115,0.0267748459693,0.340527073898861,14.1255567849863,6.42805946900721,-0.001142555126278
4.78499999999993,14.5187405346596,0.026061448603796,0.026776378044715,0.340556627788756,14.1253460802223,6.42805922270516,-0.001142801428334
4.78599999999993,14.5185639251607,0.026063059875656,0.026778512000235,0.340586087346695,14.1251362659382,6.42805980079235,-0.001142223341142
4.78699999999993,14.5183856268452,0.026064986699277,0.02678032164164,0.34061568319361,14.1249246353106,6.42805892027319,-0.001143103860306
4.78799999999993,14.5182080478265,0.026066550511044,0.026782482625952,0.340644662556134,14.1247143521334,6.42805909344862,-0.001142930684874
4.78899999999993,14.518029927444,0.026068321173195,0.026784443799549,0.340674169968595,14.1245029925027,6.42805839763722,-0.001143626496277
4.78999999999993,14.5178523549958,0.026070099552844,0.02678635148644,0.340703815785349,14.1242920881711,6.4280581237264,-0.001143900407091
4.79099999999993,14.5176749243201,0.026071314428862,0.026788784623762,0.340733223519639,14.1240816017479,6.4280582701546,-0.001143753978888
4.79199999999994,14.5174968739752,0.026073101366086,0.026790658552635,0.340762680434671,14.1238704336218,6.42805789478743,-0.001144129346063
4.79299999999994,14.5173171284817,0.026074407455281,0.026792984673023,0.340791612086646,14.1236581242668,6.42805652944616,-0.001145494687337
4.79399999999994,14.5171404139285,0.026075688415036,0.026795340274161,0.340821121872021,14.1234482633673,6.42805698676165,-0.001145037371846
4.79499999999994,14.5169635717577,0.026077501060329,0.026797165138227,0.340850845175716,14.1232380603835,6.42805717448676,-0.001144849646734
4.79599999999994,14.5167851436948,0.026078891100337,0.026799377628023,0.340880390362223,14.1230264846042,6.4280563802556,-0.001145643877897
4.79699999999994,14.5166040550444,0.02608061506447,0.02680126564833,0.340909970926786,14.1228122034048,6.42805370287189,-0.0011483212616
4.79799999999994,14.5164262484238,0.026082028984724,0.026803502580977,0.340939522426515,14.1226011944316,6.42805327065413,-0.001148753479359
4.79899999999994,14.5162467094595,0.026083342700325,0.02680576457468,0.340968958775007,14.1223886434095,6.42805179853047,-0.001150225603026
4.79999999999994,14.5160689618329,0.026085022247076,0.026807612849245,0.340998241387203,14.1221780853494,6.42805171427184,-0.001150309861655
4.80099999999994,14.5158910549465,0.026086738330827,0.02680941245343,0.341027782545011,14.1219671216172,6.42805155912953,-0.001150465003967
4.80199999999994,14.5157122719534,0.026088477771608,0.026811151855974,0.341057200801862,14.121755441524,6.42805075960017,-0.001151264533326
4.80299999999994,14.5155339810597,0.026089823395834,0.026813228839307,0.341086691418705,14.1215442374058,6.42805024474961,-0.001151779383881
4.80399999999994,14.5153567704098,0.026091370351262,0.026815124067076,0.341116248829411,14.1213340271621,6.42805055904368,-0.001151465089809
4.80499999999994,14.5151793298111,0.026093083393881,0.026816832372653,0.341145813371859,14.1211236006727,6.42805064947349,-0.001151374660002
4.80599999999994,14.5150025196104,0.026094475456179,0.02681882630243,0.341175347716368,14.1209138701354,6.42805131439374,-0.001150709739749
4.80699999999994,14.5148247720471,0.026096205557355,0.026820470959004,0.341204899432929,14.1207031960978,6.42805126862428,-0.001150755509217
4.80799999999994,14.5146493073808,0.026097497567718,0.026822529545288,0.341234381637131,14.1204948986307,6.42805289333403,-0.001149130799461
4.80899999999994,14.5144705686596,0.026098884688493,0.026824493496336,0.341264015810929,14.1202831746639,6.42805185348025,-0.001150170653244
4.80999999999994,14.5142927294144,0.026100139777004,0.026826561830519,0.341293505414898,14.120072522392,6.42805181255908,-0.00115021157441
4.81099999999994,14.5141142708007,0.026101398616158,0.026828562710045,0.341323077911397,14.1198612315631,6.42805139641679,-0.001150627716701
4.81199999999994,14.5139357465087,0.026102905692248,0.026830305053499,0.341352607395704,14.1196499283673,6.42805093528622,-0.001151088847275
4.81299999999994,14.5137569861991,0.026104221620855,0.026832247402564,0.341382088209543,14.1194384289662,6.42805044578306,-0.001151578350436
4.81399999999994,14.5135790244474,0.026105679992612,0.026834018522093,0.34141155835758,14.1192277675751,6.42805037746384,-0.001151646669657
4.81499999999994,14.5134011387259,0.026106945454454,0.026835908726227,0.341441170325896,14.1190171142193,6.42805056331215,-0.001151460821345
4.81599999999994,14.5132220130111,0.026107946611636,0.026838060758625,0.341470782040496,14.1188052236003,6.42804973335096,-0.001152290782536
4.81699999999994,14.5130439224208,0.026109322113608,0.026839802286998,0.341500408628143,14.118594389392,6.42804963641038,-0.001152387723111
4.81799999999994,14.5128668182454,0.026110335635832,0.02684190374151,0.341530067838978,14.1183845110291,6.42805020655791,-0.001151817575583
4.81899999999994,14.5126874487761,0.026111380821195,0.026843960434216,0.341559914229129,14.1181721932915,6.42804877942937,-0.001153244704119
4.81999999999994,14.5125093524947,0.026112381981215,0.02684604141153,0.341589606736614,14.1179613223654,6.42804866074811,-0.001153363385384


==> Figures/Bubble_rise_benchmarks/Re35We125/Energy_dataRe35We125Uniform.csv <==
time,TotalEnergy,Interface energy,Bulk energy,Kinetic energy,Potential energy, Total Phi ,TotalPhiMinusInit
0,15.2391277395742,0.011773160871066,0.011967343937694,0,15.2153872347654,6.42920367320503,0
0.001,15.2391270827596,0.011813129238046,0.011926733519549,3.38516052256768E-07,15.215386881486,6.42920348747167,-1.85733354030049E-07
0.002,15.2391268734625,0.011821679557523,0.011918018590232,1.05176827021158E-06,15.2153861235465,6.42920349842499,-1.7478003222493E-07
0.003,15.2391267967246,0.011826091671914,0.011913533729818,2.31372119368747E-06,15.2153848576017,6.42920351010232,-1.63102710004637E-07
0.004,15.2391267261761,0.011824769240295,0.011914783921002,4.08948174125453E-06,15.215383083533,6.4292035227352,-1.50469826820654E-07
0.005,15.2391266790677,0.011824569737301,0.011914932748738,6.37653489308874E-06,15.2153808000468,6.42920353499967,-1.38205351163379E-07
0.006,15.2391266304987,0.011824044952771,0.011915407220964,9.17002229641887E-06,15.2153780083026,6.42920354715969,-1.26045337722758E-07
0.007,15.2391265901486,0.011823668486171,0.01191574320212,1.24715991610154E-05,15.2153747068611,6.42920355806589,-1.15139133782805E-07
0.008,15.2391265458251,0.011823692153697,0.011915679908724,1.6276676280043E-05,15.2153708970864,6.4292035676371,-1.05567920627436E-07
0.009,15.2391265038433,0.011823412863711,0.011915925088749,2.05881690394278E-05,15.2153665777218,6.42920357576861,-9.74364118278004E-08
0.01,15.2391264567997,0.011823645786297,0.011915658844867,2.54009347180276E-05,15.2153617512338,6.42920358321615,-8.99888750183209E-08
0.011,15.239126409774,0.011823429336936,0.011915845441541,3.07187815084254E-05,15.215356416214,6.42920359013568,-8.30693505093905E-08
0.012,15.2391263565083,0.011823715247756,0.011915530328248,3.65358719075052E-05,15.2153505750603,6.42920359677492,-7.64301075761864E-08
0.013,15.2391263018746,0.011823528907188,0.011915689827789,4.28568257538667E-05,15.2153442263139,6.42920360347842,-6.97266067106739E-08
0.014,15.2391262394968,0.011823807458022,0.011915384977039,4.96750764310016E-05,15.2153373719853,6.42920360996124,-6.32437835434985E-08
0.015,15.2391261748085,0.011823636998919,0.011915530846653,5.69960249030391E-05,15.215330010938,6.42920361681876,-5.63862609936905E-08
0.016,15.2391261008315,0.011823888631913,0.011915255084489,6.48123700419238E-05,15.215322144745,6.42920362362445,-4.95805725364562E-08
0.017,15.2391260239156,0.011823729529132,0.011915391358576,7.31302756022057E-05,15.2153137727523,6.42920363090709,-4.22979393732703E-08
0.018,15.2391259360719,0.011823950756047,0.011915147701268,8.19417099462678E-05,15.2153048959047,6.42920363844291,-3.47621158525158E-08
0.019,15.2391258447201,0.011823802155759,0.011915274898076,9.12535855710744E-05,15.2152955140807,6.42920364637158,-2.68334439113005E-08
0.02,15.2391257411096,0.011823995162649,0.011915060836694,0.000101057147247,15.215285627963,6.42920365485421,-1.83508133133614E-08
0.021,15.2391256331103,0.011823857147655,0.011915178632119,0.000111360044627,15.2152752372859,6.42920366380792,-9.39710442793285E-09
0.022,15.2391255113726,0.011824025610193,0.011914990258586,0.000122152806184,15.2152643426977,6.42920367320399,-1.03206332369155E-12
0.023,15.2391253856929,0.01182389822836,0.011915098424081,0.000133443809152,15.2152529452313,6.42920368328077,1.00757491239278E-08
0.024,15.2391252443755,0.011824045815758,0.011914931896356,0.00014522287237,15.215241043791,6.42920369402002,2.08149977254379E-08
0.025,15.2391250972093,0.011823928815851,0.011915030544477,0.000157499092715,15.2152286387563,6.42920370499256,3.17875352706665E-08
0.026,15.2391249343408,0.011824058685238,0.01191488257195,0.000170261585211,15.2152157314984,6.42920371688198,4.36769509448709E-08
0.027,15.2391247658573,0.011823951616438,0.011914972043586,0.000183520159859,15.2152023220374,6.42920372972018,5.65151498932437E-08
0.028,15.2391245789536,0.011824066360715,0.011914839927878,0.000197263232744,15.2151884094322,6.4292037428097,6.96046758008606E-08
0.029,15.2391243859565,0.011823968622169,0.011914920735049,0.000211501321581,15.2151739952777,6.42920375656978,8.33647568754259E-08
0.03,15.2391241742038,0.011824070388628,0.011914802243763,0.000226222147699,15.2151590794237,6.42920377123161,9.80265806305169E-08
0.031,15.2391239546134,0.011823981366406,0.011914874926827,0.00024143693198,15.2151436613882,6.42920378643144,1.13226413134271E-07
0.032,15.2391237152972,0.011824071827312,0.011914768317759,0.000257132704546,15.2151277424476,6.42920380230543,1.29100408585714E-07
0.033,15.2391234689913,0.011823990838106,0.011914833499456,0.00027332138554,15.2151113232682,6.42920381935514,1.46150113344845E-07
0.034,15.2391232004327,0.011824071419445,0.011914737288444,0.000289989316985,15.2150944024078,6.42920383674468,1.63539654707279E-07
0.035,15.2391229231452,0.011823997859189,0.011914795521379,0.000307149114908,15.2150769806497,6.42920385461797,1.81412939781467E-07
0.036,15.2391226248195,0.011824069722544,0.01191470849688,0.000324786436079,15.215059060164,6.42920387413041,2.00925383886386E-07
0.037,15.2391223167261,0.011824002996494,0.011914760331368,0.000342914589036,15.2150406388092,6.42920389403093,2.20825900676402E-07
0.038,15.2391219845973,0.01182406708427,0.011914681509214,0.000361518548093,15.2150217174557,6.4292039147248,2.41519771293497E-07
0.039,15.2391216442713,0.01182400666565,0.011914727433973,0.000380612311463,15.2150022978603,6.42920393686873,2.63663705091233E-07
0.04,15.2391212785738,0.01182406381085,0.01191465594451,0.000400180173441,15.214982378645,6.42920395979197,2.86586948838874E-07
0.041,15.2391209020151,0.011824009180781,0.011914696446397,0.000420236818906,15.214961959569,6.42920398307861,3.09873584569686E-07
0.042,15.2391205002451,0.011824060057341,0.01191463158388,0.000440765865044,15.2149410427389,6.42920400793033,3.34725308803741E-07
0.043,15.2391200885002,0.011824010813076,0.011914667035811,0.000461782680278,15.2149196279711,6.42920403405009,3.60845064051318E-07
0.044,15.2391196483752,0.011824055999063,0.011914608194474,0.000483270207231,15.2148977139744,6.42920406051264,3.87307613536336E-07
0.045,15.2391191970961,0.011824011730745,0.011914638981883,0.000505244495136,15.2148753018884,6.42920408801046,4.14805434445498E-07
0.046,15.2391187188413,0.011824051732063,0.011914585631396,0.000527687814808,15.2148523936631,6.4292041175843,4.44379278263796E-07
0.047,15.2391182277446,0.011824012110172,0.011914612060452,0.000550616892965,15.214828986681,6.42920414719007,4.73985039661784E-07
0.048,15.2391177067523,0.011824047364132,0.011914563742052,0.000574013331725,15.2148050823143,6.42920417790789,5.04702867054618E-07
0.049,15.2391171746423,0.011824012047741,0.011914586133902,0.000597894532241,15.2147806819284,6.42920421048713,5.37282104140502E-07
0.05,15.2391166116225,0.011824042965661,0.011914542416772,0.000622241430607,15.2147557848094,6.42920424400933,5.70804301602834E-07
0.051,15.2391160347074,0.011824011664249,0.011914561044436,0.000647072099177,15.2147303898995,6.42920427772146,6.04516433355684E-07
0.052,15.2391154268832,0.011824038597095,0.011914521560281,0.000672366811634,15.2147044999142,6.42920431367365,6.4046862835454E-07
0.053,15.2391148063039,0.011824011032683,0.01191453668543,0.000698144307647,15.2146781142782,6.4292043508577,6.77652678859886E-07
0.054,15.2391141514233,0.011824034304842,0.011914501094339,0.000724384201653,15.2146512318225,6.42920438833872,7.15133698037107E-07
0.055,15.239113482863,0.011824010225899,0.011914512954373,0.000751105897613,15.2146238537851,6.42920442722179,7.54016767245957E-07
0.056,15.2391127812607,0.011824030144901,0.011914480934984,0.000778288354011,15.2145959818268,6.42920446833094,7.95125910002525E-07
0.057,15.2391120644568,0.011824009302195,0.011914489766207,0.000805951634822,15.2145676137536,6.42920450951538,8.36310351637337E-07
0.058,15.2391113116253,0.011824026150933,0.011914461022751,0.000834074046766,15.2145387504048,6.42920455181457,8.7860954867125E-07
0.059,15.2391105452679,0.011824008308562,0.011914467049759,0.000862676310472,15.2145093935991,6.42920459632618,9.23121150187001E-07
0.06,15.2391097421873,0.011824022363599,0.011914441294324,0.000891736083752,15.2144795424456,6.4292046417658,9.68560776470895E-07
0.061,15.2391089224349,0.011824007291049,0.011914444737362,0.000921274740005,15.2144491956664,6.42920468726334,1.01405831642865E-06
0.062,15.2391080660691,0.011824018814466,0.011914421697649,0.000951269292647,15.2144183562643,6.42920473529213,1.06208710448641E-06
0.063,15.2391071943499,0.011824006293187,0.01191442276581,0.000981741763448,15.2143870235275,6.42920478451729,1.11131226265826E-06
0.064,15.2391062822953,0.011824015531981,0.011914402185725,0.001012668524999,15.2143551960526,6.42920483379299,1.16058796351126E-06
0.065,15.2391053541934,0.011824005344787,0.011914401087874,0.00104407224383,15.214322875517,6.42920488465987,1.21145484932583E-06
0.066,15.2391043872797,0.01182401255693,0.011914382701126,0.001075928655299,15.2142900633664,6.42920493777933,1.26457430482674E-06
0.067,15.2391034022522,0.011824004469939,0.01191437966385,0.001108261066492,15.2142567570519,6.42920499058698,1.31738195463527E-06
0.068,15.2391023754928,0.011824009922514,0.01191436319577,0.001141044580301,15.2142229577942,6.42920504451686,1.3713118338643E-06
0.069,15.2391013328547,0.011824003700799,0.011914358447682,0.001174303139919,15.2141886675663,6.42920510076184,1.4275568149813E-06
0.07,15.2391002472611,0.01182400764964,0.011914343635742,0.001208011219396,15.2141538847563,6.4292051574099,1.48420487811052E-06
0.071,15.2390991424587,0.011824003079317,0.011914337385023,0.001242193393814,15.2141186086005,6.4292052139975,1.5407924749411E-06
0.072,15.2390979955475,0.011824005750432,0.011914323997123,0.001276823513509,15.2140828422865,6.42920527321053,1.60000550408768E-06
0.073,15.2390968303122,0.011824002635115,0.011914316434986,0.001311926780157,15.2140465844619,6.42920533307067,1.65986564937271E-06
0.074,15.239095618768,0.01182400427017,0.011914304224209,0.001347476424495,15.2140098338492,6.4292053925926,1.71938757809187E-06
0.075,15.2390943889883,0.011824002372638,0.011914295583408,0.001383498271137,15.2139725927611,6.42920545383514,1.7806301180201E-06
0.076,15.2390931143889,0.011824003242696,0.011914284274076,0.001419964935557,15.2139348619365,6.42920551682755,1.84362251953729E-06
0.077,15.2390918186056,0.011824002316458,0.011914274796972,0.00145690285972,15.2138966386324,6.42920557884479,1.9056397650985E-06
0.078,15.2390904758205,0.011824002676772,0.011914264129482,0.001494284049524,15.2138579249647,6.42920564209557,1.96889054215887E-06
0.079,15.2390891144714,0.011824002515065,0.011914254019515,0.001532135559367,15.2138187223774,6.42920570724946,2.03404443155364E-06
0.08,15.2390877037323,0.011824002572939,0.011914243782782,0.0015704287896,15.213779028587,6.42920577185788,2.09865285505373E-06
0.081,15.2390862716138,0.011824003004128,0.01191423320872,0.001609191402259,15.2137388439987,6.42920583646159,2.16325656410277E-06
0.082,15.2390847918567,0.011824002947691,0.011914223210865,0.001648394197985,15.2136981715002,6.42920590345953,2.23025450374337E-06
0.083,15.2390832903423,0.011824003773469,0.011914212368305,0.001688065440304,15.2136570087602,6.42920596999398,2.29678895813379E-06
0.084,15.2390817370633,0.011824003845118,0.011914202364028,0.001728175335718,15.2136153555184,6.42920603604919,2.3628441612189E-06
0.085,15.2390801634043,0.011824004846661,0.011914191469101,0.001768752744823,15.2135732143437,6.42920610384817,2.43064314275898E-06
0.086,15.2390785384876,0.011824005257165,0.01191418124518,0.00180976728409,15.2135305847012,6.42920617225171,2.4990466886976E-06
0.087,15.2390768896722,0.011824006258636,0.0119141704711,0.001851248404635,15.2134874645378,6.4292062392482,2.56604317794284E-06
0.088,15.239075188959,0.011824007151135,0.011914159881786,0.001893165140842,15.2134438567852,6.42920630775982,2.6345547965434E-06
0.089,15.2390734665196,0.011824008056091,0.011914149323009,0.001935547527716,15.2133997616128,6.4292063771964,2.7039913774729E-06
0.09,15.2390716885062,0.011824009543559,0.011914138252456,0.001978364021925,15.2133551766883,6.42920644521768,2.7720126549724E-06
0.091,15.2390698874313,0.011824010228019,0.011914128031279,0.002021645237527,15.2133101039345,6.42920651375214,2.84054711485737E-06
0.092,15.239068032933,0.011824012446355,0.01191411634118,0.002065359061045,15.2132645450844,6.42920658399535,2.91079032166408E-06
0.093,15.2390661531294,0.011824012780541,0.011914106584825,0.002109536677683,15.2132184970863,6.42920665257005,2.97936502668961E-06
0.094,15.2390642170156,0.011824015843648,0.01191409415938,0.002154145409219,15.2131719616033,6.4292067213005,3.04809547113649E-06
0.095,15.2390622582068,0.011824015754529,0.011914084938072,0.002199217007475,15.2131249405067,6.42920679161161,3.11840658184792E-06
0.096,15.2390602412979,0.011824019690018,0.011914071747865,0.002244718235036,15.213077431625,6.42920686094345,3.18773842789E-06
0.097,15.2390581988186,0.011824019179099,0.011914063057953,0.002290681402388,15.2130294351791,6.42920692948991,3.25628488528906E-06
0.098,15.2390560997074,0.01182402397599,0.011914049110898,0.002337072721822,15.2129809538987,6.4292069999028,3.32669777414196E-06
0.099,15.2390539749574,0.01182402303149,0.011914040962146,0.002383925055264,15.2129319859085,6.42920706965406,3.39644903224467E-06
0.1,15.2390517898086,0.011824028698867,0.01191402624665,0.002431204069662,15.2128825307934,6.42920713838467,3.46517964011639E-06
0.101,15.239049580088,0.011824027321263,0.011914018635747,0.002478943173413,15.2128325909576,6.42920720847033,3.53526530183501E-06
0.102,15.2390473105631,0.011824033829709,0.011914003179433,0.002527107495082,15.2127821660589,6.42920727896277,3.60575774838168E-06
0.103,15.239045013256,0.011824032073451,0.01191399604836,0.002575730980676,15.2127312541535,6.42920734776454,3.67455951355566E-06
0.104,15.239042655661,0.011824039314344,0.011913979957793,0.002624778228178,15.2126798581606,6.42920741798996,3.74478493281316E-06
0.105,15.2390402722648,0.011824037288042,0.011913973195228,0.002674283716155,15.2126279780654,6.42920748895363,3.81574860508493E-06
0.106,15.2390378249481,0.011824045147231,0.011913956581268,0.002724211515253,15.2125756117044,6.42920755838329,3.88517826532819E-06
0.107,15.2390353510329,0.011824042943224,0.011913950092449,0.002774596630992,15.2125227613663,6.42920762860309,3.95539806419265E-06
0.108,15.2390328151981,0.011824051306787,0.011913933066593,0.002825402616745,15.212469428208,6.42920770037746,4.02717243908057E-06
0.109,15.2390302501145,0.01182404902457,0.011913926748544,0.002876664994707,15.2124156093467,6.42920777048674,4.09728171035795E-06
0.11,15.2390276211086,0.011824057747295,0.01191390945382,0.002928346806464,15.2123613071011,6.42920784130887,4.16810384784583E-06
0.111,15.239024965449,0.011824055522,0.011913903167839,0.002980484088426,15.2123065226707,6.42920791379724,4.24059221160178E-06
0.112,15.2390222433023,0.011824064429834,0.01191388577626,0.003033039373853,15.2122512537223,6.42920798527899,4.31207396545119E-06
0.113,15.239019492419,0.011824062422284,0.011913879358814,0.003086049206542,15.2121955014314,6.42920805669295,4.38348792108911E-06
0.114,15.2390166769878,0.011824071347795,0.01191386203478,0.003139475620041,15.2121392679852,6.42920813033465,4.45712962715561E-06
0.115,15.2390138317215,0.01182406967909,0.011913855362382,0.003193355659162,15.2120825510209,6.42920820329017,4.53008514700315E-06
0.116,15.239010918668,0.011824078481202,0.011913838244981,0.003247650860492,15.2120253510813,6.42920827595117,4.60274614511036E-06
0.117,15.2390079775369,0.011824077273409,0.011913831192528,0.003302398766515,15.2119676703044,6.42920835052858,4.67732355602379E-06
0.118,15.2390049684364,0.01182408581835,0.011913814413822,0.00335756042324,15.211909507781,6.42920842559686,4.75239183295173E-06
0.119,15.2390019281152,0.011824085185356,0.011913806865285,0.003413173862746,15.2118508622018,6.4292084995799,4.82637487220217E-06
0.12,15.2389988199968,0.011824093322692,0.011913790574202,0.003469199646688,15.2117917364533,6.42920857549125,4.90228622851419E-06
0.121,15.2389956822709,0.011824093362936,0.011913782429088,0.003525676294832,15.2117321301841,6.42920865245928,4.97925425602119E-06
0.122,15.2389924730257,0.011824100978334,0.01191376673822,0.003582563884631,15.2116720414245,6.42920872833212,5.05512709203515E-06
0.123,15.2389892335463,0.011824101758077,0.011913757929305,0.003639901419263,15.2116114724397,6.42920880523651,5.13203148244656E-06
0.124,15.2389859246153,0.011824108801748,0.011913742887577,0.003697648500358,15.2115504244256,6.42920888408139,5.21087636151663E-06
0.125,15.238982583005,0.011824110345572,0.011913733388934,0.003755844608073,15.2114888946624,6.42920896181609,5.28861106197098E-06
0.126,15.2389791694831,0.011824116792427,0.011913719020854,0.003814448869147,15.2114268848006,6.42920903989675,5.36669172657156E-06
0.127,15.2389757255022,0.01182411911747,0.011913708815076,0.003873501240473,15.2113643963291,6.42920911975534,5.44655031653463E-06
0.128,15.2389722084832,0.011824124984005,0.011913695103795,0.003932960377737,15.2113014280176,6.4292091996482,5.52644317508566E-06
0.129,15.2389686581881,0.011824128097199,0.01191368418383,0.003992866709152,15.2112379791979,6.42920927857341,5.605368381012E-06
0.13,15.2389650353972,0.011824133388859,0.011913671124162,0.004053178423474,15.2111740524607,6.42920935923302,5.68602799688733E-06
0.131,15.2389613802927,0.011824137252893,0.011913659527867,0.004113936418046,15.2111096470939,6.429209440429,5.76722397127583E-06
0.132,15.2389576493568,0.011824142030564,0.011913647058748,0.004175098415691,15.2110447618518,6.42920952054536,5.84734033459711E-06
0.133,15.2389538855658,0.011824146531213,0.011913634900935,0.004236705778017,15.2109793983556,6.42920960113067,5.92792564191313E-06
0.134,15.2389500473361,0.011824150895284,0.011913622923025,0.004298715770658,15.2109135577471,6.42920968303562,6.00983059317883E-06
0.135,15.2389461745115,0.011824155959398,0.011913610277854,0.004361170215368,15.2108472380588,6.42920976392504,6.09072001456212E-06
0.136,15.2389422247279,0.011824160027018,0.011913598674147,0.004424025918905,15.2107804401078,6.42920984427263,6.1710676018123E-06
0.137,15.2389382416904,0.0118241655295,0.011913585667861,0.004487325162164,15.2107131653309,6.42920992567354,6.25246851537753E-06
0.138,15.2389341812149,0.011824169471661,0.011913574268603,0.004551024299304,15.2106454131754,6.42921000699051,6.3337854836476E-06
0.139,15.2389300850495,0.011824175385159,0.011913560929943,0.004615166063005,15.2105771826714,6.42921008671524,6.41351021002379E-06
0.14,15.2389259111983,0.011824179271935,0.011913549665614,0.004679706358771,15.210508475902,6.42921016713165,6.49392662843695E-06
0.141,15.2389217023669,0.011824185454,0.011913536138251,0.00474468837126,15.2104392924033,6.4292102476937,6.57448867258381E-06
0.142,15.2389174137592,0.011824189473169,0.011913524822126,0.00481006755875,15.2103696319052,6.42921032734386,6.65413883638166E-06
0.143,15.2389130890235,0.011824195791945,0.011913511238719,0.004875887548629,15.2102994944442,6.42921040588072,6.73267569872849E-06
0.144,15.2389086846348,0.011824199937408,0.01191349987786,0.004942103362016,15.2102288814575,6.42921048509412,6.81188909634756E-06
0.145,15.238904243324,0.011824206329502,0.011913486303252,0.005008759066285,15.2101577916249,6.42921056326869,6.89006366538791E-06
0.146,15.2388997206157,0.011824210810532,0.011913474688532,0.005075809245509,15.2100862258711,6.42921064032663,6.96712160852542E-06
0.147,15.2388951618426,0.011824217144444,0.011913461254276,0.005143298403989,15.2100141850399,6.4292107175655,7.04436047271884E-06
0.148,15.2388905199799,0.011824221980509,0.011913449367621,0.005211180695579,15.2099416679361,6.42921079393136,7.12072633834993E-06
0.149,15.2388858406748,0.011824228351813,0.011913435979799,0.005279501052208,15.2098686752909,6.4292108691047,7.19589967523859E-06
0.15,15.2388810791596,0.011824233617775,0.011913423744831,0.005348213202514,15.2097952085945,6.42921094428165,7.27107662434889E-06
0.151,15.2388762790468,0.011824239867461,0.011913410563021,0.005417362506106,15.2097212661102,6.42921101876201,7.34555698045369E-06
0.152,15.2388713938837,0.011824245612408,0.011913397932344,0.00548690227312,15.2096468480658,6.42921109189457,7.41868954712288E-06
0.153,15.2388664708614,0.011824251818537,0.011913384877666,0.005556878276578,15.2095719558886,6.42921116381929,7.49061426574826E-06
0.154,15.2388614643868,0.011824257917514,0.011913371974928,0.005627243412906,15.2094965910815,6.42921123678783,7.56358280806779E-06
0.155,15.2388564176927,0.011824264070301,0.011913359058599,0.005698043870352,15.2094207506935,6.42921130795685,7.63475182630202E-06
0.156,15.2388512838259,0.011824270518687,0.011913345889173,0.005769232137229,15.2093444352808,6.42921137792836,7.70472333933014E-06
0.157,15.2388461136414,0.011824276811005,0.011913332915504,0.005840854809249,15.2092676491057,6.42921144847702,7.77527199247174E-06
0.158,15.2388408541302,0.011824283420481,0.011913319667,0.00591286396976,15.209190387073,6.42921151752609,7.84432106293309E-06
0.159,15.238835555438,0.011824289887777,0.011913306602104,0.005985306620143,15.2091126523279,6.42921158567451,7.91246948139701E-06
0.16,15.2388301695782,0.011824296702963,0.011913293228223,0.006058134446576,15.2090344452005,6.42921165375973,7.98055470241366E-06
0.161,15.2388247451501,0.011824303308153,0.011913280105427,0.006131394843725,15.2089557668928,6.42921172241773,8.0492127043641E-06
0.162,15.2388192286541,0.011824310291169,0.011913266647497,0.006205039106825,15.2088766126086,6.42921178821577,8.11501074338139E-06
0.163,15.2388136731281,0.011824317179066,0.011913253323102,0.006279115018658,15.2087969876073,6.42921185415509,8.18095005961084E-06
0.164,15.2388080304584,0.011824324359557,0.011913239744553,0.006353573494624,15.2087168928596,6.42921192145551,8.2482504835113E-06
0.165,15.2388023441176,0.01182433129239,0.011913226454717,0.006428462695472,15.208636323675,6.4292119864166,8.31321157157561E-06
0.166,15.2387965680453,0.011824338715514,0.01191321271346,0.006503733162069,15.2085552834542,6.42921205104051,8.37783548135462E-06
0.167,15.2387907524427,0.011824345889226,0.011913199259585,0.006579433428821,15.2084737738651,6.42921211624324,8.44303821700976E-06
0.168,15.2387848453458,0.011824353316607,0.011913185589377,0.006655513666364,15.2083917927735,6.42921218124935,8.50804432594998E-06
0.169,15.2387788949208,0.011824360572402,0.011913172131546,0.006732022778536,15.2083093394383,6.42921224477119,8.57156616085319E-06
0.17,15.2387728536547,0.011824368150113,0.011913158388234,0.006808910570647,15.2082264165457,6.42921230875328,8.63554825247803E-06
0.171,15.238766771604,0.011824375847373,0.011913144562813,0.006886226315158,15.2081430248787,6.42921237327251,8.70006748066032E-06
0.172,15.2387605953433,0.011824383335896,0.011913130982088,0.006963919447707,15.2080591615776,6.42921243654165,8.76333661992135E-06
0.173,15.2387543784187,0.011824391342927,0.011913116922301,0.007042039605305,15.2079748305482,6.4292125009301,8.82772507893037E-06
0.174,15.2387480680508,0.011824398945814,0.011913103300228,0.007120535867957,15.2078900299368,6.42921256534624,8.89214121535531E-06
0.175,15.2387417130636,0.011824407206856,0.011913089057335,0.007199458225847,15.2078047585735,6.42921262826832,8.95506329534612E-06
0.176,15.238735264027,0.011824414721,0.011913075601183,0.007278755405895,15.2077190182989,6.42921269135159,9.01814656906197E-06
0.177,15.2387287713277,0.011824423117468,0.011913061295528,0.007358477751599,15.2076328091631,6.42921275477884,9.08157380941077E-06
0.178,15.2387221853934,0.011824430788693,0.01191304775118,0.007438573647073,15.2075461332065,6.4292128194335,9.14622847059121E-06
0.179,15.2387155544148,0.011824439110158,0.011913033589716,0.007519093769199,15.2074589879458,6.42921288274779,9.20954276750763E-06
0.18,15.2387088283442,0.011824446992232,0.011913019907542,0.007599986169155,15.2073713752752,6.4292129469434,9.27373837456003E-06
0.181,15.2387020562992,0.011824455476798,0.011913005655387,0.007681301867646,15.2072832932994,6.42921301044489,9.33723986484836E-06
0.182,15.2386951886899,0.01182446366745,0.011912991737226,0.007762988568424,15.2071947447168,6.42921307358923,9.40038420438327E-06
0.183,15.238688276377,0.011824472029516,0.011912977678987,0.007845097625934,15.2071057290426,6.42921313767182,9.46446679250812E-06
0.184,15.2386812663871,0.011824480373485,0.011912963681544,0.007927576426645,15.2070162459054,6.42921320175399,9.52854896674182E-06
0.185,15.2386742106499,0.011824488643029,0.011912949790199,0.0080104766465,15.2069262955702,6.42921326544107,9.59223604013459E-06
0.186,15.2386670584444,0.011824497018441,0.0119129358335,0.0080937453352,15.2068358802572,6.4292133299991,9.65679407904929E-06
0.187,15.2386598582477,0.011824505388177,0.01191292192246,0.00817743450635,15.2067449964308,6.42921339376656,9.72056153791812E-06
0.188,15.2386525558172,0.011824513948483,0.011912907857726,0.00826149088566,15.2066536431253,6.42921345607645,9.78287142849865E-06
0.189,15.2386452110936,0.011824522620861,0.01191289372322,0.00834596680775,15.2065618279418,6.42921351783534,9.84463031628025E-06
0.19,15.2386377630421,0.011824530803079,0.011912880115383,0.008430808672647,15.206469543451,6.42921358000657,9.9068015444459E-06
0.191,15.2386302682547,0.011824540056917,0.011912865481693,0.008516069146238,15.2063767935699,6.42921364143028,9.96822525678454E-06
0.192,15.2386226726174,0.011824547804567,0.011912852393173,0.008601694301549,15.2062835781181,6.4292137028812,1.00296761704755E-05
0.193,15.2386150328366,0.011824557024094,0.011912837880209,0.008687737114714,15.2061899008176,6.42921376551131,1.00923062893443E-05
0.194,15.2386072867955,0.011824564872817,0.011912824779814,0.008774143354129,15.2060957537887,6.42921382482525,1.01516202262175E-05
0.195,15.238599491549,0.011824574166247,0.011912810285192,0.00886096630278,15.2060011407948,6.42921388259877,1.0209393748184E-05
0.196,15.238591595443,0.011824582117044,0.011912797177641,0.008948151429189,15.2059060647192,6.42921394109459,1.02678895617103E-05
0.197,15.2385836496649,0.011824591555182,0.011912782635143,0.009035752308224,15.2058105231664,6.42921399719192,1.03239868982641E-05
0.198,15.2385755986829,0.011824599931425,0.011912769204587,0.009123714121794,15.2057145154251,6.42921405076574,1.03775607165346E-05
0.199,15.2385674975852,0.011824609118334,0.011912755016618,0.009212090732789,15.2056180427175,6.42921410345325,1.0430248226001E-05
0.2,15.2385592925043,0.011824617677579,0.011912741506991,0.00930082702842,15.2055211062913,6.42921415471299,1.04815079691178E-05
0.201,15.2385510370551,0.011824626858033,0.011912727435395,0.009389977158378,15.2054237056033,6.42921420304936,1.05298443386914E-05
0.202,15.2385426732946,0.011824635231682,0.011912714226566,0.009479485731538,15.2053258381048,6.42921424811759,1.05749125687282E-05
0.203,15.2385342613211,0.011824644662641,0.011912700016942,0.00956940717736,15.2052275094642,6.42921429305564,1.06198506095723E-05
0.204,15.2385257402701,0.011824653726359,0.011912686232634,0.009659685834465,15.2051287144767,6.42921433392684,1.06607218146593E-05
0.205,15.2385171671874,0.011824663229794,0.011912672075475,0.009750376402108,15.2050294554801,6.42921437011428,1.06969092570353E-05
0.206,15.2385084888981,0.011824672385787,0.011912658319997,0.009841422936096,15.2049297352563,6.42921440718307,1.07339780450744E-05
0.207,15.238499756039,0.011824682394697,0.011912643765098,0.009932880425439,15.2048295494538,6.42921444075031,1.07675452891698E-05
0.208,15.2384909163981,0.011824691782753,0.011912629902698,0.010024692649339,15.2047289020633,6.42921447223107,1.07990260431734E-05
0.209,15.2384820233861,0.011824701216305,0.011912616060206,0.010116914847689,15.204627791262,6.4292145000273,1.08268222716035E-05
0.21,15.2384730220484,0.011824710868539,0.01191260205989,0.010209490548473,15.2045262185715,6.42921452411149,1.08509064649098E-05
0.211,15.2384639673451,0.011824721077291,0.011912587560133,0.010302475265328,15.2044241834423,6.42921454701665,1.08738116200158E-05
0.212,15.2384547992604,0.011824731512752,0.011912572887012,0.010395812271688,15.204321682589,6.42921456618916,1.08929841342587E-05
0.213,15.2384455791403,0.011824741770051,0.011912558479298,0.010489557312934,15.2042187215781,6.42921457865699,1.09054519654705E-05
0.214,15.2384362517961,0.011824751642335,0.011912544505499,0.010583653411403,15.2041153022369,6.42921459411268,1.09209076502026E-05
0.215,15.2384268682883,0.011824762761571,0.011912529337674,0.01067815658468,15.2040114196044,6.42921460610979,1.09329047646156E-05
0.216,15.2384173741693,0.011824772686356,0.011912515428891,0.010773009594518,15.2039070764595,6.42921461640225,1.09431972248331E-05
0.217,15.2384078255158,0.011824783553291,0.011912500645034,0.010868268685904,15.2038022726315,6.42921462353942,1.09503343956874E-05
0.218,15.2383981663109,0.011824793686379,0.011912486652739,0.01096387639925,15.2036970095726,6.42921462759598,1.09543909507792E-05
0.219,15.2383884525032,0.011824805117861,0.011912471409804,0.011059889228887,15.2035912867467,6.42921463220029,1.09589952606015E-05
0.22,15.2383786246102,0.011824815981314,0.011912456791052,0.011156249475037,15.2034851023628,6.42921463387567,1.09606706466536E-05
0.221,15.2383687417681,0.011824826857754,0.011912442229337,0.011253013837318,15.2033784588437,6.4292146314299,1.09582248697393E-05
0.222,15.2383587496596,0.011824837322779,0.011912428123005,0.011350124390655,15.2032713598231,6.42921463134619,1.09581411606996E-05
0.223,15.238348700309,0.011824848397824,0.011912413467408,0.011447638077233,15.2031638003666,6.42921462902171,1.0955816682312E-05
0.224,15.2383385380165,0.011824858526287,0.011912399807318,0.011545496738397,15.2030557829445,6.42921462557791,1.09523728859529E-05
0.225,15.2383283235621,0.011824869755127,0.011912385100801,0.011643757537004,15.2029473111692,6.42921462277475,1.09495697255824E-05
0.226,15.2383179917315,0.011824880203674,0.011912371214566,0.011742362120681,15.2028383781926,6.42921461858396,1.09453789320924E-05
0.227,15.2383076033516,0.01182489154294,0.011912356501666,0.011841367839797,15.2027289874672,6.42921461163569,1.09384306643534E-05
0.228,15.2382971056359,0.011824901644708,0.011912343065619,0.011940716121309,15.2026191448042,6.42921460794627,1.0934741245805E-05
0.229,15.2382865479644,0.011824912776165,0.011912328644431,0.012040464551079,15.2025088419928,6.42921460262973,1.09294247083724E-05
0.23,15.2382758760159,0.01182492263987,0.011912315536949,0.012140554325727,15.2023980835133,6.42921459713649,1.09239314642906E-05
0.231,15.2382651551548,0.011824933096951,0.011912301898938,0.012241043226074,15.2022868769329,6.42921459454332,1.09213382977202E-05
0.232,15.238254312763,0.011824943384335,0.011912288455454,0.012341872285379,15.2021752086378,6.42921459010258,1.09168975548357E-05
0.233,15.2382434136826,0.011824954700779,0.011912274043005,0.012443099476788,15.202063085462,6.42921458560997,1.09124049405551E-05
0.234,15.2382324023901,0.01182496428644,0.011912261413227,0.012544665611303,15.2019505110792,6.42921458290532,1.09097002933822E-05
0.235,15.2382213321058,0.011824975409198,0.011912247287063,0.012646628856551,15.201837480553,6.42921457860881,1.09054037826795E-05
0.236,15.2382101434583,0.011824985396003,0.01191223433682,0.012748929858761,15.2017239938668,6.42921457465188,1.09014468510082E-05
0.237,15.2381988964852,0.011824996289031,0.011912220515519,0.012851626949715,15.201610052731,6.42921457119525,1.08979902195827E-05
0.238,15.2381875412964,0.011825006237474,0.011912207728993,0.012954660573219,15.2014956667567,6.42921456777199,1.08945669676785E-05
0.239,15.2381761222275,0.011825017270717,0.011912193873187,0.013058089275546,15.201380821808,6.42921456525252,1.08920474986007E-05
0.24,15.2381645833548,0.011825028765968,0.011912179629334,0.013161853345696,15.2012655216138,6.42921455970332,1.08864982983903E-05
0.241,15.238152985191,0.011825039464775,0.011912166230276,0.013266011443973,15.201149768052,6.42921455266997,1.08794649413824E-05
0.242,15.2381412728684,0.011825051075014,0.011912151968533,0.013370503702597,15.2010335661223,6.42921454983598,1.08766309523389E-05
0.243,15.2381294980099,0.011825062146335,0.011912138285274,0.013475388973073,15.2009169086052,6.4292145459039,1.08726988727881E-05
0.244,15.2381176034212,0.011825074125978,0.011912123739437,0.013580607207167,15.2007997983487,6.42921454252059,1.08693155613793E-05
0.245,15.2381056598756,0.011825085454009,0.011912109956744,0.013686217375697,15.2006822470892,6.42921453999363,1.0866788603181E-05
0.246,15.2380935869853,0.011825097458788,0.01191209552728,0.013792159321116,15.2005642346781,6.42921453280918,1.08596041554776E-05
0.247,15.2380814534722,0.011825110362749,0.011912080273489,0.013898492204776,15.2004457706311,6.42921452501052,1.08518054942053E-05
0.248,15.238069198374,0.011825122236946,0.011912066100002,0.014005155651877,15.2003268543851,6.42921451627614,1.08430711138752E-05
0.249,15.2380568817182,0.01182513492697,0.01191205119697,0.014112208967412,15.2002074866269,6.42921450354012,1.08303350980776E-05
0.25,15.2380444419361,0.011825146856848,0.011912037087919,0.01421959165891,15.2000876663324,6.42921449237187,1.08191668397595E-05
0.251,15.2380319411885,0.011825160322349,0.011912021546891,0.014327363165886,15.1999673961534,6.42921447805235,1.08048473261846E-05
0.252,15.2380193169153,0.011825172389288,0.011912007454022,0.014435462852672,15.1998466742193,6.42921446270542,1.0789500393571E-05
0.253,15.238006629366,0.011825186465034,0.011911991456095,0.014543950308055,15.1997255011368,6.42921444222531,1.07690202835187E-05
0.254,15.2379938168135,0.011825198564664,0.011911977482264,0.014652764754514,15.199603876012,6.42921442138935,1.07481843247825E-05
0.255,15.2379809427561,0.011825212611439,0.011911961665211,0.01476196590547,15.199481802574,6.4292143985919,1.07253868701918E-05
0.256,15.2379679434007,0.011825224299199,0.011911948266403,0.014871492843161,15.1993592779919,6.42921437361587,1.07004108453879E-05
0.257,15.2379548772081,0.011825238592324,0.011911932367006,0.01498140541752,15.1992363008312,6.42921434200308,1.06687980565567E-05
0.258,15.2379416855633,0.011825251049833,0.011911918358489,0.015091642610075,15.1991128735449,6.42921431012985,1.06369248245031E-05
0.259,15.2379284338226,0.011825265912547,0.011911902064461,0.015202264374324,15.1989890014712,6.42921427694621,1.06037411828908E-05
0.26,15.2379150528719,0.01182527838083,0.01191188822648,0.01531320955863,15.1988646767059,6.42921423948362,1.05662785934157E-05
0.261,15.2379016039999,0.011825293042485,0.011911872301819,0.015424538241277,15.1987399004143,6.42921419629011,1.05230850868665E-05
0.262,15.2378880293918,0.011825305466804,0.011911858667134,0.01553618916204,15.1986146760958,6.42921415375668,1.04805516567552E-05
0.263,15.2378743928611,0.011825320316075,0.011911842749819,0.01564822246912,15.1984890073261,6.42921410652142,1.04333163957193E-05
0.264,15.2378606243418,0.011825333146934,0.01191182890166,0.015760576831494,15.1983628854617,6.42921405547141,1.03822663817255E-05
0.265,15.2378466483944,0.011825343490329,0.011911816828542,0.015873313378397,15.1982361746971,6.42921405407495,1.03808699201124E-05
0.266,15.2378325458114,0.011825363191928,0.011911795527719,0.01598636979331,15.1981090172984,6.42921405290496,1.03796999324501E-05
0.267,15.2378183771466,0.01182538328369,0.011911773984457,0.01609980658981,15.1979814132886,6.42921405171654,1.03785115124211E-05
0.268,15.2378040808493,0.011825397906446,0.0119117580025,0.016213562031005,15.1978533629094,6.42921405051585,1.03773108222072E-05
0.269,15.2377898597151,0.011825423536687,0.011911731839763,0.01632769584056,15.197725008498,6.42921399872964,1.03255246131084E-05
0.27,15.2377755079362,0.01182543201432,0.011911722896223,0.016442147061301,15.1975962059644,6.42921394306085,1.02698558279712E-05
0.271,15.237761090877,0.011825446510692,0.011911708010667,0.016556976269289,15.1974669600863,6.4292138861092,1.02129041748E-05
0.272,15.2377465424634,0.011825458843339,0.011911695370426,0.016672121827355,15.1973372664223,6.42921382504648,1.01518414554747E-05
0.273,15.2377319284822,0.011825472473691,0.011911681515893,0.016787644287956,15.1972071302047,6.42921376420043,1.0090995403722E-05
0.274,15.2377171823838,0.01182548606455,0.011911667782132,0.016903481890672,15.1970765466465,6.42921370002978,1.00268247589241E-05
0.275,15.2377023701174,0.011825500258563,0.011911653524427,0.017019695304232,15.1969455210301,6.4292136367689,9.96356387439334E-06
0.276,15.2376874255426,0.011825515513682,0.011911638289152,0.017136222697322,15.1968140490425,6.42921357093099,9.89772595971772E-06
0.277,15.2376724141724,0.011825530664454,0.011911623240645,0.017253124790392,15.1966821354769,6.42921350589583,9.83269080556681E-06
0.278,15.2376572702802,0.011825546609723,0.011911607486349,0.017370339681179,15.196549776503,6.42921343855096,9.76534593100098E-06
0.279,15.2376420589117,0.011825561774869,0.011911592597924,0.017487928133231,15.1964169764057,6.42921337170524,9.69850021093066E-06
0.28,15.2376267145893,0.0118255778537,0.011911576886921,0.01760582818428,15.1962837316644,6.42921330251811,9.62931308734483E-06
0.281,15.2376113020452,0.01182559383351,0.011911561363521,0.017724100663354,15.1961500461848,6.42921323337352,9.56016849329444E-06
0.282,15.237595755974,0.011825610998959,0.011911544752375,0.017842683581468,15.1960159166412,6.42921316158912,9.48838409442487E-06
0.283,15.2375801408461,0.011825627825217,0.01191152857629,0.017961637793327,15.1958813466512,6.4292130891958,9.41599077730615E-06
0.284,15.2375643914265,0.011825645058793,0.011911512099193,0.018080901255715,15.1957463330128,6.4292130135969,9.34039187505675E-06
0.285,15.2375485719993,0.011825661561797,0.011911496455929,0.018200534845815,15.1956108791358,6.42921293652708,9.26332204986835E-06
0.286,15.2375326173841,0.011825678486979,0.011911480503049,0.018320476492961,15.1954749819011,6.42921285544013,9.18223510915084E-06
0.287,15.2375165917814,0.01182569552081,0.01191146455345,0.018440787119444,15.1953386445877,6.42921277183194,9.09862691322871E-06
0.288,15.2375004300652,0.011825712931632,0.011911448351683,0.018561404632194,15.1952018641497,6.42921268321272,9.0100076945987E-06
0.289,15.2374841964205,0.011825730064442,0.011911432552496,0.018682389960849,15.1950646438427,6.42921259093118,8.91772615840836E-06
0.29,15.2374678257508,0.01182574666602,0.011911417421216,0.018803680976205,15.1949269806874,6.42921249259646,8.81939143582144E-06
0.291,15.237451382252,0.011825762730441,0.011911402961856,0.018925338625185,15.1947888779345,6.42921238947587,8.71627084819693E-06
0.292,15.2374348008073,0.011825778515854,0.011911388925749,0.019047300765783,15.1946503325999,6.42921227930412,8.60609909025811E-06
0.293,15.2374180185081,0.011825771746666,0.01191139621739,0.019169630122423,15.1945112204216,6.42921227892776,8.60572273264637E-06
0.294,15.2374011014893,0.011825795455383,0.011911373223047,0.019292263060312,15.1943716697506,6.42921227854702,8.60534199542684E-06
0.295,15.2373841107576,0.011825813993612,0.011911355578017,0.019415260474991,15.194231680711,6.42921227800781,8.60480278763731E-06
0.296,15.2373669844256,0.011825831824836,0.011911338777368,0.019538560016073,15.1940912538073,6.42921227745799,8.60425296345113E-06
0.297,15.2373497837156,0.011825851680769,0.011911320086612,0.01966222278368,15.1939503891645,6.42921227675332,8.60354829512744E-06
0.298,15.2373324469225,0.011825868331687,0.011911304726121,0.019786186561144,15.1938090873036,6.42921227606066,8.60285563319962E-06
0.299,15.2373150351943,0.011825888883055,0.011911285591493,0.019910512366527,15.1936673483532,6.42921227523889,8.60203386388037E-06
0.3,15.2372974868781,0.011825905284115,0.011911270731118,0.020035138005353,15.1935251728576,6.42921227446628,8.60126125168392E-06
0.301,15.2372798630874,0.011825924946224,0.011911252734397,0.020160124458452,15.1933825609483,6.42921227359739,8.60039236538768E-06
0.302,15.2372621021915,0.011825940675306,0.011911238791596,0.020285409549963,15.1932395131746,6.42921227281144,8.59960641186319E-06
0.303,15.2372442652776,0.011825960004784,0.011911221369505,0.020411054245548,15.1930960296578,6.42921227195505,8.5987500266782E-06
0.304,15.2372262907639,0.011825976681937,0.011911206721968,0.020536996415292,15.1929521109447,6.42921227120338,8.59799835417618E-06
0.305,15.2372082396964,0.011825996129315,0.011911189428731,0.02066329697727,15.192807757161,6.4292122703997,8.59719467527498E-06
0.306,15.2371900505216,0.011826012907347,0.011911174930972,0.020789893827036,15.1926629688563,6.42921226971676,8.59651173179543E-06
0.307,15.2371717842432,0.011826031307966,0.011911158936519,0.020916847833737,15.192517746165,6.42921226900209,8.59579706080638E-06
0.308,15.2371533793428,0.01182604815615,0.011911144618826,0.021044096939882,15.1923720896279,6.42921226842824,8.59522321583484E-06
0.309,15.2371348968118,0.011826066954419,0.011911128477529,0.021171701991068,15.1922259993888,6.42921226785262,8.59464759539463E-06
0.31,15.2371162751808,0.011826084899718,0.011911113318863,0.021299600973822,15.1920794759884,6.42921226744758,8.59424255850172E-06
0.311,15.2370975753811,0.01182610359075,0.01191109754567,0.021427854653558,15.1919325195911,6.42921226708021,8.59387518836741E-06
0.312,15.2370787359942,0.011826121195201,0.01191108299324,0.021556401072245,15.1917851307335,6.42921226691827,8.59371324768432E-06
0.313,15.2370598178835,0.011826139271675,0.011911068098263,0.021685300929438,15.1916373095842,6.42921226683207,8.59362704019873E-06
0.314,15.2370407596961,0.011826157589043,0.011911053097326,0.021814492355735,15.191489056654,6.42921226697132,8.59376629325226E-06
0.315,15.2370216222357,0.01182617653018,0.011911037606345,0.021944035987395,15.1913403721117,6.42921226719929,8.59399426111906E-06
0.316,15.2370023441847,0.011826195393196,0.011911022335836,0.022073870004918,15.1911912564508,6.42921226764064,8.59443560941031E-06
0.317,15.236982986254,0.011826213877344,0.011911007583133,0.022204054950241,15.1910417098433,6.4292122681486,8.59494357285939E-06
0.318,15.2369634872048,0.011826232232268,0.011910993103729,0.022334529099569,15.1908917327692,6.42921226883143,8.59562640886935E-06
0.319,15.2369439076648,0.01182625096044,0.011910978389528,0.022465352912942,15.1907413254019,6.42921226954328,8.59633825811557E-06
0.32,15.2369241864894,0.01182627028281,0.011910963230119,0.022596464754395,15.190590488222,6.42921227039159,8.59718656887054E-06
0.321,15.2369043842307,0.011826289673566,0.011910948148194,0.02272792498828,15.1904392214206,6.42921227123906,8.59803403763237E-06
0.322,15.2368844398292,0.011826308774231,0.011910933512376,0.022859672051593,15.190287525491,6.42921227219957,8.59899454486168E-06
0.323,15.2368644137515,0.011826327571997,0.011910919328538,0.022991766219373,15.1901354006316,6.42921227314178,8.59993675206283E-06
0.324,15.2368442450366,0.011826346648445,0.01191090502109,0.023124146031651,15.1899828473354,6.42921227418608,8.60098105803786E-06
0.325,15.2368239940666,0.011826366421489,0.011910890169857,0.023256871674864,15.1898298658004,6.42921227520225,8.60199722829691E-06
0.326,15.2368035999842,0.011826386276076,0.01191087540011,0.023389881777975,15.1896764565301,6.42921227631435,8.60310932893071E-06
0.327,15.2367831230597,0.011826406047534,0.01191086087388,0.023523236409132,15.1895226197291,6.4292122773912,8.60418617598668E-06
0.328,15.2367625025435,0.01182642522982,0.011910847104659,0.023656874299892,15.1893683559091,6.42921227855968,8.60535465108114E-06
0.329,15.2367417985762,0.011826444888858,0.01191083301772,0.023790855402566,15.189213665267,6.42921227968686,8.60648183298451E-06
0.33,15.2367209505626,0.011826464989993,0.011910818659821,0.023925118597233,15.1890585483156,6.42921228090321,8.60769818000762E-06
0.331,15.2367000185177,0.011826485600718,0.011910803959503,0.024059723701559,15.1889030052559,6.42921228207412,8.60886909226366E-06
0.332,15.2366789419671,0.011826505774932,0.011910789875325,0.024194609703402,15.1887470366134,6.42921228333355,8.61012852126919E-06
0.333,15.2366577807794,0.011826525726134,0.011910776187136,0.024329836274318,15.1885906425919,6.42921228454422,8.61133919727308E-06
0.334,15.2366364746101,0.01182654570215,0.011910762652486,0.024465342539908,15.1884338237156,6.42921228584238,8.61263735263407E-06
0.335,15.2366150832337,0.011826566568136,0.011910748403858,0.024601188079572,15.1882765801822,6.42921228708751,8.61388248551975E-06
0.336,15.2365935464144,0.011826587569738,0.011910734206416,0.024737312111487,15.1881189125268,6.42921228841926,8.615214238894E-06
0.337,15.2365719237847,0.011826608562888,0.011910720202713,0.02487377406529,15.1879608209538,6.42921228969419,8.61648916128388E-06
0.338,15.2365501552791,0.011826628922271,0.011910707026135,0.025010513321298,15.1878023060093,6.42921229105525,8.61785022543415E-06
0.339,15.2365283003449,0.011826649672623,0.011910693642813,0.025147589138786,15.1876433678907,6.4292122923557,8.61915067673635E-06
0.34,15.2365062991092,0.011826670956733,0.011910679922083,0.025284941084659,15.1874840071457,6.42921229374123,8.6205362057612E-06
0.341,15.2364842108483,0.011826692756256,0.011910665879033,0.025422628238144,15.1873242239749,6.42921229506173,8.62185670502669E-06
0.342,15.2364619758482,0.011826714210553,0.011910652387742,0.025560590311267,15.1871640189387,6.42921229646334,8.62325831363364E-06
0.343,15.2364396532258,0.011826735349327,0.011910639412164,0.025698886223442,15.1870033922408,6.429212297793,8.62458797001864E-06
0.344,15.2364171834052,0.0118267565775,0.011910626552668,0.025837455836723,15.1868423444384,6.42921229919818,8.6259931588728E-06
0.345,15.2363946253778,0.011826778683832,0.011910613018596,0.025976357947459,15.1866808757279,6.42921230052232,8.6273172961171E-06
0.346,15.2363719197503,0.011826800988015,0.011910599501827,0.026115532584342,15.1865189866761,6.42921230191655,8.62871152307321E-06
0.347,15.2363491252843,0.011826823252471,0.011910586239158,0.026255038307996,15.1863566774846,6.42921230322077,8.63001574735733E-06
0.348,15.2363261827649,0.011826844891556,0.011910573824286,0.026394815320371,15.1861939487286,6.42921230458805,8.63138302698019E-06
0.349,15.236303150801,0.011826866998073,0.011910561155264,0.026534922050225,15.1860308005974,6.42921230585143,8.63264640038608E-06
0.35,15.2362799703685,0.011826889683473,0.011910548134023,0.02667529888636,15.1858672336647,6.42921230716232,8.63395729755467E-06
0.351,15.2362566998605,0.011826912870269,0.011910534835434,0.026816004037793,15.185703248117,6.42921230834428,8.63513925253301E-06
0.352,15.2362332804389,0.011826935641778,0.011910522190185,0.026956978068991,15.185538844538,6.42921230954524,8.63634021008863E-06
0.353,15.2362097702971,0.011826958166358,0.011910510023262,0.027098279001771,15.1853740231057,6.42921231057649,8.63737146605814E-06
0.354,15.2361861108112,0.011826980904059,0.011910497880333,0.027239847625565,15.1852087844012,6.42921231158643,8.63838140219286E-06
0.355,15.2361623599457,0.011827004601552,0.011910485014577,0.027381741744653,15.185043128585,6.4292123123756,8.63917057714048E-06
0.356,15.2361384592801,0.011827028361093,0.011910472336191,0.02752390232552,15.1848770562572,6.42921231310103,8.63989600397019E-06
0.357,15.2361144665622,0.011827052003485,0.011910460023443,0.027666386960938,15.1847105675743,6.42921231355554,8.64035051328926E-06
0.358,15.2360903236225,0.011827075147082,0.011910448465543,0.027809136848801,15.184543663161,6.4292123139131,8.64070807615747E-06
0.359,15.2360660879776,0.011827098946564,0.011910436499679,0.027952209372657,15.1843763431587,6.42921231396255,8.64075752105009E-06
0.36,15.2360417017125,0.011827123346963,0.011910424195809,0.02809554594804,15.1842086082217,6.42921231390113,8.64069610173601E-06
0.361,15.2360172221034,0.011827148044121,0.011910411856419,0.028239203706555,15.1840404584963,6.42921231351803,8.64031300196189E-06
0.362,15.2359925914975,0.01182717218511,0.011910400347614,0.028383124282238,15.1838718946825,6.42921231303791,8.63983288290626E-06
0.363,15.2359678669496,0.011827196316717,0.011910389113777,0.028527364593553,15.1837029169256,6.42921231225249,8.63904745962429E-06
0.364,15.2359429910586,0.011827220896186,0.011910377706612,0.028671866512338,15.1835335259435,6.42921231140865,8.63820362706491E-06
0.365,15.2359180206387,0.011827246366248,0.011910365682807,0.028816686712905,15.1833637218767,6.42921231029756,8.63709253628997E-06
0.366,15.2358928985365,0.01182727163129,0.01191035415305,0.028961767286421,15.1831935054657,6.42921230917771,8.63597268363492E-06
0.367,15.2358676813097,0.011827296543116,0.01191034326154,0.029107164653296,15.1830228768517,6.42921230783881,8.63463378930618E-06
0.368,15.2358423120715,0.011827321372294,0.011910332742708,0.029252821186468,15.1828518367701,6.42921230654182,8.63333679390621E-06
0.369,15.2358168471152,0.011827347157714,0.011910321555012,0.029398793048704,15.1826803853538,6.42921230507552,8.63187049660041E-06
0.37,15.2357912298009,0.011827373318157,0.011910310293764,0.029545022852113,15.1825085233369,6.42921230369767,8.63049263966076E-06
0.371,15.2357655161508,0.011827399462038,0.011910299350974,0.029691566471675,15.1823362508661,6.42921230219753,8.62899250897442E-06
0.372,15.2357396498008,0.011827424936031,0.011910289389551,0.029838366802204,15.182163568673,6.42921230082557,8.62762054509858E-06
0.373,15.235713686508,0.011827450930941,0.011910279208343,0.029985479465382,15.1819904769033,6.42921229937185,8.62616682706374E-06
0.374,15.2356875701634,0.011827477617934,0.01191026865218,0.030132847619706,15.1818169762736,6.42921229807757,8.62487254771338E-06
0.375,15.2356613562418,0.011827504779316,0.011910257937069,0.030280526584517,15.1816430669409,6.42921229673211,8.62352708352887E-06
0.376,15.2356349889087,0.011827531459365,0.011910248034433,0.030428459793806,15.1814687496211,6.42921229556668,8.62236165755093E-06
0.377,15.2356085233724,0.011827557987506,0.01191023860696,0.030576702301186,15.1812940244768,6.42921229436789,8.6211628609334E-06
0.378,15.2355819040808,0.011827584922093,0.011910229104085,0.030725197841833,15.1811188922128,6.42921229336113,8.62015610003652E-06
0.379,15.2355551859409,0.011827612874695,0.011910218915263,0.030874001156846,15.1809433529941,6.42921229233193,8.61912690197642E-06
0.38,15.2355283136847,0.011827640700909,0.011910209200987,0.031023056242896,15.1807674075399,6.42921229150722,8.6183021963393E-06
0.381,15.2355013419361,0.011827668193738,0.011910200165753,0.031172417544111,15.1805910560325,6.42921229067666,8.61747163938276E-06
0.382,15.2354742157547,0.011827695610055,0.011910191557759,0.031322029391987,15.1804142991949,6.42921229007345,8.61686842590359E-06
0.383,15.2354469894831,0.011827724044358,0.011910182280478,0.031471945943603,15.1802371372147,6.42921228949606,8.61629103354744E-06
0.384,15.235419608456,0.011827752923622,0.011910172922499,0.031622111787114,15.1800595708227,6.42921228918211,8.61597708290418E-06
0.385,15.2353921267,0.011827781785785,0.011910163947247,0.031772580738586,15.1798816002284,6.4292122889387,8.61573367849644E-06
0.386,15.2353644898906,0.011827810012402,0.011910155983114,0.031923297736331,15.1797032261588,6.42921228899401,8.61578898092574E-06
0.387,15.2353367517381,0.011827838880284,0.011910147743126,0.032074316299606,15.1795244488151,6.42921228914916,8.61594413059663E-06
0.388,15.2353088582154,0.011827868539651,0.011910139095326,0.03222558168474,15.1793452688957,6.42921228960901,8.61640398674979E-06
0.389,15.2352808626637,0.011827898603688,0.011910130426269,0.032377147031004,15.1791656866027,6.42921229016454,8.61695951925867E-06
0.39,15.2352527113656,0.011827928096369,0.011910122728273,0.032528957921784,15.1789857026191,6.42921229099928,8.61779424976561E-06
0.391,15.2352244573505,0.011827957654501,0.011910115355097,0.032681067202073,15.1788053171388,6.42921229189429,8.61868926538278E-06
0.392,15.2351960472221,0.011827987853056,0.01191010774363,0.03283342080114,15.1786245308243,6.42921229302235,8.61981732391826E-06
0.393,15.2351675336421,0.011828019007834,0.011910099579899,0.032986071185804,15.1784433438686,6.42921229416084,8.62095581410927E-06
0.394,15.2351388635463,0.011828049874012,0.011910092127015,0.033138964596374,15.1782617569489,6.42921229548316,8.62227813502869E-06
0.395,15.2351100892767,0.011828080392685,0.011910085439739,0.033292153178896,15.1780797702654,6.42921229676065,8.6235556207015E-06
0.396,15.2350811581545,0.011828111188994,0.011910078898319,0.033445583566409,15.1778973845008,6.42921229816733,8.62496230524812E-06
0.397,15.2350521221355,0.011828143169427,0.011910071599415,0.033599307525484,15.1777145998411,6.42921229945546,8.62625043929199E-06
0.398,15.2350229288809,0.011828175302997,0.011910064591076,0.033753271988469,15.1775314169983,6.4292123008003,8.62759527020529E-06
0.399,15.2349936299885,0.011828207195194,0.011910058269072,0.033907528363042,15.1773478361612,6.42921230193647,8.62873144136245E-06
0.4,15.2349641735722,0.011828238806264,0.0119100526805,0.034062024006328,15.1771638580791,6.42921230306225,8.62985722527299E-06
0.401,15.2349346108326,0.011828271400554,0.011910046556929,0.034216809947029,15.1769794829281,6.42921230391001,8.63070498091645E-06
0.402,15.2349048902814,0.011828304660657,0.011910040235079,0.034371833883068,15.1767947115026,6.42921230471598,8.63151095575887E-06
0.403,15.2348750627077,0.011828337940296,0.011910034363699,0.034527146424131,15.1766095439795,6.42921230521218,8.6320071588375E-06
0.404,15.2348450770712,0.011828370538708,0.011910029656086,0.03468269568157,15.1764239811949,6.4292123056693,8.63246427496023E-06
0.405,15.2348149837871,0.011828403798634,0.011910024758426,0.034838531925587,15.1762380233044,6.42921230581869,8.63261366390589E-06
0.406,15.2347847322051,0.011828437969521,0.011910019441916,0.034994603633566,15.1760516711601,6.42921230595519,8.63275016804721E-06
0.407,15.2347543722969,0.011828472561566,0.011910014197509,0.035150960622897,15.1758649249149,6.42921230580615,8.6326011228266E-06
0.408,15.2347238538225,0.011828506499587,0.01191001011796,0.035307551767629,15.1756777854373,6.42921230567514,8.63247011473334E-06
0.409,15.2346932263672,0.011828540669604,0.011910006306633,0.03546442652546,15.1754902528655,6.42921230528235,8.63207732137994E-06
0.41,15.2346624401118,0.011828575652291,0.011910002198074,0.035621534208248,15.1753023280532,6.42921230492844,8.63172341158958E-06
0.411,15.2346315441831,0.011828611579864,0.011909997662521,0.035778923802452,15.1751140111382,6.42921230433245,8.63112742344185E-06
0.412,15.2346004891333,0.011828647132876,0.011909994039716,0.035936544984294,15.1749253029764,6.42921230379073,8.63058570033104E-06
0.413,15.2345693237163,0.011828682436789,0.011909991198203,0.036094446370318,15.174736203711,6.42921230302161,8.62981658134032E-06
0.414,15.2345379989417,0.011828718264997,0.011909988372661,0.036252578119284,15.1745467141847,6.42921230231847,8.62911343979533E-06
0.415,15.2345065631029,0.011828755375901,0.011909984809224,0.036410988379322,15.1743568345384,6.42921230139921,8.62819418401273E-06
0.416,15.2344749675733,0.011828792411537,0.011909981886572,0.036569627650108,15.1741665656251,6.42921230055388,8.62734885842542E-06
0.417,15.234443260239,0.011828829037546,0.011909979937646,0.036728543684554,15.1739759075792,6.42921229948109,8.62627606679212E-06
0.418,15.2344113929498,0.011828865865114,0.011909978357178,0.036887687488477,15.1737848612391,6.4292122984518,8.62524677280874E-06
0.419,15.2343794130935,0.011828904032654,0.011909976010037,0.037047106355082,15.1735934266957,6.42921229711991,8.62391488354319E-06
0.42,15.2343472729185,0.011828942493379,0.011909973964189,0.03720675165473,15.1734016048062,6.42921229575402,8.62254899036685E-06
0.421,15.2343150193579,0.011828980663992,0.01190997280477,0.037366670225994,15.1732093956632,6.42921229400431,8.62079928865001E-06
0.422,15.2342826052309,0.011829018608501,0.01190997247694,0.037526813960025,15.1730168001854,6.42921229220137,8.61899634507779E-06
0.423,15.2342500770274,0.01182905770878,0.011909971594852,0.03768722924697,15.1728238184768,6.42921229002541,8.61682038255651E-06
0.424,15.234217388065,0.011829097523822,0.011909970622289,0.037847868383727,15.1726304515351,6.42921228787069,8.61466565993396E-06
0.425,15.234184584376,0.011829137224769,0.011909970391209,0.038008777258616,15.1724366995014,6.42921228542997,8.61222494386027E-06
0.426,15.2341516198383,0.011829176292795,0.011909971433492,0.038169908680788,15.1722425634312,6.42921228312529,8.60992026119334E-06
0.427,15.2341185400525,0.011829216266348,0.01190997220084,0.038331308122511,15.1720480434628,6.42921228064415,8.60743911967887E-06
0.428,15.2340852993244,0.011829257214245,0.011909972648436,0.038492928816417,15.1718531406453,6.42921227840721,8.60520218814997E-06
0.429,15.2340519427255,0.011829298390016,0.011909973526452,0.03865481567723,15.1716578551318,6.42921227611995,8.60291492443821E-06
0.43,15.2340184250493,0.011829338858905,0.011909975785883,0.038816922456891,15.1714621879477,6.42921227420334,8.60099831179184E-06
0.431,15.2339847909687,0.011829380040904,0.011909977994596,0.038979293673833,15.1712661392594,6.42921227240324,8.59919821660782E-06
0.432,15.233950995666,0.011829422312173,0.011909979799005,0.039141883531465,15.1710697100234,6.42921227111131,8.59790628737756E-06
0.433,15.2339170832556,0.011829465187454,0.011909981688251,0.039304735959473,15.1708729004204,6.42921227007698,8.59687195209347E-06
0.434,15.2338830093204,0.01182950741057,0.011909984938651,0.039467805667769,15.1706757113034,6.42921226957665,8.59637161987337E-06
0.435,15.2338488175028,0.011829550034235,0.011909988487685,0.039631136168023,15.1704781428129,6.42921226927582,8.59607079384261E-06
0.436,15.2338144638002,0.011829593720159,0.011909991693257,0.039794682675036,15.1702801957117,6.42921226932724,8.59612220960315E-06
0.437,15.2337799913118,0.011829638349126,0.01190999468111,0.039958488104416,15.1700818701771,6.42921226938741,8.59618238457927E-06
0.438,15.2337453565882,0.011829682424591,0.011909998970539,0.040122508152851,15.1698831670402,6.42921226965331,8.59644828832273E-06
0.439,15.2337106023565,0.011829726542013,0.011910003959232,0.04028678530428,15.169684086551,6.42921226986362,8.5966585974262E-06
0.44,15.2336756857376,0.011829771582271,0.011910008780266,0.04045127580547,15.1694846295696,6.42921227026569,8.59706065980959E-06
0.441,15.2336406489145,0.011829817882557,0.011910013103762,0.040616021553737,15.1692847963744,6.42921227063422,8.59742919523399E-06
0.442,15.233605449474,0.011829863776637,0.011910018620443,0.040780979238572,15.1690845878384,6.42921227121843,8.59801340347133E-06
0.443,15.2335701291466,0.011829909487149,0.011910025102518,0.040946190300828,15.1688840042561,6.4292122718036,8.59859857271772E-06
0.444,15.233534646108,0.011829956025699,0.011910031549658,0.041111612057402,15.1686830464753,6.42921227262692,8.59942189457286E-06
0.445,15.2334990414662,0.011830004047718,0.011910037313751,0.04127728531286,15.1684817147919,6.42921227347445,8.60026942284264E-06
0.446,15.2334632738501,0.011830051870974,0.01191004410337,0.041443167831989,15.1682800100437,6.42921227456144,8.60135641289617E-06
0.447,15.2334273838757,0.011830099410441,0.011910052000476,0.041609299941016,15.1680779325238,6.42921227565982,8.60245479028521E-06
0.448,15.2333913307736,0.011830147665283,0.011910060016085,0.041775640059347,15.1678754830329,6.4292122769586,8.60375357625287E-06
0.449,15.233355154537,0.011830197508449,0.011910067284291,0.04194222790514,15.1676726618391,6.42921227820979,8.60500476473902E-06
0.45,15.2333188148366,0.011830247348302,0.01191007542402,0.042109022323263,15.167469469741,6.42921227958982,8.60638479238673E-06
0.451,15.2332823511243,0.011830296888315,0.011910084731127,0.042276062509039,15.1672659069958,6.42921228083602,8.60763099730377E-06
0.452,15.2332457237743,0.011830346932021,0.011910094412078,0.042443308012336,15.1670619744179,6.42921228214313,8.60893810461505E-06
0.453,15.2332089716163,0.011830398525296,0.01191010342673,0.042610797416795,15.1668576722475,6.42921228323812,8.61003309182706E-06
0.454,15.2331720555368,0.011830450258191,0.011910113212633,0.042778490687227,15.1666530013787,6.42921228436454,8.61115951877878E-06
0.455,15.2331350138369,0.011830501714525,0.0119101241875,0.042946425877109,15.1664479620578,6.42921228524478,8.61203975333069E-06
0.456,15.23309780817,0.011830553465537,0.011910135790408,0.043114563652616,15.1662425552615,6.42921228619051,8.61298548571199E-06
0.457,15.2330604762121,0.011830606748461,0.011910146787707,0.043282941472897,15.1660367812031,6.42921228690833,8.61370330174083E-06
0.458,15.2330229801461,0.011830660382324,0.011910158388645,0.043451520440179,15.1658306409349,6.42921228776738,8.6145623505729E-06
0.459,15.232985357026,0.0118307138473,0.01191017111608,0.043620337421064,15.1656241346416,6.42921228845118,8.61524615025644E-06
0.46,15.2329475698261,0.011830767455052,0.011910184669998,0.043789354282413,15.1654172634186,6.42921228937447,8.6161694454745E-06
0.461,15.2329096549153,0.011830822559332,0.011910197697824,0.043958607252668,15.1652100274055,6.42921229020526,8.61700022980472E-06
0.462,15.2328715758049,0.011830878232439,0.011910211156212,0.044128058669205,15.165002427747,6.42921229140411,8.61819908237749E-06
0.463,15.232833368231,0.011830933818457,0.011910225705608,0.044297744145725,15.1647944645612,6.42921229260907,8.61940404384143E-06
0.464,15.2327949964183,0.011830989469018,0.011910241207372,0.04446762673777,15.1645861390042,6.4292122942697,8.62106467458545E-06
0.465,15.2327564954849,0.011831046623477,0.011910256222385,0.044637741502179,15.1643774511369,6.42921229594775,8.62274272783736E-06
0.466,15.2327178301334,0.011831104519305,0.011910271543362,0.044808051964621,15.1641684021061,6.42921229803867,8.62483364194588E-06
0.467,15.2326790347548,0.011831162462587,0.011910287871647,0.044978592491864,15.1639589919287,6.42921230001655,8.62681152113964E-06
0.468,15.2326400747874,0.011831220364139,0.011910305311102,0.045149327383278,15.1637492217289,6.42921230223024,8.62902520992748E-06
0.469,15.2326009839942,0.011831279735654,0.011910322350167,0.045320290426772,15.1635390914816,6.42921230411183,8.63090680169876E-06
0.47,15.2325617283144,0.011831339947564,0.011910339649805,0.045491446412486,15.1633286023046,6.42921230600677,8.63280174101533E-06
0.471,15.2325223408457,0.011831400246909,0.011910357971174,0.045662828418016,15.1631177542096,6.42921230738643,8.63418140539807E-06
0.472,15.232482788328,0.011831460440962,0.011910377522338,0.045834402000688,15.162906548364,6.42921230868342,8.63547839458079E-06
0.473,15.2324431033757,0.011831522050316,0.011910396780434,0.046006199680395,15.1626949848646,6.42921230951278,8.63630775427282E-06
0.474,15.2324032533241,0.011831584553147,0.011910416297855,0.04617818752469,15.1624830649484,6.4292123104337,8.63722867450178E-06
0.475,15.2323632701378,0.011831647198879,0.011910436832478,0.046350397333369,15.1622707887731,6.42921231113754,8.6379325106023E-06
0.476,15.2323231218918,0.011831709700728,0.011910458686642,0.04652279593714,15.1620581575673,6.42921231216258,8.63895755820465E-06
0.477,15.2322828399007,0.011831773605397,0.011910480311244,0.046695414555576,15.1618451714285,6.42921231310852,8.63990348953791E-06
0.478,15.232242392765,0.01183183844649,0.011910502205076,0.046868220559672,15.1616318315538,6.42921231442211,8.64121708232801E-06
0.479,15.2322018110129,0.011831903499881,0.011910525101368,0.047041244413336,15.1614181379983,6.4292123156105,8.64240547038264E-06
0.48,15.2321610640318,0.011831968426492,0.011910549356596,0.047214454267614,15.1612040919811,6.42921231710708,8.64390205457255E-06
0.481,15.2321201817146,0.011832034788309,0.011910573407195,0.047387879999353,15.1609896935198,6.42921231839057,8.64518554166693E-06
0.482,15.2320791340312,0.011832102116871,0.011910597755094,0.047561490291364,15.1607749438679,6.42921231992372,8.64671869749145E-06
0.483,15.2320379501039,0.011832169696769,0.01191062312511,0.047735314254715,15.1605598430273,6.42921232116871,8.64796368738041E-06
0.484,15.2319966007384,0.011832237224919,0.011910649838095,0.04790932141112,15.1603443922643,6.4292123225939,8.64938887623623E-06
0.485,15.2319551143956,0.011832306261575,0.01191067633311,0.048083540249943,15.160128591551,6.42921232363905,8.65043402331622E-06
0.486,15.2319134624586,0.011832376310627,0.011910703140367,0.048257940846344,15.1599124421613,6.42921232477718,8.65157215024226E-06
0.487,15.2318716726428,0.011832446631037,0.011910731010805,0.048432550899272,15.1596959441017,6.42921232547956,8.65227453772377E-06
0.488,15.2318297171779,0.011832516937861,0.011910760246996,0.048607341321493,15.1594790986715,6.4292123262565,8.65305147534912E-06
0.489,15.2317876232209,0.011832588805362,0.011910789274635,0.048782339215201,15.1592619059257,6.42921232664605,8.65344101974586E-06
0.49,15.231745363552,0.011832661685247,0.011910818676408,0.04895751601614,15.1590443671742,6.42921232718617,8.65398114147098E-06
0.491,15.231702964599,0.011832734832386,0.011910849206806,0.049132898019055,15.1588264825407,6.42921232747417,8.65426914042899E-06
0.492,15.2316604000077,0.011832807990013,0.011910881140123,0.049308457572752,15.1586082533048,6.42921232803247,8.65482744316637E-06
0.493,15.2316176955698,0.011832882770142,0.011910912864565,0.049484220316813,15.1583896796183,6.42921232848892,8.65528389937253E-06
0.494,15.2315748253851,0.011832958606095,0.011910944983018,0.04966015910434,15.1581707626917,6.42921232930368,8.65609865918771E-06
0.495,15.2315318145498,0.011833034700104,0.011910978302047,0.04983629884235,15.1579515027053,6.42921233009777,8.65689274576198E-06
0.496,15.2314886379413,0.011833110870376,0.011911013021885,0.050012613262452,15.1577319007866,6.42921233123399,8.65802896932166E-06
0.497,15.2314453199564,0.011833188764289,0.011911047497632,0.050189126585124,15.1575119571093,6.42921233229299,8.65908796576775E-06
0.498,15.2314018359816,0.011833267727794,0.011911082420957,0.050365813092874,15.1572916727399,6.4292123335485,8.6603434716892E-06
0.499,15.2313582096546,0.011833346902984,0.011911118660171,0.050542696208708,15.1570710478828,6.42921233458078,8.66137575528114E-06
0.5,15.2313144172923,0.011833426240956,0.011911156281237,0.050719751157038,15.1568500836131,6.42921233568775,8.66248272668457E-06
0.501,15.2312704818365,0.01183350743111,0.011911193600055,0.050897000623904,15.1566287801815,6.4292123365281,8.66332307758455E-06
0.502,15.2312263802065,0.011833589578933,0.011911231548922,0.051074420391944,15.1564071386867,6.42921233744385,8.6642388250624E-06
0.503,15.23118213466,0.011833671796863,0.011911271024911,0.051252032412015,15.1561851594262,6.42921233813527,8.66493024354043E-06
0.504,15.2311377229914,0.011833754397987,0.011911311730031,0.051429813382896,15.1559628434805,6.42921233892919,8.66572416047262E-06
0.505,15.2310931666984,0.011833839044408,0.011911352011527,0.051607784484655,15.1557401911578,6.42921233953929,8.66633426799268E-06
0.506,15.2310484442047,0.011833924444181,0.011911393199443,0.051785923029986,15.1555172035311,6.42921234028274,8.66707771507436E-06
0.507,15.2310035762152,0.011834009884574,0.011911436014087,0.051964249380684,15.1552938809359,6.42921234088434,8.66767931562151E-06
0.508,15.2309585420904,0.011834096022765,0.01191147981429,0.052142741823258,15.1550702244301,6.42921234165219,8.66844716185256E-06
0.509,15.2309133617131,0.0118341843385,0.011911523131774,0.052321419929023,15.1548462343138,6.42921234227712,8.66907209307044E-06
0.51,15.2308680149551,0.011834273266143,0.011911567573104,0.05250026253794,15.154621911578,6.42921234294709,8.66974206914506E-06
0.511,15.2308225208277,0.011834362252709,0.011911613697457,0.052679288522966,15.1543972563546,6.42921234312679,8.66992176895565E-06
0.512,15.2307768600869,0.011834452158141,0.011911660665211,0.052858477671395,15.1541722695922,6.4292123429324,8.66972737245675E-06
0.513,15.2307310508903,0.011834544137798,0.011911707335099,0.053037848011559,15.1539469514059,6.42921234187031,8.66866528070887E-06
0.514,15.230685074987,0.011834636394724,0.011911755545712,0.053217379930105,15.1537213031164,6.4292123404317,8.66722667769437E-06
0.515,15.2306389499471,0.011834728650965,0.0119118055757,0.053397090738435,15.153495324982,6.42921233832273,8.6651177060304E-06
0.516,15.2305926587891,0.01183482200255,0.011911856349014,0.053576961821737,15.1532690186158,6.42921233633826,8.66313323744095E-06
0.517,15.2305462181133,0.011834917411104,0.011911906917662,0.053757009574074,15.1530423842105,6.42921233417768,8.6609726581699E-06
0.518,15.2304996116438,0.011835012986742,0.011911959211343,0.053937216013193,15.1528154234325,6.42921233267804,8.65947301598169E-06
0.519,15.2304528551723,0.011835108927832,0.011912013029887,0.054117596832875,15.1525881363817,6.42921233142283,8.65821780848819E-06
0.52,15.2304059332421,0.011835206355351,0.011912067276777,0.054298134995637,15.1523605246143,6.42921233109754,8.65789251491833E-06
0.521,15.2303588605873,0.011835305809284,0.011912121428976,0.054478845274854,15.1521325880742,6.42921233106361,8.65785858472634E-06
0.522,15.2303116221606,0.011835405359962,0.011912177457577,0.054659711271928,15.1519043280711,6.42921233170475,8.65849972697674E-06
0.523,15.2302642319075,0.011835505568665,0.011912234800762,0.054840747098436,15.1516757444397,6.42921233220649,8.65900146251875E-06
0.524,15.2302166757219,0.011835607362395,0.011912292562712,0.055021937319024,15.1514468384778,6.42921233292573,8.65972070407395E-06
0.525,15.230168966714,0.011835710816204,0.01191235068683,0.055203295016873,15.1512176101941,6.42921233323636,8.66003133204174E-06
0.526,15.2301210916578,0.011835814111853,0.011912411031926,0.055384805482084,15.1509880610319,6.42921233366462,8.66045959213579E-06
0.527,15.230073063077,0.011835918435038,0.011912472405695,0.055566481187134,15.1507581910491,6.42921233368493,8.66047989944718E-06
0.528,15.2300248686341,0.011836024547059,0.01191253408563,0.055748308314193,15.1505280016872,6.42921233384774,8.66064271587419E-06
0.529,15.2299765198137,0.011836132023338,0.011912596511754,0.055930298266079,15.1502974930125,6.4292123336344,8.66042937719413E-06
0.53,15.2299280050747,0.011836239346525,0.011912661240931,0.056112438029673,15.1500666664576,6.42921233357237,8.66036734148423E-06
0.531,15.2298793352767,0.01183634810463,0.011912726677561,0.056294738408876,15.1498355220857,6.4292123331315,8.65992647547387E-06
0.532,15.2298304996944,0.011836458712947,0.011912792450269,0.05647718723184,15.1496040612993,6.42921233281628,8.65961125917636E-06
0.533,15.2297815081157,0.011836570430518,0.011912859317544,0.056659794184042,15.1493722841836,6.42921233208958,8.65888455514607E-06
0.534,15.229732350715,0.011836682183572,0.011912928386844,0.05684254800272,15.1491401921418,6.4292123314471,8.65824207352262E-06
0.535,15.2296830366846,0.011836795650641,0.011912997978464,0.05702545777597,15.1489077852795,6.42921233035642,8.65715139575229E-06
0.536,15.2296335569205,0.011836910893,0.011913068074704,0.057208512969193,15.1486750649836,6.42921232930875,8.65610372535741E-06
0.537,15.2295839195696,0.011837027045215,0.011913139561614,0.057391721562925,15.1484420313999,6.42921232778792,8.65458289833754E-06
0.538,15.2295341165563,0.011837143386409,0.011913213187448,0.057575074079998,15.1482086859025,6.42921232627752,8.6530724949796E-06
0.539,15.2294841553546,0.011837261818064,0.011913287055371,0.057758577813616,15.1479750286675,6.42921232429931,8.65109428360711E-06
0.54,15.2294340285655,0.011837381818992,0.011913361732575,0.057942223970143,15.1477410610438,6.42921232233134,8.6491263129318E-06
0.541,15.2293837426801,0.011837502506505,0.011913438119578,0.058126018794989,15.147506783259,6.42921231993644,8.64673141354189E-06
0.542,15.2293332913456,0.011837623764123,0.011913516358138,0.058309954594761,15.1472721966285,6.42921231757282,8.64436779579592E-06
0.543,15.2292826802844,0.011837747237364,0.011913594813057,0.058494036827672,15.1470373014063,6.42921231484078,8.64163575009513E-06
0.544,15.2292319037895,0.011837872065339,0.011913674392007,0.058678258450872,15.1468020988812,6.42921231218257,8.63897754932452E-06
0.545,15.2291809667142,0.011837997505998,0.011913755852645,0.058862624005103,15.1465665893504,6.42921230923401,8.63602898615312E-06
0.546,15.2291298644165,0.011838123903537,0.011913838874091,0.059047127570034,15.1463307740688,6.42921230640971,8.63320468003082E-06
0.547,15.2290786008143,0.011838252706781,0.011913922024857,0.059231772765906,15.1460946533168,6.42921230332255,8.63011752105791E-06
0.548,15.2290271719279,0.011838382550745,0.011914006717959,0.059416554341523,15.1458582283177,6.42921230033246,8.62712743021632E-06
0.549,15.2289755807929,0.01183851300691,0.011914093393267,0.059601475080737,15.145621499312,6.42921229698914,8.62378411614628E-06
0.55,15.2289238244951,0.011838644873393,0.011914181279127,0.059786530849727,15.1453844674928,6.42921229361446,8.62040943871989E-06
0.551,15.2288719049438,0.011838779260259,0.011914269288175,0.059971723380582,15.1451471330148,6.42921228967823,8.61647320071768E-06
0.552,15.2288198199791,0.011838914280043,0.011914359357571,0.060157049207048,15.1449094971344,6.42921228553533,8.61233029958441E-06
0.553,15.2287675707439,0.0118390500958,0.011914451328517,0.060342509367675,15.1446715599519,6.42921228060611,8.60740108876712E-06
0.554,15.2287151564567,0.011839187679812,0.011914544263568,0.060528101579738,15.1444333229336,6.4292122754285,8.60222347931483E-06
0.555,15.2286625770242,0.011839327585282,0.011914637631582,0.060713825636617,15.1441947861707,6.42921226943543,8.59623040128099E-06
0.556,15.2286098327121,0.011839467882437,0.011914733410704,0.060899680030456,15.1439559513885,6.42921226338404,8.59017901255754E-06
0.557,15.2285569226918,0.011839609328231,0.011914830842683,0.061085663944843,15.143716818576,6.42921225663631,8.58343128840033E-06
0.558,15.2285038482672,0.011839752846152,0.01191492904656,0.061271776850931,15.1434773895235,6.42921225001109,8.57680606536349E-06
0.559,15.2284506072641,0.011839898188492,0.011915028294732,0.061458016683287,15.1432376640976,6.42921224275462,8.56954959083112E-06
0.56,15.2283972020319,0.011840043653275,0.011915130331716,0.0616443838709,15.142997644176,6.42921223575595,8.56255092784863E-06
0.561,15.2283436297736,0.011840190877804,0.01191523351839,0.061830875722027,15.1427573296554,6.42921222832828,8.55512324982044E-06
0.562,15.2282898937927,0.011840340439003,0.011915337326758,0.062017493480977,15.142516722546,6.42921222152273,8.54831770791265E-06
0.563,15.2282359901231,0.011840491312573,0.011915442806474,0.062204233254645,15.1422758227494,6.42921221464995,8.54144492556941E-06
0.564,15.228181923153,0.011840642503857,0.011915550983592,0.062391097404679,15.1420346322609,6.42921220870549,8.53550046464591E-06
0.565,15.2281276880708,0.011840796182067,0.011915659697897,0.062578081316685,15.1417931508742,6.42921220287106,8.52966603126504E-06
0.566,15.2280732898992,0.011840951966381,0.011915769380931,0.062765188068739,15.1415513804831,6.42921219805301,8.52484798397057E-06
0.567,15.2280187227784,0.011841108816727,0.011915881097343,0.062952411901433,15.1413093209629,6.42921219350062,8.5202955926178E-06
0.568,15.22796399283,0.01184126652099,0.011915995087483,0.063139757149057,15.1410669740725,6.42921219000477,8.51679974811503E-06
0.569,15.2279090933821,0.011841427048241,0.011916109399869,0.063327217165727,15.1408243397683,6.42921218684543,8.51364040332925E-06
0.57,15.2278540309834,0.011841589202431,0.011916225286246,0.063514796965095,15.1405814195297,6.42921218452311,8.51131808765615E-06
0.571,15.2277987980458,0.011841752052533,0.011916343697335,0.063702488925123,15.1403382133708,6.42921218232368,8.50911865502013E-06
0.572,15.2277434021698,0.011841916481047,0.011916463778872,0.063890299285547,15.1400947226244,6.42921218064612,8.50744109737178E-06
0.573,15.2276878348599,0.01184208389022,0.011916584157035,0.06407821938424,15.1398509474284,6.42921217891057,8.50570554611352E-06
0.574,15.2276321044987,0.011842252166268,0.01191670700053,0.064266256179681,15.1396068891522,6.42921217753888,8.50433385046756E-06
0.575,15.2275762017595,0.011842421493057,0.011916832134666,0.064454400134394,15.1393625479974,6.42921217599097,8.50278594377585E-06
0.576,15.2275201363062,0.011842593078822,0.011916958389471,0.064642659476529,15.1391179253614,6.4292121747077,8.50150267694971E-06
0.577,15.2274638976892,0.011842767267525,0.011917085450351,0.06483102348207,15.1388730214893,6.42921217317123,8.49996620910787E-06
0.578,15.2274074963821,0.01184294197251,0.011917215456315,0.065019501136823,15.1386278378164,6.42921217185454,8.49864951568691E-06
0.579,15.2273509211839,0.011843118372093,0.011917347232295,0.065208081022297,15.1383823745572,6.42921217025381,8.49704878636004E-06
0.58,15.2272941836739,0.011843297262109,0.01191748003183,0.065396773224245,15.1381366331557,6.42921216890568,8.49570065852845E-06
0.581,15.2272372713071,0.01184347820981,0.011917614316895,0.065585565006942,15.1378906137735,6.42921216722909,8.49402406899458E-06
0.582,15.2271801965575,0.011843659935431,0.011917751414608,0.065774467461688,15.1376443177457,6.42921216550147,8.492296441176E-06
0.583,15.2271229458318,0.011843844120618,0.01191788965232,0.06596346710838,15.1373977449504,6.42921216277829,8.48957326660127E-06
0.584,15.2270655327353,0.011844030786756,0.011918029065175,0.066152575945656,15.1371508969377,6.42921215965683,8.48645180262508E-06
0.585,15.227007942668,0.01184421881602,0.011918170801083,0.066341779269876,15.136903773781,6.42921215559303,8.48238800621459E-06
0.586,15.2269501909117,0.011844407500043,0.011918315602922,0.06653109026391,15.1366563775448,6.42921215167618,8.47847115359457E-06
0.587,15.2268922621628,0.011844598769192,0.011918461556442,0.066720493460979,15.1364087083762,6.42921214734291,8.47413788473972E-06
0.588,15.2268341724932,0.011844791815806,0.011918609526496,0.066910002749185,15.1361607684017,6.42921214369195,8.47048692165231E-06
0.589,15.2267759054404,0.011844986148141,0.011918760029011,0.0670996015354,15.1359125577279,6.42921214018055,8.46697552514542E-06
0.59,15.2267174781176,0.011845182331885,0.011918912528369,0.067289305048444,15.1356640782089,6.42921213774512,8.4645400946215E-06
0.591,15.2266588730036,0.011845381836563,0.011919065583562,0.067479095638068,15.1354153299454,6.42921213578484,8.46257981201859E-06
0.592,15.2266001077041,0.011845582913787,0.011919220999777,0.067668989232864,15.1351663145576,6.42921213487965,8.46167462675851E-06
0.593,15.2265411638065,0.011845785383774,0.011919378975045,0.067858967262827,15.1349170321848,6.4292121343414,8.46113637109625E-06
0.594,15.2264820598748,0.011845990144486,0.011919538649651,0.06804904700459,15.1346674840761,6.4292121344752,8.46127017517517E-06
0.595,15.2264227763408,0.011846197988901,0.011919699264894,0.068239208666869,15.1344176704202,6.42921213482167,8.4616166411422E-06
0.596,15.2263633326537,0.011846406903402,0.011919862891829,0.06842947031544,15.134167592543,6.42921213577821,8.46257318443122E-06
0.597,15.2263037085131,0.011846617642532,0.011920028786497,0.068619811405637,15.1339172506784,6.42921213673809,8.46353306283021E-06
0.598,15.2262439245188,0.011846830983134,0.011920196225834,0.068810251135324,15.1336666461745,6.42921213801849,8.46481345995187E-06
0.599,15.2261839590802,0.01184704681668,0.011920365351903,0.069000767569614,15.133415779342,6.42921213912362,8.46591859460233E-06
0.600000000000001,15.2261238339145,0.011847263560907,0.011920537799439,0.069191380965279,15.1331646515888,6.42921214047146,8.46726643644047E-06
0.601,15.226063526778,0.011847482852248,0.011920711940657,0.069382068712103,15.132913263273,6.42921214163505,8.4684300274418E-06
0.602,15.2260030602959,0.011847705011929,0.011920887516477,0.069572852000753,15.1326616157667,6.42921214301063,8.46980560265109E-06
0.603000000000001,15.225942410902,0.011847928990472,0.011921065610521,0.069763706867222,15.1324097094338,6.42921214415954,8.47095451916857E-06
0.604000000000001,15.2258816024164,0.011848154203782,0.011921246846443,0.069954655739146,15.1321575456271,6.42921214544671,8.47224168865068E-06
0.605,15.2258206103932,0.01184838268558,0.011921429214228,0.07014567381878,15.1319051246746,6.4292121463975,8.47319247654355E-06
0.606,15.2257594594958,0.011848613540462,0.011921613671813,0.070336784340377,15.1316524479432,6.42921214736755,8.47416252902633E-06
0.607,15.2256981240551,0.011848845946301,0.011921801072441,0.070527961314624,15.1313995157218,6.42921214782408,8.47461905451041E-06
0.608000000000001,15.2256366301298,0.011849080361726,0.011921990992707,0.070719229360082,15.1311463294153,6.42921214813627,8.47493124211951E-06
0.609,15.2255749508982,0.011849318388735,0.01192218186778,0.070910561393069,15.1308928892486,6.4292121477164,8.47451137087063E-06
0.61,15.2255131133107,0.011849558054615,0.011922375733798,0.071101982800567,15.1306391967217,6.42921214700458,8.47379955271066E-06
0.611000000000001,15.2254510895431,0.01184979941984,0.011922572547998,0.071293465546051,15.1303852520292,6.4292121454024,8.47219737654115E-06
0.612000000000001,15.2253889079758,0.011850043681502,0.011922771160821,0.07148503635943,15.130131056774,6.42921214346802,8.47026299677367E-06
0.613,15.2253265395201,0.011850291161975,0.011922971288616,0.071676665928177,15.1298766111414,6.42921214062557,8.46742054605443E-06
0.614,15.2252640135672,0.011850539777173,0.011923175075377,0.071868381881898,15.1296219168327,6.42921213753496,8.46432993295565E-06
0.615,15.2252013001881,0.011850791013223,0.01192338104304,0.072060154105049,15.1293669740268,6.42921213363982,8.46043479363345E-06
0.616000000000001,15.2251384299138,0.011851045459108,0.011923588667583,0.072252011349729,15.1291117844374,6.42921212962873,8.45642370617128E-06
0.617,15.225075371454,0.011851302194987,0.0119237989048,0.072443922107113,15.1288563482471,6.42921212494222,8.45173719632442E-06
0.618,15.2250121564956,0.011851560274001,0.011924012750126,0.072635916314962,15.1286006671565,6.42921212024655,8.44704152846987E-06
0.619000000000001,15.2249487529547,0.011851821766288,0.011924228152942,0.072827961682804,15.1283447413527,6.42921211498552,8.44178049774769E-06
0.620000000000001,15.2248851933616,0.011852086077969,0.011924445774682,0.073020088986752,15.1280885725222,6.42921210981486,8.43660983029793E-06
0.621,15.2248214444018,0.011852352152234,0.011924666707168,0.073212264669441,15.127832160873,6.42921210419422,8.43098919567353E-06
0.622,15.2247575399794,0.011852620437328,0.011924890538671,0.073404520921504,15.1275755080819,6.42921209877973,8.42557470637217E-06
0.623,15.2246934457226,0.011852892589465,0.011925115652067,0.073596823137964,15.1273186143431,6.4292120930229,8.41981787758073E-06
0.624000000000001,15.2246291963049,0.011853166671597,0.01192534404843,0.073789204235101,15.1270614813498,6.4292120875806,8.41437557763669E-06
0.625,15.2245647563982,0.011853442873252,0.011925575562743,0.073981628691385,15.1268041092708,6.42921208186139,8.4086563596486E-06
0.626,15.2245001619404,0.011853722073164,0.011925809364111,0.074174130699421,15.1265464998037,6.42921207651256,8.40330753071328E-06
0.627000000000001,15.2244353762598,0.011854004802771,0.01192604496281,0.074366673441486,15.1262886530528,6.42921207086067,8.3976556490839E-06
0.628000000000001,15.2243704363121,0.011854289248339,0.011926284236964,0.074559292089419,15.1260305707373,6.42921206553311,8.3923280849163E-06
0.629,15.2243053044353,0.011854576565901,0.011926526044732,0.074751948942061,15.1257722528826,6.42921205976182,8.38655679391565E-06
0.63,15.2242400188324,0.011854867372297,0.011926769834826,0.074944680401274,15.125513701224,6.42921205419169,8.38098666733345E-06
0.631,15.2241745404339,0.011855161096687,0.011927016218399,0.075137447305992,15.1252549158128,6.42921204811983,8.3749148069856E-06
0.632000000000001,15.2241089087246,0.011855456564958,0.011927266422968,0.07533028723869,15.124995898498,6.42921204238036,8.36917533675319E-06
0.633,15.2240430839525,0.011855755589698,0.011927518657002,0.075523160273737,15.124736649432,6.42921203645147,8.36324644648556E-06
0.634,15.2239771065723,0.011856057761841,0.011927773399371,0.075716104897998,15.1244771705131,6.42921203124095,8.35803592913464E-06
0.635000000000001,15.2239109355645,0.011856362192837,0.011928031577461,0.075909079832642,15.1242174619616,6.42921202623469,8.35302966706308E-06
0.636000000000001,15.2238446127134,0.011856668984052,0.011928293131265,0.076102124974969,15.1239575256231,6.42921202223381,8.34902878477095E-06
0.637,15.2237780960211,0.011856979878966,0.011928556358377,0.076295198055118,15.1236973617287,6.42921201866609,8.34546106887046E-06
0.638,15.223711427772,0.011857293282297,0.011928822923418,0.076488339713982,15.1234369718523,6.42921201601821,8.34281318606855E-06
0.639,15.2236445648535,0.011857608993691,0.011929093057774,0.076681506641577,15.1231763561604,6.42921201360008,8.340395051043E-06
0.640000000000001,15.2235775507535,0.011857927865884,0.011929365958215,0.07687474088688,15.1229155160425,6.42921201177662,8.3385715985429E-06
0.641,15.2235103412488,0.011858250810932,0.011929640759609,0.077067997798344,15.1226544518799,6.42921201013022,8.33692519197626E-06
0.642,15.2234429808662,0.011858575662519,0.011929919695434,0.077261320400601,15.1223931651077,6.42921200913571,8.33593068172434E-06
0.643000000000001,15.2233754244496,0.011858903637406,0.01193020156559,0.077454663187969,15.1221316560586,6.42921200826619,8.33506116748595E-06
0.644000000000001,15.2233077172906,0.01185923579093,0.011930485387631,0.077648070356575,15.1218699257555,6.42921200738413,8.33417909973377E-06
0.645,15.2232398125529,0.011859570993307,0.011930772339544,0.077841494937977,15.121607974282,6.42921200565062,8.33244559217405E-06
0.646,15.2231717571759,0.011859907897629,0.011931063822347,0.078034982330084,15.1213458031258,6.4292120035433,8.33033827163376E-06
0.647,15.2231035039987,0.011860248714666,0.011931357652142,0.078228484813239,15.1210834128187,6.42921200072903,8.3275240019276E-06
0.648000000000001,15.2230351013951,0.011860592844252,0.011931654504547,0.078422048667953,15.1208208053784,6.42921199807493,8.32486990098857E-06
0.649,15.2229665009345,0.011860939253741,0.01193195545183,0.078615624803851,15.120557981425,6.42921199534975,8.32214472090698E-06
0.65,15.2228977523615,0.011861288543791,0.011932259935729,0.078809261018808,15.1202949428632,6.42921199344526,8.32024023722511E-06
0.651000000000001,15.2228288060672,0.011861642514795,0.011932566201222,0.079002907167001,15.1200316901842,6.42921199207268,8.31886765695344E-06
0.652000000000001,15.2227597120663,0.011861999029918,0.011932876457327,0.079196611748626,15.1197682248304,6.42921199168699,8.31848196192198E-06
0.653000000000001,15.2226904193909,0.011862358309635,0.011933190510926,0.079390323612694,15.1195045469577,6.42921199157523,8.3183702077605E-06
0.654,15.2226209789532,0.011862721529596,0.011933507246486,0.079584092702961,15.1192406574741,6.42921199159011,8.31838508297267E-06
0.655000000000001,15.2225513387901,0.011863088778926,0.011933826626122,0.079777866496982,15.1189765568881,6.42921199137367,8.31816864099721E-06
0.656000000000001,15.2224815511981,0.011863458004076,0.011934150770906,0.079971695899592,15.1187122465236,6.42921199125624,8.31805121492835E-06
0.657000000000001,15.222411563383,0.011863831128483,0.011934477777492,0.080165527557415,15.1184477269196,6.42921199090144,8.31769641340685E-06
0.658,15.2223414288313,0.011864208385768,0.011934807491252,0.080359413572401,15.1181829993818,6.4292119906062,8.31740117135382E-06
0.659000000000001,15.2222710933304,0.011864588539888,0.011935141193542,0.080553299111069,15.1179180644859,6.42921199007513,8.31687010460769E-06
0.660000000000001,15.2222006116515,0.011864971418516,0.011935479108824,0.080747237552557,15.1176529235716,6.42921198965689,8.31645185961349E-06
0.661000000000001,15.222129928691,0.011865358992652,0.011935819305753,0.080941173196548,15.1173875771961,6.4292119890457,8.31584067295665E-06
0.662,15.2220591000759,0.011865749851738,0.011936163271352,0.08113516028632,15.1171220266665,6.42921198854106,8.3153360339594E-06
0.663000000000001,15.2219880694091,0.011866143698485,0.011936511342569,0.081329141864526,15.1168562725035,6.4292119877837,8.31457867001006E-06
0.664000000000001,15.2219168937849,0.011866541210789,0.011936862892759,0.081523173693181,15.1165903159882,6.42921198705137,8.31384634913945E-06
0.665000000000001,15.2218455155858,0.011866943416408,0.01193721694782,0.081717197602887,15.1163241576187,6.42921198596108,8.31275605328585E-06
0.666,15.2217739927642,0.011867348252001,0.011937575644602,0.081911270132976,15.1160577987346,6.42921198481615,8.31161112557766E-06
0.667000000000001,15.221702266754,0.011867756560315,0.011937938166502,0.082105332164763,15.1157912398625,6.42921198324345,8.31003842094447E-06
0.668000000000001,15.2216303970209,0.011868169182776,0.011938303742062,0.082299441666183,15.1155244824299,6.42921198162593,8.30842090771E-06
0.669000000000001,15.2215583235791,0.011868585769131,0.011938672773316,0.082493538062372,15.1152575269743,6.42921197961412,8.30640908944247E-06
0.67,15.221486107014,0.011869004950409,0.011939046692796,0.0826876804039,15.1149903749669,6.4292119776479,8.30444287203136E-06
0.671000000000001,15.2214136865323,0.011869428586065,0.011939423669832,0.082881807349328,15.1147230269271,6.42921197538951,8.30218448921727E-06
0.672000000000001,15.2213411237191,0.011869856341495,0.011939804120633,0.0830759789195,15.1144554843375,6.4292119732984,8.30009337704496E-06
0.673000000000001,15.2212683563663,0.011870287320407,0.011940188986841,0.083270132355032,15.114187747704,6.42921197101137,8.2978063478123E-06
0.674,15.2211954475162,0.011870721733681,0.011940578108975,0.083464329166219,15.1139198185074,6.42921196897971,8.29577468053344E-06
0.675000000000001,15.2211223338461,0.011871161177791,0.01194096994151,0.083658505528631,15.1136516971981,6.42921196678496,8.29357992948587E-06
0.676000000000001,15.2210490792088,0.011871603863003,0.011941366351364,0.083852723700236,15.1133833852942,6.42921196488564,8.29168061500241E-06
0.677000000000001,15.2209756192609,0.011872050023805,0.011941767137795,0.084046918871909,15.1131148832274,6.42921196282784,8.28962281218537E-06
0.678000000000001,15.2209020193417,0.011872500537435,0.011942171486384,0.084241154768341,15.1128461925495,6.42921196110066,8.28789563023236E-06
0.679000000000001,15.2208282136802,0.011872955876304,0.011942578979402,0.084435365104467,15.11257731372,6.42921195929582,8.28609078951104E-06
0.680000000000001,15.2207542686272,0.011873414048146,0.011942991681951,0.084629614664977,15.1123082482321,6.42921195788972,8.28468469116217E-06
0.681000000000001,15.2206801175394,0.011873876645311,0.011943408025657,0.084823836337307,15.1120389965312,6.42921195651128,8.28330625779472E-06
0.682000000000001,15.2206058277197,0.011874344248586,0.011943827513353,0.085018096019244,15.1117695599386,6.42921195551993,8.28231490324072E-06
0.683000000000001,15.2205313311014,0.011874815642649,0.01194425141221,0.085212325134138,15.1114999389124,6.42921195452288,8.28131785546304E-06
0.684000000000001,15.2204566963048,0.011875290338827,0.01194468026695,0.085406590939002,15.11123013476,6.42921195380296,8.28059793356317E-06
0.685000000000001,15.2203818543621,0.011875770566364,0.011945111894332,0.085600823990896,15.1109601479105,6.42921195287856,8.27967353345116E-06
0.686000000000001,15.2203068747202,0.011876254798243,0.01194554790542,0.085795092296482,15.1106899797201,6.42921195202954,8.27882450948891E-06
0.687000000000001,15.220231687206,0.011876742579515,0.011945988795428,0.08598932521756,15.1104196306135,6.42921195078856,8.27758353150188E-06
0.688000000000001,15.2201563628951,0.01187723494585,0.011946433586842,0.086183592328935,15.1101491020334,6.42921194957156,8.2763665369967E-06
0.689000000000001,15.2200808302695,0.011877732577878,0.011946881659801,0.086377821644606,15.1098783943872,6.42921194793757,8.27473254538802E-06
0.690000000000001,15.2200051614021,0.011878233148044,0.011947335417446,0.086572083627877,15.1096075092087,6.42921194638252,8.27317749507728E-06
0.691000000000001,15.2199292839642,0.011878738285575,0.011947793256788,0.086766305490289,15.1093364469315,6.42921194448445,8.27127941960271E-06
0.692000000000001,15.2198532714786,0.011879248492967,0.011948254758688,0.086960558963572,15.1090652092634,6.42921194291095,8.26970592626708E-06
0.693000000000001,15.2197770501558,0.011879762635471,0.011948721109953,0.087154769679703,15.1087937967306,6.42921194142642,8.26822139465833E-06
0.694000000000001,15.2197006950056,0.011880280175128,0.011949192906653,0.087349010691711,15.1085222112321,6.42921194101422,8.2678091928301E-06
0.695,15.2196241314001,0.011880803193975,0.011949668107218,0.087543206845619,15.1082504532532,6.42921194142628,8.26822125521431E-06
0.696000000000001,15.2195474348444,0.011881330683464,0.011950147803747,0.087737431990207,15.1079785243669,6.4292119431721,8.26996707559147E-06
0.697000000000001,15.2194705290832,0.011881862324774,0.011950632361753,0.087931609640424,15.1077064247563,6.42921194547024,8.27226521060709E-06
0.698000000000001,15.2193934907331,0.011882398889039,0.011951121070226,0.088125815163449,15.1074341556103,6.42921194819813,8.27499310851465E-06
0.699000000000001,15.2193162415937,0.011882941405669,0.011951612966655,0.088319970827568,15.1071617163938,6.42921194952522,8.27632019806401E-06
0.700000000000001,15.2192388586896,0.0118834873491,0.0119521106618,0.088514152731908,15.1068891079468,6.42921194893451,8.27572948480793E-06
0.701000000000001,15.2191612640891,0.011884037294684,0.011952613611071,0.088708282407944,15.1066163307754,6.42921194625204,8.27304701367382E-06
0.702000000000001,15.2190835379059,0.011884591811643,0.011953121321727,0.088902437512363,15.1063433872601,6.42921194310216,8.26989713686999E-06
0.703000000000001,15.2190056014084,0.011885150687537,0.011953634059379,0.089096537951712,15.1060702787098,6.42921194013973,8.26693470479256E-06
0.704000000000001,15.2189275359695,0.011885713571823,0.011954152235467,0.08929066248146,15.1057970076808,6.42921193892958,8.26572455103758E-06
0.705000000000001,15.2188492617444,0.011886282468958,0.011954673877388,0.089484730250099,15.1055235751479,6.4292119396517,8.26644667828447E-06
0.706000000000001,15.2187708599693,0.01188685639369,0.011955200055401,0.089678820883952,15.1052499826363,6.42921194268427,8.26947924892352E-06
0.707000000000001,15.2186922473121,0.011887434563306,0.011955731609751,0.089872852088232,15.1049762290509,6.42921194580314,8.27259811408965E-06
0.708000000000001,15.2186135056763,0.011888017415966,0.011956268163782,0.090066905096927,15.1047023149996,6.42921194838859,8.27518356771861E-06
0.709000000000001,15.2185345522169,0.011888606382224,0.01195680834739,0.090260896481441,15.1044282410058,6.42921195027034,8.27706531936201E-06
0.710000000000001,15.218455470541,0.011889199213657,0.011957354490964,0.090454908250822,15.1041540085855,6.42921195201871,8.27881368703487E-06
0.711000000000001,15.2183761768701,0.011889796711421,0.011957905826754,0.090648856115379,15.1038796182165,6.42921195325841,8.28005338604498E-06
0.712000000000001,15.2182967560682,0.011890399800204,0.011958461508443,0.090842823453435,15.1036050713061,6.42921195438255,8.28117752682545E-06
0.713000000000001,15.2182171228719,0.011891008017849,0.011959022058224,0.091036724400738,15.1033303683951,6.42921195505975,8.28185472290244E-06
0.714000000000001,15.2181373633695,0.011891620042081,0.011959588866844,0.091230643538848,15.1030555109217,6.4292119557007,8.2824956733063E-06
0.715000000000001,15.2180573915049,0.011892237991874,0.011960159853533,0.091424494262405,15.1027804993971,6.42921195594699,8.28274196251755E-06
0.716000000000001,15.2179772942323,0.011892861391406,0.011960735584407,0.091618362019754,15.1025053352367,6.42921195617852,8.28297349464435E-06
0.717000000000001,15.2178969841554,0.011893489200573,0.011961317150368,0.091812158844413,15.10223001896,6.42921195602706,8.28282203357844E-06
0.718000000000001,15.2178165497188,0.011894121948229,0.011961904078469,0.09200597169742,15.1019545519947,6.42921195588114,8.28267611563405E-06
0.719000000000001,15.217735902448,0.011894761349655,0.011962494715935,0.092199711505351,15.1016789348771,6.42921195539526,8.28219022963594E-06
0.720000000000001,15.2176551315429,0.011895404957942,0.011963091592137,0.092393465961618,15.1014031690312,6.42921195495568,8.28175065059611E-06
0.721000000000001,15.2175741476091,0.011896053521718,0.011963693992408,0.092587145114836,15.1011272549801,6.4292119542124,8.28100737138016E-06
0.722000000000001,15.2174930412497,0.011896708093844,0.011964300941132,0.092780838118485,15.1008511940962,6.42921195352353,8.28031850108602E-06
0.723000000000001,15.2174117214876,0.011897368154722,0.011964913020337,0.092974453412153,15.1005749869004,6.42921195253829,8.27933326519315E-06
0.724000000000001,15.2173302800204,0.011898032286059,0.011965531716441,0.09316808125993,15.1002986347579,6.4292119516013,8.2783962724875E-06
0.725000000000001,15.2172486251914,0.011898702717028,0.011966154839531,0.093361629440715,15.1000221381941,6.42921195037212,8.27716709927984E-06
0.726000000000001,15.2171668496353,0.011899378781874,0.011966783146862,0.093555189129941,15.0997454985766,6.42921194919459,8.27598956831821E-06
0.727000000000001,15.2170848603058,0.011900059505445,0.011967417663514,0.093748666685748,15.0994687164511,6.42921194774257,8.27453754670415E-06
0.728000000000001,15.2170027513714,0.011900745606034,0.011968057728902,0.093942154828861,15.0991917932076,6.42921194639414,8.27318911778008E-06
0.729000000000001,15.2169204286695,0.01190143849648,0.011968701993474,0.094135558795008,15.0989147293845,6.42921194483901,8.27163398575692E-06
0.730000000000001,15.2168379871508,0.011902135857151,0.011969352858578,0.094328972043161,15.098637526392,6.42921194347507,8.27027004213221E-06
0.731000000000001,15.2167553317157,0.011902838692275,0.011970009353634,0.094522298952896,15.0983601847169,6.4292119419555,8.26875047721387E-06
0.732000000000001,15.2166725586315,0.011903547802628,0.011970670758026,0.094715634324691,15.0980827057462,6.42921194065356,8.26744853377193E-06
0.733000000000001,15.2165895712963,0.011904262616556,0.011971337703649,0.094908881038508,15.0978050899376,6.42921193917952,8.26597449332667E-06
0.734000000000001,15.2165064671363,0.011904982050882,0.01197201134179,0.095102135063283,15.0975273386804,6.42921193788833,8.26468330306085E-06
0.735000000000001,15.2164231487544,0.011905708142237,0.011972689678069,0.09529529852435,15.0972494524097,6.42921193638841,8.26318338376098E-06
0.736000000000001,15.2163397145139,0.011906440127143,0.011973373565669,0.095488468272168,15.0969714325489,6.42921193508335,8.26187832903003E-06
0.737000000000001,15.2162560657454,0.011907177329775,0.011974063730764,0.095681545106919,15.0966932795779,6.4292119336337,8.26042867796417E-06
0.738000000000001,15.2161723023212,0.011907920173671,0.011974759809236,0.095874627353008,15.0964149949852,6.4292119325034,8.25929837766637E-06
0.739000000000001,15.2160883244888,0.011908669941392,0.011975460580879,0.096067614691212,15.0961365792753,6.42921193138943,8.25818440475246E-06
0.740000000000001,15.2160042329693,0.011909424543107,0.011976168217235,0.096260606234367,15.0958580339746,6.42921193079061,8.25758558420375E-06
0.741000000000001,15.2159199271055,0.011910184993987,0.011976881736109,0.096453500811821,15.0955793595635,6.42921193040154,8.25719651054158E-06
0.742000000000001,15.2158355089161,0.011910951902037,0.011977600612411,0.09664639885363,15.095300557548,6.4292119307063,8.25750127475544E-06
0.743000000000001,15.2157508761843,0.011911724748113,0.011978325423453,0.096839197646235,15.0950216283665,6.42921193133015,8.25812512417201E-06
0.744000000000001,15.215666132033,0.011912502475607,0.011979057294494,0.09703199882026,15.0947425734426,6.42921193258556,8.25938053239383E-06
0.745000000000001,15.2155811734653,0.011913287269017,0.011979794082149,0.097224698924313,15.0944633931898,6.42921193394398,8.26073895243695E-06
0.746000000000001,15.21549610482,0.011914078679958,0.011980536324378,0.097417400387662,15.094184089428,6.42921193610407,8.26289904498623E-06
0.747000000000001,15.2154108215077,0.011914875886605,0.011981284891001,0.097609998517007,15.0939046622131,6.42921193856068,8.26535565856545E-06
0.748000000000001,15.2153254271972,0.011915679249407,0.011982039491915,0.097802597180596,15.0936251112753,6.4292119395542,8.26634917761027E-06
0.749000000000001,15.2152398152227,0.011916489853107,0.011982799112434,0.097995090490758,15.0933454357664,6.42921193755574,8.26435071843434E-06
0.750000000000001,15.2151540928451,0.011917305162014,0.011983566368874,0.098187583184126,15.09306563813,6.42921193387675,8.26067172798872E-06
0.751000000000001,15.2150681545378,0.011918126234937,0.011984340225297,0.098379968598198,15.0927857194794,6.42921192893614,8.2557311138487E-06
0.752000000000001,15.2149821096656,0.011918953944748,0.011985119893919,0.098572352751984,15.092505683075,6.42921192487518,8.25167015072736E-06
0.753000000000001,15.214895851033,0.011919787882749,0.011985905838489,0.098764627448159,15.0922255298636,6.42921192218392,8.24897889373233E-06
0.754000000000001,15.2148094880842,0.011920627006456,0.011986699159668,0.098956899953209,15.0919452619649,6.42921192192355,8.24871852156406E-06
0.755000000000001,15.2147229122883,0.011921473420482,0.011987497794273,0.099149061350586,15.091664879723,6.429211923747,8.25054197228781E-06
0.756000000000001,15.2146362311265,0.011922326188773,0.011988302778321,0.099341219540977,15.0913843826184,6.42921192594642,8.25274138982479E-06
0.757000000000001,15.2145493342255,0.011923184737018,0.01198911473144,0.099533264393604,15.0911037703635,6.42921192732138,8.25411634952644E-06
0.758000000000001,15.2144623329487,0.011924049893081,0.011989932887944,0.099725305403855,15.0908230447638,6.4292119287918,8.25558677419735E-06
0.759000000000001,15.2143751164847,0.011924922446763,0.011990756524712,0.099917231198024,15.0905422063152,6.42921192989847,8.2566934445083E-06
0.760000000000001,15.2142877964261,0.011925800225233,0.011991587892048,0.100109151964329,15.0902612563444,6.42921193075574,8.25755071254264E-06
0.761000000000001,15.2142002611563,0.011926684961473,0.011992425285649,0.100300955648581,15.0899801952606,6.42921193091725,8.25771222512373E-06
0.762000000000001,15.2141126234204,0.011927576862726,0.011993268591615,0.100492753661033,15.089699024305,6.42921193071543,8.25751040167688E-06
0.763000000000001,15.2140247703904,0.011928474874406,0.011994118913631,0.100684432446591,15.0894177441558,6.42921192995286,8.25674783300201E-06
0.764000000000001,15.2139368160366,0.011929378851351,0.011994976458252,0.1008761047063,15.0891363560207,6.42921192895076,8.25574573504184E-06
0.765000000000001,15.2138486467484,0.011930290633108,0.011995839437993,0.101067656162447,15.0888548605149,6.42921192754896,8.25434393725288E-06
0.766000000000001,15.2137603771287,0.011931208440711,0.011996709717419,0.101259200108867,15.0885732588617,6.42921192602093,8.25281590888238E-06
0.767000000000001,15.2136718925806,0.011932132506439,0.011997587101096,0.101450621258948,15.0882915517141,6.42921192421603,8.25101100421222E-06
0.768000000000001,15.2135833090992,0.011933063703247,0.011998470786536,0.101642034387194,15.0880097402222,6.42921192239844,8.24919341813057E-06
0.769000000000001,15.2134945108207,0.011934002337318,0.011999360525269,0.101833322792899,15.0877278251652,6.42921192043493,8.2472299034464E-06
0.770000000000001,15.2134056145942,0.011934946523667,0.012000258277605,0.102024602170546,15.0874458076224,6.42921191857253,8.2453674998817E-06
0.771000000000001,15.2133165039421,0.011935898100272,0.01200116223394,0.102215755225712,15.0871636883822,6.42921191668014,8.24347511496626E-06
0.772000000000001,15.213227296622,0.011936857051901,0.01200207250118,0.102406898577139,15.0868814684918,6.42921191497502,8.24176999181248E-06
0.773000000000001,15.2131378747549,0.011937822270462,0.01200299023533,0.102597913510877,15.0865991487382,6.42921191330419,8.24009916478019E-06
0.774000000000001,15.2130483574041,0.011938793884124,0.012003915365999,0.102788918050134,15.0863167301039,6.4292119118238,8.23861877297105E-06
0.775000000000001,15.2129586257799,0.011939773791782,0.012004846048847,0.102979792605876,15.0860342133334,6.42921191033483,8.23712980224656E-06
0.776000000000001,15.2128687995382,0.011940759718359,0.012005784644654,0.103170655787415,15.0857515993877,6.42921190895483,8.23574980479691E-06
0.777000000000001,15.2127787589953,0.011941752214709,0.012006730630432,0.10336138714957,15.0854688890006,6.4292119074486,8.2342435776539E-06
0.778000000000001,15.212688625127,0.011942752337169,0.012007683027887,0.10355210669131,15.0851860830706,6.42921190586607,8.23266104799103E-06
0.779000000000001,15.2125982767754,0.01194375978376,0.012008642194668,0.103742692515187,15.0849031822818,6.42921190391993,8.23071490607674E-06
0.780000000000001,15.2125078358477,0.011944773179331,0.012009609573827,0.103933265614495,15.0846201874801,6.42921190162104,8.22841601788582E-06
0.781000000000001,15.2124171806347,0.011945794747554,0.012010582975126,0.10412370352222,15.0843370993898,6.42921189874204,8.225537010631E-06
0.782000000000001,15.2123264338813,0.01194682356827,0.012011563410553,0.104314127993309,15.0840539189092,6.42921189535913,8.22215409979066E-06
0.783000000000001,15.2122354727933,0.011947858821797,0.012012551738084,0.104504415332408,15.0837706469011,6.4292118913731,8.21816807494713E-06
0.784000000000001,15.2121444215516,0.011948901339122,0.012013547185063,0.104694688683569,15.0834872843439,6.4292118869421,8.2137370780444E-06
0.785000000000001,15.2120531563716,0.011949952162037,0.012014548768337,0.104884823328824,15.0832038321124,6.42921188205052,8.20884549845857E-06
0.786000000000001,15.2119618021609,0.011951008834915,0.012015559017956,0.105074943022321,15.0829202912857,6.42921187687657,8.2036715429723E-06
0.787000000000001,15.2118702343665,0.011952073097329,0.012016576219655,0.105264922431717,15.0826366626178,6.42921187139161,8.19818658914784E-06
0.788000000000001,15.2117785791683,0.011953145404325,0.012017600002488,0.105454886515916,15.0823529472456,6.42921186586136,8.19265633911215E-06
0.789000000000001,15.2116867106865,0.011954224668817,0.012018631500631,0.105644708378734,15.0820691461383,6.42921186054142,8.18733639373903E-06
0.790000000000001,15.2115947564472,0.011955310709161,0.012019670944377,0.105834514215144,15.0817852605785,6.42921185597432,8.18276929859252E-06
0.791000000000001,15.2115025899346,0.011956405804046,0.012020716095729,0.106024176496349,15.0815012915385,6.42921185252427,8.17931924590454E-06
0.792000000000001,15.2114103386039,0.011957508531403,0.012021768458401,0.106213822003645,15.0812172396105,6.42921184997129,8.17676626585495E-06
0.793000000000001,15.2113178734544,0.011958619104667,0.012022827847466,0.106403322056521,15.0809331044457,6.42921184689119,8.17368616523595E-06
0.794000000000001,15.2112253225321,0.011959738211485,0.012023893633195,0.106592804781654,15.0806488859058,6.42921184189663,8.16869160402689E-06
0.795000000000001,15.2111325560577,0.011960865232382,0.012024966489401,0.106782140233551,15.0803645841023,6.42921183386679,8.16066176234642E-06
0.796000000000001,15.2110397056572,0.011961997031732,0.012026049624178,0.106971457553206,15.0800802014481,6.42921182453549,8.15133046216943E-06
0.797000000000001,15.2109466437644,0.011963135816923,0.012027140870926,0.107160626474538,15.079795740602,6.42921181630188,8.1430968510432E-06
0.798000000000001,15.2108535007561,0.011964282591098,0.012028239328154,0.10734977696326,15.0795112018736,6.42921180823687,8.13503184371456E-06
0.799000000000001,15.2107601459596,0.011965437212846,0.012029345181935,0.107538777221144,15.0792265863437,6.42921180029569,8.12709066089212E-06
0.800000000000001,15.2106667113253,0.011966599529519,0.01203045862581,0.107727758529912,15.0789418946401,6.42921179263704,8.11943201650678E-06
0.801000000000001,15.2105730662628,0.011967770563136,0.012031578671189,0.107916588374085,15.0786571286544,6.42921178696346,8.1137584331259E-06
0.802000000000001,15.210479342216,0.011968948114055,0.012032707593243,0.108105398515123,15.0783722879935,6.42921178182737,8.10862234690291E-06
0.803000000000001,15.2103854044019,0.011970133000895,0.012033844617967,0.10829405539365,15.0780873713894,6.42921177397126,8.10076623736222E-06
0.804000000000001,15.2102913885784,0.011971325650049,0.012034989385052,0.108482692260422,15.0778023812829,6.42921176566745,8.09246242283734E-06
0.805000000000001,15.2101971618453,0.011972525671927,0.012036142319944,0.108671174371081,15.0775173194824,6.42921175830151,8.085096486532E-06
0.806000000000001,15.2101028597443,0.011973732045224,0.012037304497796,0.108859635835544,15.0772321873657,6.42921175257558,8.07937055480323E-06
0.807000000000001,15.2100083483512,0.011974947396022,0.012038473312074,0.109047941344836,15.0769469862983,6.4292117490316,8.07582657724737E-06
0.808000000000001,15.2099137628798,0.01197617125114,0.012039649319538,0.109236225624359,15.0766617166848,6.42921174710385,8.0738988277318E-06
0.809000000000001,15.2098189678547,0.01197740268673,0.012040833471904,0.109424352190348,15.0763763795057,6.42921174677818,8.07357315402157E-06
0.810000000000001,15.2097241000247,0.011978642081987,0.012042025438177,0.109612457079997,15.0760909754245,6.4292117478881,8.07468306973647E-06
0.811000000000001,15.2096290226933,0.011979890446861,0.012043224261183,0.109800402899018,15.0758055050863,6.42921175023623,8.07703120386805E-06
0.812000000000001,15.209533873032,0.011981145432025,0.012044432361929,0.109988326332937,15.0755199689051,6.42921175330056,8.08009553310285E-06
0.813000000000001,15.209438513723,0.01198240892347,0.012045647872872,0.110176089488379,15.0752343674383,6.42921175739399,8.0841889600336E-06
0.814000000000001,15.209343083783,0.011983681034567,0.012046870758328,0.110363830152882,15.0749487018372,6.42921176324603,8.09004100776889E-06
0.815000000000001,15.2092474440375,0.011984960451365,0.012048102375197,0.110551408854515,15.0746629723564,6.4292117698527,8.0966476705413E-06
0.816000000000001,15.2091517339664,0.011986247205699,0.012049342741364,0.110738964430033,15.0743771795893,6.42921177658192,8.10337689749474E-06
0.817000000000001,15.2090558138635,0.011987543225063,0.012050589974453,0.110926356819024,15.074091323845,6.42921178275277,8.10954774443928E-06
0.818000000000001,15.2089598241155,0.011988846367527,0.012051846288933,0.111113725398658,15.0738054060604,6.42921178840863,8.11520360777251E-06
0.819000000000001,15.2088636244688,0.011990157389064,0.012053110946595,0.11130092928907,15.0735194268441,6.42921179334577,8.12014074824674E-06
0.820000000000001,15.2087673567218,0.011991477107427,0.012054383191074,0.111488109212804,15.0732333872105,6.42921179778854,8.12458351795442E-06
0.821000000000001,15.2086708794664,0.011992805295352,0.012055663291954,0.111675122996474,15.0729472878826,6.4292118016919,8.12848687203882E-06
0.822000000000001,15.2085743352594,0.011994140606349,0.012056952648668,0.111862112206273,15.0726611297981,6.42921180525091,8.13204588556715E-06
0.823000000000001,15.2084775822098,0.011995485017701,0.012058249304173,0.112048934203374,15.0723749136846,6.42921180844995,8.13524492215834E-06
0.824000000000001,15.2083807635657,0.011996837673369,0.012059554189397,0.112235731270677,15.0720886404322,6.42921181143329,8.13822826550847E-06
0.825000000000001,15.2082837363159,0.011998197992614,0.012060867911224,0.112422359554269,15.0718023108578,6.42921181422637,8.14102134327754E-06
0.826000000000001,15.2081866450578,0.01199956645824,0.012062190029336,0.112608962670874,15.0715159258993,6.42921181695685,8.14375182933702E-06
0.827000000000001,15.2080893458274,0.012000944218008,0.012063519439546,0.112795395863504,15.0712294863063,6.42921181962274,8.14641771818003E-06
0.828000000000001,15.2079919835927,0.012002329230257,0.012064858244411,0.112981803201484,15.0709429929165,6.42921182228187,8.14907684443256E-06
0.829000000000001,15.2078944137863,0.012003722910229,0.012066205038287,0.113168039383283,15.0706564464545,6.42921182485813,8.15165310008581E-06
0.830000000000001,15.2077967824641,0.012005125517523,0.012067559631668,0.113354249599722,15.0703698477152,6.42921182737245,8.15416741950514E-06
0.831000000000001,15.207698943664,0.012006536322071,0.012068922786785,0.11354028714866,15.0700831974065,6.42921182975522,8.15655019437145E-06
0.832000000000001,15.2076010444946,0.01200795478149,0.012070295089484,0.113726298314666,15.0697964963089,6.42921183205058,8.15884555116497E-06
0.833000000000001,15.20750293845,0.012009382861951,0.012071674601673,0.113912135857541,15.0695097451288,6.42921183422099,8.16101596701202E-06
0.834000000000001,15.2074047730886,0.012010818767405,0.01207306318837,0.114097946512225,15.0692229446206,6.42921183628822,8.1630831969548E-06
0.835000000000001,15.2073064010325,0.012012262654921,0.01207446070425,0.114283582201829,15.0689360954715,6.42921183813961,8.16493458621892E-06
0.836000000000001,15.2072079709015,0.012013715540074,0.012075866185871,0.114469190909487,15.068649198266,6.42921183950689,8.16630186850631E-06
0.837000000000001,15.2071093337154,0.012015177723565,0.012077279370567,0.114654623311474,15.0683622533098,6.42921183973858,8.16653355428798E-06
0.838000000000001,15.2070106384403,0.012016647247527,0.012078702264772,0.114840028152015,15.068075260776,6.42921183832729,8.16512226453625E-06
0.839000000000001,15.2069117365784,0.012018126066223,0.012080132922721,0.115025255783566,15.0677882218059,6.42921183575807,8.16255304769697E-06
0.840000000000001,15.206812779033,0.012019613576963,0.012081572018755,0.11521045563974,15.0675011377975,6.42921183281725,8.15961222411232E-06
0.841000000000001,15.2067136164416,0.012021109098534,0.012083020251398,0.115395476898283,15.0672140101933,6.4292118302591,8.15705407397616E-06
0.842000000000001,15.2066144002884,0.01202261346038,0.012084476824508,0.115580470225374,15.0669268397781,6.4292118281846,8.15497957606937E-06
0.843000000000001,15.2065149791943,0.012024127583953,0.012085940857208,0.115765283980106,15.066639626773,6.42921182602814,8.15282311261711E-06
0.844000000000001,15.2064155045684,0.012025648471946,0.012087415400672,0.115950069219395,15.0663523714763,6.42921182331862,8.15011359378559E-06
0.845000000000001,15.2063158250399,0.012027177918239,0.012088898662927,0.116134673800438,15.0660650746583,6.42921181971274,8.14650771818748E-06
0.846000000000001,15.2062160942554,0.012028716440193,0.012090390187834,0.11631924977471,15.0657777378527,6.42921181602654,8.14282151218038E-06
0.847000000000001,15.2061161602642,0.012030263189133,0.01209189084043,0.116503643711969,15.0654903625227,6.42921181328459,8.14007956773111E-06
0.848000000000001,15.2060161775104,0.012031818185545,0.012093400633026,0.116688008836281,15.0652029498555,6.42921181210749,8.1389024639833E-06
0.849000000000001,15.2059159924588,0.012033383272345,0.012094917747915,0.116872191224706,15.0649155002138,6.42921181234641,8.13914138753091E-06
0.850000000000001,15.2058157585208,0.012034956382855,0.012096444314137,0.117056344363683,15.0646280134601,6.4292118130284,8.1398233744423E-06
0.851000000000001,15.2057153212782,0.012036538052109,0.01209797979971,0.117240313549207,15.0643404898772,6.42921181364002,8.14043499808292E-06
0.852000000000001,15.2056148364334,0.012038128805149,0.012099523727219,0.117424253511029,15.06405293039,6.42921181437867,8.14117364811295E-06
0.853000000000001,15.2055141487159,0.012039728507025,0.012101076258211,0.117608008341206,15.0637653356094,6.42921181505538,8.14185035746817E-06
0.854000000000001,15.205413414371,0.01204133581234,0.012102638778391,0.117791733497257,15.063477706283,6.4292118156301,8.14242507907181E-06
0.855000000000001,15.2053124777357,0.012042952758846,0.012104209253497,0.117975272712882,15.0631900430104,6.42921181600709,8.1428020646257E-06
0.856000000000001,15.2052114956485,0.012044578594369,0.012105788497721,0.11815878203697,15.0629023465194,6.42921181623461,8.14302958840329E-06
0.857000000000001,15.2051103114526,0.012046212771955,0.012107377066493,0.118342104140864,15.0626146174733,6.42921181632137,8.14311634567133E-06
0.858000000000001,15.2050090832061,0.012047855828155,0.012108974453959,0.118525396313204,15.0623268566108,6.42921181632731,8.14312228758496E-06
0.859000000000001,15.204907653595,0.012049508909964,0.0121105795388,0.118708500471683,15.0620390646746,6.42921181628836,8.14308332941494E-06
0.860000000000001,15.2048061809466,0.01205116958548,0.012112194800661,0.11889157414144,15.061751242419,6.42921181624581,8.14304078389228E-06
0.861000000000001,15.2047045075556,0.01205283940493,0.01211381867818,0.11907445889818,15.0614633905743,6.42921181623137,8.14302634033481E-06
0.862000000000001,15.2046027927188,0.012054518651715,0.012115450946225,0.119257313257753,15.0611755098631,6.4292118162657,8.14306067464798E-06
0.863000000000001,15.204500877359,0.012056206278132,0.012117092664873,0.119439977441408,15.0608876009746,6.4292118163351,8.14313007069245E-06
0.864000000000001,15.2043989217343,0.012057902047181,0.012118744096043,0.11962261098904,15.060599664602,6.42921181643134,8.14322631192965E-06
0.865000000000001,15.2042967663496,0.012059608175919,0.012120403037492,0.119805053743723,15.0603117013925,6.42921181651931,8.14331428600212E-06
0.866000000000001,15.2041945716887,0.012061322447984,0.012122071757283,0.119987465442804,15.0600237120406,6.42921181660028,8.14339525057051E-06
0.867000000000001,15.2040921776134,0.012063045439204,0.012123749670221,0.120169685296546,15.0597356972074,6.42921181666933,8.14346430466628E-06
0.868000000000001,15.2039897458302,0.012064778109616,0.012125435857439,0.120351874266922,15.0594476575962,6.42921181676019,8.14355516354226E-06
0.869000000000001,15.2038871150696,0.012066520053255,0.012127130743989,0.120533870378474,15.0591595938939,6.42921181690311,8.14369808921356E-06
0.870000000000001,15.2037844476419,0.012068269699487,0.012128835928368,0.120715835215237,15.0588715067988,6.42921181715036,8.1439453376575E-06
0.871000000000001,15.2036815819773,0.012070029429164,0.012130549027079,0.120897606567703,15.0585833969533,6.4292118175148,8.14430977769121E-06
0.872000000000001,15.2035786808166,0.012071798033855,0.012132271303752,0.121079346527854,15.0582952649511,6.42921181793233,8.14472730148452E-06
0.873000000000001,15.2034755813098,0.012073575033938,0.012134003233162,0.121260891841462,15.0580071112012,6.42921181806016,8.14485513611629E-06
0.874000000000001,15.2033724468274,0.012075361552657,0.012135743718785,0.121442405759781,15.0577189357962,6.4292118171453,8.14394027770504E-06
0.875000000000001,15.2032691135791,0.012077158522009,0.01213749184633,0.121623724201935,15.0574307390088,6.42921181487946,8.14167443863312E-06
0.876000000000001,15.2031657461557,0.012078963240877,0.01213925034525,0.121805010915643,15.0571425216539,6.42921181195786,8.138752837894E-06
0.877000000000001,15.2030621807829,0.012080777802555,0.01214101710657,0.121986101550116,15.0568542843236,6.42921180823567,8.13503064911458E-06
0.878000000000001,15.2029585824286,0.012082601834541,0.012142792552157,0.122167160483365,15.0565660275585,6.4292118034712,8.13026617763057E-06
0.879000000000001,15.202854787006,0.012084433904863,0.012144578113006,0.122348022226672,15.0562777527615,6.42921179835131,8.12514628378835E-06
0.880000000000001,15.2027509608906,0.012086274435171,0.012146373389659,0.122528852123122,15.0559894609426,6.42921179302682,8.1198217962708E-06
0.881000000000001,15.2026469398388,0.012088125529517,0.012148176297594,0.122709484194374,15.0557011538173,6.42921178830826,8.11510323650566E-06
0.882000000000001,15.2025428903962,0.012089984408683,0.012149989656083,0.122890084046282,15.0554128322851,6.42921178456909,8.1113640639785E-06
0.883000000000001,15.202438647166,0.012091851918405,0.012151812598859,0.123070485312963,15.0551244973357,6.42921178229183,8.10908680470845E-06
0.884000000000001,15.2023343762646,0.012093728916282,0.012153644303921,0.123250854613462,15.0548361484309,6.42921178027728,8.10707225262775E-06
0.885000000000001,15.2022299105797,0.012095615322888,0.012155484848276,0.123431024295533,15.054547786113,6.42921177853432,8.10532929929053E-06
0.886000000000001,15.2021254179096,0.012097510069851,0.012157335316681,0.123611161792987,15.05425941073,6.42921177700604,8.103801016901E-06
0.887000000000001,15.2020207306441,0.012099414877045,0.012159193981619,0.123791099258934,15.0539710225265,6.42921177525006,8.10204502954548E-06
0.888000000000001,15.2019160171965,0.012101328338092,0.012161062297699,0.123971004306059,15.0536826222547,6.42921177311444,8.09990941430527E-06
0.889000000000001,15.2018111096391,0.012103250409996,0.012162940290786,0.124150708374173,15.0533942105642,6.42921177078141,8.09757638187136E-06
0.890000000000001,15.2017061777007,0.012105181661353,0.012164827412726,0.1243303803191,15.0531057883075,6.42921176872279,8.09551776281836E-06
0.891000000000001,15.2016010523429,0.012107122811804,0.012166722950187,0.124509850586057,15.0528173559948,6.42921176693737,8.09373234744726E-06
0.892000000000001,15.201495903453,0.012109071971159,0.012168628815101,0.124689288357614,15.0525289143091,6.42921176533708,8.092132054216E-06
0.893000000000001,15.2013905617429,0.012111031130656,0.012170542993701,0.124868523935178,15.0522404636833,6.42921176371048,8.09050544958723E-06
0.894000000000001,15.2012851975816,0.012112999970493,0.012172465848498,0.125047726959069,15.0519520048035,6.42921176213337,8.08892833958907E-06
0.895000000000001,15.2011796409111,0.012114977473245,0.012174398386042,0.12522672677387,15.051663538278,6.4292117607704,8.08756537473698E-06
0.896000000000001,15.2010740634724,0.012116964065702,0.012176340185414,0.125405694232463,15.0513750649889,6.42921175984512,8.08664009177562E-06
0.897000000000001,15.2009682943964,0.012118961081392,0.012178289918925,0.125584457890566,15.0510865855055,6.42921175923938,8.08603435054067E-06
0.898000000000001,15.200862505419,0.012120965838168,0.012180250293971,0.125763188826431,15.0507981004605,6.42921175901415,8.08580912181611E-06
0.899000000000001,15.2007565251166,0.012122979913148,0.012182219702043,0.125941715458821,15.0505096100426,6.42921175874224,8.08553721487471E-06
0.900000000000001,15.2006505256324,0.012125003367419,0.012184198121214,0.126120209518138,15.0502211146256,6.42921175803681,8.08483178005304E-06
0.901000000000001,15.2005443345336,0.012127035291059,0.012186186452222,0.126298498223885,15.0499326145664,6.42921175661239,8.08340736480062E-06
0.902000000000001,15.2004381252294,0.01212907574912,0.01218818463311,0.126476754326959,15.0496441105202,6.42921175452931,8.08132428886665E-06
0.903000000000001,15.2003317254693,0.012131126640939,0.012190190759558,0.126654804697981,15.0493556033708,6.42921175223939,8.07903436239599E-06
0.904000000000001,15.2002253092371,0.012133185608319,0.012192207215024,0.126832822242083,15.0490670941717,6.42921175031,8.07710497685576E-06
0.905000000000001,15.2001187038815,0.012135253631541,0.012194232985081,0.127010633505545,15.0487785837593,6.42921174907909,8.07587406725929E-06
0.906000000000001,15.2000120837467,0.012137331415094,0.012196267390332,0.127188412198781,15.0484900727425,6.42921174861004,8.07540500957771E-06
0.907000000000001,15.1999052747331,0.012139418512605,0.012198310872254,0.127365983753023,15.0482015615952,6.42921174894423,8.07573920269533E-06
0.908000000000001,15.1997984515775,0.012141513909927,0.012200364449775,0.127543522496189,15.0479130507216,6.42921174951567,8.07631064070336E-06
0.909000000000001,15.1996914402796,0.012143619529154,0.012202426180801,0.127720853730796,15.0476245408389,6.42921175041922,8.07721419793239E-06
0.910000000000001,15.1995844156695,0.012145733718534,0.012204497748157,0.127898152038639,15.0473360321642,6.42921175123374,8.0780287134985E-06
0.911000000000001,15.1994772026553,0.012147856728446,0.012206578876981,0.128075242004855,15.047047525045,6.42921175173841,8.07853338180564E-06
0.912000000000001,15.1993699772007,0.012149989160861,0.012208668974203,0.128252299309203,15.0467590197565,6.42921175165263,8.07844760153387E-06
0.913000000000001,15.1992625637569,0.012152131553551,0.012210767496347,0.128429147730512,15.0464705169764,6.4292117511434,8.07793837154236E-06
0.914000000000001,15.1991551389166,0.012154281880784,0.012212876479137,0.128605963169691,15.046182017387,6.42921175038792,8.0771828976367E-06
0.915000000000001,15.199047527127,0.012156442066803,0.012214993962614,0.1287825694241,15.0458935216735,6.42921174961389,8.07640886257843E-06
0.916000000000001,15.1989399054267,0.012158611686162,0.012217120402768,0.128959142902699,15.0456050304351,6.42921174890427,8.07569924088369E-06
0.917000000000001,15.1988320971118,0.01216078994491,0.012219256570604,0.129135506335599,15.0453165442607,6.42921174837136,8.07516633649641E-06
0.918000000000001,15.1987242801156,0.012162976987302,0.012221402317187,0.129311837114288,15.0450280636968,6.42921174802229,8.07481726905479E-06
0.919000000000001,15.1986162770438,0.01216517456765,0.012223555880086,0.129487957500958,15.0447395890951,6.42921174767868,8.07447365680503E-06
0.920000000000001,15.1985082656891,0.012167380133731,0.012225719825614,0.129664044929423,15.0444511208003,6.42921174708171,8.07387668011472E-06
0.921000000000001,15.1984000684008,0.012169595185794,0.012227892608316,0.129839921458144,15.0441626591485,6.42921174604624,8.07284121151497E-06
0.922000000000001,15.1982918641676,0.012171820135206,0.012230073843239,0.130015765297665,15.0438742048915,6.42921174477019,8.07156516202667E-06
0.923000000000001,15.1981834746458,0.012174053754824,0.012232264740409,0.13019139746777,15.0435857586828,6.42921174337823,8.07017320880732E-06
0.924000000000001,15.1980750797525,0.012176295679083,0.01223446565735,0.1303669969225,15.0432973214936,6.42921174214597,8.06894093940969E-06
0.925000000000001,15.197966500838,0.012178548125686,0.012236674355591,0.130542384429854,15.0430088939269,6.42921174106714,8.06786210993948E-06
0.926000000000001,15.1978579172978,0.012180808614157,0.012238893332454,0.130717738935789,15.0427204764154,6.42921174007299,8.06686795939982E-06
0.927000000000001,15.1977491496815,0.012183077874019,0.012241121809824,0.1308928810129,15.0424320689847,6.4292117389158,8.06571077216489E-06
0.928000000000001,15.1976403782423,0.012185356522501,0.01224335918183,0.131067990522388,15.0421436720156,6.42921173756075,8.06435572719977E-06
0.929000000000001,15.1975314227805,0.01218764429789,0.012245605696566,0.131242886963903,15.0418552858221,6.42921173582881,8.06262378283407E-06
0.930000000000001,15.1974224643651,0.012189940216565,0.012247862332419,0.131417750706395,15.0415669111097,6.42921173389822,8.06069319914116E-06
0.931000000000001,15.1973133231491,0.012192246536755,0.012250126795709,0.131592401203841,15.0412785486128,6.42921173207132,8.05886629073882E-06
0.932000000000001,15.197204180405,0.012194561528526,0.012252400834101,0.131767018990821,15.0409901990515,6.42921173053637,8.05733134257025E-06
0.933000000000001,15.1970948552718,0.012196885257233,0.012254684334794,0.131941422806918,15.0407018628729,6.42921172900466,8.05579963625291E-06
0.934000000000001,15.1969855296501,0.012199218165575,0.012256976858098,0.132115794015748,15.0404135406107,6.42921172736559,8.0541605669282E-06
0.935000000000001,15.1968760222206,0.012201560627941,0.012259278017034,0.132289950829863,15.0401252327458,6.42921172560672,8.0524016894401E-06
0.936000000000001,15.1967665153273,0.012203910739816,0.012261589714262,0.13246407498855,15.0398369398847,6.4292117239006,8.05069557330285E-06
0.937000000000001,15.1966568273639,0.012206270615217,0.012263909789768,0.132637984521681,15.0395486624373,6.42921172230072,8.04909569307455E-06
0.938000000000001,15.1965471408367,0.012208639559674,0.012266238956514,0.132811861460244,15.0392604008603,6.4292117209158,8.04771077156374E-06
0.939000000000001,15.1964372735192,0.012211017203269,0.012268577542046,0.132985523160512,15.0389721556134,6.42921171968851,8.04648348839976E-06
0.940000000000001,15.1963274086857,0.012213403976553,0.012270925111278,0.133159152487949,15.0386839271099,6.42921171849803,8.04529300424406E-06
0.941000000000001,15.1962173634682,0.012215800855357,0.012273280669857,0.133332566246017,15.038395715697,6.42921171715905,8.04395402642655E-06
0.942000000000001,15.1961073213055,0.012218205424253,0.012275646634118,0.133505947364536,15.0381075218826,6.42921171571615,8.04251112729304E-06
0.943000000000001,15.1959970993411,0.012220619382869,0.012278021251713,0.133679112752577,15.0378193459539,6.4292117140237,8.04081867578077E-06
0.944000000000001,15.1958868813441,0.012223042497568,0.012280404770555,0.13385224573833,15.0375311883376,6.42921171199501,8.03878998389962E-06
0.945000000000001,15.1957764835485,0.01222547402764,0.012282797899194,0.134025162236266,15.0372430493854,6.42921170950206,8.03629703227671E-06
0.946000000000001,15.1956660905811,0.012227913872744,0.012285200719834,0.134198046450302,15.0369549295382,6.42921170639508,8.03319005271419E-06
0.947000000000001,15.1955555187121,0.012230363947279,0.012287611288302,0.134370714027435,15.0366668294491,6.42921170277724,8.02957221424094E-06
0.948000000000001,15.1954449524748,0.012232822002807,0.01229003185837,0.134543349018538,15.0363787495951,6.42921169864003,8.02543500810771E-06
0.949000000000001,15.1953342080963,0.012235289001682,0.012292461406218,0.134715766972854,15.0360906907156,6.42921169436463,8.02115960318872E-06
0.950000000000001,15.1952234709358,0.012237765406109,0.012294899471943,0.13488815271681,15.035802653341,6.42921169009394,8.01688891360897E-06
0.951000000000001,15.1951125565228,0.012240250538932,0.012297346700429,0.135060320889868,15.0355146383936,6.42921168654514,8.01334011768518E-06
0.952000000000001,15.1950016508929,0.012242743263342,0.012299804208454,0.135232456944018,15.035226646477,6.42921168408593,8.01088090796043E-06
0.953000000000001,15.194890569352,0.012245246221466,0.012302269310373,0.135404375460898,15.0349386783592,6.42921168306031,8.00985528570664E-06
0.954000000000001,15.1947794971888,0.01224775788117,0.012304743542305,0.135576261661323,15.034650734104,6.42921168315668,8.00995165839424E-06
0.955000000000001,15.194668248193,0.012250278530396,0.012307226538562,0.135747929776187,15.0343628133478,6.42921168360925,8.0104042217144E-06
0.956000000000001,15.1945570079593,0.012252808636459,0.012309717826645,0.135919565785684,15.0340749157105,6.42921168320211,8.00999708161498E-06
0.957000000000001,15.1944455903568,0.012255347685181,0.012312217909007,0.136090983172204,15.0337870415904,6.42921168134154,8.00813651835597E-06
0.958000000000001,15.1943341823735,0.012257893596532,0.012314728854959,0.136262368268396,15.0334991916536,6.42921167821504,8.00501001840814E-06
0.959000000000001,15.1942225990708,0.012260449526714,0.01231724747486,0.136433534789834,15.0332113672794,6.42921167495584,8.00175081483445E-06
0.960000000000001,15.1941110284083,0.012263014615214,0.012319774648537,0.1366046691809,15.0329235699637,6.42921167264814,7.99944311857814E-06
0.961000000000001,15.1939992839456,0.012265588059753,0.012322311124928,0.136775584571972,15.0326358001889,6.42921167163195,7.99842692877917E-06
0.962000000000001,15.1938875525106,0.012268170376118,0.012324856365425,0.13694646814168,15.0323480576274,6.42921167115222,7.99794718986391E-06
0.963000000000001,15.1937756462193,0.01227076224404,0.012327409654934,0.137117132420668,15.0320603418996,6.42921167044219,7.99723716404799E-06
0.964000000000001,15.1936637527843,0.012273361391695,0.012329973250717,0.137287764623478,15.0317726535184,6.42921166935466,7.99614963398199E-06
0.965000000000001,15.19355168525,0.012275969591707,0.012332545312038,0.137458177339852,15.0314849930064,6.42921166779723,7.99459220690579E-06
0.966000000000001,15.193439631448,0.012278586269332,0.012335126426521,0.137628558247359,15.0311973605048,6.42921166600579,7.99280076435593E-06
0.967000000000001,15.1933274038261,0.012281210999708,0.012337716969457,0.137798719291064,15.0309097565659,6.42921166417051,7.99096548753653E-06
0.968000000000001,15.1932151916331,0.012283844059911,0.012340316628938,0.137968848645839,15.0306221822984,6.42921166264302,7.9894379911849E-06
0.969000000000001,15.1931028071185,0.012286486993876,0.012342923828106,0.138138757885539,15.030334638411,6.42921166169297,7.98848794048013E-06
0.970000000000001,15.1929904387254,0.012289137533303,0.012345540832203,0.138308635202243,15.0300471251576,6.42921166140337,7.98819834546549E-06
0.971000000000001,15.1928778984707,0.012291797185623,0.012348166061918,0.138478292271586,15.0297596429515,6.42921166171991,7.98851488781338E-06
0.972000000000001,15.1927653756229,0.012294465772717,0.012350799692748,0.138647917618198,15.0294721925392,6.4292116626381,7.98943307067646E-06
0.973000000000001,15.1926526810988,0.012297142622336,0.012353442354487,0.138817322129415,15.0291847739926,6.42921166397375,7.99076872404214E-06
0.974000000000001,15.1925400044191,0.012299827324418,0.012356094431284,0.138986695101994,15.0288973875614,6.42921166571724,7.99251221295094E-06
0.975000000000001,15.1924271563932,0.012302521909826,0.012358753854093,0.13915584742796,15.0286100332013,6.42921166756132,7.99435629872392E-06
0.976000000000001,15.1923143263665,0.01230522405268,0.012361422944404,0.139324968030295,15.0283227113391,6.42921166944526,7.99624022995715E-06
0.977000000000001,15.1922013251983,0.012307934608227,0.012364100777936,0.13949386760738,15.0280354222048,6.42921167121481,7.99800978601439E-06
0.978000000000001,15.1920883431692,0.012310654156152,0.01236678676554,0.139662735846021,15.0277481664015,6.42921167299165,7.9997866198056E-06
0.979000000000001,15.1919751904187,0.01231338222674,0.012369481337417,0.139831382627066,15.0274609442275,6.42921167470549,8.00150046309511E-06
0.980000000000001,15.1918620575796,0.01231611741212,0.012372185869029,0.139999998029285,15.0271737562692,6.42921167647831,8.00327328853712E-06
0.981000000000001,15.1917487548607,0.012318862194711,0.012374897823511,0.140168392016085,15.0268866028264,6.42921167822014,8.00501511832863E-06
0.982000000000001,15.1916354726644,0.012321614964346,0.012377618812811,0.140336754520347,15.0265994843669,6.42921168002821,8.00682318491397E-06
0.983000000000001,15.1915220208751,0.012324375845892,0.012380348644448,0.140504895273342,15.0263124011115,6.42921168180216,8.00859713478985E-06
0.984000000000001,15.191408590687,0.012327145647693,0.012383086491178,0.140673004892415,15.0260253536557,6.42921168367444,8.01046941312222E-06
0.985000000000001,15.1912949914405,0.012329924525528,0.012385832157749,0.140840892495296,15.0257383422619,6.42921168554787,8.0123428478629E-06
0.986000000000001,15.1911814142733,0.012332710440321,0.012388587655114,0.141008748807803,15.0254513673701,6.42921168745781,8.01425278140755E-06
0.987000000000001,15.1910676685483,0.012335505694947,0.012391350620196,0.141176383168925,15.0251644290643,6.42921168918652,8.01598149102745E-06
0.988000000000001,15.1909539452144,0.012338309160474,0.01239412218564,0.141343986304212,15.0248775275641,6.42921169058299,8.01737796862767E-06
0.989000000000001,15.1908400531249,0.012341120300116,0.012396902827812,0.14151136712823,15.0245906628688,6.42921169131103,8.01810600759012E-06
0.990000000000001,15.1907261838909,0.01234393960643,0.012399692027746,0.141678717011927,15.0243038352448,6.42921169116852,8.01796349225725E-06
0.991000000000001,15.1906121462009,0.012346768195181,0.012402488627878,0.141845844346497,15.0240170450313,6.42921168994624,8.01674121575502E-06
0.992000000000001,15.1904981318551,0.012349603839017,0.012405294829875,0.142012940472508,15.0237302927137,6.42921168765933,8.01445430198555E-06
0.993000000000001,15.1903839497992,0.012352448495744,0.012408108606857,0.142179814085483,15.0234435786111,6.42921168439356,8.01118853033245E-06
0.994000000000001,15.1902697919408,0.012355301573934,0.012410930549094,0.142346656705039,15.0231569031127,6.42921168024048,8.00703545245085E-06
0.995000000000001,15.1901554666992,0.012358162288572,0.012413761382648,0.142513276436357,15.0228702665916,6.42921167539376,8.00218873031611E-06
0.996000000000001,15.1900411667729,0.01236103075932,0.012416600952624,0.142679865459896,15.022583669601,6.42921167010935,7.99690432629063E-06
0.997000000000001,15.189926700773,0.012363908329023,0.012419447868238,0.142846231643278,15.0222971129324,6.4292116648195,7.99161447684327E-06
0.998000000000001,15.1898122611408,0.01236679248587,0.012422304620749,0.143012566856031,15.0220105971782,6.42921165985821,7.98665318590963E-06
0.999000000000001,15.1896976564251,0.012369685144792,0.012425169218525,0.143178679185223,15.0217241228766,6.42921165552309,7.98231806875549E-06
1,15.1895830793449,0.012372586544831,0.012428041417057,0.143344760888069,15.021437690495,6.42921165194819,7.97874315949798E-06
1.001,15.1894683376535,0.012375495911369,0.012430921933277,0.143510619318458,15.0211513004904,6.4292116493495,7.97614447733963E-06
1.002,15.189353624566,0.012378412896791,0.012433811074428,0.143676447204199,15.0208649533906,6.4292116478635,7.97465847668377E-06
1.003,15.1892387477645,0.012381339432773,0.012436706857796,0.143842051893819,15.0205786495801,6.42921164750069,7.97429566734564E-06
1.004,15.1891238999853,0.012384272700604,0.012439612086654,0.144007625752988,15.020292389445,6.429211648134,7.97492897053331E-06
1.005,15.189008888615,0.012387213825682,0.012442525559488,0.144172976263878,15.0200061729659,6.42921164937853,7.97617349945767E-06
1.006,15.1888939066959,0.012390163339097,0.012445446736238,0.144338296331682,15.0197200002888,6.4292116510036,7.9777985746432E-06
1.007,15.1887787609473,0.012393120486525,0.012448376320639,0.144503392714051,15.0194338714261,6.42921165272002,7.97951499720284E-06
1.008,15.1886636448764,0.012396084424173,0.012451315120509,0.144668458614271,15.0191477867174,6.42921165451067,7.98130564305666E-06
1.009,15.1885483656759,0.012399057802293,0.012454260427685,0.144833301070744,15.0188617463752,6.42921165636218,7.98315715933029E-06
1.01,15.1884331166088,0.012402038390733,0.012457214463444,0.144998112979283,15.0185757507754,6.42921165835178,7.98514675448558E-06
1.011,15.1883177047999,0.012405026639767,0.012460176698696,0.145162701193134,15.0182898002683,6.42921166048987,7.98728484063815E-06
1.012,15.1882023240738,0.012408023330388,0.012463146329741,0.145327259190274,15.0180038952233,6.42921166278045,7.98957542702539E-06
1.013,15.1880867808894,0.012411028181534,0.012466123588505,0.145491593264122,15.0177180358552,6.42921166515132,7.9919462905309E-06
1.014,15.1879712691121,0.012414039489213,0.01246911014506,0.145655896978023,15.0174322224998,6.42921166757228,7.99436725884561E-06
1.015,15.1878555955339,0.012417059617266,0.01247210356968,0.145819977019026,15.0171464553279,6.42921166993429,7.99672926810047E-06
1.016,15.1877399537899,0.012420086917467,0.012475105500681,0.145984026691766,15.01686073468,6.42921167214751,7.99894248526556E-06
1.017,15.1876241502396,0.012423121582344,0.01247811567426,0.146147852321587,15.0165750606614,6.42921167405801,8.00085298635622E-06
1.018,15.1875083791275,0.012426164204991,0.012481133467717,0.14631164789313,15.0162894335617,6.4292116755523,8.00234727016402E-06
1.019,15.1873924465726,0.012429215209815,0.012484158405586,0.146475219348575,15.0160038536087,6.42921167655844,8.00335341910596E-06
1.02,15.1872765467759,0.012432272668537,0.012487192386276,0.146638760556924,15.0157183211642,6.42921167710468,8.00389965061044E-06
1.021,15.1871604863193,0.012435338744591,0.012490233169909,0.146802077811811,15.015432836593,6.42921167735321,8.00414817980766E-06
1.022,15.1870444595058,0.012438412244065,0.012493281941369,0.146965364977894,15.0151474003424,6.4292116774897,8.00428467861991E-06
1.023,15.1869282724756,0.012441492801947,0.012496338993954,0.147128427865398,15.0148620128143,6.42921167771498,8.00450995797064E-06
1.024,15.1868121200381,0.012444580715345,0.012499403994655,0.147291460915849,15.0145766744122,6.42921167816654,8.004961516761E-06
1.025,15.1866958083134,0.012447677055677,0.01250247581473,0.147454269784344,15.0142913856587,6.42921167895963,8.00575459969366E-06
1.026,15.186579531704,0.012450779599074,0.01250555665411,0.147617048512273,15.0140061469386,6.42921168016584,8.00696080993646E-06
1.027,15.1864630964083,0.012453890460851,0.012508644315222,0.147779603138622,15.0137209584936,6.42921168176915,8.0085641291916E-06
1.028,15.1863466968647,0.012457009185782,0.012511739246648,0.147942127866909,15.0134358205653,6.42921168373147,8.01052644838762E-06
1.029,15.1862301384368,0.012460135004248,0.012514842154294,0.148104428182049,15.0131507330962,6.42921168579353,8.01258850824382E-06
1.03,15.1861136155863,0.012463268182627,0.012517952733888,0.148266698773618,15.0128656958961,6.4292116874845,8.0142794693927E-06
1.031,15.18599693343,0.012466410482997,0.012521069171416,0.148428745193448,15.0125807085822,6.42921168818976,8.01498473634865E-06
1.032,15.1858802860364,0.01246955851047,0.012524194836521,0.148590761674586,15.0122957710148,6.42921168761843,8.0144134066984E-06
1.033,15.185763479304,0.012472713769299,0.012527328131332,0.148752554052265,15.0120108833511,6.42921168591834,8.01271331241082E-06
1.034,15.1856467077388,0.012475876904501,0.012530468397462,0.148914316786891,15.0117260456499,6.4292116827321,8.00952707180613E-06
1.035,15.1855297778639,0.012479046803676,0.012533616678517,0.149075855103942,15.0114412592778,6.42921167896872,8.00576369286432E-06
1.036,15.1854128856743,0.012482223546963,0.012536772868117,0.149237363682726,15.0111565255765,6.42921167529491,8.00208988138706E-06
1.037,15.1852958377884,0.012485409820386,0.012539934234756,0.149398647926062,15.0108718458072,6.42921167244534,7.9992403154705E-06
1.038,15.1851788292191,0.012488602156029,0.012543104222304,0.149559902169974,15.0105872206708,6.42921167075216,7.99754713298739E-06
1.039,15.1850616654829,0.012491801594934,0.012546281704141,0.14972093210169,15.0103026500821,6.42921167028853,7.99708350740502E-06
1.04,15.1849445405586,0.012495008437529,0.012549466349187,0.149881932533585,15.0100181332383,6.42921166999043,7.99678540630566E-06
1.041,15.1848272590474,0.012498222140645,0.012552658638541,0.150042708420724,15.0097336698475,6.42921166934916,7.99614413704575E-06
1.042,15.1847100161375,0.012501441995311,0.012555859249315,0.150203454823982,15.0094492600689,6.42921166859746,7.9953924370102E-06
1.043,15.1845926171507,0.012504670302285,0.012559065806636,0.150363976993926,15.0091649040478,6.42921166736384,7.99415881402865E-06
1.044,15.1844752569965,0.012507904599083,0.012562280753916,0.150524469491663,15.0088806021518,6.42921166577052,7.99256549122163E-06
1.045,15.1843577411687,0.012511145697443,0.012565503191667,0.150684737689792,15.0085963545898,6.42921166394436,7.99073933066552E-06
1.046,15.1842402651149,0.012514394213274,0.012568732484182,0.150844976580386,15.008312161837,6.42921166204956,7.98884453701021E-06
1.047,15.1841226342603,0.012517649887069,0.012571968833115,0.151004991086323,15.0080280244538,6.42921166048999,7.98728496853585E-06
1.048,15.1840050440589,0.012520911341299,0.012575213579636,0.151164976100048,15.0077439430379,6.42921165948393,7.98627889952996E-06
1.049,15.1838873002187,0.012524181100435,0.012578464122252,0.151324736933222,15.0074599180628,6.42921165903202,7.98582699346184E-06
1.05,15.1837695974236,0.012527457358377,0.012581722257051,0.151484468183626,15.0071759496245,6.42921165899396,7.98578893679292E-06
1.051,15.1836517408427,0.012530740088763,0.012584987929336,0.151643975100005,15.0068920377246,6.42921165931875,7.98611372765379E-06
1.052,15.1835339258585,0.01253402991331,0.012588260482344,0.151803452727498,15.0066081827353,6.42921165989588,7.98669085178005E-06
1.05299999999999,15.1834159574299,0.012537327423397,0.0125915392644,0.151962705977306,15.0063243847648,6.42921166053264,7.98732761619903E-06
1.05399999999999,15.1832980306415,0.012540630308938,0.01259482655431,0.152121929722852,15.0060406440554,6.42921166127787,7.98807284585479E-06
1.05499999999999,15.1831799508226,0.012543941026026,0.012598119816785,0.152280929434033,15.0057569605457,6.42921166199174,7.98878671215419E-06
1.05599999999999,15.1830619127591,0.012547258722484,0.012601419897353,0.152439899752677,15.0054733343866,6.42921166263891,7.989433879807E-06
1.05699999999999,15.1829437215164,0.012550582509483,0.012604727608393,0.152598645797057,15.0051897656015,6.4292116630288,7.98982377592239E-06
1.05799999999999,15.1828255725404,0.012553912571465,0.012608042726503,0.152757362708702,15.0049062545337,6.42921166322559,7.99002056339759E-06
1.05899999999999,15.1827072709717,0.012557250494243,0.012611363610236,0.152915855513986,15.0046228013532,6.42921166316309,7.9899580622822E-06
1.05999999999999,15.1825890118089,0.01256059348702,0.012614693021966,0.153074318892754,15.0043394064072,6.42921166292079,7.98971576543295E-06
1.06099999999999,15.1824706006901,0.012563943749358,0.012618028669687,0.153232558355997,15.004056069915,6.42921166244753,7.98924249956201E-06
1.06199999999999,15.1823522325793,0.012567301310399,0.012621370518346,0.153390768564988,15.0037727921855,6.42921166182447,7.98861944240059E-06
1.06299999999999,15.1822337127067,0.01257066514721,0.012624719517643,0.153548754647071,15.0034895733948,6.42921166111011,7.98790508049763E-06
1.06399999999999,15.1821152365428,0.012574035202392,0.01262807567991,0.153706711699435,15.003206413961,6.4292116605343,7.98732927265178E-06
1.06499999999999,15.1819966094252,0.012577413369108,0.012631437057187,0.153864444890105,15.0029233141088,6.42921166017896,7.98697393555869E-06
1.06599999999999,15.1818780262423,0.012580796471921,0.012634806799358,0.154022148734776,15.0026402742363,6.42921166019335,7.98698832404909E-06
1.06699999999999,15.1817592927174,0.012584186279378,0.012638183040602,0.154179628911073,15.0023572944863,6.42921166045277,7.98724774497828E-06
1.06799999999999,15.1816406035306,0.012587582921242,0.012641565647,0.154337079931497,15.0020743750308,6.42921166088384,7.98767881171614E-06
1.06899999999999,15.1815217638291,0.012590985696978,0.012644955245977,0.154494307053164,15.001791515833,6.42921166126124,7.98805621471388E-06
1.06999999999999,15.1814029684213,0.012594394768167,0.012648351629805,0.154651505122142,15.0015087169012,6.42921166141954,7.98821451741816E-06
1.07099999999999,15.1812840225757,0.012597812025121,0.012651752846188,0.154808479626211,15.0012259780782,6.42921166110194,7.98789691280888E-06
1.07199999999999,15.1811651206624,0.012601234206971,0.012655162134698,0.154965424884058,15.0009432994367,6.42921166033368,7.98712865801576E-06
1.07299999999999,15.181046069122,0.012604662851542,0.012658577862035,0.155122146730915,15.0006606816775,6.4292116595368,7.986331776344E-06
1.07399999999999,15.1809270625541,0.012608098071615,0.012661999904499,0.155278839456229,15.0003781251218,6.42921165840763,7.98520260936186E-06
1.07499999999999,15.1808079068103,0.012611539426747,0.012665428634268,0.155435308467917,15.0000956302814,6.42921165713023,7.98392520806601E-06
1.07599999999999,15.1806887968118,0.012614986404204,0.012668864525834,0.155591748286274,14.9998131975954,6.42921165586084,7.98265581281044E-06
1.07699999999999,15.1805695388745,0.012618440918048,0.012672305607219,0.155747964859571,14.9995308274896,6.42921165516718,7.98196215434643E-06
1.07799999999999,15.1804503268792,0.012621900738536,0.012675754088687,0.155904152101688,14.9992485199503,6.42921165485108,7.9816460543114E-06
1.07899999999999,15.1803309665802,0.012625367013872,0.012679208725593,0.156060116215222,14.9989662746255,6.42921165437308,7.98116805000859E-06
1.07999999999999,15.1802116521206,0.012628839735114,0.012682669505048,0.156216051267588,14.9986840916129,6.42921165354989,7.98034486848565E-06
1.08099999999999,15.1800921893661,0.012632318874982,0.012686136391096,0.156371763021532,14.9984019710785,6.42921165242106,7.9792160310177E-06
1.08199999999999,15.1799727726645,0.012635803070113,0.012689610706515,0.156527445657165,14.9981199132307,6.42921165101949,7.9778144614906E-06
1.08299999999999,15.1798532084705,0.012639294252372,0.012693090445905,0.156682905384536,14.9978379183877,6.4292116495249,7.97631987037306E-06
1.08399999999999,15.1797336907291,0.01264279057009,0.012696577447608,0.156838335893732,14.9975559868177,6.4292116477968,7.97459177448445E-06
1.08499999999999,15.1796140258138,0.012646292827573,0.012700070824098,0.156993543400777,14.9972741187614,6.42921164592204,7.97271701635793E-06
1.08599999999999,15.1794944078902,0.012649801340157,0.01270357023335,0.157148721905483,14.9969923144112,6.42921164389674,7.9706917190947E-06
1.08699999999999,15.1793746431339,0.012653316369696,0.01270707534768,0.157303677527831,14.9967105738887,6.42921164175294,7.96854791218493E-06
1.08799999999999,15.179254925259,0.012656836422162,0.012710587621815,0.157458603927476,14.9964288972875,6.42921163922552,7.96602049923933E-06
1.08899999999999,15.1791350609895,0.01266036393019,0.012714104546525,0.157613307743342,14.9961472847695,6.42921163627691,7.96307188188905E-06
1.08999999999999,15.1790152437002,0.01266389706558,0.012717627943815,0.157767982305693,14.9958657363851,6.42921163281034,7.95960531796425E-06
1.09099999999999,15.1788952802747,0.012667435811101,0.01272115774929,0.157922434295544,14.9955842524188,6.42921162918253,7.95597750169463E-06
1.09199999999999,15.1787753646231,0.012670980658702,0.012724693440476,0.158076857361293,14.9953028331626,6.42921162553067,7.95232564065884E-06
1.09299999999999,15.1786553037023,0.012674531911535,0.012728234653852,0.158231058034488,14.9950214791024,6.42921162230912,7.94910409851468E-06
1.09399999999999,15.1785352909537,0.012678087244725,0.012731783677778,0.158385229578941,14.9947401904523,6.42921161961552,7.94641049139955E-06
1.09499999999999,15.178415133869,0.012681649556602,0.012735337525227,0.158539179140284,14.9944589676468,6.42921161774769,7.94454266017652E-06
1.09599999999999,15.1782950253583,0.012685217606439,0.012738897428475,0.158693099593202,14.9941778107301,6.42921161658315,7.94337812859425E-06
1.09699999999999,15.1781747725833,0.012688790736014,0.012742463960292,0.158846797967556,14.9938967199194,6.42921161621959,7.94301456252811E-06
1.09799999999999,15.1780545686388,0.012692369540984,0.012746036485922,0.159000467369989,14.9936156952419,6.4292116163551,7.94315007013324E-06
1.09899999999999,15.1779342207307,0.012695955193062,0.01274961377729,0.15915391487375,14.9933347368866,6.42921161699209,7.94378706014953E-06
1.09999999999999,15.1778139214752,0.012699544835297,0.01275319865822,0.159307333030759,14.9930538449509,6.42921161789851,7.94469348441851E-06
1.10099999999999,15.1776934786831,0.012703140621557,0.012756788887377,0.159460529596242,14.9927730195779,6.4292116190997,7.94589467556506E-06
1.10199999999999,15.1775730849247,0.012706742002723,0.012760385008082,0.15961369697246,14.9924922609415,6.42921162046887,7.94726384434341E-06
1.10299999999999,15.1774525476592,0.01271034857257,0.012763987348117,0.159766642568032,14.9922115691705,6.42921162195415,7.94874912379839E-06
1.10399999999999,15.1773320597241,0.012713960430584,0.012767595766723,0.159919559023713,14.9919309445031,6.42921162351552,7.95031049882766E-06
1.10499999999999,15.1772114286727,0.012717579320283,0.012771208466902,0.160072253985523,14.9916503869,6.42921162498862,7.95178359513926E-06
1.10599999999999,15.1770908467024,0.012721202763061,0.012774827903455,0.160224919503859,14.991369896532,6.42921162635986,7.95315482982062E-06
1.10699999999999,15.1769701218685,0.012724832505642,0.012778452240305,0.160377363845606,14.991089473277,6.42921162744797,7.95424294786073E-06
1.10799999999999,15.1768494462399,0.012728468064333,0.012782081953282,0.160529778950695,14.9908091172716,6.42921162823615,7.95503112183127E-06
1.10899999999999,15.1767286271092,0.012732109287074,0.012785717117582,0.160681972804378,14.9905288279002,6.4292116279532,7.95474817394393E-06
1.10999999999999,15.1766078558099,0.012735755770781,0.012789358086912,0.160834137382665,14.9902486045695,6.42921162584742,7.95264239528137E-06
1.11099999999999,15.1764869404134,0.012739408711592,0.012793003599744,0.160986081067177,14.9899684470349,6.42921162173606,7.94853103780469E-06
1.11199999999999,15.1763660737044,0.012743065254406,0.012796656491589,0.16113799528018,14.9896883566782,6.42921161689658,7.94369155787678E-06
1.11299999999999,15.1762450654077,0.012746727335818,0.012800314735595,0.161289688904567,14.9894083344317,6.42921161218841,7.93898338713461E-06
1.11399999999999,15.1761241082438,0.012750395143577,0.012803978141556,0.161441353315362,14.9891283816433,6.4292116085851,7.93538007037853E-06
1.11499999999999,15.1760030111784,0.012754068457306,0.01280764686775,0.161592796941057,14.9888484989123,6.42921160627277,7.9330677404954E-06
1.11599999999999,15.1758819661142,0.012757746495821,0.012811321658578,0.161744211259888,14.9885686866999,6.42921160564169,7.9324366613065E-06
1.11699999999999,15.1757607818299,0.012761431238665,0.01281500047688,0.161895405395524,14.9882889447188,6.42921160657106,7.93336603699402E-06
1.11799999999999,15.1756396481326,0.012765119494754,0.012818686483301,0.162046569959565,14.988009272195,6.42921160802888,7.93482385130773E-06
1.11899999999999,15.1755183741029,0.012768812852897,0.012822377992563,0.162197514446124,14.9877296688113,6.42921160948126,7.93627623707494E-06
1.11999999999999,15.1753971508953,0.012772511968892,0.01282607433773,0.162348429546286,14.9874501350424,6.42921161121603,7.93801100673619E-06
1.12099999999999,15.1752757875417,0.012776216180305,0.012829776119435,0.162499124585275,14.9871706706567,6.42921161313553,7.93993049974517E-06
1.12199999999999,15.1751544748051,0.012779924488941,0.012833484293644,0.162649790262345,14.9868912757602,6.42921161526369,7.94205866316844E-06
1.12299999999999,15.1750330223072,0.01278363980336,0.012837195880889,0.16280023635021,14.9866119502728,6.4292116172866,7.94408157123172E-06
1.12399999999999,15.1749116201295,0.012787359312654,0.01284091367801,0.162950652801381,14.9863326943375,6.42921161918945,7.94598441977712E-06
1.12499999999999,15.1747900782892,0.012791083738602,0.012844636867542,0.163100849754989,14.9860535079281,6.42921162082729,7.94762226608015E-06
1.12599999999999,15.1746685871606,0.01279481337786,0.012848365133767,0.16325101732532,14.9857743913237,6.42921162233563,7.9491306070878E-06
1.12699999999999,15.1745469566587,0.012798547966854,0.012852098679066,0.16340096545732,14.9854953445555,6.42921162367584,7.95047081503242E-06
1.12799999999999,15.1744253770286,0.012802286119257,0.012855838849041,0.163550883968678,14.9852163680916,6.42921162498429,7.951779267934E-06
1.12899999999999,15.174303659075,0.012806030421359,0.012859582991515,0.163700583582119,14.98493746208,6.42921162622724,7.95302221767713E-06
1.12999999999999,15.1741819921805,0.01280977917861,0.012863332796012,0.163850253353675,14.9846586268522,6.42921162752409,7.95431906652766E-06
1.13099999999999,15.1740601871233,0.012813533276057,0.01286708729309,0.163999704204962,14.9843798623492,6.42921162873017,7.95552514176734E-06
1.13199999999999,15.1739384335287,0.012817292628847,0.012870846543794,0.16414912544802,14.984101168908,6.42921162990837,7.95670334419185E-06
1.13299999999999,15.1738165421455,0.012821057287138,0.012874610435928,0.164298327925398,14.9838225464971,6.42921163097713,7.95777210527149E-06
1.13399999999999,15.1736947022278,0.012824825766931,0.012878380415249,0.164447500670056,14.9835439953756,6.42921163213755,7.95893252192315E-06
1.13499999999999,15.1735727250677,0.012828600117916,0.012882154353559,0.164596455082705,14.9832655155136,6.42921163335635,7.96015132564776E-06
1.13599999999999,15.1734507992645,0.012832378346863,0.012885934234818,0.16474537963444,14.9829871070484,6.42921163468815,7.96148312609546E-06
1.13699999999999,15.1733287362661,0.012836160987676,0.012889719440804,0.164894085973261,14.9827087698644,6.42921163600361,7.96279858494842E-06
1.13799999999999,15.1732067249145,0.012839948599174,0.012893509385931,0.165042762650335,14.9824305042791,6.42921163738983,7.96418480231154E-06
1.13899999999999,15.1730845768304,0.012843741697624,0.012897303492694,0.165191221289281,14.9821523103508,6.42921163889262,7.96568759042771E-06
1.13999999999999,15.1729624803646,0.01284753816345,0.012901103851152,0.165339650010438,14.9818741883396,6.42921164063873,7.96743369946285E-06
1.14099999999999,15.1728402479823,0.01285134046084,0.012904907912636,0.16548786119569,14.9815961384131,6.42921164273593,7.96953090898001E-06
1.14199999999999,15.1727180672735,0.012855147385187,0.012908716880414,0.165636042367385,14.9813181606405,6.4292116450821,7.97187707846092E-06
1.14299999999999,15.1725957506041,0.012858958436565,0.012912531174673,0.165784006035818,14.9810402549571,6.42921164749827,7.97429324883581E-06
1.14399999999998,15.1724734854061,0.012862773781093,0.012916350603672,0.165931939789599,14.9807624212318,6.42921164951227,7.976307245805E-06
1.14499999999998,15.1723510842539,0.012866594864528,0.012920173668275,0.166079656346831,14.9804846593743,6.42921165088568,7.97768065119442E-06
1.14599999999998,15.1722287340391,0.012870418832137,0.012924003200188,0.166227342635655,14.9802069693711,6.42921165134831,7.97814328201696E-06
1.14699999999998,15.1721062482158,0.012874248160724,0.012927836635398,0.166374812074146,14.9799293513455,6.42921165096762,7.97776259897631E-06
1.14799999999998,15.1719838136449,0.01287808236203,0.012931674466656,0.16652225130404,14.9796518055122,6.42921164983889,7.97663386187253E-06
1.14899999999998,15.1718612434362,0.012881920826311,0.012935517214739,0.166669473756088,14.979374331639,6.42921164808862,7.97488359260967E-06
1.14999999999998,15.1717387247983,0.012885763447415,0.012939364955125,0.166816666128022,14.9790969302677,6.42921164584115,7.97263612106747E-06
1.15099999999998,15.1716160715134,0.012889611605406,0.012943216241512,0.166963642006837,14.9788196016596,6.42921164315849,7.96995346075136E-06
1.15199999999998,15.1714934697808,0.01289346252257,0.012947073830954,0.167110587408484,14.9785423460188,6.42921164015592,7.96695089011479E-06
1.15299999999998,15.1713707338349,0.012897318529384,0.012950935288109,0.16725731688385,14.9782651631335,6.42921163727663,7.96407160308377E-06
1.15399999999998,15.1712480498519,0.012901178734288,0.012954801512454,0.167404016011839,14.9779880535934,6.42921163449949,7.96129446634097E-06
1.15499999999998,15.1711252322396,0.012905042823193,0.01295867273767,0.167550499004357,14.9777110176744,6.42921163187059,7.958665559471E-06
1.15599999999998,15.1710024669995,0.012908911165498,0.012962548561888,0.167696951667627,14.9774340556045,6.4292116295761,7.95637107486868E-06
1.15699999999998,15.1708795684954,0.012912785359435,0.012966427324498,0.167843188873578,14.9771571669379,6.42921162775494,7.95454990942801E-06
1.15799999999998,15.1707567221396,0.012916662260353,0.01297031215649,0.167989395417053,14.9768803523057,6.42921162650802,7.95330299752095E-06
1.15899999999998,15.1706337433089,0.012920544542183,0.012974200286292,0.168135386719197,14.9766036117612,6.42921162576351,7.95255848551335E-06
1.15999999999998,15.1705108170027,0.012924431430641,0.012978092489707,0.168281347476504,14.9763269456059,6.42921162561305,7.9524080263127E-06
1.16099999999998,15.1703877581147,0.012928322138547,0.012981989476315,0.168427092999303,14.9760503535005,6.42921162581976,7.95261473562903E-06
1.16199999999998,15.170264751336,0.012932216257538,0.012985891624517,0.168572807961151,14.9757738354928,6.42921162623722,7.95303219369714E-06
1.16299999999998,15.1701416123372,0.01293611610349,0.012989796558045,0.168718308167959,14.9754973915077,6.42921162656202,7.95335699432798E-06
1.16399999999998,15.1700185248636,0.012940018822066,0.012993707123444,0.168863777382026,14.9752210215361,6.42921162656929,7.9533642658447E-06
1.16499999999998,15.1698953052593,0.012943926016239,0.012997621624423,0.169009032175286,14.9749447254433,6.42921162606968,7.95286465660183E-06
1.16599999999998,15.1697721371778,0.012947837580977,0.013001540173453,0.169154256182949,14.9746685032404,6.42921162494066,7.95173563084006E-06
1.16699999999998,15.1696488369743,0.012951753361926,0.013005462854004,0.169299265789308,14.9743923549691,6.42921162325261,7.95004758913365E-06
1.16799999999998,15.1695255882477,0.012955672396752,0.013009390601502,0.169444244579713,14.9741162806697,6.42921162099434,7.94778931201279E-06
1.16899999999998,15.169402208179,0.012959596505858,0.013013321527775,0.169589009596068,14.9738402805493,6.42921161839956,7.94519453251041E-06
1.16999999999998,15.1692788795666,0.01296352323229,0.013017258087021,0.169733743469735,14.9735643547776,6.42921161554799,7.94234296730423E-06
1.17099999999998,15.1691554203161,0.012967454076996,0.01302119868109,0.169878263883953,14.973288503674,6.42921161278399,7.93957896050301E-06
1.17199999999998,15.1690320132152,0.012971388943703,0.013025143404717,0.170022753382472,14.9730127274843,6.4292116102571,7.93705206980633E-06
1.17299999999998,15.1689084760735,0.012975327735066,0.013029092282192,0.170167029475079,14.9727370265811,6.42921160828438,7.93507935803461E-06
1.17399999999998,15.1687849914574,0.012979269780909,0.013033045956251,0.170311274489936,14.9724614012303,6.42921160700363,7.93379860297705E-06
1.17499999999998,15.1686613776299,0.012983217598293,0.013037001839525,0.170455306697152,14.9721858514949,6.42921160652468,7.93331965187605E-06
1.17599999999998,15.1685378160844,0.012987168255737,0.013040962867552,0.170599307571735,14.9719103773894,6.42921160686657,7.93366154105968E-06
1.17699999999998,15.1684141256011,0.012991122826765,0.013044927868113,0.170743095879282,14.971634979027,6.42921160807302,7.9348679973279E-06
1.17799999999998,15.1682904878808,0.012995081832943,0.013048896315248,0.170886853054859,14.9713596566777,6.42921161024062,7.93703559764936E-06
1.17899999999998,15.1681667215375,0.012999044737332,0.013052868676858,0.17103039775886,14.9710844103644,6.42921161320216,7.93999713710747E-06
1.17999999999998,15.1680430076589,0.013003009795938,0.013056846667809,0.17117391100943,14.9708092401857,6.42921161689441,7.94368938272783E-06
1.18099999999998,15.1679191653244,0.013006980092816,0.013060827135317,0.171317212406707,14.9705341456896,6.42921162088594,7.94768091694209E-06
1.18199999999998,15.1677953748409,0.013010953522316,0.013064812189713,0.171460482129913,14.970259126999,6.4292116251562,7.95195117131442E-06
1.18299999999998,15.1676714560328,0.01301493069191,0.013068801126582,0.171603540103593,14.9699841841107,6.42921162959121,7.95638618633632E-06
1.18399999999998,15.1675475893192,0.013018911772801,0.013072793769601,0.171746566646127,14.9697093171307,6.42921163425796,7.96105293510152E-06
1.18499999999998,15.1674235943378,0.013022896959233,0.013076789867329,0.171889381704283,14.9694345258069,6.42921163902565,7.96582062090323E-06
1.18599999999998,15.1672996511419,0.013026884758336,0.013080790888525,0.172032165020897,14.9691598104741,6.42921164413388,7.97092885562734E-06
1.18699999999998,15.1671755806295,0.013030877396701,0.013084794529539,0.172174737494031,14.9688851712092,6.42921164962631,7.9764212834732E-06
1.18799999999998,15.1670515616168,0.013034872750535,0.013088802921402,0.172317278044509,14.9686106079004,6.42921165529072,7.98208569019465E-06
1.18899999999998,15.1669274142614,0.013038871997136,0.013092814800834,0.172459607821611,14.9683361196418,6.42921165992889,7.9867238618192E-06
1.18999999999998,15.1668033163434,0.013042875376817,0.01309682992439,0.172601905675282,14.968061705367,6.42921166209294,7.98888791297969E-06
1.19099999999998,15.1666790890142,0.013046882860799,0.013100848247854,0.17274399300304,14.9677873649026,6.42921166162896,7.98842393479049E-06
1.19199999999998,15.1665549110195,0.013050892316468,0.013104871882171,0.172886048196877,14.967513098624,6.42921165920946,7.98600443729924E-06
1.19299999999998,15.1664306054892,0.013054906619416,0.013108897866967,0.173027893552653,14.9672389074502,6.4292116558669,7.98266187373997E-06
1.19399999999998,15.1663063509843,0.013058923760943,0.013112928225174,0.173169706698003,14.9669647923002,6.42921165252634,7.97932131924028E-06
1.19499999999998,15.1661819705671,0.013062944367982,0.013116962237848,0.173311310146155,14.9666907538152,6.42921164967688,7.97647185102335E-06
1.19599999999998,15.1660576433065,0.013066968399904,0.013120999934129,0.173452881396586,14.9664167935759,6.42921164856389,7.97535886576384E-06
1.19699999999998,15.165933191716,0.013070996701786,0.013125040397781,0.173594243151528,14.9661429114649,6.42921164885786,7.97565283683355E-06
1.19799999999998,15.1658087927785,0.013075026885362,0.013129086022413,0.173735572324,14.9658691075467,6.42921165062764,7.97742261315904E-06
1.19899999999998,15.1656842691235,0.01307906128193,0.013133134379815,0.173876692636472,14.9655953808253,6.42921165284444,7.97963941856494E-06
1.19999999999998,15.1655597965171,0.013083098858493,0.013137186506574,0.174017780332727,14.9653217308193,6.42921165498521,7.98178018612816E-06
1.20099999999998,15.165435198425,0.013087139915586,0.01314124202039,0.174158659257291,14.9650481572317,6.42921165682282,7.98361779441592E-06
1.20199999999998,15.1653106509409,0.01309118421008,0.013145301164522,0.174299505712086,14.9647746598542,6.42921165833058,7.98512555366671E-06
1.20299999999998,15.1651859778559,0.013095233000149,0.01314936261688,0.174440143920181,14.9645012383187,6.42921165913306,7.98592803263887E-06
1.20399999999998,15.1650613546423,0.013099283423236,0.013153429236449,0.174580749247626,14.964227892735,6.42921165912007,7.98591504569401E-06
1.20499999999998,15.1649366062973,0.013103337798711,0.013157498602446,0.17472114681015,14.963954623086,6.42921165818174,7.98497671095078E-06
1.20599999999998,15.1648119078468,0.013107395149104,0.013161571715318,0.174861511507555,14.9636814294748,6.42921165640748,7.98320245021245E-06
1.20699999999998,15.1646870845031,0.013111455125042,0.013165648838066,0.17500166856437,14.9634083119756,6.429211653997,7.98079197217305E-06
1.20799999999998,15.1645623116056,0.013115518072838,0.013169729613132,0.175141792839873,14.9631352710797,6.4292116513649,7.9781598749662E-06
1.20899999999998,15.1644374153166,0.0131195857979,0.013173812164577,0.175281709939063,14.9628623074151,6.42921164891002,7.97570499244671E-06
1.20999999999998,15.1643125698648,0.013123655194348,0.013177899595584,0.175421593703664,14.9625894213712,6.42921164689167,7.97368664517961E-06
1.21099999999998,15.164187602133,0.013127728771561,0.01318198929439,0.175561270750355,14.9623166133167,6.42921164559115,7.97238612548767E-06
1.21199999999998,15.1640626852208,0.01313180575593,0.013186082065946,0.175700914584481,14.9620438828144,6.42921164483063,7.97162560672859E-06
1.21299999999998,15.1639376457081,0.013135885531258,0.013190178441457,0.175840351855952,14.9617712298794,6.42921164460834,7.971403309881E-06
1.21399999999998,15.1638126571199,0.013139967852809,0.013194278645623,0.175979755877034,14.9614986547444,6.42921164498668,7.97178164990697E-06
1.21499999999998,15.1636875463649,0.013144054222283,0.013198381107147,0.176118953838958,14.9612261571965,6.42921164556454,7.97235951210951E-06
1.21599999999998,15.1635624858322,0.013148141975634,0.013202488496863,0.176258118071938,14.9609537372878,6.42921164641098,7.97320594969619E-06
1.21699999999998,15.1634373033047,0.013152233840049,0.013206597988896,0.176397076736166,14.9606813947395,6.42921164725793,7.97405290686726E-06
1.21799999999998,15.1633121709485,0.013156328942861,0.013210710482983,0.176536001815725,14.960409129707,6.42921164826821,7.97506318495067E-06
1.21899999999998,15.1631869166915,0.013160426614569,0.01321482656351,0.176674721423943,14.9601369420895,6.42921164932529,7.97612026381955E-06
1.21999999999998,15.1630617124144,0.013164526822952,0.013218946254656,0.176813407443111,14.9598648318936,6.42921165049829,7.97729325974217E-06
1.22099999999998,15.1629363867275,0.01316863154444,0.01322306751374,0.176951888641445,14.9595927990279,6.42921165166634,7.97846131916913E-06
1.22199999999998,15.1628111106816,0.013172737569081,0.013227193555915,0.177090335784926,14.9593208437716,6.42921165295636,7.9797513343749E-06
1.22299999999998,15.1626857136294,0.01317684685779,0.013231322318229,0.177228578443169,14.9590489660102,6.42921165418712,7.98098208942832E-06
1.22399999999998,15.1625603663622,0.013180959214336,0.013235454021287,0.177366787175957,14.9587771659506,6.42921165547208,7.9822670544516E-06
1.22499999999998,15.162434898166,0.013185074580631,0.013239588645731,0.177504791548692,14.9585054433909,6.42921165666409,7.98345906893871E-06
1.22599999999998,15.1623094795129,0.013189192184927,0.013243726951122,0.177642761889585,14.9582337984873,6.4292116577963,7.98459127615558E-06
1.22699999999998,15.1621839404409,0.013193314035037,0.013247866865338,0.177780528492012,14.9579622310485,6.42921165879501,7.98558998127419E-06
1.22799999999998,15.1620584504122,0.013197437571083,0.013252010959584,0.177918260706408,14.9576907411751,6.42921165961173,7.98640670751638E-06
1.22899999999998,15.1619328401921,0.013201564583807,0.013256157346102,0.178055789563192,14.957419328699,6.42921166020068,7.98699565685013E-06
1.22999999999998,15.1618072790143,0.013205694437584,0.0132603066778,0.178193284291685,14.9571479936072,6.42921166044968,7.98724465234102E-06
1.23099999999998,15.1616815974542,0.013209826941055,0.013264459066063,0.178330575628924,14.9568767358181,6.42921166028155,7.98707652016617E-06
1.23199999999998,15.1615559645123,0.013213961505635,0.013268615093352,0.178467832735556,14.9566055551778,6.42921165969127,7.98648624389386E-06
1.23299999999998,15.1614302117257,0.013218100630996,0.013272772179091,0.178604887316403,14.9563344515993,6.42921165863623,7.98543120872353E-06
1.23399999999998,15.1613045072042,0.013222241085339,0.013276933570191,0.178741907218682,14.95606342533,6.429211657415,7.98420997139004E-06
1.23499999999997,15.1611786836903,0.013226384169005,0.013281097859349,0.17887872487942,14.9557924767826,6.42921165622627,7.98302124493944E-06
1.23599999999997,15.1610529087548,0.013230530359382,0.013285264595902,0.179015507945779,14.9555216058537,6.42921165494498,7.98173995697482E-06
1.23699999999997,15.1609270151664,0.013234679556524,0.013289433804181,0.179152088956603,14.9552508128491,6.42921165364604,7.98044101202322E-06
1.23799999999997,15.1608011703711,0.013238830258736,0.013293606981981,0.179288635035755,14.9549800980946,6.42921165245699,7.97925196671656E-06
1.23899999999997,15.1606752078429,0.013242984998999,0.013297781523917,0.179424979719374,14.9547094616006,6.42921165147393,7.97826890241993E-06
1.23999999999997,15.1605492941692,0.013247141233285,0.013301959999953,0.179561289271158,14.9544389036648,6.42921165104982,7.97784479367181E-06
1.24099999999997,15.1604232628075,0.013251300145707,0.013306141111737,0.179697397690589,14.9541684238595,6.42921165066782,7.97746278990985E-06
1.24199999999997,15.1602972795241,0.01325546191416,0.013310324705588,0.179833471116526,14.9538980217878,6.4292116500668,7.97686177023138E-06
1.24299999999997,15.1601711784425,0.013259626531179,0.013314510716346,0.179969343758708,14.9536276974363,6.42921164940534,7.97620031089963E-06
1.24399999999997,15.160045125124,0.013263792769049,0.01331870036969,0.180105181166287,14.953357450819,6.42921164861521,7.97541018293657E-06
1.24499999999997,15.1599189546008,0.013267963358791,0.013322890853446,0.180240818443662,14.9530872819449,6.42921164775189,7.97454686907173E-06
1.24599999999997,15.1597928316322,0.013272135361453,0.013327085133185,0.18037642023781,14.9528171908998,6.42921164677042,7.97356539017358E-06
1.24699999999997,15.1596665917959,0.013276309717577,0.01333128216352,0.180511822154598,14.9525471777602,6.42921164575967,7.97255464668467E-06
1.24799999999997,15.15954039958,0.013280486591122,0.013335481806867,0.180647188706906,14.9522772424751,6.42921164461719,7.97141216857256E-06
1.24899999999997,15.1594140906769,0.013284666302989,0.013339683666211,0.180782355713667,14.952007384994,6.429211643364,7.97015897013864E-06
1.24999999999997,15.1592878290183,0.013288847125086,0.013343889465735,0.180917487056401,14.951737605371,6.42921164191704,7.96871201202976E-06
1.25099999999997,15.159161451174,0.013293031667932,0.013348096502957,0.181052419451808,14.9514679035513,6.42921164024789,7.96704286010197E-06
1.25199999999997,15.1590351201792,0.013297217922391,0.013352306819183,0.181187315923807,14.9511982795138,6.429211638282,7.9650769784223E-06
1.25299999999997,15.1589086731618,0.013301406818423,0.013356519387961,0.181322013724444,14.950928733231,6.42921163616631,7.96296128591223E-06
1.25399999999997,15.1587822730826,0.013305598155479,0.013360734427931,0.181456675714806,14.9506592647844,6.42921163387074,7.96066571417953E-06
1.25499999999997,15.1586557574871,0.013309792370567,0.013364951429673,0.181591139465206,14.9503898742216,6.42921163149575,7.95829072686161E-06
1.25599999999997,15.1585292885576,0.013313987439607,0.013369172424972,0.181725567022675,14.9501205616703,6.42921162910498,7.95589994950774E-06
1.25699999999997,15.1584027048601,0.013318186045992,0.013373394642496,0.181859796987667,14.949851327184,6.42921162681476,7.95360973526726E-06
1.25799999999997,15.158276167862,0.013322386324172,0.01337761998012,0.181993990645887,14.9495821709118,6.42921162472161,7.95151658117277E-06
1.25899999999997,15.1581495164431,0.013326588556611,0.013381848058216,0.182127986942273,14.949313092886,6.42921162286809,7.94966306916223E-06
1.25999999999997,15.158022911737,0.013330793017191,0.01338607861265,0.182261946940784,14.9490440931663,6.42921162116876,7.94796373515538E-06
1.26099999999997,15.1578961930581,0.013335001130348,0.013390310153544,0.182395710040883,14.9487751717334,6.42921161976809,7.94656306801755E-06
1.26199999999997,15.1577695206909,0.013339210167686,0.013394545419596,0.182529436468341,14.9485063286353,6.42921161880481,7.94559978434251E-06
1.26299999999997,15.1576427349861,0.013343422409472,0.013398782036634,0.182662966665099,14.9482375638749,6.42921161829386,7.94508883750211E-06
1.26399999999997,15.1575159954873,0.013347636460043,0.013403021434209,0.182796460080375,14.9479688775127,6.42921161826407,7.94505904089249E-06
1.26499999999997,15.1573891429097,0.013351852528327,0.013407263310376,0.182929757470313,14.9477002696007,6.42921161865424,7.94544921056684E-06
1.26599999999997,15.1572623364302,0.013356070507424,0.013411507782345,0.183063018107112,14.9474317400333,6.42921161948875,7.94628372879913E-06
1.26699999999997,15.1571354171346,0.013360291478162,0.013415753704099,0.18319608325331,14.947163288699,6.42921162055758,7.9473525502749E-06
1.26799999999997,15.1570085431617,0.013364512890739,0.013420003637487,0.183329111158846,14.9468949154746,6.4292116217878,7.94858276975674E-06
1.26899999999997,15.1568815566746,0.013368737918785,0.013424254316628,0.183461944225594,14.9466266202136,6.42921162287703,7.94967199979624E-06
1.26999999999997,15.1567546150416,0.013372965150316,0.013428507192203,0.183594739887001,14.9463584028121,6.42921162372877,7.95052374158445E-06
1.27099999999997,15.1566275608978,0.013377194066074,0.013432762696545,0.183727340920709,14.9460902632145,6.42921162424669,7.95104166861904E-06
1.27199999999997,15.1565005513529,0.013381424798716,0.013437020701519,0.183859904591317,14.9458222012613,6.42921162441172,7.95120669927485E-06
1.27299999999997,15.1563734295588,0.013385658995428,0.013441279498416,0.183992274218578,14.9455542168464,6.42921162404628,7.95084125115864E-06
1.27399999999997,15.1562463512162,0.013389893671024,0.013445542070932,0.184124605892166,14.9452863095821,6.42921162270256,7.94949753757379E-06
1.27499999999997,15.1561191603489,0.013394131380857,0.013449805762932,0.184256744141896,14.9450184790633,6.42921162013467,7.94692964767307E-06
1.27599999999997,15.1559920124017,0.013398370780787,0.013454071951023,0.18438884442873,14.9447507252412,6.42921161642959,7.94322456698637E-06
1.27699999999997,15.1558647525746,0.013402611906747,0.013458340523408,0.184520751552567,14.9444830485919,6.42921161223149,7.93902646911704E-06
1.27799999999997,15.1557375362934,0.013406854841694,0.013462611398969,0.184652620747826,14.9442154493049,6.42921160753216,7.93432713130926E-06
1.27899999999997,15.1556102097522,0.013411101023978,0.013466883085173,0.184784297353718,14.9439479282893,6.42921160326357,7.93005854671236E-06
1.27999999999997,15.1554829275573,0.013415347799852,0.013471158251606,0.184915935524747,14.9436804859811,6.42921159972499,7.9265199648404E-06
1.28099999999997,15.1553555362092,0.013419597740869,0.013475434228785,0.185047381662367,14.9434131225772,6.4292115969103,7.92370527591402E-06
1.28199999999997,15.1552281898571,0.013423849431069,0.013479712469141,0.185178789370085,14.9431458385868,6.42921159557885,7.92237382452043E-06
1.28299999999997,15.1551007349215,0.013428102630312,0.013483993142327,0.185310005312993,14.9428786338359,6.42921159581836,7.92261333071309E-06
1.2,15.1655597965171,0.013083098858493,0.013137186506574,0.174017780332727,14.9653217308193,6.42921165498521,7.98178018612816E-06
1.201,15.165435198425,0.013087139915586,0.01314124202039,0.174158659257291,14.9650481572317,6.42921165682282,7.98361779441592E-06
1.202,15.1653106509409,0.01309118421008,0.013145301164522,0.174299505712086,14.9647746598542,6.42921165833058,7.98512555277853E-06
1.203,15.1651859778559,0.013095233000149,0.01314936261688,0.174440143920181,14.9645012383187,6.42921165913306,7.98592803263887E-06
1.204,15.1650613546423,0.013099283423236,0.013153429236449,0.174580749247626,14.964227892735,6.42921165912007,7.98591504569401E-06
1.205,15.1649366062973,0.013103337798711,0.013157498602446,0.17472114681015,14.963954623086,6.42921165818174,7.9849767100626E-06
1.206,15.1648119078468,0.013107395149104,0.013161571715318,0.174861511507555,14.9636814294748,6.42921165640747,7.98320244932427E-06
1.207,15.1646870845031,0.013111455125042,0.013165648838066,0.17500166856437,14.9634083119756,6.429211653997,7.98079197217305E-06
1.208,15.1645623116056,0.013115518072838,0.013169729613132,0.175141792839873,14.9631352710797,6.4292116513649,7.97815987585437E-06
1.209,15.1644374153166,0.0131195857979,0.013173812164577,0.175281709939063,14.9628623074151,6.42921164891002,7.97570499244671E-06
1.21,15.1643125698648,0.013123655194348,0.013177899595584,0.175421593703664,14.9625894213712,6.42921164689167,7.97368664606779E-06
1.211,15.164187602133,0.013127728771561,0.01318198929439,0.175561270750355,14.9623166133167,6.42921164559115,7.97238612548767E-06
1.212,15.1640626852208,0.01313180575593,0.013186082065946,0.175700914584482,14.9620438828144,6.42921164483063,7.97162560672859E-06
1.213,15.1639376457081,0.013135885531258,0.013190178441457,0.175840351855952,14.9617712298794,6.42921164460834,7.971403309881E-06
1.214,15.1638126571199,0.013139967852809,0.013194278645623,0.175979755877034,14.9614986547444,6.42921164498668,7.97178165079515E-06
1.215,15.1636875463649,0.013144054222283,0.013198381107147,0.176118953838958,14.9612261571965,6.42921164556454,7.97235951122133E-06
1.216,15.1635624858322,0.013148141975634,0.013202488496863,0.176258118071939,14.9609537372878,6.42921164641098,7.97320594969619E-06
1.217,15.1634373033047,0.013152233840049,0.013206597988896,0.176397076736166,14.9606813947395,6.42921164725793,7.97405290597908E-06
1.218,15.1633121709485,0.013156328942861,0.013210710482983,0.176536001815726,14.960409129707,6.42921164826821,7.97506318406249E-06
1.219,15.1631869166915,0.013160426614569,0.01321482656351,0.176674721423943,14.9601369420895,6.42921164932529,7.97612026381955E-06
1.22,15.1630617124144,0.013164526822952,0.013218946254656,0.176813407443112,14.9598648318936,6.42921165049829,7.97729325974217E-06
1.221,15.1629363867275,0.01316863154444,0.01322306751374,0.176951888641444,14.9595927990279,6.42921165166634,7.97846131916913E-06
1.222,15.1628111106816,0.013172737569081,0.013227193555915,0.177090335784926,14.9593208437716,6.42921165295636,7.97975133259854E-06
1.223,15.1626857136294,0.01317684685779,0.013231322318229,0.177228578443169,14.9590489660102,6.42921165418712,7.98098208942832E-06
1.224,15.1625603663622,0.013180959214336,0.013235454021287,0.177366787175958,14.9587771659506,6.42921165547208,7.98226705356342E-06
1.225,15.162434898166,0.013185074580631,0.013239588645731,0.177504791548691,14.9585054433909,6.42921165666409,7.98345906805054E-06
1.226,15.1623094795129,0.013189192184927,0.013243726951122,0.177642761889586,14.9582337984873,6.4292116577963,7.98459127704376E-06
1.227,15.1621839404409,0.013193314035037,0.013247866865338,0.177780528492012,14.9579622310485,6.42921165879501,7.98558998127419E-06
1.228,15.1620584504122,0.013197437571083,0.013252010959584,0.177918260706408,14.9576907411751,6.42921165961173,7.98640670751638E-06
1.229,15.1619328401921,0.013201564583807,0.013256157346102,0.178055789563192,14.957419328699,6.42921166020068,7.98699565773831E-06
1.23,15.1618072790143,0.013205694437584,0.0132603066778,0.178193284291686,14.9571479936072,6.42921166044968,7.98724465234102E-06
1.231,15.1616815974542,0.013209826941055,0.013264459066063,0.178330575628924,14.9568767358181,6.42921166028155,7.98707652016617E-06
1.232,15.1615559645123,0.013213961505635,0.013268615093352,0.178467832735556,14.9566055551778,6.42921165969127,7.98648624389386E-06
1.233,15.1614302117257,0.013218100630996,0.013272772179091,0.178604887316403,14.9563344515993,6.42921165863623,7.98543120872353E-06
1.234,15.1613045072042,0.013222241085339,0.013276933570191,0.178741907218683,14.95606342533,6.429211657415,7.98420997139004E-06
1.235,15.1611786836903,0.013226384169005,0.013281097859349,0.17887872487942,14.9557924767826,6.42921165622627,7.98302124582762E-06
1.236,15.1610529087548,0.013230530359382,0.013285264595902,0.17901550794578,14.9555216058537,6.42921165494498,7.98173995697482E-06
1.237,15.1609270151664,0.013234679556524,0.013289433804181,0.179152088956603,14.9552508128491,6.42921165364604,7.98044101202322E-06
1.238,15.1608011703711,0.013238830258736,0.013293606981981,0.179288635035756,14.9549800980946,6.42921165245699,7.97925196671656E-06
1.239,15.1606752078429,0.013242984998999,0.013297781523917,0.179424979719374,14.9547094616006,6.42921165147393,7.97826890241993E-06
1.24,15.1605492941692,0.013247141233285,0.013301959999953,0.179561289271158,14.9544389036648,6.42921165104982,7.97784479367181E-06
1.241,15.1604232628075,0.013251300145707,0.013306141111737,0.179697397690589,14.9541684238595,6.42921165066782,7.97746278990985E-06
1.242,15.1602972795241,0.01325546191416,0.013310324705588,0.179833471116526,14.9538980217878,6.4292116500668,7.97686177023138E-06
1.243,15.1601711784425,0.013259626531179,0.013314510716346,0.179969343758708,14.9536276974363,6.42921164940534,7.97620031178781E-06
1.244,15.160045125124,0.013263792769049,0.01331870036969,0.180105181166287,14.953357450819,6.42921164861521,7.97541018293657E-06
1.245,15.1599189546008,0.013267963358791,0.013322890853446,0.180240818443662,14.9530872819449,6.4292116477519,7.97454686995991E-06
1.24599999999999,15.1597928316322,0.013272135361453,0.013327085133185,0.18037642023781,14.9528171908998,6.42921164677041,7.9735653892854E-06
1.24699999999999,15.1596665917959,0.013276309717577,0.01333128216352,0.180511822154598,14.9525471777602,6.42921164575967,7.97255464668467E-06
1.24799999999999,15.15954039958,0.013280486591122,0.013335481806867,0.180647188706906,14.9522772424751,6.42921164461719,7.9714121667962E-06
1.24899999999999,15.1594140906769,0.013284666302989,0.013339683666211,0.180782355713667,14.952007384994,6.429211643364,7.97015897102682E-06
1.24999999999999,15.1592878290183,0.013288847125086,0.013343889465735,0.180917487056401,14.951737605371,6.42921164191704,7.96871201291793E-06
1.25099999999999,15.159161451174,0.013293031667932,0.013348096502957,0.181052419451807,14.9514679035513,6.42921164024788,7.96704285921379E-06
1.25199999999999,15.1590351201792,0.013297217922391,0.013352306819183,0.181187315923808,14.9511982795138,6.429211638282,7.9650769784223E-06
1.25299999999999,15.1589086731618,0.013301406818423,0.013356519387961,0.181322013724444,14.950928733231,6.42921163616631,7.96296128591223E-06
1.25399999999999,15.1587822730826,0.013305598155479,0.013360734427931,0.181456675714807,14.9506592647844,6.42921163387074,7.96066571417953E-06
1.25499999999999,15.1586557574871,0.013309792370567,0.013364951429673,0.181591139465206,14.9503898742216,6.42921163149575,7.95829072508525E-06
1.25599999999999,15.1585292885576,0.013313987439607,0.013369172424972,0.181725567022675,14.9501205616703,6.42921162910498,7.95589994950774E-06
1.25699999999999,15.1584027048601,0.013318186045992,0.013373394642496,0.181859796987667,14.949851327184,6.42921162681476,7.95360973526726E-06
1.25799999999999,15.158276167862,0.013322386324172,0.01337761998012,0.181993990645888,14.9495821709118,6.42921162472161,7.95151658117277E-06
1.25899999999999,15.1581495164431,0.013326588556611,0.013381848058216,0.182127986942273,14.949313092886,6.42921162286809,7.94966306827405E-06
1.25999999999999,15.158022911737,0.013330793017191,0.01338607861265,0.182261946940784,14.9490440931663,6.42921162116876,7.94796373515538E-06
1.26099999999999,15.1578961930581,0.013335001130348,0.013390310153544,0.182395710040883,14.9487751717334,6.42921161976809,7.94656306801755E-06
1.26199999999999,15.1577695206909,0.013339210167686,0.013394545419596,0.182529436468341,14.9485063286353,6.42921161880481,7.94559978523068E-06
1.26299999999999,15.1576427349861,0.013343422409472,0.013398782036634,0.182662966665099,14.9482375638749,6.42921161829386,7.94508883750211E-06
1.26399999999999,15.1575159954873,0.013347636460043,0.013403021434209,0.182796460080375,14.9479688775127,6.42921161826407,7.94505904089249E-06
1.26499999999999,15.1573891429097,0.013351852528327,0.013407263310376,0.182929757470313,14.9477002696007,6.42921161865424,7.94544920967866E-06
1.26599999999999,15.1572623364302,0.013356070507424,0.013411507782345,0.183063018107113,14.9474317400333,6.42921161948875,7.94628372879913E-06
1.26699999999999,15.1571354171346,0.013360291478162,0.013415753704099,0.183196083253309,14.947163288699,6.42921162055758,7.9473525502749E-06
1.26799999999999,15.1570085431617,0.013364512890739,0.013420003637487,0.183329111158846,14.9468949154746,6.4292116217878,7.94858276975674E-06
1.26899999999999,15.1568815566746,0.013368737918785,0.013424254316628,0.183461944225593,14.9466266202136,6.42921162287703,7.94967199979624E-06
1.26999999999999,15.1567546150416,0.013372965150316,0.013428507192203,0.183594739887001,14.9463584028121,6.42921162372877,7.95052374158445E-06
1.27099999999999,15.1566275608978,0.013377194066074,0.013432762696545,0.183727340920709,14.9460902632145,6.42921162424669,7.95104166861904E-06
1.27199999999999,15.1565005513529,0.013381424798716,0.013437020701519,0.183859904591317,14.9458222012613,6.42921162441172,7.95120669927485E-06
1.27299999999999,15.1563734295588,0.013385658995428,0.013441279498416,0.183992274218578,14.9455542168464,6.42921162404628,7.95084125115864E-06
1.27399999999999,15.1562463512162,0.013389893671024,0.013445542070932,0.184124605892167,14.9452863095821,6.42921162270256,7.94949753668561E-06
1.27499999999999,15.1561191603489,0.013394131380857,0.013449805762932,0.184256744141896,14.9450184790633,6.42921162013467,7.94692964767307E-06
1.27599999999999,15.1559920124017,0.013398370780787,0.013454071951023,0.18438884442873,14.9447507252412,6.42921161642959,7.94322456698637E-06
1.27699999999999,15.1558647525746,0.013402611906747,0.013458340523408,0.184520751552567,14.9444830485919,6.42921161223149,7.93902646911704E-06
1.27799999999999,15.1557375362934,0.013406854841694,0.013462611398969,0.184652620747826,14.9442154493049,6.42921160753216,7.93432713130926E-06
1.27899999999999,15.1556102097522,0.013411101023978,0.013466883085173,0.184784297353717,14.9439479282893,6.42921160326357,7.93005854671236E-06
1.27999999999999,15.1554829275573,0.013415347799852,0.013471158251606,0.184915935524748,14.9436804859811,6.42921159972499,7.92651996661675E-06
1.28099999999999,15.1553555362092,0.013419597740869,0.013475434228785,0.185047381662367,14.9434131225772,6.4292115969103,7.92370527591402E-06
1.28199999999999,15.1552281898571,0.013423849431069,0.013479712469141,0.185178789370085,14.9431458385868,6.42921159557885,7.92237382452043E-06
1.28299999999999,15.1551007349215,0.013428102630312,0.013483993142327,0.185310005312993,14.9428786338359,6.42921159581836,7.92261333071309E-06
1.28399999999999,15.1549733240588,0.013432356764715,0.01348827681432,0.185441182883782,14.9426115075959,6.42921159701724,7.92381221792482E-06
1.28499999999999,15.1548458039444,0.013436613934825,0.013492561317029,0.185572169352669,14.9423444593399,6.42921159847087,7.92526584447728E-06
1.28599999999999,15.1547183269539,0.013440871743323,0.01349684906143,0.185703116819303,14.9420774893298,6.42921160043495,7.92722992848383E-06
1.28699999999999,15.1545907415038,0.013445132525641,0.013501137619295,0.185833873772458,14.9418105975864,6.42921160284461,7.92963958140547E-06
1.28799999999999,15.154463199155,0.013449395225649,0.013505428085327,0.185964591716701,14.9415437841273,6.42921160587187,7.93266684695482E-06
1.28899999999999,15.1543355484165,0.01345365968898,0.013509720540038,0.186095119401512,14.941277048786,6.42921160939035,7.93618532757279E-06
1.28999999999999,15.1542079405572,0.013457925466142,0.013514015432923,0.186225607988824,14.9410103916693,6.42921161356252,7.94035749862587E-06
1.29099999999999,15.1540802248977,0.01346219456265,0.013518310701437,0.186355907082148,14.9407438125515,6.42921161825148,7.94504645629246E-06
1.29199999999999,15.1539525513907,0.013466463492215,0.013522609848912,0.186486166593339,14.9404773114562,6.42921162343603,7.9502310068591E-06
1.29299999999999,15.1538247703079,0.013470734411473,0.013526910620676,0.186616237126504,14.9402108881493,6.42921162888045,7.95567542066777E-06
1.29399999999999,15.1536970311826,0.013475007362549,0.013531213005251,0.186746268122518,14.9399445426923,6.42921163451658,7.96131155489377E-06
1.29499999999999,15.1535691844722,0.013479282069207,0.013535517206621,0.186876110254402,14.939678274942,6.42921164025625,7.96705122496633E-06
1.29599999999999,15.1534413793143,0.013483557474305,0.01353982427752,0.187005912690161,14.9394120848723,6.42921164602127,7.97281624542734E-06
1.29699999999999,15.1533134671078,0.013487836158334,0.013544131577916,0.187135527025359,14.9391459723462,6.42921165180555,7.97860052159649E-06
1.29799999999999,15.1531855957335,0.013492115065434,0.013548442187078,0.187265101186725,14.9388799372942,6.42921165746053,7.98425550208037E-06
1.29899999999999,15.1530576174815,0.01349639623121,0.01355275397369,0.187394487728931,14.9386139795477,6.42921166288201,7.98967698578679E-06
1.29999999999999,15.1529296799583,0.013500679335093,0.013557067288591,0.187523834174649,14.93834809916,6.42921166801645,7.99481142266245E-06
1.30099999999999,15.1528016355085,0.013504963841352,0.013561382596465,0.187652993169974,14.9380822959007,6.42921167267896,7.99947393304024E-06
1.30199999999999,15.1526736315407,0.013509249023857,0.013565700620203,0.187782111867218,14.9378165700294,6.42921167710479,8.00389976163274E-06
1.30299999999999,15.152545521142,0.013513537840196,0.013570018346494,0.187911043929469,14.9375509210258,6.42921168088225,8.00767722175522E-06
1.30399999999999,15.1524174502591,0.013517827131641,0.013574338960809,0.188039935245361,14.9372853489213,6.42921168403603,8.01083100832045E-06
1.30499999999999,15.1522892734114,0.013522118440365,0.013578660823095,0.188168640362041,14.9370198537859,6.42921168673621,8.01353118173864E-06
1.30599999999999,15.1521611366851,0.013526411439633,0.013582984286987,0.188297304884541,14.936754436074,6.42921168938571,8.01618068901888E-06
1.30699999999999,15.1520328946745,0.013530706085096,0.013587309327786,0.188425783425803,14.9364890958358,6.42921169207711,8.01887208901064E-06
1.30799999999999,15.1519046923157,0.013535001389295,0.013591636938087,0.188554221125818,14.9362238328625,6.42921169470074,8.02149570944266E-06
1.30899999999999,15.1517763852859,0.013539299640221,0.01359596476301,0.188682473748064,14.9359586471346,6.4292116972328,8.02402777289046E-06
1.30999999999999,15.1516481174015,0.013543597741369,0.013600295927275,0.188810685018506,14.9356935387144,6.42921169977457,8.02656954501657E-06
1.31099999999999,15.151519745113,0.013547897668418,0.013604628362127,0.188938711697404,14.935428507385,6.42921170222593,8.02902090768498E-06
1.31199999999999,15.1513914117091,0.013552199520836,0.013608961999755,0.189066697064377,14.9351635531241,6.42921170452164,8.03131661264445E-06
1.31299999999999,15.1512629739847,0.013556503241016,0.013613296832381,0.18919449817401,14.9348986757373,6.42921170658473,8.03337970722851E-06
1.31399999999999,15.1511345746302,0.013560807169186,0.013617634522194,0.189322257739878,14.9346338751989,6.42921170838875,8.03518372727297E-06
1.31499999999999,15.1510060716132,0.013565114131056,0.013621972173309,0.189449833830756,14.934369151478,6.42921170989907,8.03669404536578E-06
1.31599999999999,15.1508776063785,0.013569421633223,0.013626312315208,0.189577367903981,14.9341045045261,6.42921171112699,8.0379219689064E-06
1.31699999999999,15.150749037871,0.013573730701709,0.01363065382727,0.189704719000986,14.933839934341,6.42921171207615,8.03887112432733E-06
1.31799999999999,15.1506205070959,0.013578041005457,0.013634997068911,0.189832028124109,14.9335754408974,6.42921171280476,8.03959973261215E-06
1.31899999999999,15.1504918733631,0.01358235302689,0.013639341491397,0.189959154662564,14.9333110241822,6.42921171329415,8.04008912336229E-06
1.31999999999999,15.1503632768795,0.013586665235169,0.013643688636386,0.190086238845517,14.9330466841624,6.42921171360045,8.04039542412482E-06
1.32099999999999,15.1502345781821,0.01359098057102,0.013648035491235,0.190213141338988,14.9327824207808,6.42921171373107,8.0405260405314E-06
1.32199999999999,15.1501059162791,0.013595296516726,0.013652384607237,0.190340001084228,14.9325182340709,6.42921171371037,8.04050534064515E-06
1.32299999999999,15.149977152453,0.013599613873005,0.01365673509623,0.190466679539955,14.9322541239438,6.42921171356654,8.04036151436094E-06
1.32399999999999,15.1498484253818,0.013603932643697,0.013661086976663,0.190593315331783,14.9319900904296,6.42921171331761,8.04011258637161E-06
1.32499999999999,15.1497195967383,0.013608253545136,0.013665439474788,0.19071977023761,14.9317261334808,6.42921171300248,8.03979745089833E-06
1.32599999999999,15.1495908044666,0.013612574252608,0.013669794920458,0.190846182121373,14.9314622531721,6.42921171269502,8.03948999639204E-06
1.32699999999999,15.1494619114214,0.013616897505879,0.013674150500033,0.190972413932322,14.9311984494831,6.4292117124789,8.03927387416081E-06
1.32799999999999,15.1493330544541,0.013621221086814,0.013678508467385,0.191098602436343,14.9309347224636,6.4292117124312,8.03922617187425E-06
1.32899999999999,15.1492040970509,0.013625546058935,0.013682867674121,0.191224611240031,14.9306710720778,6.42921171265953,8.03945449945331E-06
1.32999999999999,15.1490751755971,0.013629872649671,0.01368722791296,0.191350576797643,14.9304074982368,6.42921171311229,8.03990726883086E-06
1.33099999999999,15.1489461540037,0.013634201252339,0.013691588733936,0.19147636316071,14.9301440008567,6.42921171384934,8.04064431392249E-06
1.33199999999999,15.1488171675659,0.013638529424506,0.013695952585423,0.191602105839204,14.9298805797168,6.42921171458906,8.04138402976662E-06
1.33299999999999,15.1486880813572,0.01364286047264,0.013700316084369,0.191727670098865,14.9296172347013,6.42921171527345,8.04206842275335E-06
1.33399999999999,15.1485590295471,0.013647192105148,0.013704681558821,0.191853190355732,14.9293539655274,6.42921171544035,8.04223532391291E-06
1.33499999999999,15.1484298778974,0.01365152458738,0.01370904865512,0.191978532450976,14.9290907722039,6.42921171516438,8.04195935444341E-06
1.33599999999999,15.1483007604263,0.013655857852995,0.013713417456186,0.192103830560653,14.9288276545564,6.42921171414637,8.04094134920774E-06
1.33699999999998,15.1481715435786,0.013660193054123,0.013717786752223,0.192228951033001,14.9285646127393,6.42921171270199,8.03949696503992E-06
1.33799999999998,15.1480423604096,0.013664528039975,0.013722158710323,0.192354027027915,14.9283016466314,6.42921171073916,8.03753413158859E-06
1.33899999999998,15.1479130786008,0.013668865770349,0.013726530292146,0.192478926239536,14.9280387562987,6.42921170848981,8.03528478776627E-06
1.33999999999998,15.1477838302036,0.013673203883062,0.013730903899806,0.19260378074093,14.9277759416798,6.42921170590227,8.03269724158895E-06
1.34099999999998,15.1476544834984,0.013677542919799,0.013735278916034,0.192728458903263,14.9275132027593,6.42921170332517,8.03012014038984E-06
1.34199999999998,15.1475251702742,0.013681882966536,0.013739655265771,0.192853092319292,14.9272505397226,6.42921170071238,8.02750735484636E-06
1.34299999999998,15.1473957594746,0.0136862251595,0.013744031751287,0.192977549899388,14.9269879526644,6.42921169806372,8.02485869488834E-06
1.34399999999998,15.1472663818086,0.013690566681428,0.013748411222234,0.193101962326705,14.9267254415782,6.42921169590398,8.02269895849861E-06
1.34499999999998,15.1471369074491,0.013694910434862,0.013752790683343,0.193226199747524,14.9264630065834,6.42921169400719,8.02080216022461E-06
1.34599999999998,15.1470074656513,0.013699254814181,0.013757171777616,0.19335039166973,14.9262006473897,6.4292116919214,8.01871637534646E-06
1.34699999999998,15.1468779274612,0.013703600526582,0.013761553738103,0.193474409033339,14.9259383641632,6.42921169051978,8.01731475696954E-06
1.34799999999998,15.1467484219287,0.013707947375995,0.013765936761605,0.193598380846432,14.9256761569447,6.42921168927018,8.01606515477005E-06
1.34899999999998,15.1466188202573,0.013712296495712,0.01377031966403,0.193722178670542,14.925414025427,6.42921168820768,8.01500265268373E-06
1.34999999999998,15.1464892505576,0.013716644909358,0.013774705452333,0.193845930525702,14.9251519696703,6.42921168771371,8.0145086887029E-06
1.35099999999998,15.1463595853618,0.013720995569089,0.013779091079095,0.193969509159586,14.924889989554,6.42921168733952,8.01413449202926E-06
1.35199999999998,15.146229951927,0.013725347053984,0.013783478006579,0.194093041563746,14.9246280853027,6.42921168719736,8.01399233374411E-06
1.35299999999998,15.1461002228601,0.013729699193927,0.013787866319816,0.194216400978665,14.9243662563677,6.42921168664145,8.01343642109487E-06
1.35399999999998,15.1459705248854,0.013734051387621,0.013792256647062,0.194339714108509,14.9241045027422,6.42921168612604,8.01292101826334E-06
1.35499999999998,15.1458407316496,0.013738405971345,0.013796646588635,0.19446285504648,14.9238428240432,6.42921168512355,8.01191852062289E-06
1.35599999999998,15.1457109686228,0.013742760145531,0.013801038968877,0.194585949092204,14.9235812204162,6.429211683771,8.01056597410366E-06
1.35699999999998,15.1455811108441,0.013747116346381,0.013805431261805,0.194708871678729,14.9233196915572,6.42921168186735,8.00866232175679E-06
1.35799999999998,15.1454512829085,0.013751473310556,0.013809824785657,0.194831747304415,14.9230582375079,6.4292116797596,8.0065545731145E-06
1.35899999999998,15.1453213604159,0.013755830937504,0.013814219561982,0.194954451853839,14.9227968580626,6.42921167723862,8.00403359058066E-06
1.35999999999998,15.1451914675447,0.013760188937772,0.013818615890514,0.195077109258369,14.922535553458,6.42921167450301,8.00129798506077E-06
1.36099999999998,15.145061480933,0.013764549424205,0.013823011605573,0.19519959635211,14.9222743235511,6.42921167156583,7.99836080211946E-06
1.36199999999998,15.1449315233287,0.013768908957767,0.01382741017777,0.195322035760098,14.9220131684331,6.42921166865421,7.99544918095307E-06
1.36299999999998,15.1448014724353,0.01377327018875,0.013831808860232,0.195444305633682,14.9217520877526,6.42921166547809,7.99227306735872E-06
1.36399999999998,15.1446714499164,0.013777632422014,0.013836208391229,0.195566527719813,14.9214910813834,6.42921166186669,7.98866166462631E-06
1.36499999999998,15.1445413337316,0.013781995681542,0.013840608663857,0.195688580546351,14.9212301488398,6.42921165752049,7.98431546300549E-06
1.36599999999998,15.144411245347,0.013786359325732,0.013845010339453,0.195810585452444,14.9209692902294,6.42921165268394,7.97947891229001E-06
1.36699999999998,15.1442810642109,0.013790725228608,0.01384941148614,0.19593242192016,14.920708505576,6.42921164753996,7.97433493637811E-06
1.36799999999998,15.1441509105813,0.013795089923409,0.013853815610057,0.196054209885611,14.9204477951623,6.42921164227138,7.96906635791572E-06
1.36899999999998,15.1440206652573,0.013799456421635,0.013858219608016,0.196175830245132,14.9201871589825,6.42921163713266,7.963927634691E-06
1.36999999999998,15.1438904479802,0.013803823988649,0.013862624269813,0.196297401996502,14.9199265977253,6.42921163264613,7.95944110265623E-06
1.37099999999998,15.1437601401976,0.013808192191187,0.013867029954738,0.196418806376572,14.9196661116751,6.42921162907461,7.95586958624028E-06
1.37199999999998,15.143629861025,0.013812560281635,0.013871437413536,0.196540161990418,14.9194057013394,6.4292116268281,7.95362307393077E-06
1.37299999999998,15.1434994922932,0.013816930709413,0.013875844148779,0.19666135111376,14.9191453663213,6.42921162581144,7.9526064187263E-06
1.37399999999998,15.1433691509692,0.013821300375396,0.013880253284734,0.1967824909087,14.9188851064004,6.42921162588411,7.95267908237918E-06
1.37499999999998,15.1432387194727,0.013825671860469,0.013884662147759,0.196903464857122,14.9186249206073,6.429211626086,7.95288097776847E-06
1.37599999999998,15.1431083144846,0.013830043921014,0.01388907202561,0.197024389414728,14.9183648091233,6.42921162651582,7.95331079572748E-06
1.37699999999998,15.1429778193407,0.013834416528786,0.013893482884212,0.197145148393452,14.9181047715342,6.42921162704032,7.95383529705873E-06
1.37799999999998,15.1428473501962,0.013838789009197,0.013897895412661,0.197265857872866,14.9178448079015,6.42921162779516,7.95459012969957E-06
1.37899999999998,15.1427167915528,0.013843163767289,0.01390230714887,0.197386402659384,14.9175849179772,6.42921162856874,7.95536371533956E-06
1.37999999999998,15.1425862582222,0.013847537684598,0.013906721240748,0.197506897297708,14.9173251019992,6.42921162954503,7.95634000461121E-06
1.38099999999998,15.142455635922,0.013851912702471,0.013911135657289,0.197627227916164,14.9170653596461,6.42921163054752,7.95734249336988E-06
1.38199999999998,15.1423250386131,0.013856288211162,0.013915551051565,0.197747508384705,14.9168056909657,6.42921163163379,7.95842876044617E-06
1.38299999999998,15.1421943523292,0.013860664819088,0.013919966750221,0.1978676251623,14.9165460955976,6.42921163261042,7.95940539166651E-06
1.38399999999998,15.1420636904981,0.013865041482213,0.01392438380877,0.197987691513583,14.9162865736936,6.42921163358729,7.96038226269502E-06
1.38499999999998,15.1419329404246,0.013869420448639,0.013928799922877,0.198107595045411,14.9160271250076,6.42921163448265,7.96127762736631E-06
1.38599999999998,15.1418022141161,0.013873798519889,0.013933218325267,0.198227447630565,14.9157677496404,6.42921163539479,7.96218976439889E-06
1.38699999999998,15.1416714000472,0.013878177704247,0.013937636921885,0.198347138080896,14.9155084473402,6.42921163629925,7.96309422845809E-06
1.38799999999998,15.1415406095444,0.013882557610214,0.013942056146661,0.198466777535326,14.9152492182522,6.42921163733244,7.96412740999841E-06
1.38899999999998,15.1414097317126,0.013886938276555,0.01394647589916,0.198586255282445,14.9149900622545,6.42921163856308,7.96535805491772E-06
1.38999999999998,15.1412788771242,0.013891318158391,0.01395089773167,0.1987056817711,14.914730979463,6.42921164007464,7.96686961557214E-06
1.39099999999998,15.1411479358825,0.013895700260179,0.013955318582531,0.198824947405633,14.9144719696341,6.42921164183263,7.96862760843453E-06
1.39199999999998,15.1410170170218,0.013900081657944,0.013959741413494,0.198944161258423,14.9142130326919,6.42921164368585,7.97048082112894E-06
1.39299999999998,15.1408860117404,0.013904464204454,0.013964164285815,0.199063214832614,14.9139541684176,6.42921164559289,7.97238786098831E-06
1.39399999999998,15.1407550285484,0.013908847605285,0.013968587534316,0.199182216671121,14.9136953767376,6.42921164736276,7.9741577359016E-06
1.39499999999998,15.1406239589557,0.013913231644464,0.013973011317851,0.199301058595723,14.9134366573977,6.42921164887871,7.9756736806047E-06
1.39599999999998,15.1404929106796,0.013917614753179,0.013977437216346,0.199419848343949,14.9131780103662,6.42921164996587,7.97676084474119E-06
1.39699999999998,15.1403617766404,0.013922000222731,0.013981861883861,0.199538479139604,14.9129194353942,6.42921165050289,7.97729786228274E-06
1.39799999999998,15.1402306629298,0.013926385047564,0.013986288369622,0.199657057236233,14.9126609322764,6.42921165019377,7.9769887424419E-06
1.39899999999998,15.1400994634785,0.013930770684034,0.013990715131803,0.199775476973145,14.9124025006895,6.42921164891067,7.97570564525785E-06
1.39999999999998,15.1399682840765,0.013935156956839,0.013995142383912,0.199893844048877,14.9121441406869,6.4292116466488,7.9734437745671E-06
1.40099999999998,15.1398370190912,0.013939544271449,0.01399956966384,0.200012053124869,14.911885852031,6.42921164330855,7.97010352293626E-06
1.40199999999998,15.13970577357,0.01394393110461,0.014003998504817,0.200130209126229,14.9116276348344,6.42921163915482,7.9659497931317E-06
1.40299999999998,15.1395744435719,0.013948320396544,0.014008425906128,0.200248208209039,14.9113694890602,6.42921163435145,7.96114642653834E-06
1.40399999999998,15.1394431326856,0.013952708687716,0.014012855363605,0.200366153719649,14.9111114149146,6.42921162913951,7.95593448810195E-06
1.40499999999998,15.1393117379535,0.013957097532545,0.014017285234656,0.200483942779009,14.9108534124073,6.42921162377531,7.95057028213364E-06
1.40599999999998,15.1391803625545,0.013961486684043,0.014021715801197,0.200601678423494,14.9105954816458,6.42921161836895,7.94516392499389E-06
1.40699999999998,15.1390489038484,0.013965876643838,0.01402614650603,0.200719258125734,14.9103376225728,6.42921161305785,7.93985281966059E-06
1.40799999999998,15.1389174638761,0.013970265792336,0.014030578982862,0.200836783920114,14.9100798351808,6.42921160779709,7.93459206249736E-06
1.40899999999998,15.1387859413225,0.013974656947982,0.014035010351529,0.200954154702275,14.9098221193207,6.42921160258222,7.9293771966249E-06
1.40999999999998,15.1386544367866,0.013979047323892,0.014039443442553,0.201071471068469,14.9095644749517,6.42921159731123,7.92410620498174E-06
1.41099999999998,15.1385228499894,0.013983438587968,0.01404387650838,0.201188633000998,14.9093069018921,6.42921159196568,7.91876065431296E-06
1.41199999999998,15.1383912809667,0.013987830435291,0.014048309889224,0.201305740543164,14.9090494000991,6.42921158648973,7.91328470661767E-06
1.41299999999998,15.1382596299293,0.013992223424878,0.0140527429727,0.201422694155232,14.9087919693765,6.4292115809106,7.90770557657083E-06
1.41399999999998,15.1381279959605,0.013996615121707,0.014057178208744,0.201539592904675,14.9085346097254,6.42921157523623,7.90203120715205E-06
1.41499999999998,15.1379962807006,0.014001008473442,0.014061612581235,0.201656338699757,14.9082773209462,6.42921156947398,7.89626895869588E-06
1.41599999999998,15.1378645820129,0.014005401347009,0.014066048267023,0.201773029237759,14.9080201031611,6.42921156378621,7.89058118488839E-06
1.41699999999998,15.1377328025038,0.014009794786531,0.014070484141565,0.201889567343246,14.9077629562324,6.42921155825859,7.88505356119629E-06
1.41799999999998,15.1376010394562,0.014014188342068,0.014074920683544,0.202006050173325,14.9075058802573,6.42921155298745,7.8797824265564E-06
1.41899999999998,15.1374691960372,0.014018583133621,0.014079356720379,0.202122381167137,14.9072488750161,6.42921154793327,7.87472824370639E-06
1.41999999999998,15.137337368403,0.014022976799118,0.014083794633751,0.202238656384018,14.9069919405861,6.42921154321441,7.87000938728966E-06
1.42099999999998,15.1372054610762,0.014027372438474,0.014088231253385,0.202354780693502,14.9067350766908,6.42921153875999,7.86555496024022E-06
1.42199999999998,15.1370735688168,0.014031767914975,0.014092668761399,0.202470848868225,14.9064782832722,6.42921153446858,7.86126354945793E-06
1.42299999999998,15.1369415969805,0.014036163625423,0.014097106677015,0.202586766604877,14.9062215600732,6.42921153030191,7.85709688244651E-06
1.42399999999998,15.1368096398937,0.014040559096019,0.014101545495326,0.202702628131017,14.9059649071714,6.4292115263796,7.85317457463464E-06
1.42499999999998,15.1366776037178,0.014044955726418,0.014105983761905,0.202818339857655,14.9057083243718,6.42921152265923,7.84945420839733E-06
1.42599999999998,15.1365455816386,0.014049351137004,0.014110423876786,0.202933994827591,14.9054518117973,6.42921151926881,7.84606378534392E-06
1.42699999999998,15.1364134813683,0.014053748488979,0.014114862607123,0.203049500966182,14.905195369306,6.42921151629103,7.84308600465522E-06
1.42799999999998,15.1362813946209,0.014058145462887,0.014119302327243,0.203164950013188,14.9049389968176,6.42921151359686,7.84039182999408E-06
1.42899999999997,15.1361492297587,0.014062542609548,0.014123742412972,0.203280250691222,14.9046826940449,6.42921151110313,7.8378981074323E-06
1.42999999999997,15.1360170779536,0.014066939928805,0.014128182898373,0.20339549419829,14.9044264609282,6.429211508686,7.835480974272E-06
1.43099999999997,15.1358848483807,0.014071338733532,0.014132622427899,0.203510590022739,14.9041702971965,6.42921150617824,7.8329732140503E-06
1.43199999999997,15.1357526310842,0.014075735862718,0.01413706419083,0.203625628113604,14.903914202917,6.42921150354459,7.83033956786028E-06
1.43299999999997,15.1356203368017,0.014080134389346,0.014141505040564,0.203740519440911,14.9036581779308,6.42921150079524,7.82759021600299E-06
1.43399999999997,15.1354880544272,0.014084532379429,0.014145946966876,0.203855352715699,14.9034022223652,6.42921149798653,7.82478150895827E-06
1.43499999999997,15.1353556954361,0.014088930513,0.014150389212338,0.203970039639151,14.9031463360716,6.4292114951231,7.82191807591204E-06
1.43599999999997,15.135223348158,0.014093328840638,0.014154831753202,0.204084668410535,14.9028905191536,6.42921149229109,7.81908605951287E-06
1.43699999999997,15.1350909250361,0.014097728802211,0.01415927310185,0.204199151632368,14.9026347714996,6.4292114896589,7.81645387526453E-06
1.43799999999997,15.134958513022,0.014102127145176,0.014163716537769,0.204313576126852,14.9023790932122,6.42921148736245,7.81415742423519E-06
1.43899999999997,15.1348260258976,0.014106526951858,0.014168158901299,0.204427855954791,14.9021234840896,6.42921148547381,7.81226878210362E-06
1.43999999999997,15.1346935496422,0.014110926510133,0.014172601958887,0.204542076846301,14.9018679443269,6.42921148417011,7.81096508717383E-06
1.44099999999997,15.1345609987832,0.01411532626295,0.014177045192776,0.204656153528271,14.9016124737992,6.42921148350295,7.81029792840116E-06
1.44199999999997,15.1344284585049,0.014119725480859,0.0141814893611,0.204770171138355,14.9013570725246,6.42921148357375,7.81036872510299E-06
1.44299999999997,15.1342958441829,0.014124125840162,0.014185932731121,0.204884045399208,14.9011017402124,6.42921148409019,7.8108851617742E-06
1.44399999999997,15.1341632392277,0.014128524623768,0.014190378051378,0.20499785982913,14.9008464767234,6.42921148492735,7.81172232322547E-06
1.44499999999997,15.1340305605817,0.01413292491658,0.014194822154383,0.205111531753994,14.9005912817567,6.42921148581845,7.81261342197581E-06
1.44599999999997,15.1338978906639,0.014137325091847,0.014199266730437,0.20522514364328,14.9003361551983,6.42921148687414,7.81366911617454E-06
1.44699999999997,15.1337651470893,0.014141725506798,0.014203711342244,0.205338613509458,14.9000810967308,6.4292114877429,7.81453787368491E-06
1.44799999999997,15.1336324115101,0.014146125418338,0.014208156759884,0.205452023085075,14.8998261062468,6.42921148843208,7.81522705661786E-06
1.44899999999997,15.1334996028053,0.014150526808106,0.014212600945919,0.205565291533305,14.899571183518,6.42921148871069,7.81550566131273E-06
1.44999999999997,15.1333668011313,0.014154926627687,0.014217046994931,0.205678499018162,14.8993163284906,6.42921148883223,7.81562720586493E-06
1.45099999999997,15.1332339270359,0.01415932765103,0.014221492045392,0.205791566332406,14.8990615410071,6.42921148862618,7.81542115646516E-06
1.45199999999997,15.1331010594731,0.014163728442225,0.014225937592256,0.205904572440219,14.8988068209984,6.42921148813635,7.8149313260667E-06
1.45299999999997,15.1329681196778,0.014168129125403,0.014230383435963,0.20601743880129,14.8985521683151,6.42921148719942,7.8139943973099E-06
1.45399999999997,15.1328351859185,0.014172529186139,0.014234830118704,0.206130243713843,14.8982975828998,6.42921148595054,7.8127455154231E-06
1.45499999999997,15.1327021807426,0.014176931243256,0.014239274969792,0.206242909838975,14.8980430646906,6.4292114843946,7.81118957693394E-06
1.45599999999997,15.1325691807435,0.014181331822982,0.014243721505767,0.206355513809685,14.8977886136051,6.42921148255939,7.8093543631752E-06
1.45699999999997,15.1324361100383,0.01418573340711,0.014248167154538,0.206467979914075,14.8975342295626,6.42921148043911,7.80723408588813E-06
1.45799999999997,15.1323030440335,0.014190134949267,0.014252613023741,0.206580383649624,14.8972799124109,6.4292114780245,7.8048194769309E-06
1.45899999999997,15.1321699073197,0.014194536469371,0.014257059025439,0.206692649962718,14.8970256618622,6.42921147515617,7.80195114025162E-06
1.45999999999997,15.1320367744282,0.014198937341789,0.014261505803297,0.206804853648818,14.8967714776343,6.42921147152181,7.79831678698884E-06
1.46099999999997,15.1319035711969,0.014203340194855,0.014265950681376,0.206916920852038,14.8965173594686,6.42921146715424,7.79394921757159E-06
1.46199999999997,15.1317703710328,0.014207741001354,0.014270397723799,0.207028924811413,14.8962633074962,6.42921146234101,7.78913598065145E-06
1.46299999999997,15.1316371016105,0.014212142456462,0.014274844147593,0.207140793192104,14.8960093218144,6.42921145750453,7.78429950365478E-06
1.46399999999997,15.1315038352443,0.014216543872201,0.014279290697895,0.207252598235194,14.895755402439,6.42921145256696,7.77936192974948E-06
1.46499999999997,15.1313705000563,0.014220945375916,0.014283737187011,0.207364268090044,14.8955015494033,6.42921144783108,7.77462605228152E-06
1.46599999999997,15.1312371678978,0.014225346241752,0.014288184360479,0.207475874336594,14.895247762959,6.42921144347467,7.77026964460248E-06
1.46699999999997,15.1311037681519,0.014229748971274,0.01429262966721,0.207587346362303,14.8949940431511,6.42921143962996,7.76642493516277E-06
1.46799999999997,15.1309703711996,0.014234149726463,0.014297076979954,0.20769875405516,14.894740390438,6.42921143659238,7.76338735875015E-06
1.46899999999997,15.1308369074105,0.014238551209431,0.014301523511982,0.207810028305556,14.8944868043835,6.42921143401715,7.7608121236139E-06
1.46999999999997,15.13070344639,0.014242952633702,0.014305970117709,0.207921238175386,14.8942332854632,6.42921143258398,7.75937895891587E-06
1.47099999999997,15.1305699189202,0.014247353999112,0.014310416735461,0.208032315108019,14.8939798330776,6.42921143189413,7.75868910274369E-06
1.47199999999997,15.1304363928521,0.014251754392709,0.014314864289023,0.208143327340111,14.8937264468302,6.42921143160421,7.75839918176757E-06
1.47299999999997,15.1303028001619,0.014256156461272,0.014319310079328,0.208254207584074,14.8934731260372,6.42921143110473,7.75789970397511E-06
1.47399999999997,15.1301692075502,0.014260556657511,0.014323757698649,0.208365022450435,14.8932198707436,6.42921143062284,7.75741781566808E-06
1.47499999999997,15.1300355488299,0.014264957853866,0.014328204188923,0.208475706134296,14.8929666806528,6.42921143000976,7.75680473275031E-06
1.47599999999997,15.129901889848,0.014269359122759,0.014332650535404,0.208586324347953,14.8927135558419,6.42921142943055,7.75622552406929E-06
1.47699999999997,15.1297681650916,0.014273760218209,0.014337096918307,0.20869681184193,14.8924604961132,6.42921142879734,7.75559231591672E-06
1.47799999999997,15.1296344395783,0.014278159984045,0.014341544516252,0.208807233528849,14.8922075015492,6.42921142831312,7.75510809880586E-06
1.47899999999997,15.1295006491957,0.014282561382999,0.014345990314712,0.208917525553782,14.8919545719442,6.4292114279205,7.75471547243001E-06
1.47999999999997,15.1293668573915,0.014286961319787,0.014350437456689,0.209027751139297,14.8917017074757,6.42921142788587,7.75468084590614E-06
1.48099999999997,15.1292330014282,0.014291362185296,0.014354883465389,0.20913784781225,14.8914489079653,6.42921142814237,7.75493734650468E-06
1.48199999999997,15.1290991439157,0.014295762925161,0.014359329449219,0.209247877948068,14.8911961735933,6.4292114289858,7.75578077849559E-06
1.48299999999997,15.1289652227329,0.014300163901414,0.014363774983094,0.20935777970788,14.8909435041405,6.42921143035865,7.75715361989171E-06
1.48399999999997,15.1288312994198,0.014304563606425,0.014368221599773,0.209467614562407,14.8906908996512,6.42921143243528,7.7592302538676E-06
1.48499999999997,15.1286973133268,0.014308964932793,0.014372666351499,0.209577322079389,14.8904383599631,6.42921143521184,7.76200681595896E-06
1.48599999999997,15.1285633242389,0.014313364655862,0.014377112514284,0.209686962082924,14.8901858849858,6.42921143864643,7.76544140457247E-06
1.48699999999997,15.1284292727574,0.014317764475136,0.014381558303286,0.209796475486986,14.889933474492,6.42921144268709,7.76948206571149E-06
1.48799999999997,15.1282952176327,0.014322163646271,0.014386004515311,0.209905921254635,14.8896811282165,6.42921144704704,7.77384201366971E-06
1.48899999999997,15.1281611002627,0.014326562943841,0.014390450316165,0.210015240966067,14.8894288460366,6.4292114517809,7.7785758776372E-06
1.48999999999997,15.1280269783355,0.014330960863976,0.014394897235915,0.210124492583786,14.8891766276518,6.429211456573,7.7833679696937E-06
1.49099999999997,15.1278927947426,0.014335360626156,0.014399341994094,0.210233619171545,14.8889244729508,6.42921146148713,7.7882821045705E-06
1.49199999999997,15.1277586057716,0.014339758843749,0.014403788029826,0.21034267706057,14.8886723818375,6.42921146637468,7.79316965271448E-06
1.49299999999997,15.1276243558168,0.014344157211761,0.014408233555732,0.21045161063137,14.8884203544179,6.42921147140138,7.79819635887691E-06
1.49399999999997,15.1274901008755,0.014348555504193,0.014412678854357,0.210560475413234,14.8881683911038,6.42921147709903,7.80389400567572E-06
1.49499999999997,15.12735578402,0.01435295418162,0.014417123413952,0.210669216406497,14.8879164900179,6.42921148170482,7.8084997934269E-06
1.49599999999997,15.127221460515,0.014357351121806,0.014421569378739,0.210777888072541,14.8876646519419,6.42921148592352,7.81271849437104E-06
1.49699999999997,15.1270870768772,0.014361749770873,0.014426013238795,0.210886436983727,14.8874128768838,6.4292114899174,7.81671237781723E-06
1.49799999999997,15.1269526857865,0.014366146732024,0.014430458452393,0.21099491604944,14.8871611645527,6.42921149349138,7.82028635093468E-06
1.49899999999997,15.1268182341089,0.014370543649648,0.014434903293289,0.211103273050701,14.8869095141152,6.42921149612538,7.82292035417242E-06
1.49999999999997,15.1266837747655,0.01437494055816,0.014439347773373,0.21121156015987,14.8866579262741,6.42921149856112,7.8253560911179E-06
1.50099999999997,15.1265492563834,0.014379338222119,0.014443791069723,0.211319725843903,14.8864064012476,6.4292115010849,7.82787987052558E-06
1.50199999999997,15.1264147295535,0.014383733976841,0.014448235879031,0.211427821064362,14.8861549386332,6.42921150351468,7.83030965934017E-06
1.50299999999997,15.1262801440535,0.01438813117668,0.014452678782104,0.211535795976117,14.8859035381186,6.42921150576793,7.83256290226575E-06
1.50399999999997,15.1261455495716,0.014392526871464,0.014457122785478,0.211643699898212,14.8856522000165,6.42921150807727,7.83487224609303E-06
1.50499999999997,15.126010896706,0.014396922461719,0.014461566407086,0.211751484136128,14.8854009237011,6.42921151008039,7.83687536021205E-06
1.50599999999997,15.125876234379,0.014401317815483,0.014466009824226,0.21185919730652,14.8851497094327,6.42921151197097,7.83876594212529E-06
1.50699999999997,15.125741514393,0.01440571369442,0.014470452219614,0.211966791431819,14.8848985570471,6.42921151374702,7.84054199876039E-06
1.50799999999997,15.1256067837302,0.014410107631677,0.014474896096068,0.212074313933656,14.8846474660688,6.4292115150748,7.84186977220713E-06
1.50899999999997,15.1254719960098,0.014414503113392,0.014479337895756,0.212181718465829,14.8843964365348,6.42921151606062,7.84285558985687E-06
1.50999999999997,15.1253371972123,0.014418897336529,0.014483780483321,0.212289050845768,14.8841454685467,6.42921151687684,7.84367181516643E-06
1.51099999999997,15.1252023418444,0.01442329188411,0.014488222190186,0.212396265873959,14.8838945618961,6.42921151740034,7.84419531196789E-06
1.51199999999997,15.1250674750745,0.014427686138813,0.014492663683841,0.212503408626525,14.8836437166253,6.42921151783704,7.84463201597418E-06
1.51299999999997,15.1249325520915,0.014432080681119,0.01449710433306,0.212610434765231,14.8833929323121,6.42921151799349,7.84478846060921E-06
1.51399999999997,15.1247976169375,0.014436473183763,0.014501546495697,0.212717388097182,14.8831422091609,6.42921151819057,7.84498554295965E-06
1.51499999999997,15.1246626264964,0.014440867050462,0.014505986699392,0.212824225889589,14.882891546857,6.42921151821884,7.84501381723146E-06
1.51599999999997,15.1245276231875,0.014445259675317,0.014510427612226,0.212930990396916,14.8826409455031,6.42921151827695,7.84507192541639E-06
1.51699999999996,15.12439256496,0.014449652403176,0.014514867807094,0.213037639966685,14.882390404783,6.42921151819236,7.84498733708006E-06
1.51799999999997,15.1242574931902,0.014454044514559,0.014519308048763,0.213144216071858,14.882139924555,6.42921151791824,7.8447132096926E-06
1.51899999999996,15.1241223669081,0.014458437287897,0.014523747004143,0.21325067804683,14.8818895045692,6.42921151738279,7.84417776067414E-06
1.51999999999997,15.1239872260236,0.014462828081385,0.014528187351294,0.213357065929476,14.8816391446614,6.42921151643646,7.84323143498966E-06
1.52099999999996,15.1238520313566,0.014467220225472,0.014532625687329,0.213463340695713,14.8813888447481,6.4292115151975,7.84199247760853E-06
1.52199999999996,15.1237168214727,0.014471611327767,0.014537064468857,0.213569540964559,14.8811386047115,6.42921151353637,7.84033134415552E-06
1.52299999999996,15.1235815582727,0.014476002057173,0.014541502948513,0.21367562872438,14.8808884245426,6.42921151172515,7.8385201280895E-06
1.52399999999996,15.1234462794933,0.014480391742367,0.014545941841898,0.213781641845125,14.8806383040639,6.42921150964414,7.83643911006493E-06
1.52499999999996,15.1233109480071,0.014484782241796,0.014550379238887,0.213887543307578,14.8803882432188,6.42921150755733,7.83435230022889E-06
1.52599999999996,15.1231756001024,0.014489170733671,0.014554818004659,0.213993369483885,14.8801382418802,6.42921150534822,7.83214319177716E-06
1.52699999999996,15.1230402003768,0.014493560386962,0.014559254891698,0.21409908501531,14.8798883000828,6.42921150329793,7.83009290294956E-06
1.52799999999996,15.1229047838876,0.014497949120566,0.014563692043771,0.214204724906821,14.8796384178164,6.42921150131771,7.82811268695838E-06
1.52899999999996,15.122769316162,0.01450233743154,0.014568128890338,0.214310254791013,14.8793885950491,6.42921149969669,7.82649166897187E-06
1.52999999999996,15.1226338313573,0.014506724746506,0.014572566043317,0.214415708782091,14.8791388317853,6.42921149840673,7.82520170616863E-06
1.53099999999996,15.1224982960392,0.014511113142935,0.014577001371063,0.214521053601917,14.8788891279233,6.42921149747102,7.82426599599262E-06
1.53199999999996,15.1223627429202,0.014515499408158,0.01458143812792,0.214626321872647,14.8786394835115,6.4292114969279,7.82372287666533E-06
1.53299999999996,15.1222271400208,0.014519886623181,0.014585873158114,0.21473148197796,14.8783898982616,6.4292114968003,7.8235952791772E-06
1.53399999999996,15.1220915188023,0.014524272734405,0.014590308579618,0.214836565180491,14.8781403723078,6.4292114971885,7.82398347887181E-06
1.53499999999996,15.1219558482119,0.014528658379344,0.014594743669694,0.214941540761747,14.8778909054011,6.42921149787983,7.824674808532E-06
1.53599999999996,15.1218201588239,0.014533043153222,0.014599178891236,0.215046439276694,14.8776414975028,6.42921149930051,7.82609548188873E-06
1.53699999999996,15.1216844206827,0.014537429256526,0.014603611985596,0.215151231124723,14.8773921483158,6.42921150103367,7.82782864217069E-06
1.53799999999996,15.1215486626973,0.01454181325695,0.014608046416832,0.215255945061975,14.8771428579616,6.42921150306679,7.82986176517397E-06
1.53899999999996,15.121412856431,0.014546198061858,0.014612479209112,0.215360553335232,14.8768936258248,6.42921150515255,7.83194752251859E-06
1.53999999999996,15.1212770294134,0.014550581863614,0.014616912235355,0.215465083431943,14.8766444518825,6.42921150731385,7.83410882654323E-06
1.54099999999996,15.1211411541995,0.014554965177263,0.014621344905037,0.215569508411169,14.876395335706,6.42921150916905,7.83596402342823E-06
1.54199999999996,15.1210052575208,0.014559347540732,0.014625777711507,0.2156738548809,14.8761462773877,6.42921151084113,7.83763610101573E-06
1.54299999999996,15.1208693133394,0.014563731168734,0.014630208395526,0.215778097199951,14.8758972765752,6.4292115121567,7.83895167444371E-06
1.54399999999996,15.1207333465629,0.014568112230224,0.014634640840825,0.215882260336699,14.8756483331552,6.42921151326007,7.84005504606E-06
1.54499999999996,15.1205973328105,0.014572494112227,0.014639071573269,0.215986320317435,14.8753994468075,6.42921151389082,7.84068579307018E-06
1.54599999999996,15.1204612959112,0.014576875286058,0.014643502183019,0.216090300796097,14.875150617646,6.42921151413698,7.84093195793645E-06
1.54699999999996,15.1203252123265,0.014581256215278,0.014647932146457,0.216194178711836,14.8749018452529,6.42921151391075,7.84070572734663E-06
1.54799999999996,15.1201891048413,0.014585636158107,0.014652362240389,0.216297976798831,14.874653129644,6.42921151331563,7.84011060162015E-06
1.54899999999996,15.1200529514164,0.014590017299468,0.01465679022817,0.216401673311555,14.8744044705773,6.429211512209,7.83900396950088E-06
1.54999999999996,15.1199167732557,0.014594395985611,0.014661219804852,0.216505289292347,14.8741558681729,6.42921151072486,7.83751983668424E-06
1.55099999999996,15.1197805499995,0.01459877519008,0.014665647922102,0.21660880473007,14.8739073221573,6.42921150892501,7.83571998219657E-06
1.55199999999996,15.1196443015564,0.014603153469899,0.014670076085762,0.216712239342351,14.8736588326584,6.42921150693685,7.83373182677849E-06
1.55299999999996,15.1195080085059,0.014607531581689,0.01467450347319,0.216815573973671,14.8734103994774,6.42921150479211,7.83158708017595E-06
1.55399999999996,15.1193716897735,0.01461190845789,0.014678931184464,0.216918827494419,14.8731620226367,6.42921150258458,7.82937955090546E-06
1.55499999999996,15.1192353273136,0.0146162865018,0.014683356768464,0.217021982092726,14.8729137019506,6.42921150038873,7.82718370118118E-06
1.55599999999996,15.1190989383276,0.014620662202934,0.014687783782167,0.217125054869425,14.8726654374731,6.42921149829235,7.82508732477538E-06
1.55699999999996,15.1189625063845,0.014625038520841,0.014692209184725,0.217228029648943,14.87241722903,6.42921149638298,7.8231779561122E-06
1.55799999999996,15.1188260474934,0.014629414138355,0.014696634359672,0.217330922348544,14.8721690766469,6.42921149469604,7.82149101663521E-06
1.55899999999996,15.11868954614,0.014633789506241,0.014701058792899,0.217433717697898,14.871920980143,6.4292114933079,7.82010287903034E-06
1.55999999999996,15.1185530172074,0.014638163234644,0.014705483903021,0.21753643054312,14.8716729395266,6.42921149221688,7.8190118522059E-06
1.56099999999996,15.1184164467054,0.014642538009703,0.014709906956271,0.217639047132728,14.8714249546067,6.42921149149599,7.81829096130338E-06
1.56199999999996,15.1182798476984,0.014646910307624,0.014714331526666,0.217741580512725,14.8711770253513,6.42921149109324,7.81788821058171E-06
1.56299999999996,15.118143207698,0.014651283214145,0.014718754445726,0.217844018557329,14.8709291514808,6.42921149100139,7.81779636582769E-06
1.56399999999996,15.1180065384886,0.014655655932791,0.014723176575298,0.21794637315446,14.8706813328261,6.42921149102123,7.81781620773359E-06
1.56499999999996,15.1178698281397,0.014660028620772,0.014727597697035,0.21804863298049,14.8704335688414,6.42921149082837,7.81762333978975E-06
1.56599999999996,15.1177330870845,0.014664399743888,0.014732019370137,0.218150808914057,14.8701858590564,6.42921148990821,7.81670318517058E-06
1.56699999999996,15.1175963049472,0.014668772376217,0.01473643847317,0.21825289119657,14.8699382029012,6.42921148800675,7.81480172040716E-06
1.56799999999996,15.1174594907725,0.014673142553523,0.014740859023519,0.218354888853195,14.8696906003422,6.42921148511558,7.81191055754249E-06
1.56899999999996,15.1173226365329,0.014677512962989,0.014745278251259,0.218456793810707,14.869443051508,6.4292114817218,7.80851677539829E-06
1.56999999999996,15.1171857504749,0.014681882630208,0.01474969719752,0.218558613897167,14.86919555675,6.42921147813722,7.80493219210143E-06
1.57099999999996,15.1170488254757,0.014686251678751,0.01475411567813,0.218660341914354,14.8689481162045,6.42921147475169,7.80154666202293E-06
1.57199999999996,15.1169118684247,0.014690618762178,0.014758535053759,0.218761984655542,14.8687007299532,6.42921147141783,7.79821280350035E-06
1.57299999999996,15.1167748737695,0.014694987444858,0.014762951729842,0.21886353645668,14.8684533981381,6.42921146874771,7.79554268248717E-06
1.57399999999996,15.1166378472853,0.014699354027599,0.014767369454261,0.21896500220613,14.8682061215973,6.42921146738822,7.79418319929448E-06
1.57499999999996,15.1165007844009,0.014703721200835,0.014771785453611,0.219066377919157,14.8679588998273,6.4292114670906,7.79388557603511E-06
1.57599999999996,15.1163636894768,0.014708087727076,0.014776201032088,0.219167667437183,14.8677117332804,6.42921146851714,7.79531211048123E-06
1.57699999999996,15.1162265584747,0.014712453818391,0.014780615918897,0.219268867583168,14.8674646211543,6.42921147109559,7.79789056615243E-06
1.57799999999996,15.1160893938357,0.014716817844064,0.014785031764053,0.219369981022907,14.8672175632047,6.42921147452269,7.80131766298098E-06
1.57899999999996,15.115952193185,0.014721183130162,0.014789445195009,0.21947100620639,14.8669705586535,6.42921147824932,7.80504429087614E-06
1.57999999999996,15.1158149575149,0.014725546054366,0.014793859892234,0.219571943970106,14.8667236075982,6.42921148247112,7.80926609245114E-06
1.58099999999996,15.1156776864,0.014729909261913,0.014798273126715,0.219672794358602,14.8664767096527,6.4292114870201,7.8138150723106E-06
1.58199999999996,15.115540379663,0.014734271667927,0.014802686047253,0.219773557154813,14.866229864793,6.42921149194294,7.81873791400045E-06
1.58299999999996,15.1154030377613,0.014738633708111,0.014807098157915,0.219874233236385,14.8659830726589,6.42921149705544,7.82385041375733E-06
1.58399999999996,15.1152656592892,0.014742993969891,0.014811510902253,0.2199748211257,14.8657363332913,6.42921150243389,7.82922886166659E-06
1.58499999999996,15.1151282465361,0.014747355807461,0.014815920872956,0.220075323510798,14.8654896463449,6.42921150792372,7.83471869869601E-06
1.58599999999996,15.1149907961651,0.014751715485256,0.014820331865287,0.220175736991164,14.8652430118234,6.42921151355154,7.84034651601928E-06
1.58699999999996,15.1148533119306,0.014756075241224,0.014824741557222,0.220276065782958,14.8649964293492,6.42921151916135,7.8459563210842E-06
1.58799999999996,15.1147157894466,0.014760433987329,0.014829151097015,0.22037630549004,14.8647498988722,6.42921152470911,7.85150408244562E-06
1.58899999999996,15.1145782333868,0.014764792486242,0.014833559665664,0.220476461187963,14.864503420047,6.42921153006215,7.85685712489936E-06
1.58999999999996,15.1144406380824,0.014769148978659,0.014837969056623,0.220576527210302,14.8642569928368,6.42921153518313,7.86197810231926E-06
1.59099999999996,15.1143030100199,0.014773506869685,0.014842375808986,0.220676510418395,14.8640106169228,6.42921153998717,7.86678214126368E-06
1.59199999999996,15.114165341641,0.014777862843947,0.014846783300499,0.220776403251392,14.8637642922452,6.42921154442984,7.87122481593627E-06
1.59299999999996,15.1140276410139,0.014782218719189,0.014851189632359,0.22087621413714,14.8635180185252,6.42921154851343,7.87530840362649E-06
1.59399999999996,15.1138898994745,0.014786573651701,0.014855595704494,0.22097593443248,14.8632717956858,6.42921155216567,7.878960646579E-06
1.59499999999996,15.1137521260946,0.014790928837319,0.014860000269062,0.221075573481046,14.8630256235072,6.42921155543625,7.88223121972465E-06
1.59599999999996,15.1136143109214,0.014795281849316,0.014864405787942,0.221175121347935,14.8627795019362,6.42921155824511,7.88504008131241E-06
1.59699999999996,15.1134764648106,0.014799636013343,0.014868808875699,0.221274589164919,14.8625334307566,6.42921156064629,7.88744126900554E-06
1.59799999999996,15.1133385760437,0.01480398819778,0.01487321272505,0.221373965167716,14.8622874099532,6.42921156260899,7.88940396478921E-06
1.59899999999996,15.113200656855,0.014808340012197,0.014877615648127,0.22147326191827,14.8620414392764,6.42921156416038,7.89095534958761E-06
1.59999999999996,15.1130626945198,0.014812690662512,0.014882018489151,0.221572466625659,14.8617955187425,6.42921156531874,7.89211371632348E-06
1.60099999999996,15.1129247023241,0.014817041769269,0.014886419578938,0.22167159288665,14.8615496480893,6.42921156609016,7.89288513480813E-06
1.60199999999996,15.1127866660865,0.014821390822338,0.014890821463292,0.22177062643014,14.8613038273707,6.42921156653513,7.89333010331461E-06
1.60299999999996,15.1126486009668,0.014825741111086,0.014895220791378,0.221869582737476,14.8610580563268,6.42921156667366,7.89346863605545E-06
1.60399999999996,15.1125104910095,0.014830089551677,0.014899620710536,0.22196844573183,14.8608123350154,6.42921156658503,7.89338000473094E-06
1.60499999999996,15.1123723527054,0.014834437555085,0.014904019734333,0.22206723224676,14.8605666631692,6.42921156629816,7.8930931346477E-06
1.60599999999996,15.1122341690986,0.014838784561217,0.014908418470601,0.222165925232477,14.8603210408343,6.42921156588507,7.89268004464105E-06
1.60699999999996,15.1120959577929,0.014843132029882,0.01491281541596,0.222264542613458,14.8600754677336,6.42921156533212,7.89212709051412E-06
1.60799999999996,15.111957700257,0.014847477045016,0.014917213521291,0.222363065734806,14.8598299439558,6.42921156471747,7.89151244262598E-06
1.60899999999996,15.1118194160186,0.014851823148809,0.014921609179935,0.222461514482857,14.859584469207,6.42921156398978,7.89078475182947E-06
1.60999999999996,15.1116810847724,0.014856167393257,0.014926005404494,0.222559868380742,14.8593390435939,6.42921156323081,7.89002578560627E-06
1.61099999999995,15.1115427273489,0.014860511172234,0.014930400725722,0.222658148642494,14.8590936668084,6.42921156238118,7.88917615501816E-06
1.61199999999995,15.1114043223962,0.014864854109397,0.01493479556523,0.222756333787963,14.8588483389337,6.42921156151325,7.88830822262554E-06
1.61299999999995,15.1112658919367,0.014869197713791,0.014939188372776,0.222854446197239,14.8586030596529,6.42921156057701,7.88737198487155E-06
1.61399999999995,15.1111274129655,0.014873538776295,0.014943582393624,0.222952462755215,14.8583578290404,6.42921155963665,7.88643162863423E-06
1.61499999999995,15.1109889093253,0.014877880870387,0.014947973987843,0.223050407723125,14.8581126467439,6.42921155861981,7.88541478780047E-06
1.61599999999995,15.1108503563806,0.014882221149637,0.014952366069855,0.223148256339929,14.8578675128212,6.42921155757546,7.88437042942292E-06
1.61699999999995,15.1107117791805,0.014886560726822,0.014956757454372,0.223246034130594,14.8576224268687,6.42921155638402,7.88317899669266E-06
1.61799999999995,15.1105731519515,0.01489089928906,0.01496114849817,0.223343715250215,14.857377388914,6.42921155509282,7.88188779488053E-06
1.61899999999995,15.1104345010225,0.014895238669989,0.014965537327042,0.223441326524159,14.8571323985013,6.42921155354947,7.88034444632046E-06
1.61999999999995,15.1102957988562,0.014899575508077,0.014969927340528,0.223538840350298,14.8568874556573,6.42921155181157,7.87860654583028E-06
1.62099999999995,15.1101570736978,0.01490391332414,0.014974314948569,0.223636285497966,14.8566425599271,6.42921154972649,7.87652146527762E-06
1.62199999999995,15.1100182963327,0.014908249566707,0.014978702768777,0.223733632668564,14.8563977113287,6.42921154729411,7.87408908653475E-06
1.62299999999995,15.1098794963673,0.014912585490191,0.014983089474686,0.22383091187803,14.8561529095244,6.42921154450122,7.87129619439497E-06
1.62399999999995,15.1097406435356,0.014916920380975,0.014987475819828,0.223928092815302,14.8559081545195,6.42921154134325,7.86813822628574E-06
1.62499999999995,15.1096017689308,0.014921255923427,0.014991860074844,0.224025206842223,14.8556634460903,6.42921153796985,7.86476482872445E-06
1.62599999999995,15.1094628404252,0.014925588524982,0.014996245871651,0.22412222181805,14.8554187842105,6.42921153427599,7.86107096040212E-06
1.62699999999995,15.1093238911828,0.014929921541263,0.015000629784907,0.224219171055778,14.8551741688008,6.42921153057985,7.85737482544846E-06
1.62799999999995,15.109184887482,0.014934252771613,0.015005014086336,0.224316020757317,14.8549295998667,6.42921152673602,7.8535309908645E-06
1.62899999999995,15.1090458637263,0.014938583685362,0.015009397242645,0.224412805414893,14.8546850773834,6.42921152303794,7.84983291612917E-06
1.62999999999995,15.1089067852688,0.014942913456197,0.01501378012397,0.224509490203445,14.8544406014852,6.4292115194728,7.84626777239339E-06
1.63099999999995,15.1087676875722,0.014947244204192,0.015018160568984,0.224606110949919,14.8541961718491,6.42921151595311,7.84274808118823E-06
1.63199999999995,15.1086285342247,0.014951572362484,0.015022542189488,0.224702630989084,14.8539517886836,6.42921151269486,7.83948983151817E-06
1.63299999999995,15.1084893625122,0.014955901098228,0.015026921737979,0.224799088206751,14.8537074514692,6.42921150939161,7.83618658228846E-06
1.63399999999995,15.1083501342609,0.014960228355463,0.015031301344101,0.224895444247963,14.8534631603134,6.42921150631253,7.83310749952193E-06
1.63499999999995,15.1082108879839,0.014964555116389,0.015035679964887,0.2249917381708,14.8532189147319,6.42921150336647,7.83016144367821E-06
1.63599999999995,15.1080715843105,0.01496888041056,0.015040058602263,0.225087930626147,14.8529747146715,6.42921150027586,7.82707083857304E-06
1.63699999999995,15.1079322630957,0.014973206647951,0.01504443480218,0.225184061935096,14.8527305597104,6.42921149681728,7.82361225404316E-06
1.63799999999995,15.1077928834263,0.014977530018427,0.015048812431181,0.225280090899775,14.8524864500769,6.42921149348056,7.82027553114517E-06
1.63899999999995,15.1076534872528,0.014981853942982,0.015053187987412,0.225376059932333,14.8522423853901,6.4292114900285,7.81682347827939E-06
1.63999999999995,15.1075140319889,0.014986176858645,0.015057563107634,0.22547192623386,14.8519983657887,6.42921148675261,7.81354758938591E-06
1.64099999999995,15.1073745607567,0.014990499502317,0.015061936992969,0.225567733318167,14.8517543909432,6.4292114835523,7.8103472738178E-06
1.64199999999995,15.1072350297477,0.014994820653396,0.015066310892941,0.225663437235401,14.851510460966,6.42921148052731,7.80732228911063E-06
1.64299999999995,15.1070954836955,0.014999142905686,0.015070682166986,0.225759083104292,14.8512665755186,6.42921147760775,7.80440272407645E-06
1.64399999999995,15.1069558767337,0.015003462163616,0.015075054954211,0.225854624938999,14.8510227346769,6.42921147490783,7.80170280201276E-06
1.64499999999995,15.1068162555391,0.015007781509072,0.015079426093996,0.225950109834672,14.8507789381013,6.4292114724608,7.7992557709905E-06
1.64599999999995,15.1066765727712,0.01501209973435,0.015083796862197,0.226045490371485,14.8505351858032,6.42921147025925,7.79705422715438E-06
1.64699999999995,15.1065368761832,0.015016417492159,0.015088166550229,0.226140814647281,14.8502914774935,6.42921146826104,7.79505600956298E-06
1.64799999999995,15.1063971173282,0.015020733499376,0.015092536471989,0.226236034101211,14.8500478132557,6.42921146650434,7.79329931610562E-06
1.64899999999995,15.1062573456331,0.015025050766849,0.015096903575359,0.226331198470191,14.8498041928207,6.42921146491419,7.79170916143102E-06
1.64999999999995,15.1061175106158,0.015029365167302,0.015101272039809,0.226426257068444,14.8495606163403,6.42921146369835,7.79049332599868E-06
1.65099999999995,15.1059776636449,0.015033679928072,0.015105638562995,0.22652126179511,14.8493170833587,6.42921146274816,7.78954313140901E-06
1.65199999999995,15.1058377527358,0.015037993777142,0.015110004480682,0.226616160346614,14.8490735941314,6.42921146223606,7.78903103437756E-06
1.65299999999995,15.1056978303927,0.015042307168168,0.015114369288128,0.226711005716941,14.8488301482195,6.42921146216179,7.78895676667446E-06
1.65399999999995,15.1055578433312,0.015046618691072,0.015118734421124,0.226805744511149,14.8485867457078,6.42921146255661,7.78935158418648E-06
1.65499999999995,15.1054178457507,0.015050931216463,0.015123096973689,0.226900431349827,14.8483433862107,6.42921146345544,7.79025041808268E-06
1.65599999999995,15.1052777823986,0.015055240692336,0.015127461043335,0.226995010761149,14.8481000699018,6.42921146489601,7.79169098663601E-06
1.65699999999995,15.1051377092635,0.015059550583242,0.015131823091347,0.227089539236015,14.8478567963529,6.42921146686637,7.79366133940584E-06
1.65799999999995,15.1049975697176,0.015063859643673,0.015136184429905,0.227183959957054,14.847613565687,6.42921146942622,7.79622119484458E-06
1.65899999999995,15.1048574208621,0.015068168310722,0.015140544567336,0.227278330456205,14.8473703775278,6.42921147251012,7.79930508976179E-06
1.65999999999995,15.1047172047121,0.015072475171741,0.015144904943696,0.227372592706425,14.8471272318902,6.42921147612744,7.80292241397973E-06
1.66099999999995,15.1045769801292,0.015076783238883,0.015149262506797,0.227466805994976,14.8468841283885,6.42921148020737,7.80700234859211E-06
1.66199999999995,15.1044366869291,0.015081088353521,0.015153621466717,0.227560910135212,14.8466410669736,6.42921148466047,7.81145544692663E-06
1.66299999999995,15.1042963859192,0.015085393672182,0.015157978588766,0.22765496637322,14.846398047285,6.42921148943264,7.81622761536482E-06
1.66399999999995,15.1041560155513,0.015089697972348,0.015162335162408,0.227748913136203,14.8461550692804,6.42921149442639,7.82122136477881E-06
1.66499999999995,15.1040156377931,0.015094001775279,0.015166690614012,0.227842812732428,14.8459121326714,6.4292114996598,7.82645476959942E-06
1.66599999999995,15.1038751897671,0.015098303392691,0.015171046660517,0.227936602277745,14.8456692374361,6.42921150507607,7.83187104147487E-06
1.66699999999995,15.1037347353592,0.015102606147824,0.015175399936283,0.228030345968912,14.8454263833062,6.4292115107251,7.83752007826877E-06
1.66799999999995,15.1035942095151,0.015106906173312,0.015179754363395,0.228123978714905,14.8451835702635,6.42921151654166,7.84333662995351E-06
1.66899999999995,15.1034536779561,0.015111206389047,0.015184106945865,0.228217566587007,14.8449407980341,6.42921152255867,7.84935364084305E-06
1.66999999999995,15.1033130743644,0.015115505743216,0.01518845879875,0.228311043208204,14.8446980666142,6.42921152873736,7.85553232951486E-06
1.67099999999995,15.103172465617,0.015119804967082,0.015192809141626,0.228404475780117,14.8444553757282,6.42921153511289,7.86190786072893E-06
1.67199999999995,15.1030317839024,0.015124101847284,0.015197160217998,0.2284977964594,14.8442127253778,6.42921154167513,7.86847009948133E-06
1.67299999999995,15.1028910980444,0.015128399750886,0.015201508614903,0.228591074405489,14.8439701152731,6.42921154845245,7.87524742662527E-06
1.67399999999995,15.102750338106,0.015132695126117,0.015205857942297,0.228684239631149,14.8437275454064,6.42921155539921,7.88219418801361E-06
1.67499999999995,15.1026095746526,0.015136990545579,0.015210205553648,0.22877736307515,14.8434850154782,6.42921156250947,7.88930444795E-06
1.67599999999995,15.1024687364429,0.01514128495196,0.015214552566239,0.228870373458544,14.8432425254662,6.42921156970041,7.8964953829086E-06
1.67699999999995,15.1023278952685,0.01514557949553,0.015218897782398,0.228963342893134,14.8430000750974,6.42921157699336,7.90378833137595E-06
1.67799999999995,15.1021869782859,0.015149871647069,0.015223243763429,0.229056198573137,14.8427576643022,6.42921158425004,7.91104501018936E-06
1.67899999999995,15.1020460593118,0.015154164816431,0.015227587049565,0.229149014595628,14.8425152928502,6.42921159158238,7.91837735469869E-06
1.67999999999995,15.1019050633467,0.015158455537709,0.015231931168329,0.229241716037389,14.8422729606033,6.42921159876719,7.9255621612262E-06
1.68099999999995,15.1017640659763,0.015162746117902,0.01523627373884,0.229334378773707,14.8420306673459,6.42921160597563,7.93277060751052E-06
1.68199999999995,15.1016229907832,0.015167035570677,0.015240615804971,0.229426926608953,14.8417884127986,6.4292116128523,7.93964727119345E-06
1.68299999999995,15.1014819144183,0.015171325001297,0.015244956217453,0.229519436621682,14.8415461965779,6.42921161944166,7.94623663669114E-06
1.68399999999995,15.1013407585301,0.015175611625568,0.01524929779378,0.229611831031028,14.8413040180797,6.42921162505723,7.95185220692218E-06
1.68499999999995,15.1011996014313,0.015179899302458,0.015253636622083,0.229704188914592,14.8410618765921,6.42921162937301,7.95616798665577E-06
1.68599999999995,15.1010583627913,0.015184184674579,0.015257976123872,0.229796430320622,14.8408197716722,6.42921163179454,7.95858951896378E-06
1.68699999999995,15.1009171233928,0.015188469775036,0.015262314187526,0.229888636158339,14.8405777032719,6.42921163265573,7.95945070830584E-06
1.68799999999995,15.1007758025522,0.015192753806993,0.015266651661115,0.229980725254058,14.8403356718301,6.42921163233539,7.95913036277796E-06
1.68899999999995,15.1006344827868,0.015197037962881,0.015270987325096,0.230072779724075,14.8400936777748,6.42921163165876,7.95845373602333E-06
1.68999999999995,15.1004930829358,0.01520131934066,0.015275324096412,0.230164716772233,14.8398517227265,6.42921163228807,7.95908304773718E-06
1.69099999999995,15.100351687599,0.015205602118771,0.015279657724074,0.230256620599916,14.8396098071563,6.42921163485039,7.96164536254196E-06
1.69199999999995,15.1002102117239,0.015209882729372,0.015283991868591,0.230348406298464,14.8393679308275,6.4292116392748,7.9660697780426E-06
1.69299999999995,15.1000687400718,0.015214162899923,0.015288324726897,0.230440159601062,14.8391260928439,6.42921164491059,7.97170556232629E-06
1.69399999999995,15.0999271860391,0.015218442097981,0.015292656882722,0.230531794337125,14.8388842927213,6.42921165108477,7.97787974082809E-06
1.69499999999995,15.0997856356839,0.015222721486384,0.015296987127486,0.230623397597725,14.8386425294723,6.4292116570544,7.98384937006347E-06
1.69599999999995,15.0996440009039,0.015226997937813,0.015301318626231,0.230714881501266,14.8384008028386,6.42921166271015,7.98950512859165E-06
1.69699999999995,15.0995023699353,0.015231275466175,0.015305647308986,0.230806335264169,14.8381591118959,6.42921166743024,7.99422521247095E-06
1.69799999999995,15.0993606531306,0.015235550985156,0.015309976327374,0.230897668944886,14.8379174568732,6.42921167139138,7.99818635321969E-06
1.69899999999995,15.0992189407556,0.015239826100266,0.015314303999427,0.230988973354283,14.8376758373017,6.42921167441943,8.00121439947787E-06
1.69999999999994,15.099077141648,0.015244100007678,0.015318631180855,0.231080157274839,14.8374342531846,6.42921167643386,8.00322883431903E-06
1.70099999999995,15.0989353477681,0.015248374225386,0.015322956310702,0.23117131294912,14.8371927042829,6.42921167762549,8.004420459784E-06
1.70199999999995,15.0987934663063,0.015252645303934,0.015327282879098,0.231262347317929,14.8369511908053,6.4292116781055,8.00490047225821E-06
1.70299999999994,15.0986515915829,0.015256917321192,0.015331606745149,0.231353354801151,14.8367097127154,6.4292116783009,8.00509586973419E-06
1.70399999999994,15.0985096289563,0.015261187193414,0.015335931064868,0.231444240351617,14.8364682703464,6.42921167844164,8.005236617592E-06
1.70499999999994,15.0983676742273,0.015265456817901,0.015340253871532,0.23153509987057,14.8362268636673,6.42921167892314,8.00571811332418E-06
1.70599999999994,15.0982256312785,0.015269725166024,0.015344576244748,0.23162583710493,14.8359854927628,6.42921167979524,8.0065902148263E-06
1.70699999999994,15.0980835972104,0.015273994156068,0.015348896226279,0.231716549374671,14.8357441574534,6.42921168123664,8.00803161382646E-06
1.70799999999994,15.0979414743422,0.01527826027473,0.015353217364456,0.231807138515132,14.8355028581879,6.42921168371516,8.01051013432641E-06
1.70899999999994,15.0977993615938,0.015282527299533,0.015357535816631,0.231897703984211,14.8352615944935,6.42921168695106,8.01374603121019E-06
1.70999999999994,15.0976571590391,0.015286792366484,0.0153618545174,0.23198814571125,14.835020366444,6.42921169105393,8.01784890214208E-06
1.71099999999994,15.0975149666916,0.015291057142098,0.015366171735767,0.23207856457464,14.8347791732391,6.42921169542577,8.02222074902659E-06
1.71199999999994,15.097372683357,0.015295320449643,0.015370488694989,0.232168859255988,14.8345380149564,6.42921170022674,8.02702171309733E-06
1.71299999999994,15.0972304107842,0.015299584180656,0.015374803462416,0.232259132186309,14.8342968909548,6.42921170506382,8.03185879583168E-06
1.71399999999994,15.0970880459039,0.01530384492485,0.015379119490495,0.232349280029447,14.8340558014591,6.42921171024246,8.03703743734729E-06
1.71499999999994,15.0969456929354,0.015308106427899,0.015383432964587,0.232439407421742,14.8338147461212,6.42921171576893,8.04256390640745E-06
1.71599999999994,15.0968032466215,0.015312366239797,0.015387746408422,0.232529409126574,14.8335737248467,6.42921172155988,8.04835485634925E-06
1.71699999999994,15.096660812657,0.015316625739778,0.015392058379145,0.232619391219555,14.8333327373185,6.42921172763484,8.05442981643978E-06
1.71799999999994,15.0965182845276,0.015320883659914,0.015396370187011,0.232709247161045,14.8330917835196,6.42921173390568,8.0607006509581E-06
1.71899999999994,15.096375769599,0.015325142376208,0.015400679413417,0.232799084623416,14.832850863186,6.42921174042164,8.06721661561483E-06
1.71999999999994,15.0962331592585,0.015329398022373,0.015404989972131,0.232888795015067,14.832609976249,6.42921174700393,8.07379890055415E-06
1.72099999999994,15.09609056296,0.015333654085302,0.015409298302444,0.232978488177175,14.8323691223951,6.42921175368351,8.08047848632754E-06
1.72199999999994,15.095947870235,0.015337908495048,0.015413606547635,0.233068053701445,14.8321283014909,6.42921176021775,8.08701272259071E-06
1.72299999999994,15.0958051919456,0.015342162365734,0.01541791353122,0.233157602839019,14.8318875132096,6.42921176666219,8.09345715957477E-06
1.72399999999994,15.0956624162518,0.015346414404898,0.01542222058665,0.233247023834299,14.831646757426,6.42921177277103,8.0995660081129E-06
1.72499999999994,15.0955196557794,0.015350667444158,0.015426524840276,0.233336429654714,14.8314060338403,6.42921177865864,8.10545361318304E-06
1.72599999999994,15.095376796599,0.015354917366618,0.015430830461538,0.233425706409799,14.831165342361,6.42921178409253,8.11088750118927E-06
1.72699999999994,15.0952339534329,0.015359167629904,0.015435133916408,0.233514969195546,14.830924682691,6.42921178920425,8.11599922734274E-06
1.72799999999994,15.0950910107069,0.015363416598288,0.015439436915738,0.233604102411055,14.8306840547818,6.42921179381792,8.12061289856558E-06
1.72899999999994,15.0949480845662,0.015367665054707,0.015443738616781,0.233693222520342,14.8304434583743,6.42921179808934,8.12488431023439E-06
1.72999999999994,15.0948050580698,0.015371911530663,0.015448040527904,0.233782212503091,14.8302028935081,6.42921180195356,8.12874853650669E-06
1.73099999999994,15.0946620491871,0.015376159201594,0.015452339431876,0.233871190646239,14.8299623599074,6.42921180553754,8.13233251584222E-06
1.73199999999994,15.0945189388246,0.015380403711563,0.015456639741532,0.233960037705278,14.8297218576663,6.42921180884129,8.13563626067548E-06
1.73299999999994,15.0943758469617,0.015384648502968,0.015460937935304,0.234048874153349,14.8294813863701,6.42921181185222,8.13864719617641E-06
1.73399999999994,15.0942326528434,0.0153888919744,0.015465235690089,0.234137579061421,14.8292409461175,6.42921181459061,8.14138558524746E-06
1.73499999999994,15.0940894776385,0.01539313516301,0.015469531909854,0.234226274153821,14.8290005364118,6.4292118169357,8.14373067203889E-06
1.73599999999994,15.0939461992677,0.015397376577779,0.015473828122125,0.234314837157896,14.8287601574099,6.42921181899166,8.14578663810295E-06
1.73699999999994,15.0938029407467,0.015401619378261,0.015478121124646,0.23440339164673,14.8285198085971,6.42921182061936,8.14741433785571E-06
1.73799999999994,15.0936595777389,0.015405859048314,0.015482415490241,0.234491813047308,14.828279490153,6.4292118219399,8.1487348779774E-06
1.73899999999994,15.0935162354437,0.015410099105242,0.01548670761919,0.234580227128102,14.8280392015911,6.42921182285476,8.14964973727683E-06
1.73999999999994,15.0933727879076,0.015414337764994,0.015490999370944,0.234668507694817,14.8277989430768,6.42921182343548,8.15023045319663E-06
1.74099999999994,15.0932293616934,0.015418575821492,0.015495289892347,0.234756781754798,14.8275587142248,6.4292118236887,8.15048367464044E-06
1.74199999999994,15.0930858293246,0.01542281183418,0.015499580661474,0.234844921669224,14.8273185151598,6.42921182364621,8.15044118418484E-06
1.74299999999994,15.0929423193439,0.015427049065117,0.015503868374019,0.234933056424423,14.8270783454803,6.42921182334005,8.15013502020179E-06
1.74399999999994,15.0927987020392,0.015431282986681,0.015508157617601,0.235021056095654,14.8268382053393,6.42921182282679,8.1496217685384E-06
1.74499999999994,15.0926551080412,0.015435517175687,0.015512444731297,0.235109051766834,14.8265980943674,6.42921182216646,8.14896143630506E-06
1.74599999999994,15.0925114061179,0.015439750060693,0.015516731365043,0.235196911950289,14.8263580127418,6.42921182142411,8.14821908434737E-06
1.74699999999994,15.0923677281442,0.015443982359438,0.015521016742893,0.235284768946693,14.8261179600952,6.4292118206785,8.14747347099853E-06
1.74799999999994,15.0922239414268,0.015448212611305,0.015525302365742,0.235372489827273,14.8258779366225,6.42921182002617,8.14682114747001E-06
1.74899999999994,15.0920801799143,0.015452444204136,0.015529584800721,0.235460208911926,14.8256379419975,6.4292118195668,8.14636177359773E-06
1.74999999999994,15.0919363086041,0.015456672549234,0.0155338687014,0.235547790911973,14.8253979764415,6.42921181937968,8.14617465572098E-06
1.75099999999994,15.0917924634332,0.015460900890681,0.015538150738693,0.235635372250736,14.8251580395531,6.42921181950238,8.14629735934602E-06
1.75199999999994,15.0916485077754,0.015465127884908,0.015542432334713,0.235722816110479,14.8249181314453,6.4292118198848,8.14667977699912E-06
1.75299999999994,15.0915045788189,0.015469354478598,0.015546712485433,0.235810260170727,14.8246782516841,6.42921182053741,8.14733238740928E-06
1.75399999999994,15.0913605383052,0.015473578878856,0.015550993027801,0.235897566057317,14.8244384003412,6.42921182137803,8.14817300565096E-06
1.75499999999994,15.0912165254162,0.015477804742425,0.015555270255567,0.23598487351184,14.8241985769064,6.42921182231513,8.14911009960895E-06
1.75599999999994,15.0910723997211,0.015482027776264,0.015559548529024,0.236072041875451,14.8239587815404,6.42921182336668,8.15016165578442E-06
1.75699999999994,15.0909283022955,0.015486250775401,0.015563824968682,0.236159212860313,14.8237190136911,6.42921182436059,8.15115556118684E-06
1.75799999999994,15.0907840913274,0.015490472375197,0.015568101009037,0.236246244364182,14.823479273579,6.42921182540926,8.1522042325588E-06
1.75899999999994,15.090639909247,0.015494693834444,0.015572375335126,0.236333279379244,14.8232395606982,6.42921182637381,8.15316878544081E-06
1.75999999999994,15.09049561247,0.015498912888559,0.01557665025317,0.236420174151579,14.8229998751767,6.42921182728909,8.15408405951956E-06
1.76099999999994,15.0903513456286,0.015503133122584,0.015580922123621,0.236507073870356,14.822760216512,6.4292118281374,8.15493237027454E-06
1.76199999999994,15.0902069627709,0.015507350555516,0.015585194994557,0.236593832412271,14.8225205848085,6.429211828924,8.15571897128109E-06
1.76299999999994,15.0900626106006,0.015511567728094,0.015589466246302,0.236680596952312,14.8222809796739,6.42921182968856,8.15648353746923E-06
1.76399999999994,15.0899181417557,0.015515783389339,0.015593737194837,0.236767219984147,14.8220414011874,6.42921183043297,8.15722794023088E-06
1.76499999999994,15.0897737042434,0.015519999167485,0.015598006161412,0.236853849924488,14.82180184899,6.42921183124357,8.15803854514741E-06
1.76599999999994,15.0896291489708,0.015524212441237,0.015602275810411,0.23694033753646,14.8215623231827,6.42921183212552,8.15892049743638E-06
1.76699999999994,15.0894846262363,0.015528426976,0.015606542319105,0.237026833505283,14.8213228234359,6.42921183320337,8.15999834813397E-06
1.76799999999994,15.0893399846177,0.015532639034865,0.015610809494479,0.237113186225479,14.8210833498628,6.42921183448974,8.16128471381461E-06
1.76899999999994,15.0891953764109,0.015536850824933,0.015615075048112,0.237199548393347,14.8208439021445,6.42921183610736,8.16290233096595E-06
1.76999999999994,15.0890506486781,0.015541060971951,0.015619340413904,0.237285766914975,14.8206044803773,6.42921183805392,8.16484889476499E-06
1.77099999999994,15.0889059550447,0.015545271238581,0.01562360377921,0.237371995818402,14.8203650842085,6.42921184041781,8.16721278873445E-06
1.77199999999994,15.0887611408339,0.015549478743736,0.015627868066763,0.237458080308625,14.8201257137148,6.42921184318062,8.16997559915933E-06
1.77299999999994,15.0886163617742,0.015553687506581,0.015632129196362,0.237544176573455,14.8198863684978,6.42921184638034,8.17317530987793E-06
1.77399999999994,15.0884714608987,0.015557893898255,0.015636390870434,0.237630127528092,14.8196470486019,6.42921184996912,8.17676409692325E-06
1.77499999999994,15.0883265957768,0.015562099912269,0.015640651015801,0.237716091261861,14.8194077535868,6.42921185392448,8.18071945740684E-06
1.77599999999994,15.0881816080428,0.015566304486785,0.015644910754264,0.237801909305045,14.8191684834967,6.42921185820865,8.18500362598229E-06
1.77699999999994,15.0880366567132,0.015570509391002,0.015649168270527,0.237887741177264,14.8189292378744,6.42921186274733,8.18954230741298E-06
1.77799999999994,15.0878915814819,0.015574711370884,0.015653426865713,0.237973426436001,14.8186900168093,6.42921186753464,8.19432961840505E-06
1.77899999999994,15.0877465436585,0.015578914754849,0.015657682149566,0.238059126921799,14.8184508198323,6.42921187246458,8.19925955308776E-06
1.77999999999994,15.0876013807846,0.015583115941514,0.015661937802701,0.238144680002403,14.818211647038,6.42921187751287,8.20430784820303E-06
1.78099999999994,15.0874562559395,0.015587316461713,0.015666192218554,0.238230249283856,14.8179724979753,6.42921188259962,8.20939459522663E-06
1.78199999999994,15.087311005175,0.015591515366865,0.015670446403533,0.238315670700081,14.8177333727045,6.42921188763735,8.21443232812413E-06
1.78299999999994,15.0871657932142,0.015595714649175,0.015674698322037,0.238401109417183,14.8174942708258,6.42921189260922,8.21940419015732E-06
1.78399999999994,15.0870204540264,0.015599910863993,0.015678951468158,0.23848639932661,14.8172551923677,6.42921189737821,8.22417318424584E-06
1.78499999999994,15.0868751546299,0.015604108415312,0.015683201372121,0.238571707914544,14.8170161369279,6.4292119019604,8.22875537576095E-06
1.78599999999994,15.0867297269235,0.015608304020461,0.015687451398619,0.238656866955653,14.8167771045487,6.42921190625665,8.23305162267474E-06
1.78699999999994,15.086584339603,0.01561249903257,0.015691700119198,0.23874204562691,14.8165380948243,6.42921191029982,8.23709479824686E-06
1.78799999999994,15.0864388231708,0.015616692412304,0.015695948628279,0.238827074256833,14.8162991078734,6.42921191412559,8.24092056461723E-06
1.78899999999994,15.086293347964,0.015620886334875,0.015700194705795,0.238912123661073,14.8160601432623,6.42921191771671,8.24451168490725E-06
1.78999999999993,15.0861477425016,0.015625077138097,0.015704442064939,0.238997022080096,14.8158212012185,6.42921192123286,8.24802783050416E-06
1.79099999999993,15.0860021793913,0.015629269017546,0.015708686439637,0.239081942690733,14.8155822812433,6.42921192454349,8.25133846227288E-06
1.79199999999993,15.0858564850934,0.015633459005352,0.015712930878574,0.239166711612637,14.8153433835968,6.42921192783543,8.25463040143859E-06
1.79299999999993,15.0857108337475,0.0156376484755,0.01571717393473,0.239251503624256,14.815104507713,6.42921193087974,8.25767471646088E-06
1.79399999999993,15.0855650503159,0.015641836070987,0.015721417016703,0.239336143418397,14.8148656538098,6.42921193383571,8.26063068615213E-06
1.79499999999993,15.0854193106764,0.015646024294684,0.015725657576111,0.239420807510045,14.8146268212956,6.42921193646307,8.26325804403894E-06
1.79599999999993,15.0852734375527,0.015650209544433,0.01572989926907,0.239505318377565,14.8143880103616,6.42921193889633,8.26569130474297E-06
1.79699999999993,15.0851276091677,0.015654395742277,0.015734138101379,0.239589854894899,14.8141492204292,6.42921194094186,8.26773683382243E-06
1.79799999999993,15.0849816462527,0.015658580108742,0.01573837693421,0.239674237548084,14.8139104516616,6.42921194270228,8.26949724963555E-06
1.79899999999993,15.0848357286471,0.015662764133923,0.015742614207682,0.239758646784076,14.8136717035214,6.42921194404114,8.27083611909529E-06
1.79999999999993,15.0846896755112,0.015666946179381,0.015746851610685,0.239842901569505,14.8134329761516,6.42921194503679,8.27183176266288E-06
1.80099999999993,15.0845436686067,0.015671128813758,0.015751086528899,0.239927184203997,14.81319426906,6.42921194560638,8.2724013532598E-06
1.80199999999993,15.0843975248593,0.015675308332815,0.015755322723023,0.240011311411574,14.8129555823918,6.42921194580948,8.2726044583481E-06
1.80299999999993,15.0842514283444,0.015679488577174,0.015759556276745,0.24009546779722,14.8127169156933,6.42921194561107,8.2724060490591E-06
1.80399999999993,15.0841051940704,0.015683667140213,0.015763789678406,0.240179468127625,14.8124782691241,6.42921194506612,8.27186109741973E-06
1.80499999999993,15.0839590076949,0.015687845480672,0.015768021401397,0.24026349855374,14.8122396422591,6.4292119441814,8.2709763731259E-06
1.80599999999993,15.0838126826365,0.015692021833957,0.015772253258694,0.240347372306553,14.8120010352373,6.42921194298515,8.26978012824497E-06
1.80699999999993,15.0836664065429,0.015696199079064,0.015776482324312,0.240431277501825,14.8117624476377,6.42921194151636,8.26831132982875E-06
1.80799999999993,15.0835199904553,0.015700373188758,0.015780712686216,0.240515025020058,14.8115238795602,6.42921193974346,8.26653843333247E-06
1.80899999999993,15.0833736242674,0.015704547890478,0.015784940536759,0.240598805254664,14.8112853305855,6.42921193772968,8.26452465041427E-06
1.80999999999993,15.0832271171835,0.015708721056289,0.015789168086187,0.240682427247816,14.8110468007932,6.42921193539509,8.26219006277995E-06
1.81099999999993,15.0830806606257,0.015712893910757,0.01579339404548,0.240766082858738,14.8108082898108,6.42921193284581,8.25964078465802E-06
1.81199999999993,15.0829340622222,0.015717064638324,0.015797620274968,0.240849579575591,14.8105697977333,6.42921193000784,8.25680281124619E-06
1.81299999999993,15.0827875155112,0.015721236512068,0.015801843455031,0.240933111315003,14.8103313242291,6.42921192704735,8.25384232605586E-06
1.81399999999993,15.0826408256923,0.015725405189907,0.015806067990669,0.241016483112872,14.8100928693989,6.42921192391851,8.25071348842243E-06
1.81499999999993,15.0824941885332,0.01572957437421,0.015810290095496,0.24109989120829,14.8098544328552,6.42921192079539,8.24759035999989E-06
1.81599999999993,15.0823474072685,0.015733742205805,0.015814511708875,0.241183138829561,14.8096160145243,6.42921191747618,8.24427115020399E-06
1.81699999999993,15.0822006791162,0.015737909530011,0.015818731924185,0.241266423656608,14.8093776140054,6.42921191412299,8.24091796225446E-06
1.81799999999993,15.0820538056899,0.015742074338488,0.015822952791759,0.241349547326594,14.809139231233,6.42921191040758,8.23720255382909E-06
1.81899999999993,15.0819069865724,0.015746240343601,0.0158271705509,0.241432709641492,14.8089008660365,6.42921190666887,8.23346384848378E-06
1.81999999999993,15.0817600210092,0.015750402900789,0.015831389913445,0.241515709717546,14.8086625184775,6.42921190264487,8.22943984246649E-06
1.82099999999993,15.0816131109257,0.015754565463826,0.015835607338959,0.241598749689033,14.8084241884339,6.42921189874662,8.22554159451983E-06
1.82199999999993,15.0814660540154,0.015758726700399,0.015839824242727,0.241681626916014,14.8081858761562,6.42921189504232,8.2218372927656E-06
1.82299999999993,15.0813190534376,0.015762887769195,0.015844039408957,0.241764544933513,14.8079475813259,6.42921189169303,8.21848800391933E-06
1.82399999999993,15.0811719052903,0.01576704658571,0.015848254965631,0.241847299510886,14.8077093042281,6.42921188886052,8.2156554963575E-06
1.82499999999993,15.0810248145079,0.0157712071088,0.015852466902818,0.24193009634175,14.8074710441545,6.42921188608884,8.21288381835927E-06
1.82599999999993,15.0808775749616,0.015775364568566,0.015856680062644,0.242012728682829,14.8072328016475,6.42921188395261,8.21074758583507E-06
1.82699999999993,15.0807303938996,0.015779522256309,0.01586089107246,0.242095404486962,14.8069945760839,6.42921188222931,8.20902428078085E-06
1.82799999999993,15.0805830632005,0.015783678689055,0.01586510149621,0.242177915299769,14.8067563677154,6.42921188123183,8.20802680934207E-06
1.82899999999993,15.0804357911872,0.015787834842884,0.015869310298946,0.242260470530716,14.8065181755146,6.42921188018985,8.20698482151272E-06
1.82999999999993,15.0802883676442,0.015791988464698,0.015873519775364,0.242342859951234,14.8062799994529,6.42921187901326,8.20580823202022E-06
1.83099999999993,15.0801410036409,0.015796143566289,0.015877725862676,0.24242529523758,14.8060418389743,6.42921187755971,8.2043546818511E-06
1.83199999999993,15.0799934866949,0.015800295371572,0.015881933406263,0.242507563692024,14.805803694225,6.42921187585775,8.20265272416521E-06
1.83299999999993,15.0798460301629,0.015804447034108,0.01588613916477,0.242589879201583,14.8055655647625,6.42921187387955,8.2006745216745E-06
1.83399999999993,15.0796984199478,0.015808597184151,0.015890344584861,0.242672027404927,14.8053274507738,6.42921187171038,8.19850535638267E-06
1.83499999999993,15.0795508710091,0.015812747135029,0.015894548297018,0.242754223654021,14.805089351923,6.42921186944326,8.19623823655746E-06
1.83599999999993,15.0794031674667,0.015816894632862,0.015898752601535,0.242836251743287,14.8048512684891,6.4292118672445,8.19403947360797E-06
1.83699999999993,15.0792555267153,0.015821043661316,0.015902953462306,0.242918329385885,14.8046132002058,6.42921186529734,8.19209231206486E-06
1.83799999999993,15.0791077303352,0.015825189741938,0.015907155432924,0.243000237887407,14.8043751472729,6.42921186368191,8.19047687983243E-06
1.83899999999993,15.0789599977214,0.015829335842843,0.015911355459043,0.243082197092951,14.8041371093265,6.42921186250744,8.18930241042182E-06
1.83999999999993,15.0788121087956,0.015833480416805,0.015915555162852,0.243163986678952,14.803899086537,6.42921186187015,8.18866512730665E-06
1.84099999999993,15.0786642843864,0.015837624825776,0.015919753126981,0.243245827992124,14.8036610784416,6.42921186168656,8.18848153905094E-06
1.84199999999993,15.0785163026837,0.015841766597419,0.015923951870719,0.243327498802706,14.8034230854129,6.42921186226361,8.18905858501751E-06
1.84299999999993,15.0783683867631,0.015845909872514,0.015928147195497,0.243409222859521,14.8031851068356,6.42921186330527,8.19010024688538E-06
1.84399999999993,15.0782203123134,0.015850050390682,0.015932343441449,0.243490775445461,14.8029471430358,6.42921186516576,8.19196073820194E-06
1.84499999999993,15.0780723043167,0.015854190828396,0.015936537848504,0.243572382378297,14.8027091932615,6.42921186743877,8.19423374842643E-06
1.84599999999993,15.0779241367615,0.015858329703268,0.015940731971787,0.243653817322937,14.8024712577635,6.42921187037544,8.19717041267154E-06
1.84699999999993,15.0777760363505,0.015862468662281,0.015944924110665,0.243735307698839,14.8022333358787,6.42921187364971,8.20044468241576E-06
1.84799999999993,15.0776277749986,0.015866604757335,0.015949117263503,0.243816625162499,14.8019954278153,6.42921187737273,8.20416770785926E-06
1.84899999999993,15.0774795818997,0.015870742183014,0.015953307172316,0.243897999533313,14.801757533011,6.42921188139152,8.20818648961108E-06
1.84999999999993,15.0773312263932,0.015874877117091,0.015957497741169,0.243979200051634,14.8015196514833,6.42921188557795,8.21237292214505E-06
1.85099999999993,15.077182939779,0.015879011873064,0.01596168657346,0.244060458570696,14.8012817827617,6.42921188992385,8.21671882711428E-06
1.85199999999993,15.0770344898028,0.015883144867796,0.015965875319892,0.244141542722801,14.8010439268923,6.42921189431839,8.22111336429288E-06
1.85299999999993,15.0768861094485,0.015887278120621,0.015970061907508,0.244222685976281,14.8008060834441,6.42921189878969,8.22558466051504E-06
1.85399999999993,15.0767375644323,0.015891408323862,0.015974249698228,0.244303653895468,14.8005682525147,6.42921190328584,8.23008081596299E-06
1.85499999999993,15.0765890901798,0.015895539725292,0.015978434374626,0.244384682427201,14.8003304336527,6.4292119078127,8.23460767396256E-06
1.85599999999993,15.0764404500544,0.015899668985277,0.015982619362065,0.244465534699309,14.8000926270078,6.42921191237396,8.23916893022414E-06
1.85699999999993,15.0762918813976,0.015903798074382,0.015986802609632,0.244546448605757,14.7998548321078,6.42921191696898,8.24376395769377E-06
1.85799999999993,15.0761431459919,0.015907925359051,0.015990985815827,0.244627185739043,14.7996170490779,6.42921192157716,8.24837213642127E-06
1.85899999999993,15.0759944829379,0.015912053237205,0.015995166529436,0.244707985723256,14.799379277448,6.42921192621793,8.25301290419134E-06
1.85999999999993,15.0758456517257,0.015916177875115,0.015999348642703,0.24478860787252,14.7991415173354,6.42921193084055,8.25763552647629E-06
1.86099999999993,15.075696893969,0.015920303468096,0.016003527884764,0.244869294349671,14.7989037682665,6.42921193546086,8.26225583594464E-06
1.86199999999993,15.0755479668993,0.01592442708175,0.016007707277305,0.244949802208167,14.7986660303321,6.4292119399905,8.2667854766072E-06
1.86299999999993,15.0753991138817,0.015928550487765,0.016011884971925,0.245030375387965,14.798428303034,6.42921194441148,8.27120645130464E-06
1.86399999999993,15.0752500905049,0.015932671992304,0.016016062724112,0.245110769367158,14.7981905864213,6.42921194861079,8.27540576509023E-06
1.86499999999993,15.0751011419609,0.015936794379308,0.016020237698874,0.245191229918221,14.7979528799645,6.42921195253867,8.27933364355715E-06
1.86599999999993,15.0749520215479,0.015940913621527,0.016024413984889,0.245271510235318,14.7977151837061,6.42921195608118,8.28287615384227E-06
1.86699999999993,15.0748029768695,0.015945033836382,0.016028587387541,0.245351858531165,14.7974774971144,6.42921195919026,8.28598523749946E-06
1.86799999999993,15.0746537590364,0.015949152220795,0.016032760797717,0.245432025791963,14.7972398202259,6.42921196172088,8.28851585144008E-06
1.86899999999993,15.0745046175706,0.015953270436938,0.016036932479973,0.245512262064978,14.7970021525887,6.42921196370437,8.29049934569781E-06
1.86999999999993,15.0743553019046,0.015957386863579,0.016041104113108,0.245592316651171,14.7967644942767,6.42921196500183,8.29179680827963E-06
1.87099999999993,15.0742060636785,0.015961504338274,0.016045272809885,0.245672441550595,14.7965268449797,6.42921196582313,8.29261810331161E-06
1.87199999999993,15.0740566501018,0.015965618373161,0.016049443120437,0.24575238375793,14.7962892048503,6.42921196612914,8.29292411541616E-06
1.87299999999993,15.0739073152973,0.015969733103685,0.016053610826938,0.245832397683872,14.7960515736828,6.42921196629018,8.29308515015725E-06
1.87399999999993,15.0737578043752,0.015973845894148,0.016057778653488,0.245912228137813,14.7958139516897,6.42921196633749,8.29313246164531E-06
1.87499999999993,15.0736083733513,0.015977958187505,0.016061945083563,0.245992131360913,14.7955763387194,6.42921196666723,8.29346220498906E-06
1.87599999999993,15.0734587655397,0.015982068536593,0.016066111618032,0.246071850481018,14.7953387349041,6.42921196719183,8.29398679957905E-06
1.87699999999993,15.073309238896,0.015986180059769,0.016070275090771,0.246151643742235,14.7951011400033,6.42921196821616,8.29501113130959E-06
1.87799999999993,15.0731595341858,0.015990288050512,0.016074440271218,0.246231251815194,14.7948635540488,6.42921196953418,8.29632915788636E-06
1.87899999999993,15.0730099117146,0.015994396748774,0.016078602835037,0.246310935370324,14.7946259767605,6.42921197141407,8.29820904169054E-06
1.87999999999993,15.0728601101859,0.015998503612392,0.016082765413383,0.246390433021517,14.7943884081386,6.42921197362988,8.30042485233662E-06
1.88099999999993,15.0727103915211,0.01600261001295,0.016086926563591,0.24647000719244,14.7941508477521,6.42921197623726,8.30303223420259E-06
1.88199999999993,15.0725604925154,0.016006714544448,0.016091087743739,0.246549394749676,14.7939132954776,6.42921197889854,8.30569351606414E-06
1.88299999999992,15.0724106770187,0.016010820496233,0.016095245620272,0.246628860243258,14.7936757506589,6.42921198139952,8.30819448971454E-06
1.88399999999992,15.0722606795902,0.016014923019599,0.016099405109552,0.246708137959155,14.7934382135019,6.4292119838408,8.31063577599878E-06
1.88499999999992,15.072110766466,0.016019026312112,0.016103561928733,0.246787494996697,14.7932006832285,6.42921198585912,8.31265409928506E-06
1.88599999999992,15.0719606705182,0.016023127909635,0.016107718629977,0.246866663665239,14.7929631603133,6.42921198784027,8.31463523986997E-06
1.88699999999992,15.0718106600183,0.01602722888747,0.016111874066759,0.246945912616624,14.7927256444475,6.42921198982365,8.31661862221722E-06
1.88799999999992,15.07166046561,0.016031327689129,0.016116029845688,0.247024972417158,14.792488135658,6.42921199179635,8.31859132155444E-06
1.88899999999992,15.0715103576829,0.016035427994331,0.016120182241462,0.247104113985085,14.7922506334621,6.42921199371039,8.3205053620361E-06
1.88999999999992,15.0713600645806,0.016039525007988,0.016124336117687,0.247183065238191,14.7920131382167,6.42921199586094,8.32265591288461E-06
1.89099999999992,15.0712098587068,0.016043622642725,0.016128487477186,0.24726209961287,14.791775648974,6.42921199775593,8.32455090460371E-06
1.89199999999992,15.0710594665755,0.016047718564676,0.016132638737434,0.247340943049015,14.7915381662244,6.42921199973956,8.32653453741727E-06
1.89299999999992,15.0709091625596,0.016051813955369,0.016136788651842,0.247419870597981,14.7913006893544,6.4292120016631,8.32845807607896E-06
1.89399999999992,15.0707586707195,0.016055906956051,0.0161409391297,0.247498606439856,14.7910632181939,6.4292120032672,8.33006217249022E-06
1.89499999999992,15.0706082682242,0.016060001446155,0.016145086240066,0.247577427937694,14.7908257526003,6.42921200476065,8.33155562851573E-06
1.89599999999992,15.0704576769158,0.016064092844767,0.016149234635918,0.247656056594421,14.7905882928407,6.42921200636927,8.33316424664332E-06
1.89699999999992,15.0703071758302,0.016068184982882,0.016153380401578,0.247734772189114,14.7903508382566,6.4292120077664,8.33456137527833E-06
1.89799999999992,15.0701564850548,0.01607227546719,0.016157526012727,0.24781329430323,14.7901133892716,6.42921200935352,8.33614849859998E-06
1.89899999999992,15.0700058853095,0.016076365719244,0.016161669986327,0.247891904403201,14.7898759452008,6.42921201076871,8.3375636821259E-06
1.89999999999992,15.0698550946331,0.016080453351286,0.016165814756785,0.247970320189272,14.7896385063358,6.42921201231116,8.3391061362903E-06
1.90099999999992,15.0697043960946,0.016084542479751,0.016169956158339,0.248048825466425,14.7894010719901,6.42921201360467,8.34039964381361E-06
1.90199999999992,15.0695535051508,0.016088628542093,0.016174098825802,0.248127135277367,14.7891636425055,6.42921201500976,8.34180473674451E-06
1.90299999999992,15.069402707402,0.016092715101814,0.016178239114127,0.248205535897518,14.7889262172885,6.4292120162581,8.34305307328975E-06
1.90399999999992,15.0692517164537,0.016096800006296,0.016182379254527,0.248283740490196,14.7886887967027,6.4292120177314,8.34452637388239E-06
1.90499999999992,15.0691008195736,0.016100884944354,0.016186517500214,0.248362036930382,14.7884513801986,6.42921201922921,8.34602418819941E-06
1.90599999999992,15.068949728346,0.016104967080291,0.016190656735501,0.248440136465734,14.7882139680645,6.42921202102768,8.34782265712875E-06
1.90699999999992,15.0687987325907,0.016109050514244,0.016194792803788,0.248518329420466,14.7879765598522,6.42921202307873,8.34987370090801E-06
1.90799999999992,15.068647541038,0.016113131135009,0.016198929893318,0.248596324340936,14.7877391556687,6.42921202543292,8.35222789774548E-06
1.90899999999992,15.068496445853,0.016117212135257,0.016203064730532,0.248674413922078,14.7875017550652,6.42921202812229,8.35491726736137E-06
1.90999999999992,15.068345153775,0.01612129155632,0.016207199351376,0.248752304882792,14.7872643579845,6.42921203095237,8.35774734753159E-06
1.91099999999992,15.0681939587811,0.016125371246069,0.016211331853048,0.248830291608434,14.7870269640735,6.42921203405572,8.36085069799708E-06
1.91199999999992,15.0680425653967,0.016129448036851,0.016215465452758,0.248908078692647,14.7867895732144,6.42921203710712,8.36390209890681E-06
1.91299999999992,15.0678912701769,0.016133526031755,0.01621959598752,0.248985963072051,14.7865521850856,6.42921204027933,8.36707430273975E-06
1.91399999999992,15.0677397751707,0.01613760116513,0.016223727600436,0.249063646825265,14.7863147995799,6.42921204321682,8.37001179210262E-06
1.91499999999992,15.0675883791082,0.016141676376856,0.016227857270318,0.249141429075695,14.7860774163853,6.42921204611299,8.37290796873447E-06
1.91599999999992,15.0674367821897,0.016145749992557,0.016231986743197,0.249219010048281,14.7858400354057,6.42921204866198,8.37545695198116E-06
1.91699999999992,15.0672852849377,0.016149824181796,0.016236113800005,0.249296690697151,14.7856026562588,6.42921205098019,8.37777516160543E-06
1.91799999999992,15.0671335853841,0.016153895312511,0.016240242123967,0.249374168994646,14.785365278953,6.42921205291929,8.3797142664821E-06
1.91899999999992,15.0669819867062,0.01615796780959,0.016244367223543,0.249451748538431,14.7851279031346,6.42921205455303,8.38134800851265E-06
1.91999999999992,15.0668301844758,0.01616203763846,0.016248493216492,0.249529124759313,14.7848905288615,6.42921205581213,8.38260710089855E-06
1.92099999999992,15.0666784837061,0.016166107260192,0.016252617564039,0.249606603375199,14.7846531555067,6.42921205655145,8.38334642061511E-06
1.92199999999992,15.066526578477,0.016170175222038,0.016256741783155,0.249683878065172,14.7844157834066,6.42921205694455,8.38373952216642E-06
1.92299999999992,15.0663747759003,0.016174243837878,0.016260863507662,0.249761256380338,14.7841784121744,6.42921205691129,8.38370626166096E-06
1.92399999999992,15.0662227674403,0.01617830932703,0.016264986575049,0.249838429676159,14.7839410418621,6.42921205643674,8.38323171770128E-06
1.92499999999992,15.0660708627659,0.016182376130033,0.016269106480124,0.249915708154484,14.7837036720012,6.42921205553625,8.38233122202325E-06
1.92599999999992,15.0659187511256,0.016186440362828,0.016273227187905,0.249992780697423,14.7834663028775,6.42921205434783,8.38114280554692E-06
1.92699999999992,15.0657667441484,0.016190504286491,0.016277346359621,0.250069959524626,14.7832289339777,6.42921205276183,8.37955680133007E-06
1.92799999999992,15.0656145292734,0.016194566513028,0.016281465444052,0.250146931712279,14.782991565604,6.42921205100421,8.3777991859435E-06
1.92899999999992,15.0654624202691,0.016198629639996,0.016285581795299,0.250224011526965,14.7827541973068,6.4292120489559,8.3757508768656E-06
1.92999999999992,15.0653101018872,0.016202689551082,0.016289699592743,0.250300883587185,14.7825168291562,6.42921204680829,8.37360326055858E-06
1.93099999999992,15.0651578905963,0.01620675105959,0.016293813947871,0.250377864859059,14.7822794607298,6.42921204437367,8.37116864449428E-06
1.93199999999992,15.0650054688245,0.016210810301396,0.016297928810682,0.250454637442396,14.78204209227,6.42921204191991,8.36871488196778E-06
1.93299999999992,15.0648531548905,0.016214869142623,0.016302042241698,0.250531520283747,14.7818047232224,6.42921203930275,8.36609772214558E-06
1.93399999999992,15.0647006294803,0.016218926118012,0.0163061557604,0.250608193826863,14.781567353775,6.42921203666798,8.36346295685075E-06
1.93499999999992,15.0645482129705,0.016222984081754,0.016310266470398,0.250684978981176,14.7813299834372,6.42921203395701,8.36075198318298E-06
1.93599999999992,15.0643955834519,0.016227038672636,0.016314378790395,0.250761553624369,14.7810926123645,6.42921203131879,8.35811376731499E-06
1.93699999999992,15.0642430640469,0.016231094614918,0.016318487918828,0.250838241437434,14.7808552400757,6.42921202855107,8.35534603993438E-06
1.93799999999992,15.0640903304806,0.016235148573379,0.016322597278959,0.250914717910773,14.7806178667174,6.42921202580528,8.35260025855433E-06
1.93899999999992,15.0639377078554,0.016239202237206,0.016326705108954,0.250991308601661,14.7803804919076,6.42921202308353,8.34987850861779E-06
1.93999999999992,15.0637848699901,0.016243253794144,0.016330813274219,0.251067687209849,14.7801431157119,6.42921202039565,8.34719062581257E-06
1.94099999999992,15.0636321442351,0.01624730639345,0.016334918580829,0.251144181491352,14.7799057377694,6.42921201777893,8.34457390830323E-06
1.94199999999992,15.0634792017789,0.016251355643621,0.016339025479548,0.251220462476822,14.779668358179,6.42921201527555,8.34207052236025E-06
1.94299999999992,15.0633263725957,0.016255405985571,0.016343129452183,0.251296860647856,14.7794309765101,6.42921201281616,8.3396111314471E-06
1.94399999999992,15.063173325624,0.016259454478036,0.016347233524196,0.251373044703349,14.7791935929184,6.42921201047463,8.33726960003389E-06
1.94499999999992,15.0630203926648,0.016263502795212,0.016351335959911,0.251449346996163,14.7789562069136,6.42921200823678,8.33503175279304E-06
1.94599999999992,15.0628672408421,0.016267548869954,0.016355438875383,0.251525434478502,14.7787188186182,6.42921200617764,8.33297261060295E-06
1.94699999999992,15.0627142041993,0.016271596097101,0.016359538829667,0.251601641647676,14.7784814276249,6.42921200418237,8.33097734265209E-06
1.94799999999992,15.0625609471591,0.016275639903844,0.016363640457778,0.251677632773266,14.7782440340242,6.42921200230078,8.32909575443352E-06
1.94899999999992,15.0624078064593,0.016279684574961,0.016367739395927,0.251753745093725,14.7780066373947,6.42921200044939,8.32724436694576E-06
1.94999999999992,15.0622544442316,0.016283727443803,0.016371838393854,0.251829640577212,14.7777692378167,6.42921199863262,8.32542758999466E-06
1.95099999999992,15.0621011990839,0.016287770350719,0.016375935549706,0.251905658330821,14.7775318348526,6.42921199676482,8.3235597934106E-06
1.95199999999992,15.0619477311858,0.01629181104785,0.016380033159987,0.251981458375746,14.7772944286022,6.42921199488475,8.32167972042441E-06
1.95299999999992,15.0617943815817,0.016295853128367,0.01638412758583,0.252057382202129,14.7770570186654,6.42921199290035,8.3196953202247E-06
1.95399999999992,15.0616408076881,0.016299891905929,0.016388223578605,0.252133087105365,14.7768196050982,6.42921199081907,8.31761404462839E-06
1.95499999999992,15.0614873532815,0.016303931369676,0.016392317071216,0.252208917259645,14.776582187581,6.42921198878104,8.31557601443933E-06
1.95599999999992,15.0613336736347,0.016307968968479,0.016396410698618,0.252284527765564,14.776344766202,6.42921198687384,8.3136688129315E-06
1.95699999999992,15.0611801143152,0.016312006669693,0.016400502434027,0.25236026458973,14.7761073406217,6.42921198513014,8.31192511885348E-06
1.95799999999992,15.0610263286998,0.016316042065096,0.016404594732901,0.25243578089367,14.7758699110081,6.42921198370371,8.31049868921241E-06
1.95899999999992,15.0608726648061,0.016320079004151,0.016408683701557,0.252511425112392,14.775632476988,6.4292119825192,8.30931417628023E-06
1.95999999999992,15.0607187732243,0.016324112755513,0.016412774137278,0.252586847524536,14.7753950388069,6.429211981843,8.30863796963399E-06
1.96099999999992,15.0605650045831,0.016328147071879,0.016416862206846,0.252662399312379,14.775157595992,6.42921198149285,8.30828782483195E-06
1.96199999999992,15.0604110072605,0.016332179525282,0.016420950416632,0.25273772858898,14.7749201487296,6.42921198169895,8.3084939284106E-06
1.96299999999992,15.0602571336469,0.016336212012969,0.016425036813773,0.252813188334728,14.7746826964854,6.42921198221611,8.30901108450632E-06
1.96399999999992,15.0601030299506,0.016340241901412,0.016429124075739,0.252888424604442,14.7744452393691,6.42921198318485,8.3099798242614E-06
1.96499999999992,15.059949051187,0.016344273527377,0.016433207820912,0.252963792963622,14.7742077768751,6.42921198439372,8.31118869548675E-06
1.96599999999992,15.0597948406828,0.016348302140659,0.016437292869675,0.25303893661636,14.7739703090561,6.42921198585543,8.31265040446283E-06
1.96699999999992,15.0596407560727,0.016352331182786,0.016441375699934,0.25311421372851,14.7737328354615,6.42921198745864,8.31425361180749E-06
1.96799999999992,15.0594864383818,0.016356358584106,0.016445458457629,0.253189265397303,14.7734953559428,6.42921198903481,8.31582978833012E-06
1.96899999999992,15.0593322471546,0.016360386103652,0.01644953933023,0.25326445165932,14.7732578700614,6.4292119905678,8.3173627727362E-06
1.96999999999992,15.0591778211754,0.016364410785056,0.016453621316771,0.253339411477096,14.7730203775965,6.42921199177826,8.31857323291274E-06
1.97099999999992,15.0590235226533,0.01636843716633,0.016457699831642,0.253414507559385,14.7727828780959,6.42921199267921,8.31947418689083E-06
1.97199999999991,15.058868987525,0.016372460600632,0.016461779592845,0.253489375965217,14.7725453713664,6.42921199294993,8.31974490633769E-06
1.97299999999992,15.0587145807311,0.016376484336316,0.016465857272061,0.253564381925003,14.7723078571977,6.42921199282204,8.3196170148625E-06
1.97399999999992,15.0585599363764,0.016380506406467,0.016469934908482,0.253639159567555,14.7720703354939,6.42921199205321,8.31884818186524E-06
1.97499999999991,15.058405421419,0.016384528567024,0.016474010696168,0.253714075914721,14.7718328062411,6.42921199105613,8.31785110655403E-06
1.97599999999991,15.0582506678708,0.016388547510645,0.016478087985967,0.25378876284426,14.7715952695299,6.4292119898125,8.31660747735441E-06
1.97699999999991,15.0580960455109,0.016392568082578,0.016482161880349,0.253863590209571,14.7713577253384,6.4292119887052,8.31550017110772E-06
1.97799999999991,15.0579411837094,0.016396585743309,0.016486236996406,0.253938187054094,14.7711201739156,6.42921198794324,8.31473821172324E-06
1.97899999999991,15.0577864541913,0.016400603694561,0.016490310053384,0.254012925575938,14.7708826148674,6.42921198736455,8.31415952529113E-06
1.97999999999991,15.0576314842481,0.016404620397751,0.016494382658516,0.254087432874469,14.7706450483174,6.4292119871106,8.31390557110012E-06
1.98099999999991,15.0574766473689,0.016408637730708,0.016498452890032,0.25416208310639,14.7704074736417,6.42921198678138,8.31357635355801E-06
1.98199999999991,15.0573215684956,0.016412651815655,0.016502524668589,0.254236500955284,14.7701698910561,6.42921198673439,8.3135293689196E-06
1.98299999999991,15.0571666237325,0.016416667631277,0.016506592957367,0.254311063406484,14.7699322997373,6.42921198628706,8.31308203785852E-06
1.98399999999991,15.0570114352506,0.016420680708133,0.016510662303764,0.254385392339344,14.7696946998994,6.429211985846,8.31264097111983E-06
1.98499999999991,15.0568563816187,0.016424693784032,0.01651472989185,0.254459867074324,14.7694570908685,6.42921198488014,8.31167511705644E-06
1.98599999999991,15.056701083074,0.016428705272904,0.016518797369863,0.254534107635592,14.7692194727957,6.4292119836427,8.31043767934858E-06
1.98699999999991,15.0565459204566,0.016432717569938,0.016522862300169,0.254608495279134,14.7689818453074,6.4292119819835,8.30877847768363E-06
1.98799999999991,15.0563905114647,0.016436726504064,0.016526928903018,0.254682647546683,14.768744208511,6.42921198010693,8.30690190589678E-06
1.98899999999991,15.0562352400776,0.016440736893802,0.016530992299445,0.254756948632801,14.7685065622516,6.42921197823499,8.30502996240767E-06
1.98999999999991,15.056079721142,0.016444744630772,0.016535056679608,0.254831013239428,14.7682689065922,6.4292119764471,8.30324207079514E-06
1.99099999999991,15.0559243408845,0.016448752299532,0.016539119386494,0.25490522784185,14.7680312413566,6.42921197491791,8.30171288068726E-06
1.99199999999991,15.0557687121783,0.016452758164771,0.016543182215235,0.254979205259267,14.767793566539,6.42921197362517,8.30042014676735E-06
1.99299999999991,15.0556132232886,0.016456765075803,0.01654724227555,0.255053334039968,14.7675558818973,6.42921197261686,8.29941183511096E-06
1.99399999999991,15.0554574844543,0.016460768842948,0.016551303808847,0.255127224417598,14.7673181873849,6.42921197184437,8.29863934637132E-06
1.99499999999991,15.0553018866556,0.016464774101818,0.016555362113464,0.255201267768023,14.7670804826723,6.42921197122982,8.29802479263009E-06
1.99599999999991,15.0551460376418,0.016468776913543,0.016559421209486,0.255275071699744,14.766842767819,6.42921197088469,8.29767966870065E-06
1.99699999999991,15.054990330502,0.016472779607612,0.016563478694718,0.255349029801032,14.7666050423986,6.42921197058183,8.29737680341225E-06
1.99799999999991,15.0548343710405,0.016476780377264,0.01656753643166,0.255422747692064,14.7663673065395,6.42921197055971,8.29735468066417E-06
1.99899999999991,15.0546785545022,0.016480782245677,0.016571591355102,0.255496621185102,14.7661295597163,6.42921197046007,8.29725504303269E-06
1.99999999999991,15.0545224840054,0.01648478087647,0.016575647857199,0.255570253212467,14.7658918020592,6.4292119705556,8.29735057550352E-06
2.00099999999991,15.054366557597,0.016488780923517,0.016579701214922,0.255644042401555,14.765654033057,6.42921197055104,8.29734601381915E-06
2.00199999999991,15.054210375803,0.016492778825337,0.016583755073163,0.25571758915814,14.7654162527463,6.42921197063008,8.29742505192854E-06
2.00299999999991,15.0540543388993,0.016496776694994,0.016587807249644,0.255791294276311,14.7651784606784,6.42921197057775,8.29737272400877E-06
2.00399999999991,15.0538980453991,0.016500772345368,0.016591859983053,0.255864756160006,14.7649406569107,6.4292119705686,8.29736357221833E-06
2.00499999999991,15.0537418979671,0.016504769187057,0.016595909819756,0.255938377896004,14.7647028410643,6.42921197046314,8.29725811435367E-06
2.00599999999991,15.0535854923848,0.016508762768012,0.01659996126968,0.256011755097747,14.7644650132494,6.42921197046887,8.29726384043994E-06
2.00699999999991,15.0534292342633,0.016512757592409,0.016604009755553,0.256085293778588,14.7642271731367,6.42921197051528,8.2973102504269E-06
2.00799999999991,15.0532727168336,0.016516750403772,0.016608058617781,0.256158587002065,14.7639893208099,6.42921197075363,8.29754860909304E-06
2.00899999999991,15.0531163477855,0.016520743276658,0.016612105715711,0.256232042821588,14.7637514559716,6.42921197115867,8.2979536442096E-06
2.00999999999991,15.0529597183056,0.016524733835716,0.016616153474403,0.256305252369534,14.763513578626,6.42921197177849,8.29857346218432E-06
2.01099999999991,15.0528032384381,0.016528725623354,0.016620198307418,0.256378626045608,14.7632756884617,6.42921197257688,8.29937185464758E-06
2.01199999999991,15.0526464964611,0.016532714049255,0.016624244866055,0.256451752076902,14.7630377854689,6.42921197357175,8.30036672816448E-06
2.01299999999991,15.0524899052884,0.016536703593374,0.016628288593291,0.256525043810837,14.7627998692909,6.42921197467963,8.30147460817443E-06
2.01399999999991,15.0523330508443,0.016540691217204,0.016632332611162,0.25659808707334,14.7625619399426,6.42921197595029,8.30274526286701E-06
2.01499999999991,15.0521763479832,0.016544679077828,0.016636374699892,0.25667129715937,14.7623239970461,6.42921197727013,8.304065107545E-06
2.01599999999991,15.052019380548,0.016548664788094,0.016640417296176,0.25674425784487,14.7620860406189,6.42921197870562,8.30550059838231E-06
2.01699999999991,15.0518625659482,0.016552652030736,0.016644456672086,0.256817386976093,14.7618480702693,6.42921198014767,8.30694264397636E-06
2.01799999999991,15.0517054850509,0.016556635844585,0.016648497852398,0.256890265335951,14.761610086018,6.42921198162909,8.30842406696064E-06
2.01899999999991,15.0515485580911,0.016560620546089,0.016652536444577,0.256963313666811,14.7613720874336,6.42921198309601,8.3098909833268E-06
2.01999999999991,15.0513913636224,0.016564603432734,0.016656575229926,0.257036110451852,14.7611340745078,6.42921198448551,8.31128048695007E-06
2.02099999999991,15.0512343238579,0.016568586366383,0.016660612291963,0.257109078323461,14.7608960468761,6.42921198584652,8.31264149692146E-06
2.02199999999991,15.0510770151192,0.016572566831593,0.016664650189596,0.257181793646019,14.760658004452,6.4292119869999,8.3137948720946E-06
2.02299999999991,15.0509198623332,0.016576549107804,0.016668684603364,0.257254681688736,14.7604199469333,6.42921198810063,8.31489560493282E-06
2.02399999999991,15.0507624388495,0.016580528025066,0.016672720771206,0.257327315894344,14.7601818741588,6.42921198885768,8.31565265890788E-06
2.02499999999991,15.0506051724151,0.016584507601333,0.016676754590824,0.257400124284737,14.7599437859382,6.42921198947574,8.31627071740115E-06
2.02599999999991,15.0504476341054,0.016588485354743,0.016680788625418,0.257472678047134,14.7597056820781,6.4292119896546,8.31644957433042E-06
2.02699999999991,15.0502902536599,0.016592463187101,0.016684820915304,0.257545407123167,14.7594675624343,6.42921198964667,8.31644164911438E-06
2.02799999999991,15.0501326000333,0.01659643834099,0.01668885426363,0.257617880544891,14.7592294268838,6.42921198925024,8.31604521245311E-06
2.02899999999991,15.0499751057129,0.016600415458804,0.016692883980574,0.257690530981772,14.7589912752917,6.42921198871818,8.31551315361168E-06
2.02999999999991,15.0498173367672,0.016604389408126,0.016696915274023,0.257762924470547,14.7587531076145,6.42921198794559,8.31474056539605E-06
2.03099999999991,15.04965972834,0.01660836390437,0.016700944343911,0.257835496393281,14.7585149236985,6.42921198714849,8.3139434652324E-06
2.03199999999991,15.0495018443245,0.016612336729477,0.016704973488126,0.257907810584683,14.7582767235222,6.42921198626436,8.31305933068904E-06
2.03299999999991,15.0493441218455,0.016616309708228,0.016709000826084,0.257980304413728,14.7580385068975,6.42921198545023,8.31224520148055E-06
2.03399999999991,15.0491861224978,0.016620279738176,0.016713029507163,0.258052539420017,14.7578002738325,6.42921198469433,8.3114893074665E-06
2.03499999999991,15.0490282861549,0.016624251773276,0.016717054523105,0.258124955800456,14.757562024058,6.42921198405165,8.31084662777926E-06
2.03599999999991,15.0488701714684,0.016628220847345,0.016721080921747,0.258197112067419,14.7573237576319,6.42921198358095,8.31037592341488E-06
2.03699999999991,15.0487122208401,0.016632190494362,0.01672510508351,0.258269451044218,14.757085474218,6.42921198325556,8.31005053569811E-06
2.03799999999991,15.0485539909201,0.016636158724394,0.016729129075282,0.258341529151289,14.7568471739691,6.4292119832303,8.31002527768021E-06
2.03899999999991,15.0483959260617,0.016640127452689,0.016733150928873,0.258413791212291,14.7566088564678,6.42921198341636,8.31021133773646E-06
2.03999999999991,15.0482375805725,0.016644092962118,0.01673717441324,0.258485791318479,14.7563705218787,6.42921198400633,8.31080130048179E-06
2.04099999999991,15.0480794015709,0.016648060344574,0.016741194371778,0.258557977080217,14.7561321697743,6.4292119848496,8.31164456993605E-06
2.04199999999991,15.0479209403739,0.016652024861841,0.016745215630117,0.258629899577612,14.7558938003043,6.42921198609497,8.31288994262991E-06
2.04299999999991,15.0477626467594,0.016655989581599,0.016749235032593,0.258702009106963,14.7556554130383,6.42921198761878,8.31441375659381E-06
2.04399999999991,15.047604069773,0.016659952766854,0.016753254394724,0.258773854613007,14.7554170079984,6.42921198944677,8.31624174324475E-06
2.04499999999991,15.0474456612928,0.01666391677293,0.016757271308247,0.258845888435983,14.7551785847756,6.42921199151493,8.31830990399851E-06
2.04599999999991,15.0472869677376,0.016667877471831,0.016761289959571,0.258917656999121,14.7549401433071,6.42921199376834,8.32056330946074E-06
2.04699999999991,15.0471284440319,0.01667183991395,0.016765305227118,0.258989615628304,14.7547016832625,6.42921199618845,8.32298342245963E-06
2.04799999999991,15.0469696336852,0.016675799550495,0.016769321748176,0.259061307844587,14.754463204542,6.42921199863272,8.32542769835243E-06
2.04899999999991,15.0468109940029,0.01667975931181,0.016773336509042,0.259133191356708,14.7542247068254,6.42921200113102,8.327925989704E-06
2.04999999999991,15.0466520664318,0.016683717372134,0.01677735140535,0.259204807655484,14.7539861899988,6.42921200352284,8.3303178151084E-06
2.05099999999991,15.0464933105176,0.016687676446437,0.016781363674429,0.259276616612954,14.7537476537838,6.42921200587794,8.33267291255879E-06
2.05199999999991,15.0463342650406,0.016691632289038,0.016785377617904,0.259348157040093,14.7535090980935,6.42921200806787,8.33486284168572E-06
2.05299999999991,15.0461753925777,0.016695589860501,0.016789388207707,0.259419891857487,14.753270522652,6.42921201017109,8.33696606417078E-06
2.05399999999991,15.0460162291122,0.016699544741068,0.016793399949384,0.259491357049297,14.7530319273725,6.42921201209144,8.33888641871283E-06
2.05499999999991,15.045857239554,0.016703499638812,0.016797410055696,0.259563017857222,14.7527933120023,6.42921201386205,8.34065702903786E-06
2.05599999999991,15.0456979578274,0.016707452626915,0.016801420516542,0.259634408201325,14.7525546764827,6.42921201546397,8.3422589405302E-06
2.05699999999991,15.0455388511384,0.016711406739015,0.01680542825048,0.259705995633735,14.7523160205152,6.4292120168495,8.34364447932501E-06
2.05799999999991,15.0453794507059,0.016715357599136,0.016809437691073,0.259777311272713,14.752077344143,6.4292120180908,8.34488577527992E-06
2.05899999999991,15.0452202265518,0.016719310165345,0.016813443812028,0.259848825686968,14.7518386468875,6.42921201905112,8.34584609066269E-06
2.05999999999991,15.0450607073936,0.016723260489683,0.016817450644329,0.259920067262019,14.7515999289975,6.4292120199582,8.34675317751277E-06
2.06099999999991,15.0449013654692,0.016727210967664,0.016821455722046,0.259991508810573,14.7513611899689,6.42921202064074,8.34743570976571E-06
2.06199999999991,15.0447417272867,0.016731159260763,0.016825461440167,0.260062676642075,14.7511224299437,6.42921202128736,8.34808233918238E-06
2.06299999999991,15.0445822677123,0.016735108853719,0.016829464266461,0.260134045982656,14.7508836486094,6.42921202184675,8.34864172727379E-06
2.0639999999999,15.0444225101683,0.016739055141172,0.01683346887047,0.260205140256704,14.7506448458999,6.42921202237529,8.34917026004689E-06
2.0649999999999,15.0442629325125,0.016743002939058,0.016837470358819,0.260276437642511,14.7504060215721,6.42921202280939,8.34960436435495E-06
2.0659999999999,15.0441030558215,0.016746948685622,0.016841472381384,0.260347458978966,14.7501671757756,6.42921202339583,8.35019080014376E-06
2.0669999999999,15.0439433600755,0.016750894804452,0.016845472445213,0.260418684678953,14.7499283081469,6.42921202401243,8.35080740824168E-06
2.0679999999999,15.0437833642784,0.016754838787764,0.016849473112837,0.260489633403417,14.7496894189744,6.42921202504527,8.3518402398397E-06
2.0689999999999,15.0436235508877,0.016758784182406,0.016853470790073,0.260560788040516,14.7494505078747,6.42921202634251,8.35313748748234E-06
2.0699999999999,15.0434634359575,0.016762726084129,0.016857470444573,0.26063166433881,14.7492115750899,6.42921202825608,8.35505105545309E-06
2.0709999999999,15.0433035047767,0.016766669206689,0.016861467282934,0.260702748164332,14.7489726201227,6.42921203050384,8.35729881565328E-06
2.0719999999999,15.0431432706826,0.016770610216532,0.01686546472553,0.260773552674134,14.7487336430664,6.42921203323972,8.36003469828484E-06
2.0729999999999,15.0429832211946,0.016774551404295,0.016869460414867,0.260844565922289,14.7484946434532,6.4292120362471,8.36304206952576E-06
2.0739999999999,15.0428228671445,0.016778490285841,0.016873456889665,0.260915298840759,14.7482556211282,6.4292120394008,8.3661957734904E-06
2.0749999999999,15.042662698716,0.016782430847352,0.016877450117869,0.260986242128129,14.7480165756226,6.42921204252988,8.369324850932E-06
2.0759999999999,15.0425022238191,0.016786367902432,0.016881445354531,0.26105690369843,14.7477775068637,6.42921204557075,8.37236572248656E-06
2.0769999999999,15.0423419356282,0.016790305990092,0.01688543797658,0.261127777185143,14.7475384144764,6.429212048431,8.37522597052498E-06
2.0779999999999,15.0421813397979,0.016794242163529,0.016889431017288,0.261198368068844,14.7472992985482,6.42921205123521,8.37803018161054E-06
2.0789999999999,15.0420209316058,0.016798178553781,0.016893422281301,0.261269172079189,14.7470601586915,6.4292120538535,8.38064847119568E-06
2.0799999999999,15.0418602144541,0.016802112517233,0.016897414462626,0.261339692450925,14.7468209950233,6.42921205645709,8.38325206764523E-06
2.0809999999999,15.0416996863424,0.016806048625988,0.016901402942063,0.26141042761388,14.7465818071605,6.42921205893251,8.38572748218525E-06
2.0819999999999,15.0415388476228,0.016809981551428,0.016905393121918,0.261480877753336,14.7463425951962,6.42921206141497,8.38820993998013E-06
2.0829999999999,15.0413781992192,0.016813915449274,0.016909380760642,0.261551544208066,14.7461033588012,6.42921206387901,8.39067398583637E-06
2.0839999999999,15.0412172390488,0.016817847566936,0.016913368696158,0.26162192472804,14.7458640980577,6.42921206643556,8.39323053902774E-06
2.0849999999999,15.0410564703086,0.016821779911929,0.016917354859029,0.261692522803536,14.7456248127341,6.42921206917616,8.39597113078128E-06
2.0859999999999,15.0408953884409,0.016825709413827,0.016921342368705,0.261762833870378,14.745385502788,6.42921207203474,8.39882970993244E-06
2.0869999999999,15.0407344994312,0.016829640854435,0.016925326392676,0.261833364238802,14.7451461679453,6.42921207509546,8.40189043493922E-06
2.0879999999999,15.0405732954447,0.016833569046842,0.016929312196298,0.261903606174812,14.7449068080267,6.4292120780906,8.40488557329877E-06
2.0889999999999,15.0404122853723,0.016837498037714,0.016933295646876,0.261974068897603,14.7446674227901,6.4292120811488,8.40794377587883E-06
2.0899999999999,15.0402509590467,0.016841425370869,0.016937279283989,0.2620442423538,14.744428012038,6.42921208397845,8.41077342350616E-06
2.0909999999999,15.0400898274144,0.016845353066061,0.016941261030124,0.262114637791133,14.744188575527,6.42921208669945,8.41349442115558E-06
2.0919999999999,15.039928377958,0.016849277668067,0.016945244389193,0.262184742780755,14.74394911312,6.42921208912583,8.41592080380593E-06
2.0929999999999,15.0397671245966,0.016853204356167,0.016949224125704,0.262255071514793,14.7437096245999,6.42921209139708,8.41819205632532E-06
2.0939999999999,15.0396055518236,0.016857127913916,0.016953205537795,0.262325108429126,14.7434701099427,6.42921209347225,8.42026722125411E-06
2.0949999999999,15.03944417632,0.016861052070544,0.016957184810627,0.262395370517294,14.7432305689216,6.42921209546146,8.42225643449268E-06
2.0959999999999,15.0392824804444,0.016864974773487,0.01696116407531,0.262465340000864,14.7429910015947,6.42921209742733,8.42422230196149E-06
2.0969999999999,15.0391209829785,0.016868898345037,0.016965140957839,0.262535535930532,14.7427514077451,6.4292120994645,8.42625947861109E-06
2.0979999999999,15.0389591637738,0.016872818617839,0.016969119674926,0.262605438023147,14.7425117874579,6.42921210166804,8.42846301374323E-06
2.0989999999999,15.0387975445964,0.016876740963686,0.016973094793067,0.262675568364145,14.7422721404755,6.42921210409442,8.43088939461723E-06
2.0999999999999,15.0386356021683,0.01688066033014,0.016977071449743,0.262745403558116,14.7420324668303,6.42921210677952,8.43357449653581E-06
2.1009999999999,15.0384738608959,0.016884580036137,0.016981046240904,0.262815468365539,14.7417927662533,6.42921210978061,8.43657558746713E-06
2.1019999999999,15.03831179523,0.016888498141748,0.016985021179275,0.262885237190213,14.7415530387187,6.42921211307085,8.43986582665934E-06
2.1029999999999,15.0381499317884,0.016892417418203,0.016988993445944,0.262955236962411,14.7413132839618,6.4292121167373,8.44353226980843E-06
2.1039999999999,15.0379877422893,0.016896333434251,0.016992967526336,0.263024939453076,14.7410735018756,6.4292121206397,8.44743467709463E-06
2.1049999999999,15.0378257563814,0.016900251548287,0.016996937996521,0.263094874645367,14.7408336921912,6.42921212488971,8.45168468188717E-06
2.1059999999999,15.0376634427647,0.016904166940438,0.017000909764861,0.263164511303324,14.740593854756,6.42921212925582,8.45605079824452E-06
2.1069999999999,15.0375013336679,0.016908082491675,0.017004879866342,0.263234381989177,14.7403539893207,6.42921213386268,8.46065765180981E-06
2.1079999999999,15.0373388955551,0.016911996217014,0.017008850353878,0.263303953265714,14.7401140957185,6.42921213844716,8.46524213482525E-06
2.1089999999999,15.0371766630011,0.016915911084778,0.01701281821045,0.263373760001143,14.7398741737048,6.42921214313317,8.46992814373948E-06
2.1099999999999,15.0370140996154,0.016919822520444,0.017016788067127,0.263443265903172,14.7396342231247,6.42921214767231,8.47446728169388E-06
2.1109999999999,15.0368517431581,0.016923735999438,0.01702075437835,0.263513009056939,14.7393942437234,6.42921215218387,8.47897884703741E-06
2.1119999999999,15.0366890543214,0.016927647008057,0.017024721748651,0.263582450186753,14.7391542353779,6.42921215647116,8.48326613844819E-06
2.1129999999999,15.0365265732494,0.016931558165855,0.017028687478358,0.263652129788648,14.7389141978165,6.42921216062634,8.48742131598357E-06
2.1139999999999,15.0363637585332,0.01693546730303,0.017032653800534,0.263721506502153,14.7386741309275,6.42921216449845,8.49129342306298E-06
2.1149999999999,15.0362011526934,0.016939377739067,0.017036617346854,0.263791123190122,14.7384340344174,6.42921216814082,8.49493579302418E-06
2.1159999999999,15.0360382114989,0.016943284566187,0.017040583085317,0.263860435601923,14.7381939082455,6.42921217148062,8.49827559612493E-06
2.1169999999999,15.035875480526,0.016947193146489,0.017044545576924,0.263929989692141,14.7379537521104,6.42921217454652,8.50134149388282E-06
2.1179999999999,15.035712412791,0.016951099458367,0.017048508935038,0.263999238382044,14.7377135660156,6.42921217731391,8.50410888197928E-06
2.1189999999999,15.0355495562801,0.01695500606909,0.017052470517104,0.264068730028462,14.7374733496654,6.42921217980696,8.50660193130182E-06
2.1199999999999,15.035386361707,0.016958910620038,0.01705643274182,0.264137915294691,14.7372331030504,6.42921218199074,8.50878571512226E-06
2.1209999999999,15.0352233796646,0.016962816720045,0.017060391951863,0.264207345085449,14.7369928259072,6.42921218391248,8.51070745433447E-06
2.1219999999999,15.0350600580195,0.016966719183503,0.017064353396174,0.264276467104305,14.7367525183355,6.42921218564171,8.51243668176238E-06
2.1229999999999,15.0348969503269,0.016970623210112,0.017068311792811,0.264345835361371,14.7365121799626,6.42921218709961,8.51389458667029E-06
2.1239999999999,15.0347335018084,0.016974525104263,0.017072270925702,0.264414894777098,14.7362718110013,6.4292121884634,8.5152583739756E-06
2.1249999999999,15.0345702681789,0.016978427336162,0.017076228255233,0.264484201593758,14.7360314109937,6.42921218960859,8.51640356103189E-06
2.1259999999999,15.0344066924359,0.016982327453051,0.01708018629239,0.264553198560271,14.7357909801302,6.42921219076247,8.51755744868399E-06
2.1269999999999,15.0342433330876,0.016986229513527,0.017084140933417,0.264622444602913,14.7355505180378,6.42921219184102,8.51863599748981E-06
2.1279999999999,15.0340796300289,0.016990128119279,0.017088097643718,0.264691379365643,14.7353100249002,6.42921219307884,8.51987381889074E-06
2.1289999999999,15.0339161447625,0.016994028089615,0.017092051518867,0.264760564826534,14.7350695003275,6.42921219432157,8.52111654481291E-06
2.1299999999999,15.0337523146304,0.016997925938885,0.017096006135213,0.264829437993145,14.7348289445632,6.4292121959131,8.52270807794042E-06
2.1309999999999,15.0335887033053,0.017001824076833,0.017099959012602,0.264898563124009,14.7345883570918,6.42921219752138,8.52431635056661E-06
2.1319999999999,15.0334247457475,0.017005719767223,0.017103912942463,0.264967374896987,14.7343477381408,6.42921219950756,8.52630253511677E-06
2.1329999999999,15.0332610083052,0.017009617438419,0.01710786344794,0.265036440311246,14.7341070871076,6.42921220145366,8.52824863883939E-06
2.1339999999999,15.0330969228577,0.017013511745491,0.017111815948308,0.265105190926133,14.7338664042377,6.42921220374882,8.53054379668095E-06
2.1349999999999,15.0329330587075,0.017017407438185,0.017115765607685,0.265174196742268,14.7336256889194,6.42921220597814,8.53277311918532E-06
2.1359999999999,15.0327688451808,0.017021301215252,0.017119715819039,0.265242886769626,14.7333849413769,6.42921220849922,8.53529419231336E-06
2.1369999999999,15.0326048538477,0.017025195292822,0.017123664297621,0.265311833222486,14.7331441610347,6.42921221094428,8.53773925335588E-06
2.1379999999999,15.0324405116138,0.01702908668902,0.017127614078975,0.265380462746839,14.732903348099,6.42921221361995,8.54041492193147E-06
2.1389999999999,15.0322763930199,0.017032980152128,0.0171315603616,0.265449350446876,14.7326625020593,6.42921221624183,8.54303680597468E-06
2.1399999999999,15.0321119217386,0.017036870223194,0.017135508682157,0.265517919755216,14.732421623078,6.42921221901771,8.54581268150412E-06
2.1409999999999,15.0319476754133,0.017040761494236,0.017139454359958,0.265586748795887,14.7321807107632,6.42921222181328,8.54860825416637E-06
2.1419999999999,15.031783075159,0.017044651053581,0.017143400396594,0.265655258508354,14.7319397652005,6.42921222471707,8.55151204781635E-06
2.1429999999999,15.0316187009267,0.017048541180251,0.017147344450005,0.265724029217227,14.7316987860792,6.42921222773863,8.55453360237846E-06
2.1439999999999,15.0314539711428,0.017052428453246,0.017151289993751,0.26579247941386,14.7314577732819,6.42921223072016,8.55751513206826E-06
2.1449999999999,15.031289468752,0.017056317705649,0.017155232139016,0.265861192378388,14.7312167265289,6.42921223374373,8.56053870279538E-06
2.1459999999999,15.0311246089815,0.017060203634625,0.017159176267875,0.265929583373549,14.7309756457055,6.42921223661409,8.56340906452147E-06
2.1469999999999,15.0309599777537,0.01706409048328,0.017163118048511,0.265998238626373,14.7307345305955,6.42921223948876,8.56628373036017E-06
2.1479999999999,15.0307949879193,0.017067975538235,0.017167060279357,0.266066570985211,14.7304933811165,6.42921224220711,8.56900208656697E-06
2.1489999999999,15.0306302276556,0.017071861499369,0.017171000201294,0.266135168889343,14.7302521970656,6.42921224494081,8.57173577983872E-06
2.1499999999999,15.0304651072848,0.017075744565671,0.017174941670444,0.26620344266394,14.7300109783847,6.42921224756681,8.57436178147708E-06
2.1509999999999,15.0303002180348,0.017079629763052,0.017178879601444,0.266271983814358,14.729769724856,6.42921225025376,8.57704873347132E-06
2.1519999999999,15.0301349669904,0.017083511883411,0.017182819284943,0.266340199401157,14.7295284364209,6.42921225288647,8.57968143996857E-06
2.1529999999999,15.0299699481877,0.017087394720489,0.017186756839939,0.266408683812874,14.7292871128145,6.42921225558633,8.58238130163613E-06
2.15399999999989,15.0298045663212,0.017091275635311,0.017190694982533,0.266476841753823,14.7290457539496,6.42921225821945,8.58501442557724E-06
2.15499999999989,15.029639417657,0.01709515766301,0.017194630621185,0.266545269851327,14.7288043595215,6.42921226085281,8.58764778932652E-06
2.15599999999989,15.0294739041629,0.017099036582262,0.017198568032187,0.266613370138506,14.7285629294099,6.42921226331471,8.59010968845553E-06
2.15699999999989,15.0293086251421,0.017102917781153,0.017202501761614,0.266681742368556,14.7283214632308,6.42921226557692,8.59237189487772E-06
2.15799999999989,15.0291429793819,0.017106796246635,0.017206436910118,0.266749785439841,14.7280799607853,6.42921226736312,8.59415809806308E-06
2.15899999999989,15.0289775688797,0.017110675326425,0.017210370043627,0.266818101845156,14.7278384216644,6.42921226863223,8.5954272073252E-06
2.15999999999989,15.0288117900831,0.017114552376281,0.017214303878045,0.26688608814809,14.7275968456807,6.4292122691086,8.595903573827E-06
2.16099999999989,15.0286462474884,0.017118430547077,0.017218235208858,0.266954349192145,14.7273552325403,6.4292122688967,8.59569167310781E-06
2.16199999999989,15.0284803348457,0.017122305264193,0.017222168670045,0.267022278750065,14.7271135821614,6.42921226780198,8.59459695057296E-06
2.16299999999989,15.0283146599017,0.017126181999372,0.017226098719105,0.267090484829289,14.7268718943539,6.42921226604389,8.59283886800455E-06
2.16399999999989,15.0281486134806,0.017130056148449,0.017230030053736,0.267158358126593,14.7266301691518,6.42921226355066,8.59034563127636E-06
2.16499999999989,15.0279828060178,0.017133930874712,0.017233959429914,0.267226509281453,14.7263884064318,6.42921226057928,8.58737425701861E-06
2.16599999999989,15.0278166261724,0.017137803651318,0.017237889444028,0.26729432669137,14.7261466063856,6.42921225725463,8.58404960002446E-06
2.16699999999989,15.0276506868707,0.017141677867782,0.017241816654964,0.267362423476853,14.7259047688711,6.4292122537875,8.58058247299454E-06
2.16799999999989,15.0274843739425,0.017145548488913,0.017245746159438,0.267430185128765,14.7256628941654,6.42921225044595,8.57724092817591E-06
2.16899999999989,15.027318303366,0.017149421016191,0.017249672378702,0.267498227912923,14.7254209820582,6.42921224736057,8.57415554378349E-06
2.16999999999989,15.0271518579609,0.01715329113949,0.017253599715407,0.267565934355302,14.7251790327507,6.42921224475119,8.57154616884515E-06
2.17099999999989,15.0269856561755,0.017157161678327,0.017257525271866,0.267633923259533,14.7249370459658,6.42921224266211,8.56945708616053E-06
2.17199999999989,15.0268190784566,0.017161030247398,0.017261451498418,0.267701574792055,14.7246950219187,6.42921224127611,8.5680710872893E-06
2.17299999999989,15.0266527453185,0.017164900700039,0.017265374491279,0.267769510346507,14.7244529597807,6.42921224005485,8.56684982064593E-06
2.17399999999989,15.0264860340105,0.017168767590183,0.017269299765646,0.267837107035986,14.7242108596187,6.42921223909836,8.56589333686486E-06
2.17499999999989,15.0263195682177,0.017172636251886,0.017273221903653,0.267904989464002,14.7239687205982,6.42921223774385,8.56453882214225E-06
2.17599999999989,15.0261527222219,0.017176502583158,0.017277145097066,0.267972531896839,14.7237265426448,6.42921223590816,8.56270313676077E-06
2.17699999999989,15.0259861222618,0.017180369209614,0.017281066645891,0.268040361298747,14.7234843251076,6.4292122331998,8.55999477522573E-06
2.17799999999989,15.0258191405449,0.017184233581033,0.0172849891579,0.268107849634621,14.7232420681714,6.42921222979154,8.55658650955604E-06
2.17899999999989,15.0256524061228,0.017188099961472,0.017288908318219,0.268175626591284,14.7229997712518,6.42921222534755,8.55214252126757E-06
2.17999999999989,15.0254852883045,0.017191962831804,0.017292829720853,0.268243060929454,14.7227574348224,6.42921222046117,8.54725614729546E-06
2.18099999999989,15.0253184193885,0.017195827558774,0.017296747909629,0.268310785598225,14.7225150583219,6.42921221477908,8.54157405605349E-06
2.18199999999989,15.0251511658274,0.017199690292923,0.017300666830863,0.268378166548093,14.7222726421556,6.42921220873675,8.53553172586175E-06
2.18299999999989,15.0249841627249,0.017203553175667,0.017304584269866,0.268445839103706,14.7220301861756,6.42921220258307,8.52937804118881E-06
2.18399999999989,15.0248167737709,0.017207413617213,0.017308502869837,0.268513166830291,14.7217876904535,6.42921219628792,8.5230828990035E-06
2.18499999999989,15.024649637047,0.017211276133676,0.017312418066636,0.268580787873418,14.7215451549733,6.42921219027774,8.51707271820601E-06
2.18599999999989,15.0244821130992,0.01721513482824,0.017316335829545,0.268648062563124,14.7213025798783,6.42921218461117,8.51140613988832E-06
2.18699999999989,15.0243148425121,0.017218995144837,0.017320250624785,0.268715632168259,14.7210599645742,6.42921217896593,8.50576090627442E-06
2.18799999999989,15.0241471836127,0.01722285374297,0.017324165890608,0.268782854424026,14.7208173095551,6.42921217391194,8.50070691083005E-06
2.18899999999989,15.0239797791676,0.017226712732287,0.017328079447429,0.26885037285239,14.7205746141355,6.42921216893693,8.4957319028689E-06
2.18999999999989,15.0238119847739,0.017230569179975,0.017331994280803,0.268917542775671,14.7203318785375,6.42921216432985,8.49112482637082E-06
2.19099999999989,15.0236444463782,0.017234427882153,0.0173359055425,0.268985010635953,14.7200891023176,6.42921215992901,8.4867239849018E-06
2.19199999999989,15.0234765161102,0.01723828288878,0.017339819257535,0.269052128423948,14.7198462855399,6.42921215573946,8.48253443130886E-06
2.19299999999989,15.0233088430627,0.017242139217059,0.017343730316419,0.269119545758178,14.719603427771,6.42921215172954,8.47852451357767E-06
2.19399999999989,15.0231407767925,0.017245993792583,0.017347641884974,0.269186612002467,14.7193605291124,6.42921214793975,8.47473472553872E-06
2.19499999999989,15.0229729687052,0.01724984901464,0.017351551499558,0.269253979079378,14.7191175891117,6.42921214423489,8.47102986689663E-06
2.19599999999989,15.0228047659805,0.01725370156251,0.017355462534377,0.269320993852529,14.718874608031,6.42921214097449,8.46776945984118E-06
2.19699999999989,15.022636822924,0.017257556625784,0.017359369747709,0.269388311255871,14.7186315852947,6.4292121377285,8.46452347413873E-06
2.19799999999989,15.0224684834279,0.017261408243191,0.017363279181794,0.269455274785149,14.7183885212177,6.42921213490648,8.46170145862857E-06
2.19899999999989,15.0223004049698,0.017265260942753,0.017367186217902,0.269522542497907,14.7181454153112,6.42921213227317,8.45906814550546E-06
2.19999999999989,15.0221319287487,0.017269111751327,0.01737109391716,0.26958945535521,14.717902267725,6.42921213004059,8.45683556782717E-06
2.20099999999989,15.0219637146375,0.01727296335645,0.017374999528467,0.269656673710217,14.7176590780424,6.4292121280627,8.45485767886345E-06
2.20199999999989,15.0217951012479,0.017276812027844,0.017378906837872,0.269723535952446,14.7174158464297,6.42921212651079,8.45330576293435E-06
2.20299999999989,15.0216267513387,0.01728066305244,0.01738281049851,0.269790705459638,14.7171725723281,6.42921212507841,8.45187338072151E-06
2.20399999999989,15.021458000374,0.017284511026234,0.017386716000175,0.269857517429745,14.7169292559178,6.42921212398653,8.45078150124579E-06
2.20499999999989,15.021289513937,0.017288360078625,0.017390619125331,0.269924638122258,14.7166858966108,6.429212122868,8.44966297641747E-06
2.20599999999989,15.0211206249011,0.017292207121929,0.01739452304213,0.269991400185691,14.7164424945513,6.42921212195611,8.44875108896304E-06
2.20699999999989,15.0209520014036,0.017296055124943,0.017398424721722,0.270058472400324,14.7161990491566,6.42921212086656,8.44766153740295E-06
2.20799999999989,15.0207829733984,0.017299899868208,0.017402328440548,0.270125184563517,14.7159555605262,6.42921211974423,8.44653920228922E-06
2.20899999999989,15.0206142123737,0.017303746784374,0.017406228700513,0.27019220872994,14.7157120281589,6.42921211835166,8.44514663089768E-06
2.20999999999989,15.0204450449521,0.017307590714168,0.017410130749731,0.270258871418126,14.7154684520701,6.42921211670876,8.4435037326358E-06
2.21099999999989,15.0202761456214,0.01731143552122,0.01741403063823,0.270325847493151,14.7152248319688,6.42921211485581,8.4416507828422E-06
2.21199999999989,15.0201068386062,0.017315278433021,0.017417931217248,0.270392461108195,14.7149811678478,6.42921211273931,8.43953428208977E-06
2.21299999999989,15.0199378008973,0.017319122743395,0.017421829136303,0.270459389574087,14.7147374594435,6.42921211042877,8.43722374810341E-06
2.21399999999989,15.0197683538458,0.017322963610483,0.017425729298652,0.270525954138196,14.7144937067984,6.42921210790257,8.43469754485682E-06
2.21499999999989,15.0195991776549,0.017326806486679,0.017429626179336,0.270592835327089,14.7142499096618,6.42921210525293,8.43204790523799E-06
2.21599999999989,15.0194295905559,0.017330646621581,0.017433524616287,0.270659351272385,14.7140060680457,6.42921210249995,8.42929492250732E-06
2.21699999999989,15.019260275549,0.017334487422918,0.017437421121634,0.270726185273035,14.7137621817314,6.42921209966957,8.42646454035645E-06
2.21799999999989,15.0190905483891,0.017338326153778,0.017441318500917,0.270792652949823,14.7135182507846,6.42921209684107,8.42363604292018E-06
2.21899999999989,15.0189210945638,0.017342166704742,0.017445212808581,0.270859440176318,14.7132742748742,6.4292120940177,8.42081267560246E-06
2.21999999999989,15.0187512269531,0.01734600391617,0.017449109272237,0.270925859622215,14.7130302541424,6.42921209129388,8.41808885532203E-06
2.22099999999989,15.0185816341388,0.017349843194806,0.017453002402098,0.27099260038257,14.7127861881593,6.42921208861421,8.41540918283812E-06
2.22199999999989,15.0184116260264,0.017353680063132,0.017456896768187,0.271058972086561,14.7125420771085,6.4292120861292,8.4129241706421E-06
2.22299999999989,15.0182418938843,0.017357517522182,0.01746078928789,0.271125666463232,14.712297920611,6.42921208376698,8.41056195177714E-06
2.22399999999989,15.0180717449736,0.017361352611402,0.017464682981381,0.271191990648534,14.7120537187322,6.42921208160638,8.40840135118981E-06
2.22499999999989,15.0179018734244,0.017365189763465,0.017468573362578,0.271258639116494,14.7118094711819,6.42921207965538,8.40645035715681E-06
2.22599999999989,15.017731583309,0.01736902335463,0.017472466120034,0.271324915872094,14.7115651779623,6.42921207795153,8.40474650765088E-06
2.22699999999989,15.0175615720684,0.01737285886103,0.017476355695198,0.271391518631546,14.7113208388806,6.42921207652133,8.40331630236335E-06
2.22799999999989,15.0173911409997,0.017376692388557,0.017480246075277,0.271457748477044,14.7110764540589,6.42921207550982,8.40230479859372E-06
2.22899999999989,15.0172209899656,0.017380526568878,0.017484134553576,0.271524305646773,14.7108320231964,6.42921207488822,8.40168319804491E-06
2.22999999999989,15.0170504178213,0.017384358207283,0.017488024384843,0.271590488754251,14.7105875464749,6.42921207487715,8.40167212778908E-06
2.23099999999989,15.0168801271533,0.017388191946267,0.017491910873648,0.271657000860212,14.7103430234732,6.42921207532175,8.40211672681335E-06
2.23199999999989,15.0167094137588,0.017392022025553,0.017495799853554,0.271723137348276,14.7100984545314,6.42921207660535,8.40340031960096E-06
2.23299999999989,15.0165389833911,0.017395853764667,0.017499685918557,0.271789604538767,14.7098538391691,6.42921207851343,8.40530840662268E-06
2.23399999999989,15.0163681288824,0.017399683481605,0.017503572845683,0.271855694946015,14.7096091776091,6.42921208128914,8.40808411251004E-06
2.23499999999989,15.0161975585317,0.017403513975332,0.017507457767142,0.27192211736554,14.7093644694237,6.42921208476671,8.41156168363E-06
2.23599999999989,15.0160265623643,0.017407341922475,0.017511344064944,0.271988161809052,14.7091197145679,6.42921208893291,8.41572788345957E-06
2.23699999999989,15.0158558518757,0.017411172261023,0.017515226748423,0.272054539987015,14.7088749128792,6.42921209383247,8.42062744421668E-06
2.23799999999989,15.0156847136672,0.017414998929493,0.017519111957236,0.272120538572856,14.7086300642076,6.42921209932054,8.42611551199468E-06
2.23899999999989,15.0155138623572,0.017418826999081,0.017522994526699,0.272186872533776,14.7083851682977,6.4292121053857,8.43218067636542E-06
2.23999999999989,15.0153425817676,0.017422653169503,0.017526877852454,0.272252825793371,14.7081402249522,6.42921211184257,8.43863754695917E-06
2.24099999999989,15.0151715888282,0.017426479980263,0.01753075932662,0.272319115745754,14.7078952337756,6.42921211849172,8.44528669308176E-06
2.24199999999989,15.015000165021,0.01743030402369,0.017534642410387,0.272385023746666,14.7076501948403,6.42921212542458,8.45221955714237E-06
2.24299999999989,15.0148290301068,0.017434130719195,0.017538521632907,0.272451270151477,14.7074051076033,6.42921213234301,8.45913798208642E-06
2.24399999999989,15.0146574621926,0.017437953924106,0.017542403218798,0.272517132963533,14.7071599720862,6.42921213927044,8.46606541315964E-06
2.24499999999988,15.0144861842183,0.01744177851589,0.017546282199179,0.272583335799124,14.7069147877041,6.42921214589646,8.472691430228E-06
2.24599999999988,15.0143144716936,0.017445601221266,0.017550161937658,0.272649154000556,14.7066695545341,6.42921215232024,8.47911521617561E-06
2.24699999999988,15.0141430502004,0.01744942454851,0.017554039859323,0.272715313527703,14.7064242722649,6.42921215849606,8.48529103336659E-06
2.24799999999988,15.013971192426,0.017453244829789,0.017557919685915,0.272781087072335,14.706178940838,6.42921216437488,8.49116985524034E-06
2.24899999999988,15.0137996271488,0.017457067662389,0.01756179576226,0.272847203794038,14.7059335599301,6.42921216993229,8.49672726577211E-06
2.24999999999988,15.0136276236666,0.017460887065763,0.017565674151379,0.272912932927067,14.7056881295224,6.42921217514048,8.50193545520739E-06
2.25099999999988,15.0134559140735,0.017464707807883,0.017569549997168,0.272979006773634,14.7054426494948,6.42921218016336,8.50695833243265E-06
2.25199999999988,15.013283765003,0.017468526851766,0.017573426422052,0.273044691990381,14.7051971197388,6.42921218490041,8.5116953831843E-06
2.25299999999988,15.0131119108767,0.017472346894398,0.017577300669639,0.2731107232695,14.7049515400432,6.4292121894263,8.51622127751028E-06
2.25399999999988,15.0129396157055,0.017476163771618,0.01758117695627,0.27317636456537,14.7047059104123,6.42921219378637,8.52058134181988E-06
2.25499999999988,15.0127676171007,0.017479983158068,0.017585049542926,0.273242353718965,14.7044602306808,6.42921219799955,8.52479452184696E-06
2.25599999999988,15.0125951757893,0.017483799246779,0.017588924325869,0.273307951371625,14.704214500845,6.42921220218166,8.52897663516927E-06
2.25699999999988,15.0124230322197,0.017487616478489,0.017592796771019,0.273373898391,14.7039687205792,6.42921220615806,8.53295303215873E-06
2.25799999999988,15.0122504448162,0.017491431958898,0.017596669856821,0.273439452859695,14.7037228901408,6.42921221029413,8.53708910586448E-06
2.25899999999988,15.0120781563278,0.017495248859014,0.01760054035637,0.273505358087815,14.7034770090246,6.42921221423021,8.54102518044186E-06
2.25999999999988,15.0119054223197,0.017499062737538,0.017604412769524,0.273570869307707,14.7032310775049,6.42921221835417,8.54514913939397E-06
2.26099999999988,15.0117329888206,0.017502879198331,0.01760828142351,0.273636733109884,14.7029850950889,6.42921222230919,8.54910416769883E-06
2.26199999999988,15.0115601079496,0.017506692590405,0.017612152062461,0.273702201386323,14.7027390619104,6.42921222636883,8.55316380210525E-06
2.26299999999988,15.0113875288341,0.017510506821896,0.017616020686376,0.273768023675287,14.7024929776505,6.42921223042541,8.55722038917151E-06
2.26399999999988,15.0112145012393,0.017514318967735,0.01761989029727,0.273833449386154,14.7022468425881,6.42921223484401,8.5616389826626E-06
2.26499999999988,15.0110417769271,0.017518132493326,0.017623757372088,0.273899230606392,14.7020006564553,6.42921223966475,8.5664597282431E-06
2.26599999999988,15.0108686020448,0.017521942525695,0.017627626847019,0.273964613699271,14.7017544189728,6.42921224456509,8.57136006882087E-06
2.26699999999988,15.0106957320162,0.01752575497458,0.017631492737809,0.274030354147644,14.7015081301562,6.42921224991304,8.57670801401866E-06
2.26799999999988,15.0105224097503,0.017529564616909,0.017635360362642,0.274095695014358,14.7012617897564,6.42921225537442,8.5821693982524E-06
2.26899999999988,15.0103493932855,0.017533375093402,0.017639225993558,0.274161394596773,14.7010153976018,6.42921226110335,8.58789832669515E-06
2.26999999999988,15.0101759231238,0.01753718336397,0.017643092742963,0.274226693536697,14.7007689534801,6.42921226685132,8.59364628968962E-06
2.27099999999988,15.0100027597432,0.017540993324426,0.01764695665654,0.274292352737636,14.7005224570246,6.42921227253305,8.59932802299568E-06
2.27199999999988,15.0098291406826,0.017544799783111,0.017650822992241,0.274357609778626,14.7002759081286,6.42921227800727,8.60480224584848E-06
2.27299999999988,15.009655829871,0.017548608512746,0.017654685893828,0.274423228813017,14.7000293066514,6.42921228337549,8.61017046460688E-06
2.27399999999988,15.0094820612206,0.017552414817373,0.017658550153718,0.274488444277259,14.6997826519722,6.42921228800157,8.6147965454586E-06
2.27499999999988,15.0093086016944,0.017556222173718,0.01766241221324,0.274554023081028,14.6995359442264,6.42921229215436,8.61894933912311E-06
2.27599999999988,15.0091346831075,0.017560027456756,0.017666275267575,0.274619197183341,14.6992891831999,6.42921229579333,8.62258830913731E-06
2.27699999999988,15.0089610747011,0.017563834819769,0.017670135107001,0.274684736277934,14.6990423684964,6.42921229860241,8.62539738832879E-06
2.27799999999988,15.0087870057201,0.017567638649919,0.017673997416676,0.274749869042431,14.698795500611,6.42921230122633,8.62802130185969E-06
2.27899999999988,15.0086132485378,0.017571444343635,0.017677856710921,0.27481536851125,14.698548578972,6.42921230325781,8.63005278350926E-06
2.27999999999988,15.0084390293668,0.017575247594655,0.017681717392066,0.274880460405737,14.6983016039744,6.42921230520122,8.63199619338673E-06
2.28099999999988,15.0082651235769,0.017579051601583,0.017685576181616,0.274945920351317,14.6980545754424,6.42921230707371,8.6338686813292E-06
2.28199999999988,15.0080907545525,0.017582853136706,0.017689436370029,0.275010971511253,14.6978074935345,6.4292123090616,8.63585657384647E-06
2.28299999999988,15.0079167002883,0.017586656947203,0.017693293157235,0.275076392431247,14.6975603577526,6.42921231099801,8.63779298310163E-06
2.28399999999988,15.0077421806041,0.017590457222543,0.017697152431819,0.275141402855066,14.6973131680946,6.42921231282876,8.63962373109928E-06
2.28499999999988,15.0075679771287,0.017594259378516,0.017701008686827,0.27520678476388,14.6970659242995,6.42921231461041,8.64140538325842E-06
2.28599999999988,15.0073933068308,0.017598059237101,0.017704866196162,0.275271754983936,14.6968186264136,6.42921231634901,8.64314398629773E-06
2.28699999999988,15.007218953902,0.017601859854052,0.017708721828748,0.275337097966894,14.6965712742523,6.42921231816103,8.64495599994797E-06
2.28799999999988,15.0070441324958,0.017605657675876,0.017712579197362,0.275402027992523,14.6963238676301,6.42921231983571,8.64663068789184E-06
2.28899999999988,15.0068696299533,0.017609457960224,0.017716432987461,0.275467332555008,14.6960764064507,6.42921232157084,8.648365815489E-06
2.28999999999988,15.0066946571139,0.017613254657676,0.017720289329105,0.275532222476869,14.6958288906502,6.42921232325584,8.65005081074344E-06
2.29099999999988,15.0065200045392,0.017617053168173,0.017724142728969,0.275597488582159,14.6955813200599,6.42921232500213,8.65179710451969E-06
2.29199999999988,15.0063448804117,0.017620849798436,0.017727996974336,0.275662338888103,14.6953336947508,6.4292123268161,8.65361106949791E-06
2.29299999999988,15.0061700776395,0.017624647369315,0.017731849175966,0.275727566668424,14.6950860144257,6.42921232871643,8.65551140893928E-06
2.29399999999988,15.0059948017569,0.017628442119185,0.017735703153094,0.27579237732184,14.6948382791628,6.42921233072286,8.6575178359638E-06
2.29499999999988,15.005819848794,0.017632239410836,0.017739553487067,0.275857567284098,14.694590488612,6.42921233283322,8.65962819673882E-06
2.29599999999988,15.0056444208231,0.017636033088542,0.017743406413839,0.275922338461014,14.6943426428597,6.42921233511711,8.66191208181988E-06
2.29699999999988,15.0054693171227,0.017639828387501,0.017747256603786,0.275987490506434,14.694094741625,6.42921233758049,8.66437546154231E-06
2.29799999999988,15.0052937372415,0.017643621795847,0.017751107661535,0.276052222685236,14.6938467850989,6.42921234042808,8.66722305303824E-06
2.29899999999988,15.0051184827185,0.017647416406524,0.01775495642963,0.276117337050623,14.6935987728317,6.42921234350887,8.67030384821277E-06
2.29999999999988,15.0049427501808,0.017651208107623,0.01775880707909,0.276182030089481,14.6933507049046,6.42921234692101,8.67371598189948E-06
2.30099999999988,15.0047673446051,0.017655002555842,0.017762653891626,0.276247107153549,14.6931025810041,6.4292123506133,8.67740827459329E-06
2.30199999999988,15.0045914591752,0.017658793594032,0.017766503112331,0.276311761285336,14.6928544011835,6.42921235462449,8.68141946153145E-06
2.30299999999988,15.0044159018228,0.017662585735731,0.017770350131147,0.276376800956327,14.6926061649996,6.42921235878046,8.68557543931559E-06
2.30399999999988,15.0042398630269,0.017666375808823,0.017774198206555,0.276441416535244,14.6923578724763,6.42921236307214,8.68986711477504E-06
2.30499999999988,15.004064153408,0.017670167222352,0.01777804386569,0.276506419025469,14.6921095232944,6.42921236741281,8.69420778926155E-06
2.30599999999988,15.0038879605936,0.017673955242024,0.017781891902109,0.276570995987369,14.6918611174621,6.42921237181783,8.69861280694551E-06
2.30699999999988,15.00371209838,0.017677745939321,0.017785736175038,0.276635961661403,14.6916126546042,6.4292123761375,8.70293247778875E-06
2.30799999999988,15.0035357511641,0.017681533651185,0.017789582441918,0.276700500223397,14.6913641348476,6.42921238050758,8.70730255897456E-06
2.30899999999988,15.0033597357659,0.017685322494115,0.017793426494996,0.276765429003656,14.6911155577731,6.42921238473348,8.71152845682843E-06
2.30999999999988,15.0031832338658,0.017689109218593,0.017797271663271,0.27682992953005,14.6908669234539,6.42921238894334,8.71573831329187E-06
2.31099999999988,15.0030070648741,0.017692897555423,0.01780111415535,0.276894821718284,14.6906182314451,6.42921239288707,8.71968203952633E-06
2.31199999999988,15.002830407638,0.017696682291332,0.017804959246835,0.276959284091258,14.6903694820086,6.42921239684083,8.72363580306512E-06
2.31299999999988,15.0026540847705,0.017700469504986,0.017808800783248,0.27702413995434,14.690120674528,6.42921240044116,8.727236131989E-06
2.31399999999988,15.0024772718012,0.017704253935804,0.017812644120003,0.27708856451494,14.6898718092305,6.42921240393898,8.73073395180057E-06
2.31499999999988,15.0023007943699,0.017708039401724,0.017816485352812,0.277153383950189,14.6896228856652,6.42921240708493,8.73387990907304E-06
2.31599999999988,15.0021238255738,0.017711822902445,0.017820327555866,0.27721777093033,14.6893739041851,6.42921241024463,8.73703960291294E-06
2.31699999999988,15.0019471935846,0.017715608481162,0.017824166630618,0.277282554323321,14.6891248641495,6.42921241303028,8.7398252563986E-06
2.31799999999988,15.0017700682179,0.017719390345092,0.017828008437278,0.277346903623219,14.6888757658123,6.42921241572811,8.74252308413759E-06
2.31899999999988,15.0015932812388,0.017723174581255,0.017831846805735,0.277411651137229,14.6886266087146,6.42921241804702,8.74484199275827E-06
2.31999999999988,15.0014159993055,0.017726956167993,0.017835686852652,0.277475963143601,14.6883773931413,6.42921242032932,8.74712429244084E-06
2.32099999999988,15.0012390568672,0.017730738652223,0.01783952494823,0.277540674762236,14.6881281185045,6.42921242215781,8.74895278535348E-06
2.32199999999988,15.0010616179149,0.017734518811042,0.017843364382687,0.277604949621795,14.6878787850994,6.42921242391971,8.75071468442457E-06
2.32299999999988,15.0008845197955,0.017738301335268,0.017847200410915,0.277669625633759,14.6876293924155,6.42921242524699,8.7520419604914E-06
2.32399999999988,15.0007069233254,0.017742080290174,0.017851039041665,0.277733863253117,14.6873799407405,6.42921242656665,8.75336162309281E-06
2.32499999999988,15.0005296691762,0.01774586160425,0.017854874259554,0.277798503802004,14.6871304295104,6.42921242745277,8.75424774893219E-06
2.32599999999988,15.0003519151208,0.017749640582552,0.01785871085786,0.277862704611578,14.6868808590688,6.42921242839223,8.75518720633295E-06
2.32699999999988,15.0001745044966,0.017753420316745,0.017862545664325,0.277927309650673,14.6866312288649,6.42921242896803,8.75576300884973E-06
2.32799999999988,14.9999965924316,0.017757197501191,0.017866382046215,0.277991473686524,14.6863815391977,6.42921242961944,8.7564144166663E-06
2.32899999999988,14.9998190252931,0.017760977176523,0.017870214908277,0.278056043665361,14.6861317895429,6.42921242996388,8.75675885669835E-06
2.32999999999988,14.99964095475,0.017764752978454,0.017874050689924,0.278120170923115,14.6858819801585,6.42921243035085,8.7571458244895E-06
2.33099999999988,14.9994632306564,0.017768530946449,0.017877883259314,0.278184705810476,14.6856321106401,6.4292124305493,8.75734427374653E-06
2.33199999999988,14.9992850016671,0.017772306864191,0.017881716931201,0.278248796684696,14.685382181187,6.42921243075013,8.75754510332172E-06
2.33299999999988,14.9991071203374,0.017776083725909,0.017885548637417,0.27831329650033,14.6851321914737,6.42921243089668,8.75769165631368E-06
2.33399999999988,14.9989287322793,0.017779857925676,0.017889382043609,0.27837735097421,14.6848821413358,6.42921243079991,8.75759488216943E-06
2.33499999999988,14.9987506932366,0.017783634772426,0.017893211786352,0.278441816133391,14.6846320305444,6.42921243056166,8.75735663452559E-06
2.33599999999987,14.998572145438,0.017787407652877,0.017897044556746,0.278505834208368,14.68438185902,6.42921243001521,8.75681018541741E-06
2.33699999999987,14.9983939480488,0.017791182382909,0.017900874442692,0.278570264643615,14.6841316265796,6.42921242931274,8.75610771267077E-06
2.33799999999987,14.9982152404141,0.017794955133681,0.017904705371038,0.278634246772245,14.6838813331371,6.42921242829675,8.75509172892919E-06
2.33899999999987,14.9980368842444,0.017798728839055,0.017908534337175,0.27869864255144,14.6836309785167,6.42921242711479,8.75390976418089E-06
2.33999999999987,14.9978580162338,0.017802499809833,0.017912365084911,0.278762588608073,14.683380562731,6.429212425716,8.75251097554042E-06
2.34099999999987,14.9976795012599,0.017806273762651,0.017916191848086,0.278826950096744,14.6831300855524,6.42921242417843,8.75097340546915E-06
2.34199999999987,14.9975004726033,0.017810043959863,0.01792002144155,0.278890860167586,14.6828795470343,6.42921242248875,8.74928372773809E-06
2.34299999999987,14.9973217982681,0.017813815864418,0.017923848311117,0.278955187235939,14.6826289468566,6.42921242059805,8.74739302858529E-06
2.34399999999987,14.9971426089217,0.017817585725352,0.017927676296673,0.279019061691937,14.6823782852078,6.42921241867171,8.74546668505616E-06
2.34499999999987,14.9969637751016,0.017821356605428,0.017931502266949,0.279083354508321,14.6821275617209,6.42921241654254,8.74333751088585E-06
2.34599999999987,14.9967844245305,0.017825124448814,0.017935330334805,0.279147193249935,14.6818767764969,6.42921241439949,8.74119446514499E-06
2.34699999999987,14.9966054310631,0.01782889518347,0.01793915451072,0.279211452155888,14.681625929213,6.42921241206141,8.73885638519312E-06
2.34799999999987,14.9964259189996,0.017832662426841,0.017942981266945,0.279275255277956,14.6813750200279,6.429212409739,8.73653397093221E-06
2.34899999999987,14.9962467653487,0.017836431392469,0.017946805296568,0.279339480087874,14.6811240485717,6.42921240731105,8.73410601975877E-06
2.34999999999987,14.9960670916582,0.017840198474459,0.017950630295801,0.279403247959728,14.6808730149283,6.42921240489255,8.73168752590914E-06
2.35099999999987,14.995887777636,0.01784396679386,0.017954453079989,0.2794674388818,14.6806219188804,6.42921240248106,8.72927603268181E-06
2.35199999999987,14.9957079418701,0.017847731759439,0.017958278297079,0.279531171330711,14.6803707604829,6.4292124001404,8.72693537345981E-06
2.35299999999987,14.9955284673478,0.017851499577783,0.01796209967373,0.279595328679021,14.6801195394172,6.42921239782088,8.72461585110784E-06
2.35399999999987,14.9953484692257,0.017855264020137,0.017965923530327,0.27965902588725,14.679868255788,6.42921239561686,8.722411834583E-06
2.35499999999987,14.9951688336797,0.017859029868477,0.017969744991746,0.279723149443335,14.6796169093762,6.42921239352738,8.72032235310627E-06
2.35599999999987,14.9949886731876,0.01786279380919,0.017973567455575,0.279786811703636,14.6793655002192,6.42921239161781,8.71841278193841E-06
2.35699999999987,14.994808876403,0.017866559508607,0.01797738719646,0.279850901744538,14.6791140279534,6.42921238971013,8.71650510525512E-06
2.35799999999987,14.9946285528821,0.017870321833761,0.01798120941017,0.27991452887019,14.678862492768,6.4292123880417,8.71483667630457E-06
2.35899999999987,14.9944485947215,0.017874086878274,0.01798502792919,0.279978585616786,14.6786108942973,6.42921238638033,8.71317530481974E-06
2.35999999999987,14.9942681080217,0.01787784880092,0.017988848687746,0.280042177887736,14.6783592326453,6.42921238492581,8.71172078120708E-06
2.36099999999987,14.9940879877349,0.017881611812137,0.017992667383693,0.280106201175717,14.6781075073634,6.42921238335322,8.71014819736615E-06
2.36199999999987,14.9939073374178,0.017885372564878,0.017996487440615,0.280169758737946,14.6778557186744,6.42921238197111,8.70876607983462E-06
2.36299999999987,14.9937270548531,0.017889135340929,0.018000304518203,0.280233748813973,14.67760386618,6.42921238051462,8.70730959690036E-06
2.36399999999987,14.99354624031,0.01789289461035,0.018004124213594,0.280297271487103,14.6773519499989,6.42921237920934,8.70600431479573E-06
2.36499999999987,14.9933657950485,0.017896656518115,0.018007940303304,0.280361228473681,14.6770999697534,6.42921237780979,8.70460476321E-06
2.36599999999987,14.9931848161844,0.017900415709061,0.0180117582394,0.280424716573176,14.6768479256628,6.42921237660939,8.70340436520678E-06
2.36699999999987,14.9930042078364,0.017904176135069,0.018015573985709,0.280488640353847,14.6765958173617,6.42921237540764,8.70220261006693E-06
2.36799999999987,14.9928230643409,0.01790793406593,0.018019391341373,0.280552093973875,14.6763436449597,6.42921237441398,8.70120895157811E-06
2.36899999999987,14.9926422927425,0.017911694089269,0.018023205660913,0.280615984856216,14.6760914081361,6.42921237345182,8.70024679500148E-06
2.36999999999987,14.9924609841546,0.017915450466179,0.018027022753924,0.280679403847234,14.6758391070873,6.429212372784,8.69957897720042E-06
2.37099999999987,14.9922800490342,0.017919209243233,0.018030836488266,0.280743261854912,14.6755867414478,6.42921237222752,8.69902249078791E-06
2.37199999999987,14.9920985752424,0.017922965518405,0.018034651863669,0.280806646544964,14.6753343113153,6.429212371958,8.69875297571099E-06
2.37299999999987,14.991917476053,0.017926723094932,0.018038464998795,0.280870471560233,14.675081816399,6.42921237183837,8.69863334251875E-06
2.37399999999987,14.9917358367285,0.017930478282307,0.018042279650853,0.28093382193885,14.6748292568564,6.42921237208444,8.69887941590264E-06
2.37499999999987,14.9915545734782,0.017934235926709,0.01804609091681,0.280997614301253,14.6745766323334,6.42921237252961,8.6993245869138E-06
2.37599999999987,14.9913727680737,0.017937989884566,0.018049905016199,0.281060930266058,14.6743239429069,6.42921237331836,8.70011333731213E-06
2.37699999999987,14.9911913401995,0.017941745959258,0.018053716054165,0.281124689900857,14.6740711882852,6.42921237431317,8.70110813977476E-06
2.37799999999987,14.9910093687159,0.017945499619095,0.018057528657963,0.281187971806447,14.6738183686324,6.42921237573688,8.7025318586953E-06
2.37899999999987,14.9908277758492,0.017949254506263,0.018061339110519,0.281251698663536,14.6735654835689,6.4292123773732,8.70416817377873E-06
2.37999999999987,14.9906456376433,0.017953006665429,0.018065151428393,0.281314946353421,14.673312533196,6.42921237940326,8.70619823079011E-06
2.38099999999987,14.9904638796254,0.017956761628237,0.018068960025106,0.281378640774138,14.6730595171979,6.42921238163906,8.70843403344423E-06
2.38199999999987,14.9902815743469,0.017960513039795,0.01807277133753,0.281441854225743,14.6728064357439,6.42921238431594,8.71111091349519E-06
2.38299999999987,14.9900996506071,0.017964266550778,0.018076579622122,0.281505516009508,14.6725532884247,6.42921238717815,8.71397311996702E-06
2.38399999999987,14.9899171780077,0.017968017839435,0.01808038929722,0.281568695530935,14.6723000753401,6.42921239040333,8.71719830008999E-06
2.38499999999987,14.989735088048,0.01797177013243,0.018084197062628,0.281632324683139,14.6720467961698,6.42921239378657,8.72058154488542E-06
2.38599999999987,14.9895524476199,0.017975519523274,0.018088006882729,0.281695470150416,14.6717934510635,6.42921239754961,8.72434458898397E-06
2.38699999999987,14.9893701913181,0.017979271824504,0.018091812886624,0.281759067002206,14.6715400396048,6.42921240141255,8.72820752739756E-06
2.38799999999987,14.9891873825006,0.01798302041958,0.018095621776259,0.281822178398598,14.6712865619062,6.42921240556622,8.73236119680598E-06
2.38899999999987,14.9890049590785,0.017986770946004,0.018099427819442,0.281885742691231,14.6710330176218,6.42921240978255,8.73657752187285E-06
2.38999999999987,14.9888219816211,0.017990519655335,0.01810323486027,0.281948820193928,14.6707794069116,6.42921241429937,8.74109434434445E-06
2.39099999999987,14.9886393907255,0.017994269828014,0.018107039552217,0.282012351985136,14.6705257293601,6.42921241884282,8.74563779085236E-06
2.39199999999987,14.988456243889,0.017998016710376,0.018110846707005,0.282075395433862,14.6702719850378,6.42921242356218,8.75035715885986E-06
2.39299999999987,14.9882734851414,0.018001766528495,0.018114650034316,0.282138894941146,14.6700181736374,6.42921242828644,8.75508141540138E-06
2.39399999999987,14.9880901685086,0.018005512858327,0.018118456046369,0.28220190434158,14.6697642952623,6.42921243316191,8.75995688698339E-06
2.39499999999987,14.9879072411922,0.018009260627871,0.018122259719747,0.282265371306174,14.6695103495384,6.42921243798837,8.76478334710384E-06
2.39599999999987,14.9877237543285,0.018013006324466,0.018126064654922,0.28232834690025,14.6692563364488,6.42921244278619,8.76958116524662E-06
2.39699999999987,14.9875406579085,0.018016753776744,0.018129866960256,0.282391781414598,14.6690022557569,6.42921244746957,8.77426454692909E-06
2.39799999999987,14.9873570001492,0.018020497977271,0.018133671706852,0.282454722925356,14.6687481075397,6.4292124521351,8.77893007356079E-06
2.39899999999987,14.987173734339,0.018024245157331,0.018137472593876,0.28251812515106,14.6684938914367,6.42921245660501,8.7833999806719E-06
2.39999999999987,14.9869899051853,0.018027989067762,0.018141275964045,0.28258103268566,14.6682396074678,6.42921246093704,8.78773201407057E-06
2.40099999999987,14.9868064691677,0.018031734354854,0.018145077078067,0.282644402354724,14.66798525538,6.42921246500728,8.79180225332732E-06
2.40199999999987,14.9866224684333,0.018035477464138,0.018148879569599,0.282707276095232,14.6677308353044,6.42921246899473,8.79578970192085E-06
2.40299999999987,14.9864388619861,0.018039222459134,0.018152679315743,0.282770613401195,14.66747634681,6.429212472632,8.79942697373792E-06
2.40399999999987,14.986254688681,0.01804296384328,0.018156481877878,0.282833453054558,14.6672217899053,6.42921247601402,8.80280899551167E-06
2.40499999999987,14.9860709111052,0.018046708268253,0.018160280527752,0.282896758063289,14.6669671642459,6.42921247890725,8.80570222072663E-06
2.40599999999987,14.9858865648246,0.01805044995572,0.018164081143136,0.282959563808037,14.6667124699178,6.42921248147861,8.80827358340497E-06
2.40699999999987,14.9857026152193,0.018054192989745,0.018167879553566,0.283022836276303,14.6664577063997,6.42921248333974,8.81013471598635E-06
2.40799999999987,14.9855180950799,0.018057933799621,0.018171679404737,0.283085608190678,14.6662028736849,6.42921248458672,8.81138169894768E-06
2.40899999999987,14.9853339727294,0.018061676905392,0.018175476116996,0.283148848323763,14.6659479713832,6.42921248491118,8.81170615407711E-06
2.40999999999987,14.9851492778373,0.018065416034929,0.018179276031248,0.283211586132562,14.6656929996386,6.4292124845316,8.81132657859496E-06
2.41099999999987,14.9849649822225,0.018069157700511,0.018183072548629,0.283274793913393,14.6654379580599,6.42921248319065,8.80998562458046E-06
2.41199999999987,14.9847801122301,0.018072896673038,0.018186870999161,0.283337497835123,14.6651828467228,6.42921248106652,8.80786149792812E-06
2.41299999999987,14.984595642729,0.01807663679311,0.0181906674557,0.283400673050794,14.6649276654294,6.42921247807568,8.8048706547994E-06
2.41399999999987,14.9844105975526,0.018080374564004,0.018194465487657,0.283463343065873,14.6646724144351,6.42921247456205,8.80135702452378E-06
2.41499999999987,14.9842259545185,0.018084115008977,0.018198260015246,0.283526485959422,14.6644170935349,6.4292124704483,8.79724327873532E-06
2.41599999999987,14.9840407340089,0.018087851523869,0.018202057719108,0.283589121839738,14.6641617029262,6.42921246605978,8.7928547554128E-06
2.41699999999987,14.9838559172745,0.01809159063324,0.01820585198072,0.283652232287518,14.6639062423731,6.4292124612409,8.78803587767152E-06
2.41799999999987,14.9836705217419,0.018095327167297,0.01820964807183,0.283714834256303,14.6636507122465,6.42921245648541,8.78328038922405E-06
2.41899999999987,14.9834855313954,0.018099064673146,0.018213442361822,0.283777912102882,14.6633951122576,6.42921245153519,8.7783301658817E-06
2.41999999999987,14.9832999608177,0.018102799575525,0.018217238490364,0.28384048009212,14.6631394426597,6.42921244682663,8.77362160522921E-06
2.42099999999987,14.9831147969222,0.018106537474888,0.018221030800311,0.283903525581521,14.6628837030654,6.42921244199473,8.76878970856865E-06
2.42199999999987,14.9829290509563,0.018110271537086,0.018224826210275,0.283966059359135,14.6626278938498,6.42921243760754,8.76440251484922E-06
2.42299999999987,14.9827437133871,0.018114008032516,0.018228618354706,0.284029072316532,14.6623720146834,6.42921243331731,8.76011228534424E-06
2.42399999999987,14.9825577924316,0.018117742530212,0.018232411768981,0.28409157220529,14.6621160659271,6.42921242969903,8.75649400100542E-06
2.42499999999987,14.9823722810551,0.018121478198396,0.018236203207435,0.284154552490576,14.6618600471587,6.4292124263648,8.7531597738888E-06
2.42599999999987,14.982186184765,0.018125211035315,0.018239996732006,0.284217018214729,14.6616039587829,6.42921242389302,8.75068799111034E-06
2.42699999999986,14.9820004999127,0.018128946716841,0.018243786608567,0.284279966099041,14.6613478004883,6.42921242200431,8.74879928058903E-06
2.42799999999986,14.9818142282282,0.018132678478952,0.018247579682098,0.284342397561667,14.6610915725054,6.42921242104601,8.7478409884767E-06
2.42899999999986,14.9816283693208,0.018136412593341,0.018251369584928,0.28440531277304,14.6608352743695,6.42921242066771,8.74746268042514E-06
2.42999999999986,14.9814419219478,0.018140144581264,0.018255160894365,0.284467710191651,14.6605789062805,6.42921242112622,8.74792119809342E-06
2.43099999999986,14.9812558884663,0.018143877840127,0.018258950144182,0.284530592577586,14.6603224679044,6.42921242217973,8.74897470204417E-06
2.43199999999986,14.9810692646916,0.018147608387225,0.018262741377695,0.284592955686286,14.6600659592404,6.42921242391736,8.75071233519265E-06
2.43299999999986,14.9808830562127,0.018151342148534,0.018266528609644,0.28465580551228,14.6598093799422,6.4292124260941,8.75288907309368E-06
2.43399999999986,14.9806962553602,0.018155071917753,0.01827031913378,0.284718134171215,14.6595527301375,6.4292124288711,8.75566607660971E-06
2.43499999999986,14.9805098711314,0.018158803480813,0.018274107066067,0.284780951060685,14.6592960095239,6.42921243207418,8.75886915530089E-06
2.43599999999986,14.9803228929133,0.018162533086144,0.018277896254165,0.284843245491606,14.6590392180814,6.42921243575856,8.76255353698951E-06
2.43699999999986,14.9801363323551,0.01816626415724,0.018281683205851,0.284906029476933,14.6587823555151,6.42921243973416,8.76652913817111E-06
2.43799999999986,14.9799491759107,0.018169992010877,0.018285472666895,0.284968289299523,14.6585254219334,6.42921244416507,8.7709600418151E-06
2.43899999999986,14.9797624386428,0.018173723135533,0.018289258086826,0.285031040428541,14.6582684169919,6.42921244881003,8.77560500356367E-06
2.43999999999986,14.9795751034009,0.018177450855812,0.018293046235166,0.285093265589151,14.6580113407208,6.4292124537977,8.78059267339637E-06
2.44099999999986,14.979388188474,0.01818118054149,0.018296831647342,0.28515598353133,14.6577541927539,6.42921245883921,8.78563418105216E-06
2.44199999999986,14.9792006739911,0.018184908013872,0.018300618591872,0.285218174194526,14.6574969731908,6.42921246411808,8.79091305705515E-06
2.44299999999986,14.9790135808642,0.018188637088874,0.018304403187581,0.285280858922343,14.6572396816654,6.42921246934447,8.79613944171354E-06
2.44399999999986,14.9788258861157,0.018192362700902,0.018308190561784,0.285343014658285,14.6569823181947,6.42921247464773,8.80144270354322E-06
2.44499999999986,14.9786386141474,0.018196091613917,0.018311973879565,0.285405666255644,14.6567248823983,6.42921247972082,8.80651579748815E-06
2.44599999999986,14.9784507385164,0.018199817174641,0.018315759891032,0.285467787085382,14.6564673743653,6.42921248473692,8.81153189880024E-06
2.44699999999986,14.9782632867347,0.01820354437322,0.018319543513871,0.285530405106223,14.6562097937414,6.42921248941697,8.81621194803728E-06
2.44799999999986,14.9780752296008,0.018207269622047,0.018323328420815,0.28559249101576,14.6559521405422,6.42921249388486,8.82067983454249E-06
2.44899999999986,14.9778875973699,0.018210997227059,0.018327110246199,0.285655075527832,14.6556944143689,6.42921249779133,8.82458630169225E-06
2.44999999999986,14.9776993577373,0.018214721205305,0.018330895040711,0.285717126137496,14.6554366153538,6.42921250135532,8.82815029079609E-06
2.45099999999986,14.9775115444745,0.018218448034193,0.018334676248077,0.285779677066517,14.6551787431257,6.4292125042544,8.83104937088319E-06
2.45199999999986,14.9773231218274,0.018222171873259,0.018338459805475,0.285841692393065,14.6549207977556,6.42921250665315,8.83344812763198E-06
2.45299999999986,14.9771351265605,0.018225897445289,0.018342240903847,0.285904209374779,14.6546627788365,6.42921250817408,8.83496905856873E-06
2.45399999999986,14.976946520199,0.018229620593752,0.018346023777897,0.28596618940382,14.6544046864235,6.42921250889099,8.83568596421469E-06
2.45499999999986,14.9767583423899,0.018233346174065,0.018349803516145,0.286028672494513,14.6541465202052,6.4292125086013,8.83539627416496E-06
2.45599999999986,14.9765695511787,0.018237068334409,0.018353586046495,0.286090616745679,14.6538882800522,6.42921250719578,8.83399075313207E-06
2.45699999999986,14.9763811899749,0.018240793558128,0.018357364804231,0.286153065785798,14.6536299658268,6.42921250469027,8.8314852426663E-06
2.45799999999986,14.9761922137318,0.018244515890191,0.018361145843519,0.286214974336249,14.6533715776619,6.42921250119003,8.82798500079218E-06
2.45899999999986,14.9760036689811,0.018248239555687,0.018364924855831,0.286277388929969,14.6531131156396,6.42921249699648,8.82379145927814E-06
2.45999999999986,14.9758145079314,0.018251960650608,0.018368705814528,0.286339261658286,14.652854579808,6.42921249222782,8.81902279736835E-06
2.46099999999986,14.9756257798896,0.018255684328657,0.018372483504827,0.286401641975821,14.6525959700803,6.42921248696231,8.81375727956879E-06
2.4,14.9869899051853,0.018027989067762,0.018141275964045,0.28258103268566,14.6682396074678,6.42921246093704,8.78773201407057E-06
2.401,14.9868064691677,0.018031734354854,0.018145077078067,0.282644402354724,14.66798525538,6.42921246500728,8.79180225332732E-06
2.402,14.9866224684333,0.018035477464138,0.018148879569599,0.282707276095232,14.6677308353044,6.42921246899473,8.79578970192085E-06
2.403,14.9864388619861,0.018039222459134,0.018152679315743,0.282770613401195,14.66747634681,6.429212472632,8.79942697373792E-06
2.404,14.986254688681,0.01804296384328,0.018156481877878,0.282833453054558,14.6672217899053,6.42921247601402,8.80280899551167E-06
2.405,14.9860709111052,0.018046708268253,0.018160280527752,0.282896758063289,14.6669671642459,6.42921247890725,8.80570222072663E-06
2.406,14.9858865648246,0.01805044995572,0.018164081143136,0.282959563808037,14.6667124699178,6.42921248147861,8.80827358251679E-06
2.407,14.9857026152193,0.018054192989745,0.018167879553566,0.283022836276303,14.6664577063997,6.42921248333974,8.81013471598635E-06
2.408,14.9855180950799,0.018057933799621,0.018171679404737,0.283085608190678,14.6662028736849,6.42921248458672,8.81138169894768E-06
2.409,14.9853339727294,0.018061676905392,0.018175476116996,0.283148848323763,14.6659479713832,6.42921248491118,8.81170615407711E-06
2.41,14.9851492778373,0.018065416034929,0.018179276031248,0.283211586132562,14.6656929996386,6.4292124845316,8.81132657859496E-06
2.411,14.9849649822225,0.018069157700511,0.018183072548629,0.283274793913393,14.6654379580599,6.42921248319065,8.80998562458046E-06
2.412,14.9847801122301,0.018072896673038,0.018186870999161,0.283337497835123,14.6651828467228,6.42921248106652,8.80786149792812E-06
2.413,14.984595642729,0.01807663679311,0.0181906674557,0.283400673050794,14.6649276654294,6.42921247807568,8.8048706547994E-06
2.414,14.9844105975526,0.018080374564004,0.018194465487657,0.283463343065873,14.6646724144351,6.42921247456205,8.80135702452378E-06
2.415,14.9842259545185,0.018084115008977,0.018198260015246,0.283526485959422,14.6644170935349,6.4292124704483,8.79724327873532E-06
2.416,14.9840407340089,0.018087851523869,0.018202057719108,0.283589121839738,14.6641617029262,6.42921246605978,8.7928547554128E-06
2.417,14.9838559172745,0.01809159063324,0.01820585198072,0.283652232287518,14.6639062423731,6.4292124612409,8.7880358785597E-06
2.418,14.9836705217419,0.018095327167297,0.01820964807183,0.283714834256303,14.6636507122465,6.42921245648542,8.78328039011223E-06
2.419,14.9834855313954,0.018099064673146,0.018213442361822,0.283777912102882,14.6633951122576,6.42921245153519,8.7783301658817E-06
2.42,14.9832999608177,0.018102799575525,0.018217238490364,0.28384048009212,14.6631394426597,6.42921244682663,8.77362160522921E-06
2.421,14.9831147969222,0.018106537474888,0.018221030800311,0.28390352558152,14.6628837030654,6.42921244199474,8.768789710345E-06
2.422,14.9829290509563,0.018110271537086,0.018224826210275,0.283966059359135,14.6626278938498,6.42921243760754,8.7644025157374E-06
2.423,14.9827437133871,0.018114008032516,0.018228618354706,0.284029072316531,14.6623720146834,6.42921243331731,8.76011228445606E-06
2.424,14.9825577924316,0.018117742530212,0.018232411768981,0.28409157220529,14.6621160659271,6.42921242969903,8.75649400011724E-06
2.425,14.9823722810551,0.018121478198396,0.018236203207435,0.284154552490575,14.6618600471587,6.4292124263648,8.7531597738888E-06
2.426,14.982186184765,0.018125211035315,0.018239996732006,0.284217018214729,14.6616039587829,6.42921242389302,8.75068799111034E-06
2.427,14.9820004999127,0.018128946716841,0.018243786608567,0.284279966099041,14.6613478004883,6.42921242200431,8.74879928058903E-06
2.428,14.9818142282282,0.018132678478952,0.018247579682098,0.284342397561666,14.6610915725054,6.42921242104601,8.7478409884767E-06
2.429,14.9816283693208,0.018136412593341,0.018251369584928,0.284405312773039,14.6608352743695,6.42921242066771,8.74746268042514E-06
2.43,14.9814419219478,0.018140144581264,0.018255160894365,0.284467710191651,14.6605789062805,6.42921242112622,8.74792119809342E-06
2.431,14.9812558884663,0.018143877840127,0.018258950144182,0.284530592577586,14.6603224679044,6.42921242217973,8.74897470204417E-06
2.432,14.9810692646916,0.018147608387225,0.018262741377695,0.284592955686286,14.6600659592404,6.42921242391736,8.75071233608082E-06
2.433,14.9808830562127,0.018151342148534,0.018266528609644,0.284655805512279,14.6598093799422,6.4292124260941,8.75288907309368E-06
2.434,14.9806962553602,0.018155071917753,0.01827031913378,0.284718134171214,14.6595527301375,6.4292124288711,8.75566607660971E-06
2.435,14.9805098711314,0.018158803480813,0.018274107066067,0.284780951060684,14.6592960095239,6.42921243207418,8.75886915530089E-06
2.436,14.9803228929133,0.018162533086144,0.018277896254165,0.284843245491605,14.6590392180814,6.42921243575856,8.76255353787769E-06
2.437,14.9801363323551,0.01816626415724,0.018281683205851,0.284906029476932,14.6587823555151,6.42921243973416,8.76652913817111E-06
2.438,14.9799491759107,0.018169992010877,0.018285472666895,0.284968289299523,14.6585254219334,6.42921244416507,8.7709600418151E-06
2.439,14.9797624386427,0.018173723135533,0.018289258086826,0.28503104042854,14.6582684169919,6.42921244881003,8.77560500356367E-06
2.44,14.9795751034009,0.018177450855812,0.018293046235166,0.28509326558915,14.6580113407208,6.4292124537977,8.78059267339637E-06
2.441,14.979388188474,0.01818118054149,0.018296831647342,0.285155983531329,14.6577541927539,6.42921245883921,8.78563418105216E-06
2.442,14.9792006739911,0.018184908013872,0.018300618591872,0.285218174194526,14.6574969731908,6.42921246411808,8.79091305616697E-06
2.443,14.9790135808642,0.018188637088874,0.018304403187581,0.285280858922341,14.6572396816654,6.42921246934447,8.79613944171354E-06
2.44399999999999,14.9788258861157,0.018192362700902,0.018308190561784,0.285343014658285,14.6569823181947,6.42921247464773,8.80144270354322E-06
2.44499999999999,14.9786386141474,0.018196091613916,0.018311973879565,0.285405666255643,14.6567248823983,6.42921247972082,8.80651579837632E-06
2.44599999999999,14.9784507385164,0.018199817174641,0.018315759891032,0.285467787085382,14.6564673743653,6.42921248473692,8.81153189880024E-06
2.44699999999999,14.9782632867347,0.01820354437322,0.018319543513871,0.285530405106222,14.6562097937414,6.42921248941697,8.8162119471491E-06
2.44799999999999,14.9780752296008,0.018207269622047,0.018323328420815,0.28559249101576,14.6559521405422,6.42921249388486,8.82067983454249E-06
2.44899999999999,14.9778875973699,0.018210997227059,0.0183271102462,0.28565507552783,14.6556944143689,6.42921249779133,8.82458630080407E-06
2.44999999999999,14.9776993577373,0.018214721205305,0.018330895040711,0.285717126137496,14.6554366153538,6.42921250135532,8.82815029079609E-06
2.45099999999999,14.9775115444745,0.018218448034193,0.018334676248077,0.285779677066516,14.6551787431257,6.4292125042544,8.83104937088319E-06
2.45199999999999,14.9773231218274,0.018222171873259,0.018338459805475,0.285841692393065,14.6549207977556,6.42921250665315,8.83344812763198E-06
2.45299999999999,14.9771351265605,0.018225897445289,0.018342240903847,0.285904209374778,14.6546627788365,6.42921250817408,8.83496905856873E-06
2.45399999999999,14.976946520199,0.018229620593752,0.018346023777897,0.28596618940382,14.6544046864235,6.42921250889099,8.83568596332651E-06
2.45499999999999,14.9767583423899,0.018233346174065,0.018349803516145,0.286028672494511,14.6541465202052,6.4292125086013,8.83539627416496E-06
2.45599999999999,14.9765695511787,0.018237068334409,0.018353586046495,0.286090616745679,14.6538882800522,6.42921250719578,8.83399075313207E-06
2.45699999999999,14.9763811899749,0.018240793558128,0.018357364804231,0.286153065785797,14.6536299658268,6.42921250469027,8.8314852426663E-06
2.45799999999999,14.9761922137318,0.018244515890191,0.018361145843519,0.286214974336248,14.6533715776619,6.42921250119002,8.82798499901583E-06
2.45899999999999,14.9760036689811,0.018248239555687,0.018364924855831,0.286277388929968,14.6531131156396,6.42921249699648,8.82379145927814E-06
2.45999999999999,14.9758145079314,0.018251960650608,0.018368705814528,0.286339261658285,14.652854579808,6.42921249222782,8.8190227991447E-06
2.46099999999999,14.9756257798896,0.018255684328657,0.018372483504827,0.286401641975819,14.6525959700803,6.42921248696231,8.81375727956879E-06
2.46199999999999,14.9754364342462,0.018259404048343,0.018376264545252,0.286463478567415,14.6523372870852,6.42921248192437,8.80871934327843E-06
2.46299999999999,14.9752475240439,0.018263126150504,0.018380042501957,0.286525824472098,14.6520785309193,6.42921247736189,8.80415686843605E-06
2.46399999999999,14.9750579949086,0.018266845817882,0.018383822296081,0.286587625139305,14.6518197016553,6.42921247349769,8.80029266880911E-06
2.46499999999999,14.974868902073,0.018270567043963,0.018387599855083,0.286649936270804,14.6515607989031,6.42921247008269,8.79687766186521E-06
2.46599999999999,14.9746791891601,0.018274285292728,0.018391379778848,0.286711700799721,14.6513018232888,6.42921246779575,8.79459072589128E-06
2.46699999999999,14.9744899142063,0.018278006230546,0.01839515634378,0.286773977445115,14.6510427741869,6.42921246598999,8.79278496057623E-06
2.46799999999999,14.9743000163398,0.018281723412339,0.018398936079023,0.28683570544564,14.6507836514028,6.42921246454558,8.79134055686848E-06
2.46899999999999,14.9741105573892,0.018285443089934,0.018402712634281,0.286897947166039,14.650524454499,6.4292124630636,8.78985857521997E-06
2.46999999999999,14.9739204740822,0.018289160286155,0.018406491089312,0.286959638865114,14.6502651838416,6.42921246198918,8.78878415555562E-06
2.47099999999999,14.9737308309024,0.01829287897848,0.018410267390977,0.287021845447612,14.6500058390853,6.42921246088415,8.78767912038114E-06
2.47199999999999,14.9735405615581,0.018296595059292,0.018414045712858,0.287083500412123,14.6497464203739,6.42921246006376,8.78685873217933E-06
2.47299999999999,14.9733507338295,0.018300314571095,0.018417819955882,0.287145671928911,14.6494869273736,6.42921245922869,8.7860236677173E-06
2.47399999999999,14.973160278358,0.018304030563896,0.018421597159804,0.287207289917008,14.6492273607173,6.42921245915447,8.78594944442312E-06
2.47499999999999,14.9729702661777,0.018307748595915,0.018425371670392,0.287269425952505,14.6489677199589,6.4292124593895,8.78618447774926E-06
2.47599999999999,14.9727796246119,0.018311464403361,0.018429147850665,0.287331007010777,14.6487080053471,6.42921246028671,8.7870816845026E-06
2.47699999999999,14.9725894274995,0.018315181964699,0.018432921647547,0.28739310733995,14.6484482165473,6.42921246159838,8.78839335705095E-06
2.47799999999999,14.9723985990065,0.018318896335007,0.018436698072831,0.287454651027208,14.6481883535715,6.42921246337823,8.7901732062079E-06
2.47899999999999,14.9722082163152,0.018322613706504,0.018440470868106,0.287516715651539,14.6479284160891,6.42921246539077,8.79218574745266E-06
2.47999999999999,14.9720172001041,0.018326327703831,0.018444246503937,0.287578221740335,14.647668404156,6.42921246774949,8.79454446334194E-06
2.48099999999999,14.9718266306907,0.018330044111877,0.01844801910065,0.287640250180163,14.647408317298,6.42921247009146,8.79688643173893E-06
2.48199999999999,14.9716354260103,0.018333758393242,0.018451793293854,0.287701718653393,14.6471481556698,6.42921247257333,8.79936830688877E-06
2.48299999999999,14.9714446691764,0.018337474421859,0.018455565141733,0.287763710707682,14.6468879189051,6.42921247493413,8.80172910111554E-06
2.48399999999999,14.9712532751107,0.01834118704439,0.018459339864599,0.287825141078678,14.646627607123,6.42921247731527,8.80411024262173E-06
2.48499999999999,14.9710623302943,0.018344902970363,0.018463110679802,0.287887096745397,14.6463672198987,6.42921247941605,8.8062110243925E-06
2.48599999999999,14.9708707461805,0.018348615426679,0.018466884457517,0.287948488825571,14.6461067574707,6.42921248145138,8.80824635540733E-06
2.48699999999999,14.970679612579,0.018352329527015,0.018470655990038,0.288010407545013,14.6458462195169,6.42921248322288,8.81001785391078E-06
2.48799999999999,14.9704878382102,0.018356041499049,0.018474429140632,0.288071761339224,14.6455856062313,6.42921248493647,8.81173144762215E-06
2.48899999999999,14.9702965154554,0.018359755961112,0.018478199226096,0.28813364303729,14.6453249172309,6.42921248635172,8.81314669420874E-06
2.48999999999999,14.970104550031,0.01836346705282,0.018481972183224,0.288194957952832,14.6450641528421,6.42921248778259,8.81457756563009E-06
2.49099999999999,14.9699130379552,0.018367181151851,0.018485741555543,0.288256802485381,14.6448033127625,6.42921248906948,8.81586445444782E-06
2.49199999999999,14.9697208814037,0.018370892228336,0.018489513476538,0.288318078462448,14.6445423972364,6.42921249046215,8.81725712176262E-06
2.49299999999999,14.9695291793037,0.018374605054688,0.018493283079126,0.288379885315055,14.6442814058548,6.42921249170495,8.81849992495631E-06
2.49399999999999,14.969336831171,0.018378315520713,0.018497054556445,0.288441122202903,14.644020338891,6.42921249304602,8.81984099621036E-06
2.49499999999999,14.9691449388331,0.018382028472068,0.018500823001653,0.288502891344324,14.6437591960151,6.42921249432598,8.8211209536837E-06
2.49599999999999,14.9689523983603,0.018385737643879,0.018504594757433,0.288564088611189,14.6434979773478,6.42921249562402,8.82241899091696E-06
2.49699999999999,14.9687603149911,0.018389450062248,0.018508362712938,0.288625819760503,14.6432366824554,6.42921249672646,8.82352143261045E-06
2.49799999999999,14.9685675814924,0.01839316004434,0.018512132660637,0.288686977313027,14.6429753114744,6.42921249765563,8.82445059957604E-06
2.49899999999999,14.9683753061675,0.01839687148592,0.018515900619793,0.288748669932313,14.6427138641295,6.42921249833919,8.8251341638923E-06
2.49999999999999,14.9681823790632,0.018400580205201,0.018519670849158,0.288809787465542,14.6424523405433,6.42921249878876,8.82558373849207E-06
2.50099999999999,14.96798991132,0.018404291939751,0.01852343754928,0.288871441512391,14.6421907403185,6.42921249884475,8.82563972659511E-06
2.50199999999999,14.9677967897587,0.018407999815009,0.018527207676572,0.288932518531085,14.6419290637361,6.42921249868009,8.82547506186882E-06
2.50299999999999,14.9676041291529,0.01841171010564,0.018530974862166,0.288994133674462,14.6416673105107,6.42921249819843,8.82499340448817E-06
2.50399999999999,14.9674108132632,0.018415417795286,0.018534744228996,0.289055170187813,14.6414054810511,6.42921249769718,8.82449214945069E-06
2.50499999999999,14.9672179593773,0.018419127133836,0.018538511446501,0.289116745932577,14.6411435748644,6.42921249693629,8.8237312647621E-06
2.50599999999999,14.9670244485914,0.018422833978698,0.018542280731783,0.289177741525444,14.6408815923555,6.42921249623899,8.82303396210205E-06
2.50699999999999,14.9668314013882,0.018426543963391,0.018546046391442,0.289239277880898,14.6406195331525,6.42921249540163,8.82219660347516E-06
2.50799999999999,14.9666376954202,0.018430249930229,0.018549815674334,0.289300232093125,14.6403573977225,6.42921249479946,8.82159443627018E-06
2.50899999999999,14.9664444544788,0.018433958509496,0.018553581851283,0.289361728591052,14.640095185527,6.42921249410096,8.82089593901014E-06
2.50999999999999,14.9662505530885,0.018437664963206,0.018557349764335,0.289422641455839,14.6398328969051,6.4292124935929,8.82038786986783E-06
2.51099999999999,14.9660571178,0.01844137287963,0.018561115747575,0.289484097749955,14.6395705314228,6.42921249295126,8.81974623645476E-06
2.51199999999999,14.9658630203661,0.018445077608766,0.018564884518506,0.28954496876764,14.6393080894712,6.42921249252774,8.81932271035169E-06
2.51299999999999,14.9656693905075,0.018448786108847,0.01856864905865,0.289606384786406,14.6390455705536,6.42921249194994,8.81874491120982E-06
2.51399999999999,14.9654750963808,0.018452491118116,0.018572416723734,0.289667213506782,14.6387829750321,6.42921249155327,8.81834824895122E-06
2.51499999999999,14.9652812710817,0.018456198641656,0.018576181411399,0.289728588654574,14.6385203023741,6.42921249089883,8.8176938017881E-06
2.51599999999999,14.9650867799682,0.018459904128597,0.018579947780336,0.289789375023944,14.6382575530354,6.42921249041145,8.81720642453843E-06
2.51699999999999,14.9648927588077,0.018463611296414,0.018583712038664,0.289850708926517,14.6379947265461,6.42921248968738,8.81648235839805E-06
2.51799999999999,14.9646980700902,0.018467315416948,0.018587478980448,0.289911452334651,14.6377318233582,6.42921248916298,8.81595794943735E-06
2.51899999999999,14.9645038527582,0.018471023038151,0.018591241993324,0.289972744886271,14.6374688428405,6.42921248834466,8.81513963513214E-06
2.51999999999999,14.9643089657502,0.018474726700119,0.018595008636635,0.290033444955825,14.6372057854576,6.42921248766335,8.81445832412453E-06
2.52099999999999,14.9641145514052,0.018478432440233,0.018598772773761,0.290094695501195,14.63694265069,6.42921248675131,8.81354628479158E-06
2.52199999999999,14.9639194658075,0.018482136509348,0.018602538257746,0.290155352098603,14.6366794389418,6.42921248596671,8.8127616812983E-06
2.52299999999999,14.9637248539142,0.018485842864968,0.018606301067448,0.290216560316096,14.6364161496656,6.42921248495727,8.81175224165531E-06
2.52399999999999,14.9635295687355,0.018489545649627,0.018610067132497,0.290277172763234,14.6361527831901,6.42921248396628,8.81076124947811E-06
2.52499999999999,14.9633347588264,0.018493251916568,0.018613829329725,0.290338338459195,14.635889339121,6.42921248279224,8.80958721261038E-06
2.52599999999999,14.963139273664,0.018496954850923,0.018617594576224,0.29039890645022,14.6356258177866,6.42921248164758,8.80844255668478E-06
2.52699999999999,14.9629442649098,0.018500659801394,0.018621357423465,0.290460028942795,14.6353622187422,6.42921248030734,8.80710231143667E-06
2.52799999999999,14.9627485792028,0.018504362365352,0.018625122368215,0.290520552239067,14.6350985422301,6.42921247889944,8.80569441541468E-06
2.52899999999999,14.9625533710163,0.018508067116007,0.018628884773781,0.29058163120518,14.6348347879213,6.42921247726427,8.80405924696959E-06
2.52999999999999,14.9623574840317,0.018511768484371,0.018632650282608,0.290642109142365,14.6345709561224,6.42921247557025,8.80236522426969E-06
2.53099999999999,14.9621620760508,0.018515473681074,0.018636411608456,0.290703144346428,14.6343070464149,6.42921247360682,8.80040179573882E-06
2.53199999999999,14.9619659872261,0.018519175725644,0.018640175842182,0.290763576607836,14.6340430590504,6.42921247150847,8.79830344402421E-06
2.53299999999999,14.961770378495,0.018522879453451,0.018643938055363,0.290824567302345,14.6337789936839,6.42921246908127,8.79587624513789E-06
2.53399999999999,14.9615740874055,0.018526581099917,0.018647702102468,0.290884953532698,14.6335148506704,6.42921246658142,8.79337639503319E-06
2.53499999999998,14.961378277725,0.018530285457551,0.018651463124777,0.290945899495182,14.6332506296475,6.42921246381943,8.79061440883788E-06
2.53599999999998,14.9611817837271,0.0185339859015,0.018655227826233,0.291006239061999,14.6329863309373,6.42921246104145,8.78783642832559E-06
2.53699999999998,14.9609857726067,0.01853768950649,0.018658989048679,0.291067139901846,14.6327219541497,6.42921245800495,8.78479992749703E-06
2.53799999999998,14.9607890754503,0.018541390240131,0.018662752934266,0.291127432557755,14.6324574997182,6.42921245506362,8.78185859143343E-06
2.53899999999998,14.960592862419,0.018545093118383,0.01866651437872,0.291188287602488,14.6321929673194,6.42921245201966,8.77881463434704E-06
2.53999999999998,14.960395961836,0.018548793839982,0.018670277769682,0.291248532917339,14.631928357309,6.42921244915693,8.77595190118541E-06
2.54099999999998,14.9601995466824,0.018552497453174,0.018674038003849,0.291309341955571,14.6316636692698,6.42921244620304,8.77299801160802E-06
2.54199999999998,14.9600024419383,0.018556197068782,0.018677802053311,0.291369539229169,14.6313989035871,6.42921244347488,8.7702698570169E-06
2.54299999999998,14.9598058241058,0.018559900132558,0.018681562381665,0.291430301688301,14.6311340599032,6.42921244074312,8.76753809286868E-06
2.54399999999998,14.9596085149882,0.018563600642038,0.018685325103555,0.291490450677129,14.6308691385655,6.42921243828304,8.76507801628179E-06
2.54499999999998,14.9594116937671,0.018567302495515,0.018689086235212,0.291551165920417,14.630604139116,6.42921243579637,8.76259134230395E-06
2.54599999999998,14.9592141794991,0.018571001718469,0.01869284983034,0.291611266074041,14.6303390618763,6.42921243354111,8.76033608498972E-06
2.54699999999998,14.959017154447,0.018574704527139,0.01869660961565,0.291671933865969,14.6300739064382,6.42921243120627,8.75800124422455E-06
2.54799999999998,14.9588194343254,0.01857840382721,0.018700372777066,0.291731984502476,14.6298086732187,6.42921242912474,8.75591971016831E-06
2.54899999999998,14.9586222048248,0.018582106091554,0.01870413274972,0.291792604210362,14.6295433617731,6.42921242697235,8.75376732523137E-06
2.54999999999998,14.9584242784909,0.018585805843974,0.018707895124566,0.291852605071048,14.6292779724513,6.42921242503097,8.75182594306523E-06
2.55099999999998,14.9582268437015,0.018589507472217,0.018711655434284,0.291913176007227,14.6290125047877,6.42921242291587,8.7497108456347E-06
2.55199999999998,14.9580287104389,0.018593206561867,0.018715418164504,0.291973126475533,14.628746959237,6.42921242103533,8.74783030901938E-06
2.55299999999998,14.9578310702327,0.018596908941501,0.018719177426454,0.292033648468812,14.6284813353959,6.42921241907884,8.74587381183289E-06
2.55399999999998,14.9576327294805,0.018600607230332,0.018722940697248,0.292093547905949,14.628215633647,6.42921241736583,8.74416080787199E-06
2.55499999999998,14.9574348831035,0.018604308584941,0.018726700723526,0.29215402023631,14.6279498535588,6.42921241558175,8.74237672654488E-06
2.55599999999998,14.9572363345278,0.018608008225886,0.018730462397423,0.292213868361427,14.6276839955431,6.42921241407165,8.74086662605578E-06
2.55699999999998,14.9570382814393,0.018611710028862,0.01873422177424,0.292274290340042,14.6274180592961,6.42921241261309,8.73940806300766E-06
2.55799999999998,14.9568395245668,0.018615408787672,0.01873798413396,0.292334086381733,14.6271520452634,6.42921241159703,8.73839200643545E-06
2.55899999999998,14.9566412646913,0.018619111180661,0.018741742740315,0.292394457704837,14.6268859530654,6.42921241077046,8.73756543562365E-06
2.55999999999998,14.9564422988218,0.018622809918304,0.018745504980327,0.292454200946022,14.6266197829772,6.42921241031654,8.73711151605505E-06
2.56099999999998,14.9562438311467,0.018626511275304,0.01874926448008,0.292514520813743,14.6263535345776,6.42921240997061,8.73676558121872E-06
2.56199999999998,14.9560446557414,0.018630210220014,0.018753026380733,0.292574210987262,14.6260872081533,6.42921240988177,8.73667674117229E-06
2.56299999999998,14.9558459794603,0.018633910883982,0.018756786479816,0.29263447873387,14.6258208033627,6.42921240986148,8.73665645606536E-06
2.56399999999998,14.9556465933781,0.018637608687219,0.018760549432043,0.292694114945744,14.6255543203131,6.42921240987245,8.73666742506885E-06
2.56499999999998,14.9554477075699,0.018641310739063,0.018764308065496,0.292754330250861,14.6252877585145,6.42921240956339,8.73635836562414E-06
2.56599999999998,14.9552481097708,0.018645009121587,0.018768070405007,0.292813911962296,14.6250211182819,6.42921240915224,8.7359472180637E-06
2.56699999999998,14.9550490133832,0.018648709672548,0.018771830515388,0.292874073900573,14.6247543992946,6.42921240837014,8.73516511568084E-06
2.56799999999998,14.9548492034317,0.018652408281756,0.018775592608537,0.292933600718383,14.6244876018231,6.42921240742777,8.73422274505487E-06
2.56899999999998,14.9546498957412,0.018656109673091,0.018779351895686,0.292993708844467,14.624220725328,6.42921240586414,8.73265911316423E-06
2.56999999999998,14.9544498722635,0.018659807463654,0.018783114835374,0.293053179879538,14.6239537700849,6.42921240391394,8.73070890961003E-06
2.57099999999998,14.9542503521082,0.018663508733146,0.018786874273856,0.293113233638546,14.6236867354627,6.42921240096869,8.72776366733774E-06
2.57199999999998,14.9540501142005,0.018667206885831,0.018790636924564,0.293172648336147,14.623419622054,6.42921239759707,8.72439204702147E-06
2.57299999999998,14.9538503808049,0.018670907796395,0.018794396822402,0.293232646813868,14.6231524293723,6.42921239333635,8.72013132457994E-06
2.57399999999998,14.9536499283664,0.018674606816099,0.018798158714724,0.29329200462191,14.6228851582136,6.42921238901507,8.71581004879829E-06
2.57499999999998,14.9534499821068,0.01867830836112,0.018801918126945,0.293351947327024,14.6226178082917,6.42921238437683,8.71117180167857E-06
2.57599999999998,14.953249315346,0.01868200615086,0.018805681422854,0.293411247349316,14.622350380423,6.42921238019077,8.7069857439559E-06
2.57699999999998,14.9530491565955,0.018685707632292,0.018809441072857,0.293471133723617,14.6220828741667,6.42921237606162,8.70285659537728E-06
2.57799999999998,14.9528482755261,0.018689406365035,0.018813203633093,0.293530375492329,14.6218152900356,6.42921237236769,8.69916266132975E-06
2.57899999999998,14.952647903417,0.01869310691945,0.018816964437118,0.293590204598017,14.6215476274624,6.4292123686706,8.69546557069612E-06
2.57999999999998,14.9524468074101,0.018696804914819,0.018820727962104,0.293649387472237,14.6212798870609,6.42921236538413,8.69217910448583E-06
2.58099999999998,14.9522462219143,0.018700506293759,0.01882448820323,0.293709158864838,14.6210120685525,6.42921236235799,8.68915296869943E-06
2.58199999999998,14.9520449103711,0.018704204717047,0.018828251596116,0.293768281914123,14.6207441721438,6.42921235962408,8.68641905782397E-06
2.58299999999998,14.9518441104675,0.018707906728447,0.01883201151349,0.293827994851613,14.620476197374,6.42921235689537,8.6836903410159E-06
2.58399999999998,14.9516425825764,0.018711605739865,0.018835774661233,0.293887057547011,14.6202081446282,6.4292123543755,8.68117047403416E-06
2.58499999999998,14.9514415674002,0.018715306867,0.018839535839765,0.293946711079783,14.6199400136137,6.42921235192883,8.67872380716506E-06
2.58599999999998,14.9512398225314,0.018719005807837,0.018843299436675,0.294005712682223,14.6196718046046,6.42921234965026,8.67644523427913E-06
2.58699999999998,14.9510385915704,0.018722708420394,0.018847059534946,0.294065306392348,14.6194035172227,6.42921234736679,8.67416176042468E-06
2.58799999999998,14.9508366287733,0.018726406903517,0.018850824032564,0.294124245964809,14.6191351518724,6.42921234531072,8.67210569843735E-06
2.58899999999998,14.9506351810909,0.018730108528014,0.018854585566813,0.294183778837368,14.6188667081587,6.42921234321715,8.67001212778717E-06
2.58999999999998,14.950432999915,0.01873380846772,0.018858349089381,0.294242655845282,14.6185981865126,6.4292123413476,8.66814257083348E-06
2.59099999999998,14.950231334767,0.018737511064099,0.018862110181953,0.294302127051679,14.6183295864692,6.42921233938337,8.66617833938932E-06
2.59199999999998,14.9500289342331,0.018741210679813,0.018865874566772,0.294360940552212,14.6180609084343,6.4292123375818,8.66437677338183E-06
2.59299999999998,14.9498270509266,0.018744913735798,0.018869635764442,0.294420349510648,14.6177921519157,6.42921233553992,8.66233489560386E-06
2.59399999999998,14.9496244301207,0.018748613182317,0.018873400928257,0.294479098561098,14.617523317449,6.42921233363759,8.66043255953741E-06
2.59499999999998,14.9494223278486,0.018752315954556,0.018877163020782,0.294538444286852,14.6172544045864,6.42921233153436,8.65832933882871E-06
2.59599999999998,14.9492194864224,0.018756016555128,0.018880927662193,0.294597128414193,14.6169854137909,6.42921232954277,8.65633774260743E-06
2.59699999999998,14.9490171643785,0.01875971896257,0.018884690797594,0.294656410037179,14.6167163445812,6.42921232724581,8.6540407853164E-06
2.59799999999998,14.9488141013499,0.018763418490889,0.018888457198416,0.294715028181887,14.6164471974787,6.429212325027,8.65182197173908E-06
2.59899999999998,14.948611559177,0.01876712271015,0.018892219236288,0.294774245156376,14.6161779720741,6.42921232253755,8.64933252575639E-06
2.59999999999998,14.9484082739398,0.018770823665846,0.018895984978239,0.294832796496213,14.6159086687995,6.42921232006539,8.64686036905482E-06
2.60099999999998,14.948205510607,0.018774527156365,0.01889974852861,0.294891947750751,14.6156392871713,6.42921231720851,8.64400348632444E-06
2.60199999999998,14.9480020024451,0.018778228173149,0.01890351501327,0.294950431598562,14.6153698276601,6.42921231431168,8.64110665155238E-06
2.60299999999998,14.9477990171647,0.018781932000504,0.018907279075416,0.295009516188874,14.6151002898999,6.42921231105247,8.63784744709051E-06
2.60399999999998,14.9475952852945,0.018785633107818,0.018911046330574,0.295067931477554,14.6148306743785,6.42921230779059,8.63458556032981E-06
2.60499999999998,14.9473920777227,0.018789337980319,0.018914810226773,0.295126948847386,14.6145609806682,6.42921230417525,8.63097022474335E-06
2.60599999999998,14.9471881214551,0.018793039153194,0.018918578345094,0.295185294684425,14.6142912092724,6.42921230058669,8.62738166684807E-06
2.60699999999998,14.9469846906822,0.018796743355317,0.018922343864009,0.295244243637028,14.6140213598258,6.42921229669887,8.62349384433969E-06
2.60799999999998,14.9467805097797,0.018800446372901,0.018926111118172,0.295302519404577,14.613751432884,6.42921229294086,8.61973583710096E-06
2.60899999999998,14.9465768553732,0.018804152315826,0.018929875930127,0.295361399098138,14.6134814280291,6.42921228896646,8.61576143496023E-06
2.60999999999998,14.9463724488777,0.018807854382919,0.018933645192138,0.295419603542558,14.6132113457601,6.4292122851595,8.61195447754426E-06
2.61099999999998,14.9461685703009,0.018811560201182,0.018937411201031,0.295478413209165,14.6129411856895,6.42921228118273,8.60797770219079E-06
2.61199999999998,14.9459639377218,0.018815263507828,0.018941180343509,0.29553654549328,14.6126709483772,6.42921227746659,8.60426156457095E-06
2.61299999999998,14.9457598341427,0.018818969608515,0.018944947217126,0.295595283888001,14.612400633429,6.42921227368534,8.60048031814387E-06
2.61399999999998,14.945554974992,0.018822673302438,0.01894871713404,0.295653343223557,14.612130241332,6.42921227020301,8.59699798105851E-06
2.61499999999998,14.9453506459382,0.018826380053126,0.018952484570373,0.295712009597305,14.6118597717174,6.42921226668483,8.59347980863845E-06
2.61599999999998,14.9451455593609,0.018830083856075,0.018956255632996,0.295769994732146,14.6115892251397,6.42921226355148,8.59034645017687E-06
2.61699999999998,14.9449410043949,0.018833792285522,0.018960022668291,0.295828588183599,14.6113186012575,6.42921226049405,8.58728902208838E-06
2.61799999999998,14.9447356900563,0.018837497882198,0.018963793261234,0.295886498353291,14.6110479005595,6.42921225787468,8.58466965425464E-06
2.61899999999998,14.9445309082352,0.018841205465001,0.018967562506487,0.295945017572244,14.6107771226914,6.429212255344,8.5821389710361E-06
2.61999999999998,14.944325365466,0.018844910656953,0.018971334879938,0.296002851757846,14.6105062681713,6.42921225329219,8.58008716164704E-06
2.62099999999998,14.9441203565015,0.018848620054784,0.01897510372526,0.296061296024766,14.6102353366967,6.42921225140776,8.57820273125753E-06
2.62199999999998,14.9439145846258,0.018852326220121,0.018978876584503,0.296119053067602,14.6099643287536,6.42921225004126,8.57683623323169E-06
2.62299999999998,14.9437093477723,0.018856035595202,0.018982646926029,0.296177421283897,14.6096932439672,6.42921224881653,8.5756115062452E-06
2.62399999999998,14.9435033461083,0.018859742628083,0.018986420436561,0.296235100227547,14.6094220828161,6.42921224807651,8.57487148575586E-06
2.62499999999998,14.943297880473,0.018863452703964,0.018990191652841,0.296293391123401,14.6091508449928,6.4292122474898,8.57428477463174E-06
2.62599999999997,14.94309164842,0.018867161001797,0.018993965496295,0.296350990960324,14.6088795309616,6.42921224739331,8.57418828825729E-06
2.62699999999997,14.9428859534818,0.018870872914807,0.018997736512254,0.296409203741439,14.6086081403133,6.42921224738294,8.57417791344517E-06
2.62799999999997,14.9426794899078,0.018874580714978,0.01900151254006,0.296466723175512,14.6083366734773,6.42921224775878,8.57455375502525E-06
2.62899999999997,14.9424735646345,0.018878292043544,0.019005285843661,0.296524856640326,14.6080651301069,6.42921224816512,8.57496009576408E-06
2.62999999999997,14.9422668689834,0.018882001943945,0.019009061512045,0.29658229485238,14.607793510675,6.42921224894483,8.57573980805881E-06
2.63099999999997,14.9420607124292,0.018885714495977,0.019012835387621,0.296640347786062,14.6075218147596,6.42921224967556,8.57647053464916E-06
2.63199999999997,14.9418537836027,0.018889424115623,0.019016613153287,0.296697703521373,14.6072500428124,6.42921225068045,8.57747542060139E-06
2.63299999999997,14.9416473950213,0.018893138086725,0.01902038747279,0.296755674982478,14.6069781944793,6.42921225157968,8.57837465417788E-06
2.63399999999997,14.941440232138,0.018896849088764,0.01902416578798,0.296812946951644,14.6067062703096,6.42921225277724,8.57957221711558E-06
2.63499999999997,14.9412336106546,0.018900564023668,0.019027941100231,0.296870835654404,14.6064342698763,6.42921225383067,8.58062564290663E-06
2.63599999999997,14.9410262131536,0.018904276784653,0.019031719646704,0.29692802300699,14.6061621937153,6.42921225513954,8.5819345159166E-06
2.63699999999997,14.9408193578876,0.018907991659692,0.019035497069683,0.296985827714799,14.6058900414434,6.42921225627922,8.58307419626669E-06
2.63799999999997,14.940611724807,0.018911703714491,0.019039278394082,0.297042929077122,14.6056178136213,6.42921225767269,8.58446766471843E-06
2.63899999999997,14.9404046352427,0.018915421035243,0.019043055474379,0.297100648892734,14.6053455098403,6.42921225890345,8.58569842510093E-06
2.63999999999997,14.9401967656457,0.018919135301368,0.019046836760666,0.297157662966119,14.6050731306176,6.42921226031176,8.58710673057317E-06
2.64099999999997,14.9399894406711,0.018922852266727,0.019050616400853,0.297215296390777,14.6048006756127,6.42921226158333,8.5883783009777E-06
2.64199999999997,14.9397813339817,0.018926567616879,0.019054398847688,0.297272222209227,14.6045281453079,6.42921226297458,8.58976955786517E-06
2.64299999999997,14.9395737728191,0.018930286464043,0.019058178924411,0.297329767968942,14.6042555394618,6.42921226431029,8.59110526718609E-06
2.64399999999997,14.9393654280765,0.018934002829362,0.019061962708272,0.297386604098215,14.6039828584407,6.42921226569223,8.59248720352923E-06
2.64499999999997,14.9391576301119,0.018937723409296,0.019065743434333,0.297444061200574,14.6037101020677,6.42921226706215,8.59385712281835E-06
2.64599999999997,14.9389490463966,0.018941440308641,0.019069529129442,0.297500806298694,14.6034372706598,6.42921226842693,8.5952219004426E-06
2.64699999999997,14.9387410105583,0.018945160399374,0.019073312826551,0.297558173214778,14.6031643641176,6.42921226978818,8.59658315199852E-06
2.64799999999997,14.9385321873109,0.018948879712196,0.019077098623118,0.29761482632343,14.6028913826521,6.42921227104832,8.5978432906586E-06
2.64899999999997,14.9383239124519,0.018952602738085,0.019080881965285,0.297672101818823,14.6026183259297,6.42921227193526,8.5987302345103E-06
2.64999999999997,14.9381148479483,0.018956322246306,0.019084670192596,0.297728661255715,14.6023451942537,6.42921227245122,8.59924619245334E-06
2.65099999999997,14.9379063329245,0.018960046446673,0.019088455028494,0.297785844096045,14.6020719873533,6.42921227237854,8.59917351014872E-06
2.65199999999997,14.9376970262071,0.018963768442265,0.019092243507979,0.297842308625638,14.6017987056312,6.42921227183387,8.59862884627916E-06
2.65299999999997,14.9374882699813,0.018967493938329,0.019096029836228,0.297899397212286,14.6015253489945,6.42921227085537,8.59765034100235E-06
2.65399999999997,14.9372787206999,0.018971217232627,0.019099819833533,0.297955765660293,14.6012519179735,6.42921226968834,8.59648331719143E-06
2.65499999999997,14.9370697235079,0.018974943793745,0.019103607977082,0.298012758893262,14.6009784128438,6.42921226876086,8.59555583865301E-06
2.65599999999997,14.9368599317655,0.018978667160891,0.019107400836003,0.29806902961476,14.6007048341539,6.42921226832763,8.59512260831252E-06
2.65699999999997,14.9366506938512,0.018982395864364,0.01911118980449,0.298125926102865,14.6004311820794,6.42921226872764,8.59552261012198E-06
2.65799999999997,14.9364406600231,0.018986122779967,0.019114982155899,0.298182097975728,14.6001574571115,6.42921227011183,8.59690680332648E-06
2.65899999999997,14.9362311811767,0.018989852004985,0.019118773709667,0.298238896100354,14.5998836593617,6.42921227265325,8.599448229063E-06
2.65999999999997,14.9360209047855,0.018993579230367,0.019122568895332,0.298294967674565,14.5996097889852,6.4292122761405,8.60293547511049E-06
2.66099999999997,14.9358111839606,0.018997310916408,0.019126361195704,0.298351666246719,14.5993358456018,6.42921228024601,8.60704098926135E-06
2.66199999999997,14.9356006628678,0.019001039723597,0.019130158066586,0.298407635829218,14.5990618292484,6.42921228464927,8.61144424391114E-06
2.66299999999997,14.9353906978993,0.019004772351648,0.019133952717583,0.298464233301734,14.5987877395283,6.42921228893544,8.61573041710528E-06
2.66399999999997,14.9351799304183,0.019008502494895,0.019137751604149,0.298520099631775,14.5985135766875,6.42921229306785,8.61986281996963E-06
2.66499999999997,14.9349697194021,0.019012235352771,0.019141549445126,0.298576594243626,14.5982393403606,6.4292122965862,8.62338117180173E-06
2.66599999999997,14.9347587040209,0.019015967231658,0.01914535005109,0.298632355783871,14.5979650309543,6.42921229968781,8.6264827823257E-06
2.66699999999997,14.9345482457534,0.019019704267452,0.019149147238178,0.298688746375267,14.5976906478725,6.42921230164147,8.62843644533484E-06
2.66799999999997,14.9343369806654,0.019023437531143,0.01915295006682,0.298744401409078,14.5974161916584,6.42921230283711,8.62963208092538E-06
2.66899999999997,14.934126273683,0.019027174780802,0.019156750695427,0.298800686208365,14.5971416619984,6.42921230282017,8.62961514513927E-06
2.66999999999997,14.9339147583784,0.019030910585234,0.019160554702303,0.298856233418451,14.5968670596725,6.42921230223841,8.6290333829453E-06
2.67099999999997,14.9337038023633,0.019034649930774,0.019164357030104,0.298912410839768,14.5965923845627,6.42921230087298,8.62766795783898E-06
2.67199999999997,14.9334920367563,0.019038387083979,0.019168163520257,0.298967848601084,14.596317637551,6.42921229945669,8.62625166586639E-06
2.67299999999997,14.9332808322358,0.019042128500935,0.019171967665659,0.299023917390664,14.5960428186786,6.42921229787052,8.62466549023111E-06
2.67399999999997,14.9330688164647,0.019045866441628,0.019175777337261,0.299079243953475,14.5957679287324,6.42921229669321,8.62348818753134E-06
2.67499999999997,14.9328573630341,0.019049609599838,0.019179583754709,0.299135202196302,14.5954929674832,6.42921229554949,8.6223444633049E-06
2.67599999999997,14.9326450968056,0.019053352338132,0.019183392714654,0.299190416269355,14.5952179354835,6.42921229479381,8.62158878334185E-06
2.67699999999997,14.9324333935851,0.019057097642622,0.01918720116489,0.299246262321847,14.5949428324558,6.42921229396334,8.62075830987408E-06
2.67799999999997,14.9322208757131,0.01906084019197,0.019191014536333,0.299301361983162,14.5946676590016,6.42921229349963,8.62029460790836E-06
2.67899999999997,14.9320089220144,0.019064588115148,0.019194824648467,0.299357094426261,14.5943924148246,6.4292122929393,8.61973427923601E-06
2.67999999999997,14.9317961515298,0.019068333756054,0.01919863930064,0.299412077988965,14.5941171004841,6.42921229270644,8.61950141128887E-06
2.68099999999997,14.9315839459778,0.01907208338302,0.019202452128276,0.299467694892075,14.5938417155744,6.42921229222612,8.61902109150492E-06
2.68199999999997,14.9313709218754,0.019075831162265,0.01920626911735,0.29952256089919,14.5935662606966,6.42921229195944,8.61875441238169E-06
2.68299999999997,14.9311584633836,0.019079582114014,0.019210085190216,0.299578060514372,14.593290735565,6.42921229142872,8.61822369913057E-06
2.68399999999997,14.9309451843882,0.019083331619995,0.019213905084298,0.299632806924325,14.5930151407596,6.42921229104792,8.6178428935213E-06
2.68499999999997,14.9307324721814,0.019087087392374,0.019217721036175,0.299688187769238,14.5927394759836,6.42921229036502,8.61715999622703E-06
2.68599999999997,14.930518937331,0.019090840015405,0.019221542608583,0.29974281288091,14.5924637418261,6.42921228975235,8.61654732631223E-06
2.68699999999997,14.9303059701886,0.01909459605279,0.01922536315696,0.299798072791389,14.5921879381874,6.4292122889498,8.61574477006855E-06
2.68799999999997,14.9300921789548,0.019098350746117,0.019229187578266,0.299852574967221,14.5919120656632,6.42921228832336,8.6151183307237E-06
2.68899999999997,14.9298789563441,0.019102110113593,0.019233009802771,0.299907712300627,14.5916361241271,6.42921228762167,8.61441664490314E-06
2.68999999999997,14.9296649076861,0.019105867379173,0.019236836723511,0.299962089511874,14.5913601140716,6.42921228711027,8.61390524597994E-06
2.69099999999997,14.929451428891,0.019109629373413,0.019240661453105,0.30001710259037,14.5910840354741,6.42921228662508,8.61342005897825E-06
2.69199999999997,14.92923712212,0.019113388616587,0.019244491624885,0.300071353001928,14.5908078888766,6.42921228646665,8.61326162571174E-06
2.69299999999997,14.9290233860537,0.019117152235485,0.019248320040723,0.300126239568304,14.5905316742092,6.42921228644528,8.61324025347443E-06
2.69399999999997,14.9288088204215,0.019120915698908,0.0192521513747,0.300180361466788,14.5902553918811,6.42921228672866,8.61352363390466E-06
2.69499999999997,14.9285948262931,0.019124683618725,0.019255980971925,0.300235119842561,14.5899790418599,6.42921228711293,8.61390790163341E-06
2.69599999999997,14.9283800006113,0.01912844801063,0.019259816939598,0.300289111002571,14.5897026246585,6.42921228783291,8.61462787948852E-06
2.69699999999997,14.9281657475846,0.0191322169587,0.019263651123545,0.300343739251255,14.5894261402511,6.42921228867088,8.61546585628759E-06
2.69799999999997,14.9279506611722,0.019135984868912,0.019267489280097,0.300397597937637,14.5891495890856,6.42921228979075,8.61658572137713E-06
2.69899999999997,14.9277361481201,0.019139757072702,0.019271326000098,0.300452093947709,14.5888729710996,6.42921229093667,8.61773164118063E-06
2.69999999999997,14.9275208000405,0.019143527561268,0.019275167430653,0.300505818262478,14.5885962867861,6.42921229230185,8.61909682647877E-06
2.70099999999997,14.9273060262384,0.019147302251896,0.019279007609423,0.300560180199773,14.5883195361773,6.42921229373605,8.62053102856919E-06
2.70199999999997,14.9270904153455,0.019151074674727,0.019282853153555,0.30061376785124,14.5880427196659,6.42921229533737,8.62213233965292E-06
2.70299999999997,14.9268753796176,0.019154853283114,0.019286695542963,0.30066799366685,14.5877658371247,6.42921229684795,8.62364292775197E-06
2.70399999999997,14.9266595049084,0.019158630905525,0.01929054211528,0.300721442891033,14.5874888889965,6.42921229839706,8.62519203614909E-06
2.70499999999997,14.9264442059736,0.019162411578473,0.019294388767186,0.300775530349565,14.5872118752784,6.42921229980969,8.62660466616205E-06
2.70599999999997,14.9262280662747,0.019166190169996,0.019298240763349,0.300828838913042,14.5869347964283,6.42921230123019,8.62802516277128E-06
2.70699999999997,14.9260125031955,0.019169974313778,0.019302090425384,0.300882786126123,14.5866576523303,6.42921230239259,8.62918756006081E-06
2.70799999999997,14.925796097141,0.019173757015063,0.019305944897379,0.300935951798672,14.5863804434299,6.42921230340185,8.63019682828536E-06
2.70899999999997,14.9255802686566,0.019177545151515,0.019309797233089,0.300989756541191,14.5861031697308,6.429212304064,8.63085897062632E-06
2.70999999999997,14.9253635955334,0.019181331366093,0.019313654951923,0.301042777450563,14.5858258317648,6.42921230457014,8.63136511064511E-06
2.71099999999997,14.9251475004618,0.019185121752841,0.019317511913826,0.301096437370526,14.5855484294246,6.42921230462228,8.63141725471195E-06
2.71199999999997,14.9249305589262,0.019188911459835,0.019321373102672,0.301149311180658,14.585270963183,6.42921230438858,8.63118355098891E-06
2.71299999999997,14.9247141962573,0.019192707818882,0.019325231155121,0.301202824367111,14.5849934329162,6.42921230350933,8.63030430231504E-06
2.71399999999997,14.9244969850613,0.019196501449683,0.019329095596431,0.301255548682709,14.5847158393325,6.42921230240944,8.6292044185754E-06
2.71499999999997,14.9242803536795,0.019200299137354,0.019332959567649,0.301308912700404,14.5844381822741,6.42921230068331,8.62747828644928E-06
2.71599999999996,14.9240628721162,0.019204095740039,0.019336828374881,0.301361485542209,14.5841604624591,6.42921229880937,8.62560434633508E-06
2.71699999999996,14.9238459709737,0.019207897773319,0.01934069546179,0.301414698014978,14.5838826797236,6.42921229633165,8.623126621643E-06
2.71799999999996,14.9236282181939,0.019211698904938,0.019344567288667,0.30146711700468,14.5836048349956,6.4292122939536,8.6207485754386E-06
2.71899999999996,14.9234110470115,0.019215505440425,0.01934843751673,0.30152017591789,14.5833269281365,6.42921229106764,8.61786261374675E-06
2.71999999999996,14.9231930225223,0.019219309675742,0.019352314017803,0.301572438618765,14.58304896021,6.42921228856876,8.61536373086835E-06
2.72099999999996,14.9229755804619,0.019223118732158,0.019356189602463,0.30162534137176,14.5827709307555,6.42921228557532,8.61237029603501E-06
2.72199999999996,14.9227572835466,0.019226928219072,0.019360068829348,0.301677445684932,14.5824928408133,6.42921228303572,8.60983069905785E-06
2.72299999999996,14.9225395698404,0.019230742669987,0.019363947121903,0.301730190025407,14.5822146900231,6.42921228017155,8.60696652793536E-06
2.72399999999996,14.9223209993298,0.019234554543823,0.019367832160135,0.30178213330053,14.5819364793254,6.42921227771381,8.604508783705E-06
2.72499999999996,14.9221030132378,0.019238371724471,0.019371716012736,0.301834716947027,14.5816582085535,6.42921227513056,8.60192553631123E-06
2.72599999999996,14.9218841683228,0.019242187647416,0.019375605418246,0.301886496774934,14.5813798784822,6.42921227285824,8.59965321886591E-06
2.72699999999996,14.9216659087944,0.019246009484867,0.019379493142643,0.301938916984426,14.5811014891825,6.42921227065632,8.59745129133671E-06
2.72799999999996,14.9214467889447,0.019249831392529,0.019383385204134,0.301990531147756,14.5808230412002,6.42921226863685,8.59543182762934E-06
2.72899999999996,14.9212282552468,0.019253657771524,0.019387277169323,0.302042785594526,14.5805445347114,6.42921226683952,8.5936344946802E-06
2.72999999999996,14.9210088591287,0.019257481991865,0.019391175818426,0.302094231279167,14.5802659700392,6.42921226510043,8.59189539959004E-06
2.73099999999996,14.9207900501498,0.019261313154023,0.01939507201029,0.302146317495617,14.5799873474898,6.42921226360398,8.59039895217961E-06
2.73199999999996,14.9205703769194,0.01926514403216,0.019398973148961,0.302197592293111,14.5797086674451,6.42921226219041,8.58898538425024E-06
2.73299999999996,14.92035129145,0.019268979356125,0.019402874442467,0.302249507461656,14.5794299301898,6.429212261003,8.58779797674458E-06
2.73399999999996,14.920131340232,0.019272813169582,0.019406782000348,0.302300608867932,14.5791511361941,6.42921226001429,8.5868092636332E-06
2.73499999999996,14.9199119774805,0.019276652660165,0.019410688617951,0.302352350523459,14.5788722856789,6.42921225923971,8.58603468323338E-06
2.73599999999996,14.9196917471148,0.019280491243394,0.019414601032979,0.302403275654887,14.5785933791835,6.42921225872685,8.58552182592121E-06
2.73699999999996,14.9194721062625,0.019284337172126,0.019418510953634,0.302454841251432,14.5783144168853,6.4292122584132,8.58520817104136E-06
2.73799999999996,14.9192515959947,0.019288182221748,0.019422426785246,0.30250558770106,14.5780353992867,6.4292122583432,8.58513817725282E-06
2.73899999999996,14.9190316756769,0.019292031456175,0.019426343426233,0.302556974264283,14.5777563265302,6.42921225843026,8.58522523738969E-06
2.73999999999996,14.9188108842935,0.01929587970602,0.019430266189094,0.302607539264167,14.5774771991343,6.42921225870928,8.58550425508753E-06
2.74099999999996,14.9185906836451,0.019299735357655,0.019434186668022,0.302658744336416,14.577198017283,6.42921225912629,8.5859212664019E-06
2.74199999999996,14.9183696098827,0.019303590054573,0.019438113384609,0.302709124969993,14.5769187814735,6.42921225966933,8.58646430756949E-06
2.74299999999996,14.9181491275807,0.019307450153302,0.019442039925686,0.302760145673563,14.5766394918282,6.42921226024723,8.58704220529916E-06
2.74399999999996,14.9179277703998,0.01931130918576,0.019445972942327,0.302810339361918,14.5763601489098,6.42921226089345,8.58768842704194E-06
2.74499999999996,14.9177070051769,0.019315173183234,0.019449906363535,0.302861172677083,14.5760807529531,6.42921226156381,8.58835878858599E-06
2.74599999999996,14.917485363423,0.01931903822416,0.019453844279994,0.302911176448824,14.57580130447,6.4292122622682,8.58906317713348E-06
2.74699999999996,14.9172643144265,0.019322910968406,0.019457780017168,0.302961819856892,14.575521803584,6.42921226285836,8.58965333794259E-06
2.74799999999996,14.9170423868963,0.019326781463567,0.019461723703526,0.30301163078132,14.5752422509479,6.42921226348561,8.59028058464162E-06
2.74899999999996,14.9168210528557,0.019330657152367,0.019465667834992,0.303062081129696,14.5749626467387,6.42921226400407,8.59079904280691E-06
2.74999999999996,14.9165988387386,0.019334533244142,0.019469617405472,0.303111696466723,14.5746829916222,6.42921226457768,8.5913726550757E-06
2.75099999999996,14.9163772184546,0.019338415543341,0.019473566567028,0.303161950721469,14.5744032856227,6.42921226490778,8.59170275369081E-06
2.75199999999996,14.9161547164264,0.019342297947743,0.019477521589716,0.30321136737389,14.5741235295151,6.42921226525975,8.59205472103497E-06
2.75299999999996,14.915932809225,0.01934618676385,0.019481476137688,0.303261422862086,14.5738437234614,6.429212265432,8.59222697258133E-06
2.75399999999996,14.9157100183831,0.019350073801952,0.019485438599441,0.303310637697512,14.5735638682842,6.42921226573449,8.59252946572298E-06
2.75499999999996,14.9154878231648,0.019353967204572,0.019489400768995,0.303360491089675,14.5732839641015,6.42921226592649,8.59272146769285E-06
2.75599999999996,14.9152647429785,0.019357862834629,0.019493366999519,0.303409501347027,14.5730040117973,6.42921226639804,8.59319301049766E-06
2.75699999999996,14.9150422592348,0.019361764860092,0.019497333100014,0.303459149644801,14.5727240116299,6.42921226702371,8.59381868245634E-06
2.75799999999996,14.9148188888417,0.019365665220869,0.019501307297892,0.303507952044078,14.5724439642788,6.42921226797237,8.59476734937914E-06
2.75899999999996,14.9145961157906,0.019369572068641,0.019505281417188,0.303557392302072,14.5721638700027,6.42921226916662,8.59596159230591E-06
2.75999999999996,14.9143724539283,0.019373478258093,0.019509262799283,0.303605983631722,14.5718837292392,6.4292122704363,8.59723127266676E-06
2.76099999999996,14.9141493899709,0.019377391801683,0.019513243398892,0.303655212449974,14.5716035423203,6.42921227175547,8.59855044588187E-06
2.76199999999996,14.9139254357712,0.019381306381367,0.019517229718852,0.303703589859485,14.5713233098115,6.42921227303233,8.59982730272435E-06
2.76299999999996,14.9137020797564,0.019385226464683,0.019521217291324,0.303752604123027,14.5710430318774,6.42921227406789,8.60086286547102E-06
2.76399999999996,14.9134778313208,0.019389145284406,0.019525213046042,0.303800764027245,14.5707627089631,6.42921227470889,8.60150385939562E-06
2.76499999999996,14.9132541815861,0.019393072436584,0.019529207384524,0.303849560547735,14.5704823412172,6.42921227463895,8.60143392777957E-06
2.76599999999996,14.9130296375361,0.019397001073236,0.019533207368784,0.303897499801248,14.5702019292928,6.42921227398476,8.60077973818818E-06
2.76699999999996,14.9128056925038,0.019400936189003,0.019537207965717,0.303946075083655,14.5699214732654,6.42921227231168,8.59910665873542E-06
2.76799999999996,14.9125808515266,0.019404871135776,0.01954121601238,0.303993790507353,14.5696409738711,6.42921226989822,8.59669319730472E-06
2.76899999999996,14.9123566100633,0.019408812395994,0.019545225025809,0.304042141287158,14.5693604313544,6.42921226644187,8.59323684210267E-06
2.76999999999996,14.912131471064,0.019412753014074,0.019549242134762,0.304089629215321,14.5690798466999,6.42921226248475,8.58927972835488E-06
2.77099999999996,14.9119069328404,0.019416702921639,0.019553257398862,0.304137752262665,14.5687992202572,6.42921225779643,8.58459140573586E-06
2.77199999999996,14.911681495741,0.019420653526511,0.019557279618709,0.30418500953007,14.5685185530657,6.42921225294522,8.57974019563557E-06
2.77299999999996,14.9114566602026,0.019424609569943,0.019561304033553,0.304232901108342,14.5682378454908,6.4292122476975,8.57449247249065E-06
2.77399999999996,14.911230924488,0.019428565816292,0.019565336066667,0.304279924215392,14.5679570983897,6.42921224240618,8.569201153108E-06
2.77499999999996,14.9110057911917,0.019432530049176,0.0195693679506,0.304327581034574,14.5676763121573,6.42921223685382,8.56364879364691E-06
2.77599999999996,14.9107797561461,0.019436495277944,0.019573406869246,0.304374366319571,14.5673954876793,6.42921223141122,8.55820619172221E-06
2.77699999999996,14.9105543245553,0.019440468962915,0.019577445349131,0.30442178495047,14.5671146252928,6.42921222579064,8.55258561838213E-06
2.77799999999996,14.9103279896911,0.019444442318994,0.019581492379255,0.304468329166273,14.5668337258266,6.42921222032641,8.54712138842473E-06
2.77899999999996,14.9101022587234,0.019448421289644,0.019585542002825,0.304515505748168,14.5665527896828,6.42921221475462,8.54154959384346E-06
2.77999999999996,14.9098756233179,0.019452401343975,0.019589598936196,0.304561805155174,14.5662718178825,6.42921220964336,8.53643832954276E-06
2.78099999999996,14.9096495927536,0.019456391011253,0.019593654672537,0.304608736384323,14.5659908106855,6.42921220454218,8.53133715317256E-06
2.78199999999996,14.9094226561406,0.019460381404183,0.019597718302729,0.304654787344781,14.5657097690889,6.42921220001895,8.52681392160548E-06
2.78299999999996,14.9091963250927,0.019464378831575,0.019601783498157,0.304701469460612,14.5654286933023,6.42921219552852,8.52232348957926E-06
2.78399999999996,14.9089690866288,0.01946837745541,0.019605856329958,0.304747268415722,14.5651475844277,6.42921219175355,8.51854852612632E-06
2.78499999999996,14.9087424542122,0.019472382823722,0.019609931250949,0.304793697534699,14.5648664426028,6.42921218803133,8.51482630714884E-06
2.78599999999996,14.908514913007,0.019476390723654,0.019614012674136,0.304839240687716,14.5645852689215,6.42921218502968,8.5118246531124E-06
2.78699999999996,14.9082879787082,0.019480408193951,0.019618093574082,0.304885413403907,14.5643040635363,6.42921218208693,8.50888190662147E-06
2.78799999999996,14.9080601338522,0.019484425142714,0.019622184262052,0.30493069685509,14.5640228275923,6.42921217989608,8.50669105467716E-06
2.78899999999996,14.9078328965505,0.019488448940698,0.019626277343317,0.30497660903573,14.5637415612308,6.42921217778373,8.50457870882337E-06
2.78999999999996,14.9076047473342,0.019492474224405,0.019630378399954,0.305021629144395,14.5634602655654,6.42921217638341,8.50317838274606E-06
2.79099999999996,14.9073772061716,0.01949650811793,0.019634480333923,0.305067276975867,14.5631789407439,6.42921217501132,8.50180629718977E-06
2.79199999999996,14.9071487516836,0.019500544457847,0.019638589508939,0.305112029845588,14.5628975878712,6.42921217426035,8.50105532457235E-06
2.79299999999996,14.9069209059919,0.019504589809602,0.019642699382195,0.305157409722528,14.5626162070776,6.4292121734217,8.50021667098133E-06
2.79399999999996,14.9066921451464,0.019508634913774,0.019646819441204,0.305201891318799,14.5623347994727,6.42921217305443,8.49984940387571E-06
2.79499999999996,14.9064639935696,0.019512687650401,0.019650941795771,0.305246998949033,14.5620533651744,6.42921217242529,8.49922026002758E-06
2.79599999999996,14.9062349254707,0.019516743681146,0.019655071022972,0.305291205493347,14.5617719052732,6.42921217207095,8.49886592924065E-06
2.79699999999996,14.9060064670709,0.01952080887816,0.019659201272754,0.305336037018114,14.5614904199019,6.4292121712653,8.49806027147793E-06
2.79799999999996,14.9057770905077,0.019524875108682,0.019663340879003,0.305379964367227,14.5612089101528,6.42921217053531,8.49733028651656E-06
2.79899999999996,14.9055483243494,0.019528949654626,0.019667482568542,0.305424515934189,14.560927376192,6.42921216918908,8.49598405316954E-06
2.79999999999996,14.9053186382967,0.019533024949633,0.019671634156356,0.30546816002177,14.5606458191689,6.42921216778289,8.49457786777919E-06
2.80099999999996,14.9050895631885,0.019537108768313,0.019675787861895,0.305512427244708,14.5603642393136,6.42921216568021,8.49247518708296E-06
2.80199999999996,14.9048595671637,0.019541196888153,0.019679948148299,0.305555784291595,14.5600826378357,6.42921216347946,8.49027443017292E-06
2.80299999999996,14.9046301827044,0.019545294421714,0.019684109942503,0.305599763316719,14.5598010150235,6.42921216059135,8.48738631997747E-06
2.80399999999996,14.9043998758713,0.019549392304511,0.01968828253165,0.305642828896766,14.5595193721384,6.42921215763021,8.48442518108783E-06
2.80499999999996,14.9041701816623,0.019553499492166,0.019692456976819,0.305686515682887,14.5592377095105,6.42921215405336,8.48084833648954E-06
2.80599999999996,14.9039395636577,0.019557608445173,0.019696641068308,0.305729285739761,14.5589560284045,6.42921215044523,8.4772402066946E-06
2.80699999999995,14.9037095589188,0.019561727157008,0.019700826827165,0.305772675729793,14.5586743292049,6.42921214630572,8.47310069662655E-06
2.80799999999995,14.9034786295823,0.01956584972488,0.019705020395315,0.305815146296928,14.5583926131652,6.42921214218649,8.46898146367181E-06
2.80899999999995,14.9032483142592,0.019569980796144,0.019709217158949,0.305858235598825,14.5581108807053,6.4292121376142,8.46440917889879E-06
2.80999999999995,14.9030170728992,0.019574112154638,0.019713425556417,0.305900402107358,14.5578291330808,6.4292121331147,8.4599096750182E-06
2.81099999999995,14.9027864465063,0.019578253346589,0.019717636054336,0.305943186387464,14.5575473707179,6.42921212821717,8.45501214818967E-06
2.81199999999995,14.9025548929821,0.01958239848164,0.019721854825986,0.305985044802878,14.5572655948716,6.42921212343324,8.45022821849284E-06
2.81299999999995,14.9023239551171,0.019586553824133,0.019726075632471,0.30602751964502,14.5569838060155,6.42921211830974,8.44510471864624E-06
2.81399999999995,14.9020920891598,0.019590712268315,0.019730305816824,0.306069065675644,14.556702005399,6.42921211334677,8.44014174639085E-06
2.81499999999995,14.9018608397797,0.019594880039618,0.019734539207035,0.306111226966572,14.5564201935665,6.42921210813151,8.43492647994992E-06
2.81599999999995,14.9016286610001,0.019599048792984,0.019738784391113,0.306152456028935,14.5561383717871,6.429212103163,8.42995797256663E-06
2.81699999999995,14.9013970998972,0.019603228367387,0.019743031548516,0.3061942993021,14.5558565406792,6.42921209808695,8.42488192187574E-06
2.81799999999995,14.9011646086474,0.019607412705061,0.019747287014745,0.306235207412582,14.555574701515,6.42921209338903,8.4201840024889E-06
2.81899999999995,14.9009327357979,0.019611606572528,0.019751546056234,0.306276728198617,14.5552928549705,6.42921208874973,8.41554470021322E-06
2.81999999999995,14.9006999319696,0.019615802725386,0.019755816151086,0.306317310767411,14.5550110023257,6.42921208464855,8.41144352570211E-06
2.82099999999995,14.9004677476897,0.019620008853114,0.019760089663765,0.306358504893447,14.5547291442794,6.4292120807781,8.40757307862816E-06
2.82199999999995,14.9002346312923,0.019624217086554,0.019764374721809,0.306398757348728,14.5544472821352,6.4292120776149,8.40440987559532E-06
2.82299999999995,14.9000021355156,0.019628437261318,0.019768661514835,0.306439620158925,14.5541654165805,6.42921207482906,8.40162403381584E-06
2.82399999999995,14.8997687069969,0.019632663099635,0.019772956624756,0.306479538395307,14.5538835488772,6.4292120728371,8.39963207255323E-06
2.82499999999995,14.8995358998209,0.019636898542448,0.019777256159113,0.306520065439794,14.5536016796796,6.42921207123192,8.39802689434066E-06
2.82599999999995,14.8993021589036,0.01964113621438,0.019781567723195,0.306559644816966,14.553319810149,6.42921207032982,8.39712479461241E-06
2.82699999999995,14.8990690401518,0.019645385143213,0.019785882353923,0.306599831801392,14.5530379408533,6.42921206959447,8.39638944327703E-06
2.82799999999995,14.8988349863428,0.019649637081836,0.01979020856542,0.306639067717288,14.5527560729783,6.42921206935895,8.39615391967641E-06
2.82899999999995,14.8986015554234,0.019653901554748,0.01979453687191,0.306678909904481,14.5524742070923,6.42921206902367,8.39581864653383E-06
2.82999999999995,14.8983671887382,0.01965817124677,0.01979887487642,0.306717798136703,14.5521923444783,6.42921206901337,8.39580834810505E-06
2.83099999999995,14.8981334455403,0.019662449902996,0.019803218885394,0.306757291034953,14.5519104857169,6.42921206867048,8.39546545794434E-06
2.83199999999995,14.8978987655081,0.019666731404853,0.019807575257911,0.306795826803587,14.5516286320417,6.429212068313,8.39510797678855E-06
2.83299999999995,14.8976647100324,0.019671025035083,0.01981193478791,0.306834966012971,14.5513467841965,6.42921206745131,8.39424628651386E-06
2.83399999999995,14.8974297166214,0.019675323457361,0.019816305113958,0.306873144706701,14.5510649433433,6.42921206625186,8.39304683708519E-06
2.83499999999995,14.8971953489397,0.019679634120841,0.01982067881926,0.306911925471457,14.5507831105282,6.42921206462075,8.39141572406277E-06
2.83599999999995,14.8969600430996,0.019683950431387,0.019825062813746,0.306949742878579,14.5505012869759,6.42921206277106,8.38956603121943E-06
2.83699999999995,14.8967253642338,0.019688276251358,0.019829453294291,0.306988160738279,14.5502194739499,6.42921206086223,8.38765720345691E-06
2.83799999999995,14.8964897468939,0.019692605417297,0.019833856693837,0.307025612025347,14.5499376727574,6.42921205916118,8.38595615704207E-06
2.83899999999995,14.8962547581667,0.019696947218376,0.019838263778656,0.307063662579249,14.5496558845904,6.42921205768434,8.38447930995301E-06
2.83999999999995,14.8960188305121,0.019701294896912,0.019842681633661,0.307100743288414,14.5493741106931,6.42921205658108,8.38337605557626E-06
2.84099999999995,14.8957835325475,0.019705654563027,0.019847104184669,0.307138421709896,14.5490923520899,6.42921205562747,8.38242244682874E-06
2.84199999999995,14.8955472953727,0.019710019299258,0.019851538655681,0.307175127529585,14.5488106098882,6.4292120548306,8.38162557581512E-06
2.84299999999995,14.8953116886927,0.019714394630054,0.019855979578996,0.307212429442233,14.5485288850414,6.42921205388468,8.38067965869271E-06
2.84399999999995,14.8950751419781,0.019718773935351,0.019860433868493,0.307248755415578,14.5482471787587,6.42921205292112,8.379716097906E-06
2.84499999999995,14.8948392270543,0.019723166821732,0.01986489196712,0.307285676232542,14.5479654920329,6.42921205165352,8.37844849321812E-06
2.84599999999995,14.8946023718232,0.019727567028408,0.019869360496061,0.307321618078899,14.5476838262199,6.4292120503669,8.37716187085391E-06
2.84699999999995,14.8943661495281,0.019731979807113,0.019873834257525,0.307358153063061,14.5474021824004,6.42921204883096,8.37562593059005E-06
2.84799999999995,14.8941289871572,0.019736397290583,0.019878321411697,0.307393706273914,14.547120562181,6.4292120475937,8.37438867851148E-06
2.84899999999995,14.893892459357,0.019740827154677,0.019882814372085,0.307429851124004,14.5468389667062,6.42921204642627,8.37322124880302E-06
2.84999999999995,14.8936549912869,0.01974526134869,0.019887321493653,0.307465010894987,14.5465573975496,6.42921204581763,8.37261260588917E-06
2.85099999999995,14.893418159531,0.019749709935971,0.019891832776903,0.307500761002558,14.5462758558155,6.42921204549492,8.37228989070127E-06
2.85199999999995,14.8931803879041,0.019754166121811,0.019896355358809,0.307535523179086,14.5459943432444,6.42921204610027,8.3728952455786E-06
2.85299999999995,14.8929432542648,0.019758635013025,0.019900884202957,0.307570873998666,14.5457128610502,6.42921204741976,8.3742147323207E-06
2.85399999999995,14.8927051812083,0.019763108992926,0.019905427226825,0.307605234099009,14.5454314108895,6.42921204995396,8.3767489318376E-06
2.85499999999995,14.8924677479446,0.019767596122174,0.019909976466359,0.307640181433576,14.5451499939225,6.42921205345008,8.38024505256385E-06
2.85599999999995,14.8922293749297,0.019772087973486,0.019914540662947,0.30767413477773,14.5448686115155,6.42921205800841,8.38480338138936E-06
2.85699999999995,14.8919916433483,0.019776594757068,0.019919109681222,0.307708674056736,14.5445872648533,6.42921206338731,8.39018228759869E-06
2.85799999999995,14.8917529720939,0.019781110001135,0.019923690347175,0.307742216654795,14.5443059550908,6.42921206933979,8.39613476522061E-06
2.85899999999995,14.8915149432471,0.019785638463801,0.019928277994847,0.307776343435223,14.5440246833532,6.42921207553217,8.4023271433864E-06
2.85999999999995,14.8912759748401,0.019790172629813,0.019932880451436,0.307809470812421,14.5437434509464,6.42921208188988,8.40868485507684E-06
2.86099999999995,14.8910376504759,0.019794720292097,0.019937490002573,0.307843181062298,14.5434622591189,6.42921208814284,8.41493781056357E-06
2.86199999999995,14.8907983865801,0.019799273827486,0.01994211461447,0.30787588879688,14.5431811093412,6.42921209437496,8.42116993826636E-06
2.86299999999995,14.8905597682885,0.019803842454411,0.019946745132948,0.307909178044047,14.5429000026571,6.42921210003454,8.42682951684992E-06
2.86399999999995,14.8903202110291,0.019808420629723,0.019951387477728,0.307941462297338,14.5426189406243,6.42921210531188,8.43210685186335E-06
2.86499999999995,14.8900813007549,0.019813012517876,0.019956037568243,0.307974326397953,14.5423379242709,6.4292121095681,8.43636307301665E-06
2.86599999999995,14.8898414519289,0.019817610329122,0.019960703507123,0.308006182807831,14.5420569552849,6.42921211316257,8.43995754884475E-06
2.86699999999995,14.88960225199,0.019822223172145,0.019965376294402,0.308038617889911,14.5417760346336,6.4292121153929,8.44218787676709E-06
2.86799999999995,14.8893621138048,0.01982684237594,0.019970064951357,0.308070042306341,14.5414951641711,6.42921211681348,8.44360845153602E-06
2.86899999999995,14.8891226267119,0.019831477445616,0.019974760063563,0.308102044036793,14.5412143451659,6.42921211702897,8.44382394049603E-06
2.86999999999995,14.8888822029657,0.019836122717389,0.019979467668108,0.30813303285994,14.5409335797203,6.42921211679419,8.44358916918253E-06
2.87099999999995,14.888642432862,0.019840783041684,0.019984183025552,0.308164597504113,14.5406528692907,6.42921211589179,8.44268676303273E-06
2.87199999999995,14.8884017274354,0.019845449980747,0.019988914897144,0.308195146665189,14.5403722158923,6.42921211490489,8.44169986713439E-06
2.87299999999995,14.8881616785846,0.019850132482871,0.019993654455731,0.308226270633399,14.5400916210126,6.4292121136309,8.44042587200278E-06
2.87399999999995,14.8879206956257,0.019854822227153,0.019998410390317,0.308256376434822,14.5398110865734,6.4292121124759,8.43927087679219E-06
2.87499999999995,14.8876803717335,0.019859526916181,0.02000317506511,0.308287055728573,14.5395306140236,6.42921211116793,8.43796290350696E-06
2.87599999999995,14.8874391154462,0.019864242753813,0.020007952668671,0.308316714820428,14.5392502052033,6.429212109971,8.43676597561682E-06
2.87699999999995,14.8871985207822,0.019868974637167,0.020012738416442,0.308346946083149,14.5389698616455,6.42921210865497,8.43544994033607E-06
2.87799999999995,14.8869569951657,0.019873714011776,0.020017541215341,0.308376154703666,14.5386895852349,6.4292121074407,8.43423567253865E-06
2.87899999999995,14.886716134271,0.01987846919367,0.020022352842925,0.308405934607406,14.538409377627,6.42921210621525,8.43301022079856E-06
2.87999999999995,14.8864743439647,0.01988323212535,0.020027181725506,0.308434689454596,14.5381292406592,6.42921210507752,8.43187249088828E-06
2.88099999999995,14.8862332212791,0.019888011253679,0.020032019521331,0.308464014376526,14.5378491761276,6.42921210410101,8.43089598845381E-06
2.88199999999995,14.8859911714825,0.019892801273743,0.020036871911586,0.308492312439841,14.5375691858574,6.42921210333358,8.43012855789027E-06
2.88299999999995,14.8857497925271,0.019897609496198,0.020041731719589,0.308521179576199,14.5372892717351,6.42921210294317,8.42973813952597E-06
2.88399999999995,14.8855074884631,0.019902426487145,0.020046608751279,0.308549017667795,14.5370094355568,6.42921210291728,8.42971225090139E-06
2.88499999999995,14.8852658585645,0.019907259812545,0.020051495534866,0.308577424027486,14.5367296791896,6.42921210336348,8.43015845930495E-06
2.88599999999995,14.8850233058087,0.0199121022387,0.020056399698519,0.308604799370964,14.5364500045006,6.42921210433193,8.43112690418479E-06
2.88699999999995,14.8847814303338,0.019916960790358,0.020061314322056,0.308632741923016,14.5361704132984,6.42921210581936,8.43261433836062E-06
2.88799999999995,14.8845386345334,0.019921830414869,0.020066244848116,0.308659651876078,14.5358909073943,6.42921210781344,8.43460841259969E-06
2.88899999999995,14.8842965194493,0.019926719374219,0.020071183154452,0.308687128363889,14.5356114885567,6.42921211020906,8.43700403407865E-06
2.88999999999995,14.884053486286,0.01993161810435,0.020076139185863,0.308713570296088,14.5353321586997,6.42921211306374,8.43985871412656E-06
2.89099999999995,14.8838111374134,0.019936534247705,0.020081105403058,0.308740578197852,14.5350529195648,6.42921211618194,8.44297691759977E-06
2.89199999999995,14.883567873098,0.019941459780358,0.020086090217701,0.308766549963838,14.5347737731361,6.42921211966854,8.44646351083611E-06
2.89299999999995,14.883325296343,0.0199464020301,0.020091086432635,0.308793086694276,14.534494721186,6.42921212327802,8.45007299155043E-06
2.89399999999995,14.8830818071237,0.019951355075666,0.020096100335294,0.308818585896254,14.5342157658165,6.42921212720015,8.45399512794387E-06
2.89499999999995,14.8828390094646,0.019956327369879,0.020101123603435,0.308844649667897,14.5339369088233,6.42921213116796,8.45796293624801E-06
2.89599999999995,14.8825953022568,0.019961311587794,0.020106163981143,0.308869674333045,14.5336581523548,6.42921213538847,8.46218344463523E-06
2.89699999999995,14.8823522908555,0.019966314571368,0.020111214730108,0.308895263339867,14.5333794982141,6.42921213957615,8.4663711241717E-06
2.89799999999994,14.8821083734407,0.019971328436262,0.02011628413839,0.308919812263045,14.533100948603,6.42921214397976,8.4707747323165E-06
2.89899999999994,14.8818651558915,0.019976359540941,0.020121365977988,0.308944925048902,14.5328225053237,6.42921214826481,8.47505978107677E-06
2.89999999999994,14.881621035935,0.019981401352338,0.020126467148531,0.308968996846053,14.5325441705881,6.42921215266627,8.47946124693522E-06
2.90099999999994,14.8813776204983,0.019986463217344,0.020131578443642,0.308993632657302,14.53226594618,6.4292121567702,8.48356517035853E-06
2.90199999999994,14.8811333063095,0.019991537223557,0.020136708197008,0.309017226495872,14.5319878343931,6.42921216084565,8.48764062233443E-06
2.90299999999994,14.8808897013973,0.01999663164324,0.020141848246269,0.309041384501616,14.5317098370062,6.42921216441783,8.49121279955511E-06
2.90399999999994,14.8806452021825,0.020001739308508,0.020147006186904,0.309064500254427,14.5314319564327,6.42921216786955,8.49466452645942E-06
2.90499999999994,14.8804014170989,0.020006865188578,0.020152177180997,0.309088180266078,14.5311541944632,6.42921217068152,8.4974764904544E-06
2.90599999999994,14.8801567421535,0.020012001906483,0.020157368973093,0.30911081763977,14.5308765536342,6.42921217335452,8.50014949094202E-06
2.90699999999994,14.8799127868079,0.020017158932381,0.02016257223014,0.309134019945447,14.5305990356999,6.42921217529998,8.502094954288E-06
2.90799999999994,14.8796679460696,0.020022327882161,0.020167795737456,0.309156179200524,14.5303216432494,6.42921217704018,8.5038351507194E-06
2.90899999999994,14.8794238304261,0.020027517284678,0.020173031097954,0.309178903979859,14.5300443780636,6.42921217796779,8.50476276603729E-06
2.90999999999994,14.8791788348358,0.020032721936256,0.020178283938866,0.309200586153518,14.5297672428071,6.42921217865916,8.50545413477732E-06
2.91099999999994,14.878934570121,0.020037946760863,0.020183549470323,0.309222834567968,14.5294902393218,6.42921217852872,8.50532368978918E-06
2.91199999999994,14.8786894307519,0.020043183407093,0.020188836424982,0.309244040564383,14.5292133703555,6.42921217820869,8.50500366311735E-06
2.91299999999994,14.8784450286809,0.020048440669604,0.020194136139856,0.309265814046981,14.5289366378244,6.42921217717006,8.50396503704332E-06
2.91399999999994,14.8781997576232,0.020053710411234,0.02019945716082,0.309286545507997,14.5286600445432,6.42921217608398,8.50287895293178E-06
2.91499999999994,14.8779552304024,0.020059000620037,0.020204791634665,0.309307845637845,14.5283835925098,6.42921217447991,8.50127488316588E-06
2.91599999999994,14.8777098406687,0.02006430538198,0.02021014586937,0.30932810484843,14.528107284569,6.42921217302222,8.49981719142079E-06
2.91699999999994,14.877465201687,0.020069632672521,0.020215512047124,0.309348934205911,14.5278311227615,6.42921217125491,8.49804988334313E-06
2.91799999999994,14.8772197065191,0.020074973776646,0.020220899269978,0.309368723523536,14.5275551099489,6.42921216980456,8.49659953416904E-06
2.91899999999994,14.876974969547,0.020080337104108,0.020226299272345,0.309389084976519,14.527279248194,6.42921216820378,8.49499875066329E-06
2.91999999999994,14.8767293832046,0.020085713752448,0.020231721352719,0.309408407716253,14.5270035403832,6.42921216705651,8.49385148171677E-06
2.92099999999994,14.8764845622771,0.020091110552378,0.020237158805851,0.309428304355793,14.5267279885631,6.42921216584327,8.49263824242996E-06
2.92199999999994,14.8762388992082,0.020096522134765,0.020242617388539,0.309447164094418,14.5264525955904,6.42921216511595,8.49191092910928E-06
2.92299999999994,14.8759940091608,0.020101956128717,0.020248089616541,0.309466599905637,14.5261773635099,6.42921216433694,8.49113191936368E-06
2.92399999999994,14.8757482840635,0.02010740449684,0.020253583917014,0.309485000443115,14.5259022952066,6.42921216405386,8.49084883469686E-06
2.92499999999994,14.875503340182,0.020112876994344,0.020259090673801,0.309503979804296,14.5256273927095,6.42921216369141,8.49048638595917E-06
2.92599999999994,14.8752575690283,0.020118365408538,0.020264618505304,0.309521926193099,14.5253526589214,6.42921216378389,8.49057886931348E-06
2.92699999999994,14.8750125870661,0.020123874903168,0.020270162369975,0.309540453899588,14.5250780958934,6.42921216374762,8.49054258988957E-06
2.92799999999994,14.8747667860041,0.020129399420307,0.020275728702178,0.309557951312895,14.5248037065687,6.42921216412402,8.49091899635113E-06
2.92899999999994,14.8745217828152,0.020134946805571,0.020281309795492,0.309576033232368,14.5245294929817,6.42921216428651,8.49108148770483E-06
2.92999999999994,14.8742759684568,0.020140508210531,0.020286914868393,0.309593087296529,14.5242554580814,6.42921216475174,8.49154671200836E-06
2.93099999999994,14.8740309608164,0.020146093100621,0.020292534565551,0.309610729260449,14.5239816038897,6.42921216487062,8.49166559824255E-06
2.93199999999994,14.8737851508168,0.02015169477385,0.020298175986441,0.309627346709615,14.5237079333469,6.42921216513548,8.49193044949459E-06
2.93299999999994,14.8735401564622,0.020157320001577,0.020303832493123,0.309644555416894,14.5234344485506,6.42921216496754,8.49176251183081E-06
2.93399999999994,14.8732943688173,0.020162962073088,0.020309511168113,0.309660743134522,14.5231611524416,6.42921216481494,8.49160991833742E-06
2.93499999999994,14.8730494066439,0.020168628246401,0.020315204881538,0.309677526243513,14.5228880472725,6.42921216427625,8.49107122391501E-06
2.93599999999994,14.8728036602465,0.020174308868376,0.020320923647861,0.309693291798136,14.5226151359321,6.42921216366924,8.49046421258493E-06
2.93699999999994,14.872558749382,0.020180012735249,0.020326658767184,0.309709657045715,14.5223424208339,6.42921216279481,8.48958978494352E-06
2.93799999999994,14.8723130643627,0.020185733520388,0.020332416942861,0.309725009064516,14.522069904835,6.4292121618968,8.488691770836E-06
2.93899999999994,14.8720682250185,0.020191477514087,0.020338191987438,0.309740965063628,14.5217975904534,6.42921216090034,8.4876953128088E-06
2.93999999999994,14.8718226218499,0.020197238546908,0.020343990423671,0.30975591230647,14.5215254805729,6.42921216006114,8.48685611209987E-06
2.94099999999994,14.8715778752468,0.020203025774696,0.020349803222247,0.309771468616709,14.5212535776331,6.42921215920586,8.48600083358519E-06
2.94199999999994,14.8713323751388,0.020208830304477,0.020355639640592,0.309786020690027,14.5209818845037,6.42921215859159,8.48538656761377E-06
2.94299999999994,14.871087742287,0.020214659078181,0.020361492807626,0.309801186968352,14.5207104034328,6.42921215782015,8.48461512692467E-06
2.94399999999994,14.8708423668624,0.020220505071943,0.020367370092444,0.309815354427156,14.5204391372708,6.42921215713803,8.48393300234562E-06
2.94499999999994,14.8705978693703,0.020226375259652,0.020373264623526,0.309830141300772,14.5201680881864,6.42921215601359,8.48280856402539E-06
2.94599999999994,14.8703526401006,0.020232261686276,0.0203791846732,0.309843934661371,14.5198972590798,6.42921215476595,8.48156092381203E-06
2.94699999999994,14.870108300349,0.020238173493736,0.020385121171682,0.309858353451324,14.5196266522322,6.42921215300382,8.47979879736727E-06
2.94799999999994,14.8698632400455,0.020244102718839,0.02039108243149,0.309871784333492,14.5193562705617,6.42921215101642,8.47781139423631E-06
2.94899999999994,14.8696190810934,0.020250056874377,0.020397061003366,0.309885846658756,14.5190861165569,6.42921214866506,8.47546003335253E-06
2.94999999999994,14.8693742136572,0.020256029692557,0.020403063469687,0.309898927462122,14.5188161930328,6.42921214608838,8.47288335048546E-06
2.95099999999994,14.8691302597441,0.020262028857483,0.020409082226135,0.309912646020198,14.5185465026403,6.42921214338376,8.4701787308461E-06
2.95199999999994,14.8688856093096,0.020268045088951,0.020415126843508,0.309925389300975,14.5182770480761,6.42921214053898,8.46733395931665E-06
2.95299999999994,14.8686418850506,0.020274087357799,0.020421188405159,0.309938777235358,14.5180078320523,6.42921213777224,8.46456721603772E-06
2.95399999999994,14.8683974766515,0.020280147500175,0.020427275388891,0.309951196565108,14.5177388571973,6.42921213499267,8.46178764479788E-06
2.95499999999994,14.8681540068384,0.020286231866962,0.020433381459746,0.30996426731907,14.5174701261927,6.42921213240904,8.45920401015832E-06
2.95599999999994,14.8679098655971,0.020292334588758,0.020439512759079,0.309976376624855,14.5172016416244,6.42921212993045,8.45672542837406E-06
2.95699999999994,14.8676666757543,0.020298464068804,0.020445660940315,0.309989144628022,14.5169334061171,6.42921212773531,8.45453028563981E-06
2.95799999999994,14.8674228271738,0.020304611098636,0.02045183547196,0.310000958284504,14.5166654223187,6.42921212588363,8.4526786077177E-06
2.95899999999994,14.8671799430035,0.020310784772423,0.020458027260268,0.310013438246536,14.5163976927243,6.4292121244406,8.45123557002836E-06
2.95999999999994,14.8669364131544,0.020316978078144,0.020464243595813,0.310024971499102,14.5161302199813,6.4292121235485,8.45034347385365E-06
2.96099999999994,14.8666938604103,0.020323197125854,0.020470478364399,0.310037178540321,14.5158630063797,6.42921212302224,8.44981721126459E-06
2.96199999999994,14.8664506751025,0.020329435346733,0.020476738372154,0.310048446850705,14.5155960545329,6.42921212302743,8.44982240177927E-06
2.96299999999994,14.8662084798842,0.020335700265325,0.020483016087754,0.310060396986348,14.5153293665448,6.42921212319284,8.44998781879269E-06
2.96399999999994,14.8659656646867,0.020341982318183,0.020489321290986,0.310071416086286,14.5150629449913,6.42921212372573,8.45052070008734E-06
2.96499999999994,14.8657238525295,0.020348290305026,0.020495645121338,0.310083125220668,14.5147967918824,6.42921212420794,8.45100291613221E-06
2.96599999999994,14.8654814334582,0.020354617829833,0.020501994214,0.310093911620277,14.5145309097941,6.42921212495143,8.45174640140556E-06
2.96699999999994,14.865240030169,0.020360970919851,0.020508362490883,0.310105396085937,14.5142653006723,6.42921212552827,8.45232324486744E-06
2.96799999999994,14.8649980329891,0.020367342526963,0.02051475716209,0.310115966238783,14.5139999670613,6.4292121263328,8.45312777286722E-06
2.96899999999994,14.8647570646833,0.020373741986853,0.020521168843081,0.310127243042878,14.5137349108105,6.429212126922,8.45371697799635E-06
2.96999999999994,14.8645155151115,0.020380159492035,0.020527607518053,0.310137613701496,14.5134701343999,6.42921212770748,8.45450245634538E-06
2.97099999999994,14.8642750072569,0.020386603783738,0.020534064338232,0.310148699547512,14.5132056395874,6.42921212823095,8.45502592117242E-06
2.97199999999994,14.8640339311083,0.020393068497754,0.02054054584752,0.310158888027225,14.5129414287358,6.42921212883979,8.4556347683673E-06
2.97299999999994,14.8637939091421,0.020399558728975,0.020547046838729,0.310169799956719,14.5126775036177,6.42921212915323,8.45594820209072E-06
2.97399999999994,14.8635533315213,0.020406066887173,0.020553574999018,0.310179823062052,14.5124138665731,6.42921212955853,8.45635350721352E-06
2.97499999999994,14.8633138209724,0.020412602334188,0.02056012083646,0.310190578452713,14.5121505193491,6.42921212974177,8.45653674375058E-06
2.97599999999994,14.863073767029,0.020419155812426,0.020566693733214,0.310200453286054,14.5118874641973,6.42921213010495,8.45689992523546E-06
2.97699999999994,14.8628347923316,0.020425735054645,0.020573285773722,0.310211068848459,14.5116247026548,6.42921213023064,8.45702560958728E-06
2.97799999999994,14.8625952865208,0.020432333766088,0.020579903338562,0.310220812619051,14.5113622367971,6.42921213050857,8.4573035454838E-06
2.97899999999994,14.8623568715627,0.020438958561333,0.020586539636117,0.310231305414485,14.5111000679508,6.42921213043196,8.45722693743056E-06
2.97999999999994,14.862117936915,0.020445601545573,0.020593202602754,0.310240934665892,14.5108381981008,6.42921213046411,8.457259087713E-06
2.98099999999994,14.8618801047517,0.020452271951445,0.020599882795206,0.310251321554891,14.5105766284502,6.42921213011,8.4569049736416E-06
2.98199999999994,14.8616417639164,0.020458960789927,0.020606589251161,0.310260852931326,14.510315360944,6.42921212993091,8.45672588134505E-06
2.98299999999994,14.8614045363076,0.020465675844115,0.020613313944474,0.31027114984833,14.5100543966707,6.42921212944816,8.45624312972859E-06
2.98399999999994,14.8611668109735,0.020472410172179,0.02062006381738,0.310280599527932,14.509793737456,6.42921212924531,8.45604028132385E-06
2.98499999999994,14.8609302091726,0.020479170410106,0.020626831976032,0.310290822562474,14.5095333842239,6.42921212882843,8.45562340145989E-06
2.98599999999994,14.860693119364,0.020485947774422,0.020633627161632,0.310300205791095,14.5092733386369,6.42921212875859,8.45555356043803E-06
2.98699999999994,14.8604571629344,0.020492751359848,0.020640439970193,0.31031037017643,14.5090136014279,6.42921212852685,8.4553218195893E-06
2.98799999999994,14.8602207276577,0.020499573013442,0.020647278522821,0.310319702076225,14.5087541740452,6.42921212864066,8.45543563521289E-06
2.98899999999994,14.8599854343488,0.020506419285737,0.020654135929145,0.310329822094418,14.5084950570395,6.42921212859065,8.45538562188608E-06
2.98999999999993,14.8597496706595,0.020513283604427,0.02066101866211,0.310339116730767,14.5082362516622,6.42921212886519,8.45566016138832E-06
2.99099999999993,14.8595150568855,0.020520173662606,0.020667918677188,0.310349206287852,14.5079777582579,6.42921212894883,8.45574380292646E-06
2.99199999999993,14.8592799798743,0.020527080334809,0.020674844976556,0.31035847667789,14.5077195778851,6.42921212931066,8.45610563793287E-06
2.99299999999993,14.8590460598896,0.020534012611504,0.020681788159156,0.310368548450789,14.5074617106682,6.42921212942485,8.45621982126232E-06
2.99399999999993,14.8588116830811,0.020540962483536,0.020688756099418,0.310377807019922,14.5072041574782,6.42921212976302,8.45655799075473E-06
2.99499999999993,14.858578469029,0.020547936314233,0.020695741998911,0.31038787248988,14.506946918226,6.42921212979264,8.45658760972867E-06
2.99599999999993,14.858344803584,0.020554927433931,0.02070275233042,0.310397130254752,14.5066899935649,6.42921212997336,8.45676833804987E-06
2.99699999999993,14.8581123059287,0.020561944188897,0.020709778305236,0.310407200243868,14.5064333831907,6.42921212978882,8.45658379855507E-06
2.99799999999993,14.8578793608654,0.020568976368875,0.020716829911332,0.310416467039195,14.506177087546,6.42921212968652,8.45648149550016E-06
2.99899999999993,14.8576475873262,0.020576032461478,0.020723898136721,0.310426550606376,14.5059211061216,6.4292121291888,8.45598377274825E-06
2.99999999999993,14.8574153693907,0.020583105117681,0.020730990091638,0.310435835055553,14.5056654391258,6.42921212872009,8.45551506678532E-06
3.00099999999993,14.857184325496,0.020590200297504,0.020738099279952,0.310445940039112,14.5054100858794,6.42921212788004,8.45467501520147E-06
3.00199999999993,14.8569528389859,0.020597310893399,0.020745232498071,0.31045524924496,14.5051550463495,6.42921212707142,8.45386639003465E-06
3.00299999999993,14.8567225280559,0.02060444561587,0.020752380482347,0.310465382302908,14.5049003196548,6.42921212597123,8.45276620431434E-06
3.00399999999993,14.8564917747157,0.02061159448075,0.020759552898252,0.310474721821168,14.5046459055155,6.42921212494685,8.45174182906305E-06
3.00499999999993,14.8562621971241,0.02061876571094,0.020766740890442,0.310484887697472,14.5043918028252,6.42921212371819,8.45051316211709E-06
3.00599999999993,14.8560321765318,0.020625952296488,0.020773951117528,0.310494262060646,14.5041380110571,6.42921212263417,8.44942914390856E-06
3.00699999999993,14.8558033302691,0.020633160350039,0.020781176830851,0.310504464242864,14.5038845288453,6.4292121214043,8.44819927792173E-06
3.00799999999993,14.8555740387306,0.020640381997299,0.020788425485214,0.31051387586461,14.5036313553835,6.42921212034102,8.44713598979752E-06
3.00899999999993,14.8553459191454,0.020647626317455,0.020795687333383,0.310524116484762,14.5033784890098,6.42921211913255,8.44592752802242E-06
3.00999999999993,14.8551173503932,0.020654883332049,0.020802971932848,0.310533566474167,14.5031259286542,6.4292121180677,8.44486267315148E-06
3.01099999999993,14.8548899496118,0.020662160669639,0.020810270919946,0.310543845640627,14.5028736723816,6.42921211683661,8.44363158858386E-06
3.01199999999993,14.8546620948987,0.0206694518728,0.020817590296267,0.310553333859602,14.5026217188701,6.42921211572206,8.44251702947219E-06
3.01299999999993,14.8544354027112,0.020676763213349,0.02082492305919,0.310563650516855,14.5023700659218,6.42921211442026,8.44121523257968E-06
3.01399999999993,14.8542082501906,0.020684085933624,0.020832277450408,0.310573174803286,14.5021187120033,6.42921211323687,8.44003184408138E-06
3.01499999999993,14.8539822539673,0.020691429153527,0.020839643574063,0.310583526580872,14.5018676546588,6.42921211188147,8.43867644473306E-06
3.01599999999993,14.8537557897117,0.020698783266958,0.020847030524392,0.310593083781294,14.5016168921391,6.42921211068067,8.43747564260866E-06
3.01699999999993,14.853530473976,0.020706155344171,0.020854430407592,0.31060346648449,14.5013664217397,6.42921210933683,8.4361318020143E-06
3.01799999999993,14.8533046816794,0.020713538757905,0.020861849292388,0.31061305216786,14.5011162414613,6.42921210817469,8.43496966496105E-06
3.01899999999993,14.8530800291542,0.020720940362759,0.020869279506425,0.310623460895211,14.5008663483898,6.42921210690509,8.43370006720079E-06
3.01999999999993,14.8528548899744,0.020728350901353,0.020876729713485,0.310633069059818,14.5006167402998,6.42921210586522,8.43266019767697E-06
3.02099999999993,14.8526308810395,0.020735779615002,0.020884189808069,0.310643497537028,14.5003674140794,6.42921210476465,8.43155962026998E-06
3.02199999999993,14.85240637454,0.020743217619825,0.020891668088814,0.310653121589929,14.5001183672415,6.42921210392595,8.43072092582275E-06
3.02299999999993,14.8521829875382,0.020750671288804,0.020899157291645,0.310663562428012,14.4998695965298,6.42921210306511,8.42986008464663E-06
3.02399999999993,14.8519590914613,0.020758133752223,0.02090666364885,0.310673194845366,14.4996210992148,6.42921210251522,8.42931019917614E-06
3.02499999999993,14.8517363035874,0.020765612595007,0.020914178696308,0.310683640396813,14.4993728718992,6.42921210198659,8.42878156248617E-06
3.02599999999993,14.8515129938594,0.020773098036404,0.020921711569108,0.310693272614929,14.4991249116389,6.42921210183833,8.42863330774435E-06
3.02699999999993,14.8512907805174,0.020780599121826,0.020929252295749,0.310703714259433,14.4988772148404,6.42921210172943,8.42852440641195E-06
3.02799999999993,14.8510680321536,0.020788107484452,0.020936808611724,0.310713337704624,14.4986297783528,6.42921210202344,8.42881841833787E-06
3.02899999999993,14.8508463674732,0.020795629113505,0.020944373601287,0.310723766345024,14.4983825984133,6.42921210231651,8.42911148346559E-06
3.02999999999993,14.8506241542418,0.020803156947693,0.020951953649422,0.310733371999324,14.4981356716454,6.42921210297027,8.42976524673134E-06
3.03099999999993,14.8504030119329,0.020810699266128,0.020959539570396,0.310743778915171,14.4978889941812,6.4292121035121,8.43030707642356E-06
3.03199999999993,14.8501813067497,0.020818245823856,0.020967140944998,0.310753357492114,14.4976425624887,6.42921210431703,8.43111200765634E-06
3.03299999999993,14.849960659438,0.020825805179717,0.020974748263338,0.310763733387851,14.4973963726071,6.42921210486843,8.43166340924739E-06
3.03399999999993,14.8497394353274,0.020833369557278,0.020982368656219,0.310773276206959,14.4971504209069,6.42921210556193,8.43235690606292E-06
3.03499999999993,14.8495192557887,0.020840944864177,0.020989995292206,0.310783612230392,14.496904703402,6.42921210588945,8.4326844254079E-06
3.03599999999993,14.8492984854402,0.020848523527195,0.020997635062303,0.310793110465184,14.4966592163855,6.42921210624113,8.43303610409407E-06
3.03699999999993,14.8490787470695,0.020856114301866,0.021005278308167,0.310803398566083,14.4964139558934,6.42921210618871,8.43298368735645E-06
3.03799999999993,14.8488584037352,0.020863706858834,0.021012934715637,0.310812844017661,14.4961689181431,6.42921210609345,8.43288842755641E-06
3.03899999999993,14.848639079925,0.020871309445982,0.021020595109872,0.310823076169801,14.4959240991994,6.42921210559826,8.43239323256029E-06
3.03999999999993,14.8484191379023,0.02087891480601,0.021028266128959,0.310832461720554,14.4956794952468,6.42921210506753,8.43186250776284E-06
3.04099999999993,14.8482002031853,0.020886529018512,0.021035940811023,0.310842630942904,14.4954351024129,6.42921210416753,8.43096250857656E-06
3.04199999999993,14.847980637333,0.02089414394882,0.021043626647939,0.310851949727577,14.4951909170087,6.42921210335056,8.43014553275623E-06
3.04299999999993,14.8477620675331,0.020901768725513,0.021051313649135,0.310862049982347,14.4949469351761,6.42921210221418,8.42900915820621E-06
3.04399999999993,14.847542854102,0.020909393205759,0.021059011370552,0.310871296135165,14.4947031533905,6.42921210136157,8.42815654777951E-06
3.04499999999993,14.8473246259956,0.020917025140432,0.021066711190562,0.310881321891386,14.4944595677733,6.42921210023935,8.42703432812897E-06
3.04599999999993,14.847105743026,0.020924657775529,0.021074419295435,0.310890490995256,14.4942161749598,6.42921209960132,8.42639629894393E-06
3.04699999999993,14.846887835288,0.020932297554381,0.021082128431923,0.310900438149519,14.4939729711522,6.42921209887267,8.42566764269748E-06
3.04799999999993,14.8466692614477,0.020939935639094,0.021089846874428,0.310909525951578,14.4937299529826,6.42921209871707,8.42551204183195E-06
3.04899999999993,14.8464516540686,0.020947581533285,0.021097564330184,0.310919391302204,14.4934871169029,6.42921209879105,8.42558602087706E-06
3.04999999999993,14.8462333701488,0.020955225819674,0.021105289725322,0.310928395136069,14.4932444594677,6.42921209953849,8.42633346120891E-06
3.05099999999993,14.8460160444311,0.020962875601572,0.021113015185444,0.310938176101958,14.4930019775421,6.42921210099996,8.42779492948864E-06
3.05199999999993,14.8457980329606,0.020970524066106,0.021120747044006,0.310947094301867,14.4927596675486,6.42921210333999,8.43013496609757E-06
3.05299999999993,14.8455809719769,0.020978178419152,0.021128477389986,0.310956789680857,14.4925175264869,6.42921210658607,8.43338104594693E-06
3.05399999999993,14.8453632158952,0.020985829028844,0.021136215397233,0.310965620884011,14.4922755505851,6.42921211052162,8.43731659383451E-06
3.05499999999993,14.8451464033682,0.020993485229526,0.021143951029992,0.310975230120801,14.4920337369878,6.42921211513003,8.44192500881746E-06
3.05599999999993,14.8449288872671,0.021001138166042,0.021151692748614,0.310983974421113,14.4917920819313,6.42921212008713,8.4468821057726E-06
3.05699999999993,14.8447123080276,0.021008794424122,0.021159433302624,0.310993497553325,14.4915505827475,6.42921212546496,8.45225993550969E-06
3.05799999999993,14.8444950179996,0.02101644704385,0.021167179253007,0.311002155546309,14.4913092361565,6.42921213108103,8.45787600045611E-06
3.05899999999993,14.8442786592913,0.021024104195625,0.021174921824412,0.311011593761683,14.4910680395095,6.42921213690577,8.46370074647496E-06
3.05999999999993,14.84406158267,0.021031755926214,0.021182670611048,0.311020166459219,14.4908269896735,6.42921214283538,8.46963034994985E-06
3.06099999999993,14.8438454323684,0.021039411330588,0.021190415912002,0.311029521159997,14.4905860839659,6.4292121485525,8.47534747183687E-06
3.06199999999993,14.843628557941,0.02104706227062,0.021198165561349,0.311038010570936,14.4903453195381,6.42921215409495,8.48088992544405E-06
3.06299999999993,14.8434126049709,0.021054715155605,0.021205912596706,0.311047283610433,14.4901046936082,6.42921215899161,8.48578658452226E-06
3.06399999999993,14.843195922199,0.021062362991228,0.021213663701619,0.311055691759119,14.489864203747,6.42921216353597,8.49033094407758E-06
3.06499999999993,14.8429801573655,0.021070014695941,0.021221409466804,0.311064885774395,14.4896238474284,6.42921216729783,8.49409280068159E-06
3.06599999999993,14.8427636576068,0.021077660113207,0.021229159800636,0.311073214993566,14.4893836226994,6.42921217091558,8.4977105538897E-06
3.06699999999993,14.8425480731467,0.021085308278637,0.021236905172398,0.311082332343668,14.489143527352,6.42921217407619,8.50087116610609E-06
3.06799999999993,14.8423317497912,0.021092951390694,0.021244653179064,0.311090585611758,14.4889035596097,6.42921217747051,8.50426548382188E-06
3.06899999999993,14.8421163390371,0.021100595848012,0.021252396975214,0.311099629005083,14.4886637172088,6.4292121805353,8.50733027579764E-06
3.06999999999993,14.841900185186,0.021108234089786,0.021260143900684,0.311107808886264,14.4884239983093,6.4292121837628,8.51055777140175E-06
3.07099999999993,14.8416849417297,0.021115875213864,0.021267884450438,0.311116781406474,14.4881844006589,6.42921218643691,8.51323187944786E-06
3.07199999999993,14.8414689507849,0.021123508989061,0.021275628685671,0.311124890576391,14.4879449225337,6.42921218903445,8.51582941940876E-06
3.07299999999993,14.8412538680432,0.021131144081841,0.0212833675133,0.311133794641843,14.4877055618062,6.42921219081973,8.51761470244128E-06
3.07399999999993,14.8410380343201,0.021138773091299,0.02129110818926,0.311141836113108,14.4874663169264,6.42921219234694,8.51914191013492E-06
3.07499999999993,14.8408231067049,0.021146402707419,0.021298843649703,0.311150674435026,14.4872271859127,6.42921219288009,8.51967506321216E-06
3.07599999999993,14.8406074245341,0.021154024851451,0.021306581818073,0.311158650441692,14.4869881674229,6.42921219308708,8.51988205852194E-06
3.07699999999993,14.8403926472027,0.021161649097465,0.02131431276964,0.311167425740403,14.4867492595952,6.42921219224251,8.51903748255722E-06
3.07799999999993,14.8401771118761,0.021169265269769,0.021322046580039,0.3111753387393,14.486510461287,6.42921219111081,8.51790578515477E-06
3.07899999999993,14.839962480048,0.021176881669861,0.021329774591971,0.311184052983926,14.4862717708023,6.42921218901741,8.51581238503485E-06
3.07999999999992,14.839747087577,0.021184491747379,0.021337503276336,0.311191905390917,14.4860331871624,6.42921218677314,8.51356811182313E-06
3.08099999999992,14.8395325975218,0.021192102648388,0.021345225190244,0.311200560836438,14.4857947088468,6.42921218375846,8.51055343531471E-06
3.08199999999992,14.8393173438924,0.021199705391698,0.021352949226806,0.311208354316151,14.4855563349577,6.42921218074393,8.50753890091482E-06
3.08299999999992,14.8391029920349,0.021207309730375,0.021360665333821,0.311216952888062,14.4853180640827,6.4292121771361,8.50393107132419E-06
3.08399999999992,14.838887873721,0.021214906089206,0.021368383044495,0.311224689231891,14.4850798953554,6.42921217362932,8.50042429334508E-06
3.08499999999992,14.8386736562377,0.021222501924858,0.021376094600218,0.311233232198772,14.4848418275139,6.42921216970566,8.49650063194929E-06
3.08599999999992,14.8384586698919,0.021230090250107,0.02138380692927,0.31124091295912,14.4846038597535,6.42921216602015,8.49281512049771E-06
3.08699999999992,14.83824458369,0.02123767889965,0.021391511934681,0.311249401878079,14.4843659909776,6.42921216214826,8.48894323723926E-06
3.08799999999992,14.8380297257855,0.02124525826352,0.021399219170275,0.311257027918935,14.4841282204328,6.42921215867607,8.48547104048691E-06
3.08899999999992,14.8378157674911,0.021252838272754,0.021406918424187,0.311265463681195,14.483890547113,6.42921215522652,8.48202149228428E-06
3.08999999999992,14.8376010349374,0.021260410240161,0.021414618368569,0.311273036069434,14.4836529702592,6.42921215231615,8.47911112789035E-06
3.09099999999992,14.8373872010485,0.021267980957537,0.021422311946205,0.311281419233709,14.483415488911,6.42921214954979,8.47634476741632E-06
3.09199999999992,14.837172590461,0.021275543402016,0.021430006138628,0.311288938589755,14.4831781023306,6.42921214740456,8.47419953320383E-06
3.09299999999992,14.8369588778451,0.021283106276304,0.021437692017065,0.3112972699569,14.4829408095948,6.42921214543355,8.47222852051743E-06
3.09399999999992,14.8367443856305,0.021290659831889,0.021445379315285,0.311304736491733,14.4827036099916,6.42921214406791,8.47086288935373E-06
3.09499999999992,14.8365307906659,0.021298213834665,0.021453058019899,0.31131301620714,14.4824665026042,6.42921214280705,8.46960202149916E-06
3.09599999999992,14.8363164135498,0.021305759984582,0.021460736446579,0.311320430361257,14.4822294867574,6.42921214207681,8.46887178695965E-06
3.09699999999992,14.8361029325572,0.021313304997814,0.021468407653732,0.311328658368122,14.4819925615376,6.42921214131023,8.46810520016561E-06
3.09799999999992,14.8358886667701,0.021320841417323,0.021476079075162,0.311336019999977,14.4817557262777,6.42921214092023,8.46771520635059E-06
3.09899999999992,14.8356752963042,0.021328378270868,0.021483741479527,0.311344196502794,14.481518980051,6.42921214026758,8.46706255241969E-06
3.09999999999992,14.8354611380308,0.021335905089868,0.021491405337926,0.311351505332765,14.4812823222702,6.42921213980577,8.46660074138583E-06
3.10099999999992,14.8352478741657,0.021343431141517,0.02149906114259,0.311359629828093,14.4810457520535,6.4292121388643,8.46565927492549E-06
3.10199999999992,14.8350338199204,0.021350948832795,0.021506716503659,0.311366885715974,14.4808092688679,6.42921213795402,8.46474899685035E-06
3.10299999999992,14.8348206589792,0.021358464891297,0.021514364483599,0.311374957750939,14.4805728718534,6.42921213637149,8.46316646718748E-06
3.10399999999992,14.8346067049822,0.021365971488486,0.021522012893678,0.311382160069694,14.4803365605304,6.4292121346972,8.46149217004211E-06
3.10499999999992,14.8343936436353,0.021373478149183,0.02152965201747,0.311390179398947,14.4801003340697,6.42921213222324,8.45901821122652E-06
3.10599999999992,14.8341797863484,0.021380974495703,0.021537292251723,0.311397327511983,14.4798641920889,6.4292121296117,8.45640667535008E-06
3.10699999999992,14.8339668209678,0.021388469858061,0.021544924049462,0.311405293200028,14.4796281338602,6.42921212621944,8.4530144111028E-06
3.10799999999992,14.8337530574794,0.021395957154913,0.021552554529434,0.311412386739106,14.479392159056,6.42921212275456,8.44954953826971E-06
3.10899999999992,14.8335401851487,0.02140344339623,0.021560176510668,0.311420298208927,14.4791562670329,6.42921211863323,8.44542820477301E-06
3.10999999999992,14.8333265122557,0.021410920103305,0.021567798480044,0.311427336195098,14.4789204574773,6.42921211456507,8.44136004474194E-06
3.11099999999992,14.83311373008,0.021418396999725,0.021575410534412,0.311435192852943,14.4786847296929,6.42921211001936,8.43681433071453E-06
3.11199999999992,14.8329001450138,0.021425863914905,0.021583022888587,0.311442174580546,14.4784490836297,6.42921210571048,8.43250545212726E-06
3.11299999999992,14.8326874500117,0.021433329176978,0.021590627008885,0.311449975331382,14.4782135184945,6.42921210111035,8.42790532296078E-06
3.11399999999992,14.832473950118,0.021440785491265,0.021598230223714,0.311456900137684,14.4779780342653,6.42921209693767,8.42373264831053E-06
3.11499999999992,14.832261339682,0.02144824048497,0.021605824731848,0.311464644302815,14.4777426301623,6.42921209266369,8.41945866003613E-06
3.11599999999992,14.8320479220362,0.021455685000414,0.021613419710972,0.311471511063483,14.4775073062613,6.42921208898645,8.41578142196653E-06
3.11699999999992,14.831835393381,0.021463128940694,0.021621005060707,0.311479197815103,14.4772720615645,6.42921208534744,8.41214241908972E-06
3.11799999999992,14.8316220551621,0.021470562929182,0.021628590218907,0.311486005792949,14.4770368962211,6.42921208238866,8.40918363032017E-06
3.11899999999992,14.8314096051285,0.021477994525599,0.021636167423637,0.31149363395268,14.4768018092265,6.4292120795193,8.40631427045935E-06
3.11999999999992,14.8311963433673,0.021485416918972,0.021643743523491,0.311500382240062,14.4765668006848,6.42921207730957,8.40410454649998E-06
3.12099999999992,14.8309839691612,0.021492838637054,0.021651309831433,0.311507951118086,14.4763318695746,6.42921207513514,8.40193011875101E-06
3.12199999999992,14.8307707806134,0.021500249870022,0.021658876212051,0.311514638532448,14.4760970159989,6.42921207353015,8.40032512527955E-06
3.12299999999992,14.8305584791033,0.021507660615458,0.02166643248255,0.311522147089865,14.4758622389154,6.42921207184707,8.39864204316143E-06
3.12399999999992,14.830345360993,0.021515061882821,0.021673987714512,0.311528772935084,14.4756275384606,6.42921207064354,8.39743851166475E-06
3.12499999999992,14.8301331290529,0.021522460652549,0.02168153474775,0.311536220039298,14.4753929136133,6.42921206929641,8.39609138481023E-06
3.12599999999992,14.8299200784487,0.021529849757644,0.021689080793944,0.31154278333381,14.4751583645633,6.42921206843317,8.39522814644056E-06
3.12699999999992,14.8297079135214,0.02153723798723,0.021696616912439,0.311550168425855,14.4749238901959,6.42921206734483,8.39413980724402E-06
3.12799999999992,14.8294949273371,0.02154461486412,0.021704153640115,0.311556668108074,14.4746894907248,6.42921206668487,8.39347984005201E-06
3.12899999999992,14.8292828260678,0.021551990317893,0.02171168085237,0.311563989954959,14.4744551649425,6.42921206561447,8.39240944472408E-06
3.12999999999992,14.8290699014955,0.021559356140197,0.021719206837122,0.311570425311411,14.4742209132068,6.42921206492592,8.39172089328599E-06
3.13099999999992,14.82885786095,0.02156671909973,0.021726724655262,0.311577682887884,14.4739867343071,6.42921206373524,8.39053021284286E-06
3.13199999999992,14.8286449949593,0.021574071642827,0.02173424190076,0.311584052786146,14.4737526286296,6.42921206288825,8.38968322192102E-06
3.13299999999992,14.8284330125902,0.021581423482614,0.021741748710432,0.311591245502234,14.4735185948949,6.42921206147312,8.38826809257398E-06
3.13399999999992,14.8282202021633,0.021588764190966,0.021749255592772,0.311597548956048,14.4732846334235,6.42921206028835,8.3870833282873E-06
3.13499999999992,14.8280082746444,0.021596103541153,0.021756752600724,0.311604675575709,14.4730507429268,6.42921205845933,8.38525430069126E-06
3.13599999999992,14.827795517053,0.021603433887684,0.021764247479495,0.31161091195288,14.4728169237329,6.42921205671667,8.38351164667017E-06
3.13699999999992,14.8275836418605,0.021610761955213,0.021771733355897,0.311617971764062,14.4725831747853,6.42921205435532,8.38115029644371E-06
3.13799999999992,14.827370934393,0.021618079475642,0.021779218547005,0.311624140024835,14.4723494963456,6.42921205197014,8.37876511550206E-06
3.13899999999992,14.8271591091375,0.021625396391626,0.021786692970821,0.311631132192332,14.4721158875827,6.42921204911256,8.37590753111073E-06
3.13999999999992,14.8269464494384,0.02163270206343,0.021794167360562,0.311637231410251,14.4718823486042,6.4292120460986,8.37289357669135E-06
3.14099999999992,14.8267346715898,0.021640005312476,0.0218016327227,0.311644154885204,14.4716488786694,6.42921204273785,8.36953282679076E-06
3.14199999999992,14.8265220576274,0.021647298730383,0.021809096549295,0.311650184557526,14.4714154777902,6.42921203923182,8.36602678955245E-06
3.14299999999992,14.8263103251581,0.021654589599232,0.021816551415758,0.311657038708627,14.4711821454345,6.42921203559312,8.36238809753809E-06
3.14399999999992,14.8260977548051,0.021661868993571,0.021824006310915,0.311662997796174,14.4709488817045,6.42921203207522,8.35887019601245E-06
3.14499999999992,14.8258860660718,0.021669147117269,0.021831450881842,0.311669782062871,14.4707156860098,6.42921202863379,8.35542876753692E-06
3.14599999999992,14.8256735376522,0.02167641409364,0.021838895100901,0.311675670025142,14.4704825584325,6.42921202550124,8.35229621820588E-06
3.14699999999992,14.825461890305,0.021683678435247,0.021846330296383,0.311682383338217,14.4702494982352,6.42921202243475,8.34922972448027E-06
3.14799999999992,14.8252494016846,0.021690933225291,0.021853763481722,0.311688199551638,14.4700165054259,6.42921201961737,8.34641234526146E-06
3.14899999999992,14.8250377937174,0.02169818674608,0.021861186260291,0.311694841497162,14.4697835792139,6.42921201676808,8.34356305112749E-06
3.14999999999992,14.8248253425151,0.021705429082636,0.021868608635699,0.311700585025863,14.4695507197709,6.42921201422226,8.34101722979597E-06
3.15099999999992,14.8246137720388,0.021712670307008,0.021876020388627,0.3117071549355,14.4693179264077,6.42921201175384,8.33854881143736E-06
3.15199999999992,14.8244013568307,0.021719901105447,0.021883430945481,0.311712825374587,14.4690851994052,6.4292120098006,8.33659557830657E-06
3.15299999999992,14.8241898218448,0.021727128982493,0.021890832656293,0.311719322365031,14.468852537841,6.42921200789628,8.33469125183228E-06
3.15399999999992,14.8239774404166,0.021734346461513,0.021898233078189,0.311724919064545,14.4686199418123,6.42921200637875,8.33317372439524E-06
3.15499999999992,14.8237659386254,0.021741562450883,0.021905623183745,0.311731342816845,14.4683874101739,6.42921200458378,8.3313787495598E-06
3.15599999999992,14.8235535879192,0.021748766503654,0.021913013509611,0.31173686496543,14.4681549429405,6.42921200277599,8.32957096008613E-06
3.15699999999992,14.8233421162135,0.021755968781751,0.021920393740667,0.311743214737313,14.4679225389538,6.42921200028004,8.32707500997287E-06
3.15799999999992,14.8231297935762,0.021763160566931,0.021927772714865,0.311748662023903,14.4676901982705,6.4292119973804,8.32417537210972E-06
3.15899999999992,14.8229183492174,0.021770348993537,0.021935143158914,0.31175493718424,14.4674579198807,6.42921199349811,8.32029308917015E-06
3.15999999999992,14.8227060520915,0.021777526803655,0.021942512415154,0.311760308951812,14.4672257039208,6.42921198904145,8.31583642657563E-06
3.16099999999992,14.8224946332272,0.021784703783534,0.021949870593473,0.311766509273139,14.4669935495771,6.42921198356117,8.31035614101694E-06
3.16199999999992,14.8222823597155,0.02179186930921,0.021957228437542,0.311771804916884,14.4667614570519,6.42921197750115,8.30429612719286E-06
3.16299999999992,14.8220709645468,0.021799033240105,0.021964575946627,0.311777929702941,14.4665294256572,6.42921197054521,8.29734018736872E-06
3.16399999999992,14.8218587135716,0.021806187227366,0.021971921598026,0.31178314915143,14.4662974555948,6.42921196310043,8.28989540835323E-06
3.16499999999992,14.8216473407198,0.021813338210256,0.021979258336384,0.311789197975466,14.4660655461977,6.42921195495763,8.28175260636499E-06
3.16599999999992,14.8214351107477,0.021820478116597,0.021986594320909,0.311794340605049,14.4658336977051,6.42921194649562,8.27329059127635E-06
3.16699999999992,14.8212237592642,0.021827616844218,0.021993919548583,0.311800313383108,14.4656019094883,6.42921193756928,8.26436425427346E-06
3.16799999999992,14.8210115491677,0.02183474355833,0.022001244967135,0.311805378835049,14.4653701818072,6.42921192856533,8.25536030735208E-06
3.16899999999992,14.8208002177006,0.02184186774156,0.022008560949197,0.311811274980868,14.4651385140289,6.42921191933887,8.24613383976214E-06
3.16999999999991,14.8205880266864,0.021848981586768,0.022015875419487,0.311816263243055,14.4649069064371,6.42921191030392,8.23709889630209E-06
3.17099999999991,14.8203767141784,0.021856092551949,0.022023180810088,0.311822082475659,14.4646753583407,6.42921190123021,8.22802518740673E-06
3.17199999999991,14.8201645407929,0.021863191916257,0.022030485930662,0.311826992949815,14.4644438699962,6.42921189251177,8.21930674455018E-06
3.17299999999991,14.8199532462061,0.021870290035421,0.022037780314134,0.311832735243372,14.4642124406131,6.4292118838077,8.21060267242046E-06
3.17399999999991,14.8197410892796,0.021877376903929,0.022045074097903,0.311837567802543,14.4639810704752,6.42921187555056,8.20234553167154E-06
3.17499999999991,14.8195298110563,0.021884461610399,0.022052358072651,0.311843232634592,14.4637497587386,6.42921186732464,8.1941196174995E-06
3.17599999999991,14.8193176694875,0.021891536514816,0.022059640007649,0.311847987238342,14.4635185057267,6.42921185962196,8.18641693101085E-06
3.17699999999991,14.8191064066225,0.021898609517913,0.022066911912219,0.311853574658918,14.4632873105335,6.42921185195302,8.17874799885487E-06
3.17799999999991,14.8188942789271,0.021905671094308,0.022074183419445,0.311858250923623,14.4630561734898,6.42921184482508,8.17162004995708E-06
3.17899999999991,14.8186830300835,0.021912731544289,0.022081444120337,0.311863760831403,14.4628250935875,6.42921183764847,8.16444344664546E-06
3.17999999999991,14.8184709149416,0.021919780843982,0.022088704178122,0.311868358774975,14.4625940711445,6.42921183090625,8.1577012274181E-06
3.18099999999991,14.818259678373,0.021926827112616,0.022095955352076,0.311873790822109,14.4623631050862,6.42921182393612,8.15073109627917E-06
3.18199999999991,14.8180475742255,0.02193386293949,0.022103205163729,0.311878310401423,14.4621321957209,6.42921181719475,8.14398972437402E-06
3.18299999999991,14.8178363485527,0.021940897022487,0.022110444821629,0.311883664727592,14.461901341981,6.42921181003791,8.13683288214406E-06
3.18399999999991,14.8176242536736,0.021947919027059,0.022117684775266,0.311888105667775,14.4616705442035,6.42921180292573,8.12972070729501E-06
3.18499999999991,14.8174130374235,0.021954939323152,0.022124914532134,0.311893382190711,14.4614398013775,6.42921179530149,8.12209646561257E-06
3.18599999999991,14.8172009507075,0.021961948774171,0.022132143373849,0.311897744702428,14.461209113857,6.42921178763289,8.11442785941807E-06
3.18699999999991,14.816989742469,0.021968955138512,0.02213936343549,0.311902943209535,14.4609784806855,6.42921177942652,8.10622148961215E-06
3.18799999999991,14.8167776627192,0.021975951214072,0.022146582037802,0.311907227233738,14.4607479022336,6.42921177115465,8.09794962908228E-06
3.18899999999991,14.8165664620787,0.021982946477639,0.022153789627047,0.311912348329412,14.4605173776446,6.42921176242944,8.08922441475346E-06
3.18999999999991,14.8163543882267,0.021989929828868,0.022160997441145,0.311916553674146,14.4602869072826,6.42921175373491,8.08052988077179E-06
3.19099999999991,14.8161431941139,0.021996911547854,0.022168195088478,0.311921596959484,14.460056490518,6.42921174476146,8.07155642945645E-06
3.19199999999991,14.8159311261142,0.022003883089948,0.022175391261377,0.311925724152742,14.4598261276101,6.42921173592086,8.06271583897455E-06
3.19299999999991,14.8157199379233,0.022010851549722,0.022182578768689,0.311930689747554,14.4595958178573,6.42921172687955,8.05367452105799E-06
3.19399999999991,14.8155078748751,0.022017808834076,0.022189765807661,0.311934738759997,14.4593655614734,6.42921171799019,8.04478516425178E-06
3.19499999999991,14.8152966921162,0.022024764949565,0.022196942289409,0.31193962708498,14.4591353577923,6.42921170893932,8.03573429664084E-06
3.19599999999991,14.81508463337,0.022031709030612,0.022204119209451,0.311943597996622,14.4589052071334,6.4292117001827,8.02697767365856E-06
3.19699999999991,14.8148734553484,0.022038650928695,0.022211286593327,0.311948408966173,14.4586751088603,6.42921169141446,8.01820943241438E-06
3.19799999999991,14.8146614009132,0.022045582543408,0.022218452683348,0.311952302352176,14.4584450633343,6.42921168316472,8.00995969196805E-06
3.19899999999991,14.8144502273196,0.022052511275167,0.022225609986405,0.311957036235896,14.4582150698222,6.4292116749752,8.00177017445947E-06
3.19999999999991,14.8142381763949,0.022059428784418,0.02223276695115,0.31196085197978,14.4579851286796,6.42921166741424,7.99420921460126E-06
3.20099999999991,14.8140270069115,0.02206634575817,0.022239912811518,0.31196550925413,14.4577552390877,6.42921165989724,7.98669221424575E-06
3.20199999999991,14.8138149591301,0.022073251620885,0.022247058297665,0.311969247700852,14.4575254015107,6.42921165313356,7.97992853485141E-06
3.20299999999991,14.81360379312,0.022080155611609,0.022254194065156,0.311973828342734,14.4572956151005,6.42921164647455,7.97326952550748E-06
3.20399999999991,14.8133917483766,0.022087049709572,0.022261328283735,0.311977490032851,14.4570658803504,6.4292116407104,7.96750537546131E-06
3.20499999999991,14.813180585584,0.022093941704376,0.022268453088859,0.311981994539312,14.4568361962515,6.42921163501752,7.96181249107519E-06
3.20599999999991,14.8129685429583,0.02210082225129,0.022275577949723,0.311985579544745,14.4566065632125,6.42921163014587,7.95694083954857E-06
3.20699999999991,14.8127573825539,0.022107701811698,0.02228269231573,0.311990008344235,14.4563769800822,6.42921162513278,7.95192775271403E-06
3.20799999999991,14.8125453410792,0.022114569950396,0.022289806779362,0.311993517089275,14.4561474472601,6.42921162071982,7.94751479027411E-06
3.20899999999991,14.8123341818298,0.022121435247338,0.022296912650135,0.311997870254244,14.455917963678,6.42921161600177,7.94279674298792E-06
3.20999999999991,14.8121221407125,0.022128290092393,0.022304017674717,0.312001303255582,14.4556885296898,6.42921161176435,7.93855932457177E-06
3.21099999999991,14.8119109821754,0.022135143163621,0.022311113093523,0.312005581419366,14.4554591444989,6.42921160716256,7.93395753895254E-06
3.21199999999991,14.8116989406563,0.022141984297786,0.022318209204759,0.312008938801309,14.4552298083525,6.42921160296946,7.92976443086957E-06
3.21299999999991,14.8114877822564,0.022148823985923,0.02232529540957,0.312013142357893,14.455000520503,6.42921159839,7.92518497760852E-06
3.21399999999991,14.8112757400957,0.022155653018853,0.022332381085757,0.312016424787265,14.4547712812039,6.42921159419094,7.92098591517743E-06
3.21499999999991,14.8110645812792,0.022162479773761,0.022339457762618,0.312020553951095,14.4545420897917,6.42921158964512,7.91644009900949E-06
3.21599999999991,14.8108525382354,0.022169296465424,0.022346533370893,0.312023761862161,14.4543129465369,6.42921158552461,7.91231958707783E-06
3.21699999999991,14.8106413791625,0.022176112329625,0.022353598605205,0.312027817402884,14.4540838508247,6.42921158115658,7.90795155580781E-06
3.21799999999991,14.8104293350278,0.02218291643717,0.02236066454934,0.312030951122834,14.4538548029185,6.42921157729512,7.90409008999404E-06
3.21899999999991,14.8102181756,0.022189719306469,0.022367720570048,0.312034933427185,14.4536258022963,6.42921157329144,7.90008641260442E-06
3.21999999999991,14.8100061305993,0.022196511985273,0.022374775797748,0.312037993797443,14.4533968490189,6.42921156987688,7.89667185863152E-06
3.22099999999991,14.8097949704393,0.022203301895995,0.022381822708133,0.3120419032353,14.4531679425999,6.42921156635865,7.89315362048626E-06
3.22199999999991,14.8095829240614,0.022210081062784,0.022388869419713,0.312044890601369,14.4529390829776,6.42921156338766,7.8901826334743E-06
3.22299999999991,14.8093717631722,0.022216859500966,0.022395905821614,0.312048728071255,14.4527102697783,6.42921156025673,7.88705170862158E-06
3.22399999999991,14.8091597149797,0.022223625950978,0.022402943345404,0.312051642860188,14.4524815028232,6.42921155756901,7.88436398391212E-06
3.22499999999991,14.8089485524341,0.022230390632072,0.022409971641718,0.312055408369519,14.4522527817908,6.42921155465291,7.88144788277378E-06
3.22599999999991,14.8087365025418,0.022237145098124,0.022416999337419,0.312058251575599,14.4520241065307,6.42921155205724,7.87885221598117E-06
3.22699999999991,14.8085253382715,0.022243896850325,0.022424018815683,0.312061946040088,14.4517954765654,6.42921154912656,7.87592153717043E-06
3.22799999999991,14.8083132858818,0.022250637812434,0.022431038313221,0.312064717871454,14.4515668918847,6.42921154642147,7.87321644057926E-06
3.22899999999991,14.8081021199138,0.0222573787884,0.022438046937424,0.312068342122215,14.4513383520658,6.42921154330855,7.87010352887307E-06
3.22999999999991,14.8078900650076,0.022264108560102,0.022445056100971,0.312071043206847,14.4511098571397,6.42921154042267,7.86721764622911E-06
3.23099999999991,14.8076788970635,0.022270836756728,0.022452056042606,0.312074597556186,14.4508814067079,6.42921153709216,7.86388713258646E-06
3.23199999999991,14.8074668397949,0.022277555134065,0.022459055206975,0.312077228839325,14.4506530006146,6.4292115339646,7.86075957037724E-06
3.23299999999991,14.8072556697025,0.022284271548582,0.022466045632206,0.312080714065868,14.4504246384559,6.42921153031337,7.85710834705355E-06
3.23399999999991,14.807043609533,0.022290976774982,0.022473036714366,0.312083275893955,14.4501963201497,6.42921152682346,7.85361843114174E-06
3.23499999999991,14.8068324373149,0.022297681536076,0.022480017614149,0.312086692875184,14.4499680452895,6.429211522787,7.84958197286301E-06
3.23599999999991,14.8066203743685,0.022304374908537,0.022486999449505,0.3120891860313,14.4497398139791,6.42921151893756,7.84573252943233E-06
3.23699999999991,14.806409199771,0.022311066075758,0.022493972902881,0.312092535132538,14.4495116256598,6.4292115145378,7.84133277154098E-06
3.23799999999991,14.8061971341857,0.022317747181104,0.022500946006813,0.312094960500924,14.4492834804969,6.4292115102798,7.83707477225448E-06
3.23899999999991,14.8059859573985,0.022324426752776,0.022507910131112,0.312098242650315,14.4490553778643,6.42921150541622,7.83221119604605E-06
3.23999999999991,14.8057738887744,0.022331094696254,0.022514875531311,0.312100600652475,14.4488273178944,6.42921150059094,7.827385912762E-06
3.24099999999991,14.8055627094323,0.022337762037058,0.022521831068525,0.312103816605496,14.4485992997212,6.42921149494649,7.82174146873871E-06
3.24199999999991,14.8053506373057,0.022344419056053,0.022528786661025,0.3121061081176,14.448371323471,6.42921148898975,7.81578472164313E-06
3.24299999999991,14.8051394543638,0.022351074460059,0.022535733502222,0.312109258310778,14.4481433880907,6.42921148176636,7.80856133886232E-06
3.24399999999991,14.8049273780309,0.022357720041352,0.022542679970501,0.31211148411793,14.4479154939011,6.42921147391821,7.80071318473574E-06
3.24499999999991,14.8047161916204,0.0223643650555,0.022549616731539,0.3121145696016,14.4476876402318,6.42921146482876,7.79162373731879E-06
3.24599999999991,14.8045041115071,0.02237099856786,0.022556554884282,0.312116730238084,14.4474598278169,6.42921145541586,7.78221082953223E-06
3.24699999999991,14.8042929226386,0.022377631364587,0.022563483535721,0.312119751617444,14.4472320561208,6.42921144531372,7.77210869529199E-06
3.24799999999991,14.8040808403487,0.022384253893229,0.022570412423195,0.312121848220125,14.4470043258122,6.42921143534952,7.76214448983126E-06
3.24899999999991,14.8038696502076,0.022390873997573,0.022577333603975,0.312124806260327,14.4467766363457,6.42921142521028,7.75200525460207E-06
3.24999999999991,14.8036575668991,0.022397483665487,0.022584255234736,0.312126839506006,14.4465489884928,6.42921141578493,7.74257990077132E-06
3.25099999999991,14.8034463772841,0.022404092829712,0.022591167312032,0.312129735376613,14.4463213817657,6.42921140686083,7.73365580464258E-06
3.25199999999991,14.8032342945219,0.022410690028542,0.022598081453815,0.312131706120891,14.4460938169187,6.42921139924637,7.72604134091637E-06
3.25299999999991,14.8030231064222,0.022417286035633,0.022604986777543,0.312134540399762,14.4458662932092,6.42921139249594,7.71929091669676E-06
3.25399999999991,14.8028110252366,0.022423872067535,0.022611892241166,0.312136449706576,14.4456388112213,6.42921138723708,7.71403205046539E-06
3.25499999999991,14.8025998390521,0.022430455893981,0.022618789988258,0.312139223239921,14.4454113699299,6.42921138273445,7.70952942197312E-06
3.25599999999991,14.8023877591994,0.022437029405462,0.022625688267775,0.312141071699946,14.4451839698262,6.42921137955471,7.7063496810581E-06
3.25699999999991,14.802176574949,0.022443603317821,0.022632576303906,0.312143785604219,14.444956609723,6.42921137680343,7.70359840629453E-06
3.25799999999991,14.8019644959817,0.022450166048348,0.022639465849524,0.312145574008475,14.4447292900754,6.42921137501795,7.70181292164551E-06
3.25899999999991,14.8017533127827,0.022456727755146,0.022646346643609,0.312148228803337,14.4445020095806,6.42921137320419,7.69999916894193E-06
3.25999999999991,14.8015412342766,0.02246328003156,0.022653227263752,0.312149958276409,14.4442747687049,6.42921137190609,7.69870105976622E-06
3.2609999999999,14.8013300515722,0.022469830743635,0.022660099771402,0.312152554889238,14.4440475661679,6.42921137013077,7.69692574564829E-06
3.2619999999999,14.8011179727927,0.022476370589035,0.0226669736058,0.312154226004748,14.4438204025931,6.4292113685817,7.69537667544284E-06
3.2629999999999,14.8009067904972,0.022482910479258,0.022673837780467,0.312156765448726,14.4435932767888,6.42921136634531,7.6931402848146E-06
3.2639999999999,14.8006947115801,0.022489439267417,0.022680703608543,0.312158379120565,14.4433661895835,6.42921136431852,7.69111349541163E-06
3.2649999999999,14.8004835298472,0.022495966351333,0.022687561585161,0.312160862021366,14.4431391398893,6.42921136168129,7.68847626009261E-06
3.2659999999999,14.8002714515469,0.022502483672246,0.02269441992307,0.312162419378075,14.4429121285735,6.42921135938564,7.68618061286475E-06
3.2669999999999,14.8000602709832,0.022508999703024,0.022701270076505,0.312164846813082,14.4426851543906,6.42921135644997,7.68324494693218E-06
3.2679999999999,14.7998481930946,0.022515504517943,0.022708122107556,0.312166348358335,14.4424582181107,6.42921135374458,7.68053955191306E-06
3.2689999999999,14.7996370136351,0.022522009164265,0.022714964883059,0.312168721246311,14.4422313183414,6.4292113501178,7.67691276948312E-06
3.2699999999999,14.7994249362641,0.022528503482969,0.022721808739869,0.312170168113853,14.4420044559275,6.42921134653511,7.67333008244719E-06
3.2709999999999,14.7992137576811,0.022534996531025,0.022728644535381,0.312172487119733,14.441777629495,6.42921134181662,7.66861159640087E-06
3.2719999999999,14.7990016810719,0.022541480126871,0.022735480609719,0.312173880306187,14.4415508400292,6.42921133710136,7.66389633710674E-06
3.2729999999999,14.7987905040022,0.022547963374825,0.022742307799798,0.312176146620695,14.4413240862068,6.42921133123512,7.65803009095123E-06
3.2739999999999,14.7985784284417,0.022554435505375,0.022749137027122,0.312177486826767,14.4410973690825,6.42921132544713,7.65224210219628E-06
3.2749999999999,14.7983672534122,0.022560907523868,0.022755957194407,0.312179701359186,14.4408706873347,6.42921131858417,7.64537914310637E-06
3.2759999999999,14.7981551797398,0.022567369627617,0.022762778281211,0.312180989758448,14.4406440420725,6.42921131193109,7.63872606146521E-06
3.2769999999999,14.7979440072711,0.022573829864478,0.022769592153174,0.312183153267573,14.4404174319859,6.42921130433843,7.63113340429555E-06
3.2779999999999,14.7977319362094,0.022580280067617,0.022776407112935,0.312184390760099,14.4401908582688,6.42921129716764,7.62396261588805E-06
3.2789999999999,14.7975207674689,0.022586730226776,0.022783213108056,0.312186504481413,14.4399643196526,6.42921128931259,7.61610756860875E-06
3.2799999999999,14.7973086998026,0.022593168975757,0.02279002165592,0.312187691819884,14.439737817351,6.42921128213574,7.608930715719E-06
3.2809999999999,14.7970975355475,0.022599607178814,0.022796821789457,0.312189756507295,14.439511350072,6.42921127452567,7.60132064137054E-06
3.2819999999999,14.7968854724028,0.022606035651017,0.022803622865196,0.312190894941769,14.4392849189448,6.42921126775331,7.59454828092032E-06
3.2829999999999,14.796674313328,0.022612462321659,0.022810416873945,0.312192911518129,14.4390585226143,6.42921126065584,7.58745081519407E-06
3.2839999999999,14.796462255124,0.022618878926746,0.022817212213712,0.31219400186055,14.438832162123,6.42921125441598,7.5812109576745E-06
3.2849999999999,14.7962511018964,0.022625296283769,0.022823998017148,0.31219597154511,14.4386058360503,6.42921124783453,7.57462949962928E-06
3.2859999999999,14.796039048899,0.022631702733281,0.022830786111123,0.31219701463568,14.4383795454189,6.42921124204502,7.56883999120106E-06
3.2869999999999,14.7958279016143,0.02263810869425,0.022837565983355,0.31219893810677,14.4381532888299,6.42921123588908,7.56268405410765E-06
3.2879999999999,14.795615854461,0.022644505403502,0.022844346568826,0.312199935184926,14.4379270673037,6.42921123046675,7.55726172485538E-06
3.2889999999999,14.7954047136647,0.022650900781471,0.022851119879223,0.312201813449161,14.4377008795548,6.42921122472019,7.551515166071E-06
3.2899999999999,14.7951926726723,0.022657285617055,0.02285789525438,0.312202765246629,14.4374747265542,6.4292112196692,7.54646417000515E-06
3.2909999999999,14.7949815391647,0.022663670922491,0.022864661613052,0.312204599518199,14.4372486071109,6.42921121435852,7.54115349366202E-06
3.2919999999999,14.794769504953,0.022670045244726,0.022871430566614,0.312205507010956,14.4370225221307,6.42921120971203,7.53650700602293E-06
3.2929999999999,14.7945583790107,0.022676418401396,0.022878192195135,0.312207297963735,14.4367964704504,6.42921120482513,7.53162010003194E-06
3.2939999999999,14.7943463522642,0.022682782117593,0.022884954926822,0.312208162382037,14.4365704528377,6.42921120048086,7.52727583019919E-06
3.2949999999999,14.7941352343765,0.022689144981515,0.022891710105425,0.312209911140763,14.4363444681488,6.42921119582253,7.52261749958905E-06
3.2959999999999,14.7939232150911,0.022695497076181,0.022898467779129,0.312210733174484,14.4361185170613,6.42921119154071,7.51833568823912E-06
3.2969999999999,14.7937121056064,0.022701849511538,0.022905216756841,0.312212440829785,14.4358925985082,6.42921118687297,7.5136679482668E-06
3.2979999999999,14.7935000942752,0.022708191485033,0.022911968007084,0.3122132215936,14.4356667131895,6.42921118253331,7.50932828452733E-06
3.2989999999999,14.793288993409,0.022714532511901,0.022918711927173,0.312214888876691,14.4354408600933,6.42921117779313,7.50458810561128E-06
3.2999999999999,14.7930769906447,0.022720864482837,0.022925456783217,0.312215629469955,14.4352150399087,6.42921117339064,7.50018561923582E-06
3.3009999999999,14.7928658990592,0.02272719654048,0.022932193378667,0.312217257551746,14.4349892515883,6.42921116853425,7.49532922128537E-06
3.3019999999999,14.7926539050244,0.022733518001322,0.02293893254513,0.312217958666682,14.4347634958113,6.42921116399958,7.49079455175661E-06
3.3029999999999,14.7924428231697,0.022739839929055,0.022945663133872,0.312219548549711,14.4345377715571,6.42921115894799,7.4857429614994E-06
3.3039999999999,14.7922308386034,0.022746152014399,0.022952395622549,0.312220211427338,14.4343120795391,6.42921115417311,7.4809680850052E-06
3.3049999999999,14.7920197667934,0.022752462841446,0.022959121343585,0.312221763889978,14.4340864187183,6.4292111488491,7.47564407888035E-06
3.3059999999999,14.7918077921952,0.022758763972941,0.022965848868183,0.312222389491565,14.4338607898625,6.42921114380516,7.47060013495116E-06
3.3069999999999,14.7915967312462,0.022765065275093,0.022972568268148,0.312223905803551,14.4336351918994,6.42921113820234,7.46499731896222E-06
3.3079999999999,14.7913847669279,0.022771355425886,0.022979291008948,0.312224494891417,14.4334096256016,6.42921113286383,7.45965880710742E-06
3.3089999999999,14.7911737171603,0.022777645546034,0.0229860058715,0.312225975901383,14.4331840898413,6.42921112689849,7.45369346333291E-06
3.3099999999999,14.7909617637275,0.022783926085995,0.022992722573921,0.312226529747519,14.4329585853201,6.42921112108528,7.4478802520872E-06
3.3109999999999,14.7907507252785,0.022790205132177,0.022999432948928,0.312227976312465,14.432733110885,6.42921111450233,7.44129730279042E-06
3.3119999999999,14.7905387827839,0.02279647421949,0.023006145588201,0.312228495773892,14.4325076672023,6.4292111079047,7.4346996781216E-06
3.3129999999999,14.7903277561048,0.022802744062693,0.023012849719173,0.312229909168055,14.4322822531549,6.4292111004153,7.42721027613413E-06
3.3139999999999,14.7901158246374,0.02280900321218,0.023019556952423,0.312230395032192,14.4320568694406,6.4292110927918,7.4195867751925E-06
3.3149999999999,14.7899048099111,0.022815262466831,0.023026256397433,0.312231775975004,14.4318315150719,6.42921108428357,7.41107854018708E-06
3.3159999999999,14.7896928904226,0.022821512714278,0.023032957337678,0.312232229597695,14.431606190773,6.42921107565325,7.4024482277224E-06
3.3169999999999,14.7894818884098,0.022827762058246,0.023039651598201,0.312233579086749,14.4313808956667,6.42921106625239,7.39304736629975E-06
3.3179999999999,14.7892699814775,0.022834001442716,0.023046348362329,0.312234001214753,14.4311556304577,6.42921105681332,7.3836082989942E-06
3.3189999999999,14.7890589932759,0.022840241807069,0.02305303662544,0.312235320524313,14.4309303943191,6.42921104674432,7.37353929380902E-06
3.3199999999999,14.7888470997595,0.02284647139057,0.023059728304566,0.31223571213047,14.4307051879339,6.4292110367373,7.36353227104303E-06
3.3209999999999,14.7886361259733,0.022852700380225,0.023066413110057,0.312237001959323,14.4304800105237,6.42921102624594,7.35304091215028E-06
3.3219999999999,14.7884242470275,0.022858920252282,0.023073099717744,0.312237364299787,14.4302548627576,6.42921101595091,7.34274588598538E-06
3.3229999999999,14.7882132887417,0.022865139481331,0.023079779580077,0.312238625763917,14.4300297439164,6.42921100535068,7.33214565151741E-06
3.3239999999999,14.7880014251549,0.022871348153637,0.023086462736001,0.312238959567688,14.4298046546976,6.42921099516485,7.32195982244832E-06
3.3249999999999,14.7877904835085,0.022877557537657,0.023093137834768,0.312240193789674,14.4295795943464,6.42921098484374,7.31163870959506E-06
3.3259999999999,14.7875786364085,0.022883756486795,0.023099816181805,0.312240500131107,14.4293545636088,6.42921097517699,7.30197195952798E-06
3.3269999999999,14.787367712212,0.022889954609378,0.023106488068209,0.312241707872299,14.4291295616621,6.42921096551127,7.29230624685329E-06
3.3279999999999,14.7871558827812,0.022896143723153,0.023113161823965,0.31224198791281,14.4289045893213,6.42921095674385,7.28353882273325E-06
3.3289999999999,14.7869449772865,0.022902333146274,0.023119828072555,0.312243170369767,14.4286796456979,6.42921094812137,7.27491634577859E-06
3.3299999999999,14.786733166386,0.022908512305319,0.023126497528289,0.312243424867792,14.4284547316846,6.42921094064465,7.26743961987353E-06
3.3309999999999,14.7865222806597,0.022914692471191,0.023133158840704,0.312244583073498,14.4282298462743,6.42921093343705,7.26023202624049E-06
3.3319999999999,14.7863104893605,0.022920862918707,0.023139822902704,0.312244813233944,14.4280049903051,6.42921092747616,7.25427112957533E-06
3.3329999999999,14.7860996238218,0.022927032636451,0.023146480639555,0.312245947933297,14.4277801626125,6.42921092172446,7.24851943800786E-06
3.3339999999999,14.7858878523727,0.022933193083654,0.023153140728503,0.31224615465349,14.427555363907,6.42921091705744,7.24385241746006E-06
3.3349999999999,14.7856770074035,0.022939354055873,0.023159793311577,0.312247267073087,14.427330592963,6.4292109123803,7.23917527611917E-06
3.3359999999999,14.7854652557289,0.022945504123871,0.023166449958808,0.312247451152418,14.4271058504938,6.42921090855897,7.23535394708819E-06
3.3369999999999,14.7852544313582,0.022951654534669,0.023173099323724,0.312248542139569,14.4268811353602,6.42921090460198,7.23139695857356E-06
3.3379999999999,14.7850427000585,0.022957795531916,0.023179751327907,0.312248704813955,14.4266564483847,6.42921090147276,7.22826773014162E-06
3.3389999999999,14.7848318967782,0.022963935517254,0.023186397483939,0.312249775249187,14.4264317885278,6.42921089826949,7.22506445960391E-06
3.3399999999999,14.7846201864226,0.022970065874214,0.023193046532548,0.312249917362863,14.426207156653,6.42921089598571,7.2227806882097E-06
3.3409999999999,14.7844094050986,0.022976197226028,0.02319968778531,0.312250968484593,14.4259825516027,6.42921089360411,7.22039908485073E-06
3.3419999999999,14.7841977158913,0.022982317795315,0.023206333168156,0.312251090850818,14.425757974077,6.42921089194518,7.21874015852109E-06
3.3429999999999,14.783986956111,0.022988438909492,0.02321297125459,0.3122521233003,14.4255334226466,6.4292108897251,7.21652007307227E-06
3.3439999999999,14.7837752874629,0.022994551664417,0.023219611129065,0.312252227073348,14.4253088975961,6.42921088738282,7.21417779203648E-06
3.3449999999999,14.7835645477207,0.023000664117729,0.023226244667738,0.312253241689863,14.4250843972454,6.42921088344414,7.21023911687269E-06
3.3459999999999,14.7833528978948,0.023006766841233,0.02323288142895,0.312253327507848,14.4248599221168,6.42921087860554,7.2054005126887E-06
3.3469999999999,14.7831421781019,0.02301287067161,0.023239510507511,0.312254325505872,14.4246354714169,6.42921087226972,7.19906469104359E-06
3.3479999999999,14.7829305480593,0.023018963353447,0.023246144308182,0.31225439428721,14.4244110461105,6.42921086535586,7.19215083311298E-06
3.3489999999999,14.7827198500724,0.023025055155472,0.023252772444906,0.312255376405184,14.4241866460669,6.42921085780883,7.18460380078056E-06
3.3499999999999,14.7825082431845,0.023031137439067,0.023259403702794,0.312255429600563,14.4239622724421,6.42921085069132,7.1774862924201E-06
3.3509999999999,14.7822975707547,0.023037219152753,0.023266029044177,0.312256397112169,14.4237379254456,6.4292108442842,7.17107917047599E-06
3.35199999999989,14.7820859906765,0.023043290810719,0.023272658071947,0.312256435500328,14.4235136062935,6.42921083981392,7.16660889565901E-06
3.35299999999989,14.781875346709,0.023049363914408,0.023279279196977,0.312257389585702,14.423289314012,6.42921083643692,7.16323189031698E-06
3.35399999999989,14.7816637945238,0.023055426956754,0.023285904086564,0.312257414239674,14.4230650492408,6.42921083494212,7.1617370993593E-06
3.35499999999989,14.7814531784772,0.023061489667196,0.023292522909391,0.312258355494711,14.4228408104059,6.42921083387643,7.16067140160703E-06
3.35599999999989,14.7812416528585,0.023067543421115,0.023299144444438,0.312258367428643,14.4226165975643,6.42921083351996,7.16031493919189E-06
3.35699999999989,14.7810310627568,0.023073597322889,0.023305759517067,0.312259296848947,14.4223924090679,6.42921083238334,7.1591783168401E-06
3.35799999999989,14.7808195621348,0.023079640932343,0.023312378702257,0.312259296653893,14.4221682458463,6.42921083155777,7.15835274434085E-06
3.35899999999989,14.7806089983112,0.023085685863054,0.023318990302332,0.31226021522025,14.4219441069256,6.42921083016519,7.15696016406753E-06
3.35999999999989,14.7803975235997,0.023091721242989,0.023325605363374,0.312260203988947,14.4217199930044,6.42921082901962,7.15581459687087E-06
3.36099999999989,14.7801869860922,0.023097756270683,0.023332214593439,0.312261112385346,14.4214959028427,6.4292108269264,7.15372137438663E-06
3.36199999999989,14.7799755372864,0.02310378213137,0.023338826949858,0.312261091024923,14.4212718371802,6.42921082479889,7.15159386555087E-06
3.36299999999989,14.7797650265817,0.023109808664204,0.023345432523421,0.312261990513604,14.4210477948805,6.42921082162694,7.14842191662513E-06
3.36399999999989,14.7795536040711,0.02311582453359,0.023352042789171,0.312261959782162,14.4208237769662,6.42921081855793,7.14535290669005E-06
3.36499999999989,14.7793431208307,0.023121841196832,0.02335864618824,0.312262851084279,14.4205997823613,6.4292108146335,7.14142847080268E-06
3.36599999999989,14.7791317257053,0.023127848418168,0.023365253116982,0.312262812111181,14.420375812059,6.42921081099012,7.13778509009444E-06
3.36699999999989,14.7789212706682,0.02313385484191,0.023371854837056,0.312263696071047,14.4201518649182,6.4292108065804,7.13337537838754E-06
3.36799999999989,14.7787099035525,0.0231398516678,0.023378460269403,0.312263649756083,14.4199279418592,6.42921080248388,7.12927885171411E-06
3.36899999999989,14.7784994773998,0.023145849564573,0.023385058672849,0.312264527493032,14.4197040416694,6.42921079757083,7.12436580663223E-06
3.36999999999989,14.7782881385264,0.023151836612562,0.023391662110056,0.312264474553024,14.4194801652508,6.42921079289534,7.11969031108595E-06
3.37099999999989,14.7780777414418,0.023157824063512,0.023398259214759,0.31226534683456,14.419256311329,6.42921078725766,7.11405263054132E-06
3.37199999999989,14.7778664313356,0.023163802459121,0.023404859608504,0.312265288491569,14.4190324807764,6.42921078174587,7.10854084040591E-06
3.37299999999989,14.7776560635258,0.023169780250081,0.023411454750105,0.312266156142606,14.4188086723831,6.4292107751457,7.10194067821135E-06
3.37399999999989,14.7774447823412,0.023175748633816,0.023418053574345,0.312266093015606,14.4185848871174,6.42921076858898,7.09538395415876E-06
3.37499999999989,14.7772344445887,0.023181718783566,0.023424644839352,0.312266957186452,14.4183611237793,6.42921076091564,7.08771061397329E-06
3.37599999999989,14.7770231928524,0.023187678370536,0.023431241031061,0.312266890088186,14.4181373833627,6.42921075326901,7.08006398131289E-06
3.37699999999989,14.7768128856705,0.023193638262135,0.023437831167607,0.312267751445417,14.4179136647953,6.42921074460594,7.07140091193992E-06
3.37799999999989,14.7766016645553,0.023199589453324,0.023444424414358,0.312267681612074,14.4176899690756,6.42921073606838,7.06286335194761E-06
3.37899999999989,14.7763913889302,0.023205540393779,0.023451012234092,0.312268541086109,14.4174662952162,6.42921072670395,7.05349892093921E-06
3.37999999999989,14.7761801992071,0.023211481218491,0.023457604616753,0.312268469186497,14.4172426441853,6.42921071761242,7.04440739873746E-06
3.38099999999989,14.7759699563158,0.023217423456331,0.023464189943066,0.312269327927742,14.4170190149886,6.4292107078626,7.03465757290189E-06
3.38199999999989,14.7757587988297,0.023223355307791,0.023470780170295,0.312269254828712,14.4167954085229,6.42921069846381,7.02525878892857E-06
3.38299999999989,14.7755485891173,0.02322928683846,0.023477365114306,0.312270113397172,14.4165718237673,6.42921068847667,7.01527164537197E-06
3.38399999999989,14.7753374647227,0.023235209307613,0.023483953663468,0.312270040237915,14.4163482615137,6.42921067880477,7.00559974298187E-06
3.38499999999989,14.7751272888945,0.023241131818252,0.023490536629165,0.312270899622141,14.416124720825,6.42921066855357,6.99534854753381E-06
3.38599999999989,14.7749161978375,0.023247043796712,0.02349712471577,0.312270826970882,14.4159012023541,6.42921065856917,6.98536414667217E-06
3.38699999999989,14.7747060565009,0.02325295691873,0.02350370614227,0.31227168817848,14.4156777052614,6.429210648041,6.97483597100757E-06
3.38799999999989,14.7744949995401,0.023258860087844,0.023510292172714,0.312271617030207,14.4154542302494,6.42921063781681,6.96461177973617E-06
3.38899999999989,14.7742848932356,0.023264763119484,0.023516872881265,0.312272480674689,14.4152307765601,6.42921062717306,6.95396803873649E-06
3.38999999999989,14.7740738714266,0.023270657330305,0.023523457102702,0.312272411938336,14.4150073450553,6.42921061703953,6.94383450827729E-06
3.39099999999989,14.7738638016283,0.023276552531619,0.023530034946214,0.312273279219003,14.4147839349315,6.42921060674076,6.93353573755218E-06
3.39199999999989,14.7736528159993,0.023282437264226,0.023536618013306,0.312273213571483,14.4145605471503,6.42921059728148,6.92407645885851E-06
3.39299999999989,14.7734427838185,0.023288323110137,0.023543194611081,0.312274085220202,14.4143371808771,6.42921058791175,6.91470672364858E-06
3.39399999999989,14.7732318357732,0.023294199694322,0.023549775279695,0.31227402379177,14.4141138370074,6.42921057961805,6.90641302014683E-06
3.39499999999989,14.7730218419803,0.023300075865765,0.023556351067908,0.312274900479016,14.4138905145676,6.42921057150371,6.89829868782965E-06
3.39599999999989,14.7728109321314,0.023305942576982,0.023562931151396,0.312274844038371,14.4136672143647,6.42921056451309,6.89130806463822E-06
3.39699999999989,14.772600977469,0.023311810536876,0.023569504741477,0.312275726950707,14.4134439352399,6.42921055759441,6.88438938567515E-06
3.39799999999989,14.7723901057544,0.023317667687631,0.023576084041107,0.312275676139737,14.4132206778859,6.42921055159022,6.87838519297657E-06
3.39899999999989,14.7721801898202,0.023323525503649,0.023582657453742,0.312276565828256,14.4129974410345,6.42921054534322,6.87213819894339E-06
3.39999999999989,14.7719693562117,0.023329374180054,0.023589234949501,0.312276521771145,14.412774225311,6.42921053961368,6.86640865410482E-06
3.40099999999989,14.7717594787391,0.023335222042308,0.023595808099729,0.312277419038937,14.4125510295582,6.42921053332262,6.86011759221117E-06
3.40199999999989,14.7715486830887,0.023341060041762,0.023602386072001,0.312277382408374,14.4123278545666,6.42921052737116,6.85416613599443E-06
3.40299999999989,14.7713388446967,0.023346899578448,0.023608957381474,0.312278288325817,14.412104699411,6.42921052088958,6.84768455094797E-06
3.40399999999989,14.7711280876261,0.023352728576214,0.02361553425968,0.312278259719803,14.4118815650704,6.42921051494484,6.84173981380098E-06
3.40499999999989,14.7709182891754,0.023358558249878,0.02362210537285,0.312279174888682,14.411658450664,6.42921050869823,6.83549320790178E-06
3.40599999999989,14.7707075721669,0.023364379249524,0.023628680236442,0.312279155550773,14.4114353571302,6.42921050319891,6.82999388423866E-06
3.40699999999989,14.7704978146428,0.023370200143093,0.023635250189892,0.312280080801485,14.4112122835083,6.42921049751487,6.82430984433324E-06
3.40799999999989,14.770287138152,0.023376011087195,0.023641825203597,0.312280071210124,14.4109892306511,6.42921049263968,6.81943465430379E-06
3.40899999999989,14.7700774223362,0.023381823663325,0.023648393603316,0.312281007538033,14.4107661975315,6.42921048757314,6.81436810978653E-06
3.40999999999989,14.7698667869455,0.023387625826614,0.023654967591917,0.312281008576736,14.4105431849502,6.42921048326481,6.81005978897531E-06
3.41099999999989,14.7696571130232,0.023393427919877,0.023661536701874,0.312281956552006,14.4103201918495,6.429210478683,6.80547797848874E-06
3.41199999999989,14.7694465191826,0.023399220883925,0.023668110140471,0.312281969195408,14.4100972189628,6.42921047472206,6.80151703491561E-06
3.41299999999989,14.7692368875114,0.023405013979831,0.023674678552487,0.312282929709382,14.4098742652697,6.4292104703911,6.79718607443647E-06
3.41399999999989,14.7690263351953,0.023410796609017,0.023681252664497,0.312282954438731,14.4096513314831,6.42921046655604,6.7933510106144E-06
3.41499999999989,14.768816746143,0.023416580538962,0.023687820598868,0.31228392834556,14.4094284166596,6.42921046231808,6.7891130548503E-06
3.41599999999989,14.768606235834,0.023422354343811,0.023694393942657,0.31228396604395,14.4092055215036,6.42921045851622,6.78531119824299E-06
3.41699999999989,14.768396689604,0.023428127736458,0.023700962857641,0.312284953880601,14.4089826451293,6.42921045431801,6.781112987575E-06
3.41799999999989,14.7681862219192,0.023433891903523,0.023707536299611,0.312285005498138,14.4087597882179,6.42921045052694,6.77732191256553E-06
3.41899999999989,14.7679767192525,0.023439656905637,0.023714104119816,0.312286008321835,14.4085369499052,6.42921044634163,6.77313660446544E-06
3.41999999999989,14.76776629441,0.023445411563542,0.023720677643934,0.312286074345532,14.408314130857,6.42921044253062,6.76932559073862E-06
3.42099999999989,14.7675568357093,0.023451167562506,0.023727245073844,0.312287092847813,14.4080913302252,6.4292104383207,6.76511567654359E-06
3.42199999999989,14.76734645443,0.023456914073021,0.023733817409506,0.312287174298181,14.4078685486492,6.42921043444848,6.76124345488915E-06
3.42299999999989,14.7671370401017,0.023462660216161,0.023740385417475,0.312288209136147,14.4076457853319,6.42921043018112,6.75697608976122E-06
3.42399999999989,14.7669267028433,0.023468396927956,0.023746958295979,0.312288306735644,14.4074230408838,6.42921042623185,6.75302682751067E-06
3.42499999999989,14.7667173335399,0.023474134837649,0.023753525324931,0.312289358842049,14.4072003145352,6.42921042189109,6.7486860686472E-06
3.42599999999989,14.7665070405494,0.023479861765075,0.023760098829964,0.312289473059772,14.4069776068946,6.4292104178668,6.74466177663646E-06
3.42699999999989,14.7662977166041,0.023485589397423,0.023766666990501,0.312290543023625,14.4067549171926,6.42921041344288,6.74023785673938E-06
3.42799999999989,14.7660874687156,0.023491307680723,0.023773240025675,0.31229067493037,14.4065322460788,6.42921040937376,6.73616873481109E-06
3.42899999999989,14.7658781906301,0.023497025269177,0.023779809165347,0.312291763431993,14.4063095927636,6.42921040489866,6.7316936327444E-06
3.42999999999989,14.7656679882694,0.023502733099725,0.023786383595735,0.312291913634679,14.4060869579393,6.42921040083356,6.72762853515252E-06
3.43099999999989,14.7654587568735,0.023508442417533,0.023792951975312,0.312293021716887,14.4058643407638,6.42921039635737,6.72315234329091E-06
3.43199999999989,14.7652486004639,0.02351414069133,0.023799526984082,0.312293190811277,14.4056417419772,6.42921039233455,6.71912952476816E-06
3.43299999999989,14.7650394160234,0.02351983939309,0.023806097012765,0.312294318910762,14.4054191607068,6.42921038791376,6.71470873125912E-06
3.43399999999989,14.7648293063677,0.023525529122109,0.023812671630583,0.312294507903547,14.4051965977114,6.42921038398519,6.71078016090121E-06
3.43499999999989,14.7646201695173,0.023531218755746,0.023819241860217,0.312295656787434,14.4049740521139,6.42921037968961,6.70648458722667E-06
3.43599999999989,14.76441010697,0.023536898652329,0.023825817476662,0.312295866163145,14.4047515246778,6.42921037592201,6.70271698410829E-06
3.43699999999989,14.7642010184571,0.023542580417858,0.023832386778023,0.312297036757206,14.4045290145041,6.42921037181254,6.69860751756346E-06
3.43799999999989,14.7639910035793,0.023548251617071,0.023838962360265,0.312297267240139,14.4043065223618,6.42921036825066,6.69504563788337E-06
3.43899999999989,14.7637819636984,0.023553922885322,0.02384553345662,0.312298460032402,14.404084047324,6.42921036434069,6.69113566331703E-06
3.43999999999989,14.763571997157,0.023559585077143,0.023852109366808,0.312298712580122,14.403861590133,6.42921036095138,6.68774634959846E-06
3.44099999999989,14.763363006386,0.023565247457407,0.023858680724885,0.312299928371397,14.4036391498323,6.42921035715558,6.68395055924975E-06
3.44199999999989,14.7631530882305,0.02357089921059,0.02386525847295,0.31230020338668,14.4034167271602,6.42921035382089,6.68061586139856E-06
3.44299999999988,14.7629441468897,0.023576552281174,0.023871830549814,0.312301442973696,14.403194321085,6.42921034995967,6.67675464072204E-06
3.44399999999988,14.7627342773508,0.02358219501934,0.023878408764051,0.312301741229037,14.4029719323384,6.42921034643862,6.67323359770933E-06
3.44499999999988,14.7625253852954,0.023587837481594,0.023884982925161,0.312303005011729,14.4027495598769,6.42921034226819,6.6690631612687E-06
3.44599999999988,14.7623155646902,0.023593470590952,0.023891562250965,0.312303327302642,14.4025272045456,6.42921033845222,6.6652471915063E-06
3.44699999999988,14.7621067226235,0.023599104190789,0.023898136795216,0.312304616169524,14.402304865468,6.42921033417029,6.66096526202864E-06
3.44799999999988,14.7618969515708,0.023604726868335,0.023904718103926,0.312304962923864,14.4020825436747,6.42921033058687,6.65738184757458E-06
3.44899999999988,14.7616881606331,0.023610350731239,0.02391129394748,0.312306277586162,14.4018602383682,6.42921032694195,6.65373692587679E-06
3.44999999999988,14.7614784405506,0.023615964914549,0.023917875364454,0.312306649697788,14.4016379505738,6.42921032432515,6.65112012931957E-06
3.45099999999988,14.7612697017461,0.02362157877884,0.02392445287851,0.312307990631162,14.4014156794576,6.42921032192452,6.64871948963253E-06
3.45199999999988,14.7610600336717,0.023627183223016,0.023931035728045,0.31230838877544,14.4011934259452,6.42921032069598,6.64749095413697E-06
3.45299999999988,14.7608513481899,0.023632788951192,0.023937613115919,0.312309756988273,14.4009711891345,6.42921031979397,6.64658893967385E-06
3.45399999999988,14.7606417325142,0.023638383572773,0.023944197577952,0.312310181644183,14.4007489697193,6.42921031993568,6.64673065919885E-06
3.45499999999988,14.7604331002956,0.023643979077667,0.023950776990883,0.312311577565144,14.4005267666619,6.42921032018378,6.64697875407683E-06
3.45599999999988,14.7602235369724,0.023649565122754,0.02395736186578,0.31231202962169,14.4003045803622,6.42921032097088,6.64776585246329E-06
3.45699999999988,14.7600149572451,0.02365515050282,0.023963943288883,0.312313453807277,14.4000824096461,6.42921032123102,6.64802599814607E-06
3.45799999999988,14.7598054451779,0.023660725908648,0.02397053068992,0.312313933778083,14.3998602548012,6.42921032130671,6.64810168871099E-06
3.45899999999988,14.7595969171505,0.02366630266795,0.023977112638714,0.312315387163231,14.3996381146806,6.42921032015646,6.64695143726135E-06
3.45999999999988,14.7593874553887,0.023671868103025,0.023983701959202,0.31231589548571,14.3994159898407,6.42921031838937,6.64518434589922E-06
3.46099999999988,14.7591789784997,0.023677433822725,0.023990286896231,0.312317378387837,14.3991938793929,6.42921031520459,6.64199956901257E-06
3.46199999999988,14.7589695677379,0.023682990016621,0.023996877421621,0.312317915995013,14.3989717843046,6.42921031161072,6.63840569625762E-06
3.46299999999988,14.7587611431001,0.023688545378535,0.024003464723032,0.312319429057863,14.3987497039407,6.42921030702054,6.63381551735398E-06
3.46399999999988,14.7585517844708,0.02369409041546,0.024010058419883,0.312319996371634,14.3985276392639,6.42921030245022,6.6292451901262E-06
3.46499999999988,14.7583434134483,0.023699637185364,0.024016646357602,0.312321540505439,14.3983055893999,6.42921029708775,6.62388272587577E-06
3.46599999999988,14.7581341074918,0.023705173224471,0.024023241167152,0.312322138041159,14.398083555059,6.42921029173015,6.61852512173766E-06
3.46699999999988,14.7579257900127,0.023710709294668,0.024029831950152,0.312323713498644,14.3978615352692,6.4292102854568,6.61225177367442E-06
3.46799999999988,14.7577165373227,0.023716236198083,0.024036428062059,0.312324342253425,14.3976395308091,6.42921027914282,6.60593779322483E-06
3.46899999999988,14.7575082739088,0.023721763252022,0.02404302007769,0.312325949809185,14.3974175407699,6.42921027188908,6.5986840498411E-06
3.46999999999988,14.7572990745946,0.023727279562281,0.024049619020224,0.312326609985406,14.3971955660267,6.42921026467932,6.5914742979345E-06
3.47099999999988,14.7570908659248,0.023732797157107,0.024056212741306,0.31232825039861,14.3969736056278,6.42921025656052,6.58335549008626E-06
3.47199999999988,14.7568817206541,0.023738304161813,0.024062813277689,0.312328942729698,14.3967516604849,6.4292102485689,6.57536387382862E-06
3.47299999999988,14.7566735670143,0.023743810697487,0.024069410366476,0.31233061631503,14.3965297296353,6.42921023972313,6.56651809993747E-06
3.47399999999988,14.7564644765371,0.023749307552129,0.024076013361895,0.312331341567718,14.3963078140554,6.4292102311373,6.55793227011259E-06
3.47499999999988,14.7562563788277,0.023754804621151,0.024082612258979,0.312333049138623,14.396085912809,6.4292102218413,6.54863627680413E-06
3.47599999999988,14.7560473437238,0.023760290419163,0.024089218675685,0.312333807605377,14.3958640270235,6.42921021307764,6.53987261145517E-06
3.47699999999988,14.7558393030411,0.023765777068772,0.024095820355206,0.312335549748494,14.3956421558686,6.42921020397499,6.53076996925961E-06
3.47799999999988,14.7556303249248,0.023771253390799,0.024102428639933,0.312336342250255,14.3954203006439,6.42921019592693,6.52272190038161E-06
3.47899999999988,14.7554223427644,0.023776729167742,0.02410903361502,0.312338119411819,14.3951984605699,6.42921018810138,6.51489635661306E-06
3.47999999999988,14.7552134231584,0.023782195598083,0.024115644225033,0.312338946619991,14.3949766367153,6.42921018169755,6.50849252537E-06
3.48099999999988,14.7550055002781,0.023787663432256,0.024122249619418,0.312340759636675,14.3947548275897,6.42921017522923,6.50202420082735E-06
3.48199999999988,14.7547966381307,0.023793120193118,0.02412886241962,0.312341621766288,14.3945330337517,6.42921016949743,6.49629240623284E-06
3.48299999999988,14.7545887731527,0.023798577773573,0.024135470591897,0.312343470965191,14.3943112538221,6.42921016317032,6.48996528962442E-06
3.48399999999988,14.7543799679017,0.023804025496355,0.024142084984908,0.312344368759823,14.3940894886606,6.42921015728386,6.4840788320808E-06
3.48499999999988,14.7541721606406,0.02380947228153,0.024148696555874,0.312346254539587,14.3938677372636,6.4292101507823,6.47757727190168E-06
3.48599999999988,14.7539634126853,0.02381490867239,0.024155314892581,0.312347188456822,14.3936460006635,6.42921014479225,6.47158722166807E-06
3.48699999999988,14.75375566447,0.023820346190779,0.024161928373253,0.312349111709323,14.3934242781966,6.42921013859676,6.46539173487781E-06
3.48799999999988,14.7535469753131,0.023825772103206,0.024168549883496,0.312350082214743,14.3932025711116,6.42921013351212,6.46030709372525E-06
3.48899999999988,14.7533392878381,0.023831198325503,0.024175167359886,0.312352043338766,14.3929808788139,6.42921012891572,6.45571069846085E-06
3.48999999999988,14.7531306596057,0.023836614717518,0.024181791103995,0.312353051336374,14.3927592024478,6.42921012606177,6.45285674671925E-06
3.49099999999988,14.7529230339642,0.023842030054107,0.024188412206111,0.312355050853901,14.39253754085,6.42921012378204,6.4505770183132E-06
3.49199999999988,14.7527144661108,0.023847434552089,0.024195040564018,0.31235609662751,14.3923158943672,6.42921012259545,6.44939042082626E-06
3.49299999999988,14.7525069010325,0.023852840172062,0.024201664104674,0.312358135260059,14.3920942614957,6.4292101210493,6.44784427272782E-06
3.49399999999988,14.7522983919266,0.023858234381347,0.024208295521471,0.312359219186259,14.3918726428375,6.42921011989662,6.4466915921102E-06
3.49499999999988,14.7520908862844,0.023863628647779,0.024214923208008,0.31236129714516,14.3916510372835,6.42921011801061,6.44480558253946E-06
3.49599999999988,14.7518824359823,0.023869013376316,0.024221556923066,0.312362420061078,14.3914294456219,6.42921011626607,6.44306104913284E-06
3.49699999999988,14.7516749899868,0.023874397878235,0.024228187241416,0.312364537976408,14.3912078668907,6.42921011361237,6.44040734343321E-06
3.49799999999988,14.7514665987357,0.023879771237506,0.02423482520548,0.312365700132082,14.3909863021606,6.42921011121558,6.4380105548878E-06
3.49899999999988,14.7512592133175,0.023885145784829,0.024241458359636,0.312367858690909,14.3907647504821,6.42921010808249,6.4348774646561E-06
3.49999999999988,14.7510508819741,0.023890509379489,0.024248099007008,0.312369060652075,14.3905432129355,6.42921010542458,6.43221955343165E-06
3.50099999999988,14.750843557568,0.023895872289368,0.024254736732984,0.312371260140684,14.390321688405,6.42921010212684,6.42892181446086E-06
3.50199999999988,14.7506352865907,0.023901225207459,0.024261380991302,0.312372502572487,14.3901001778195,6.42921009925489,6.42604986289541E-06
3.50299999999988,14.7504280232357,0.023906578198411,0.024268021603621,0.312374743534696,14.3898786798989,6.4292100955439,6.42233887582222E-06
3.50399999999988,14.7502198121711,0.023911919778331,0.024274670187847,0.312376026626381,14.3896571955785,6.42921009205284,6.41884781504842E-06
3.50499999999988,14.750012609733,0.023917262191686,0.024281314363323,0.312378309531668,14.3894357236463,6.42921008758772,6.41438269255445E-06
3.50599999999988,14.7498044587062,0.023922593723782,0.024287966007492,0.312379633831247,14.3892142651436,6.42921008329565,6.41009062452014E-06
3.50699999999988,14.7495973171759,0.023927924259597,0.02429461509347,0.312381958993337,14.3889928188295,6.42921007794581,6.40474078306141E-06
3.50799999999988,14.7493892262651,0.023933244588439,0.024301270971736,0.312383325131218,14.3887713855737,6.42921007252865,6.39932362833662E-06
3.50899999999988,14.7491821456389,0.023938565736581,0.024307922513949,0.312385693280215,14.3885499641081,6.42921006580335,6.39259832446726E-06
3.50999999999988,14.7489741144708,0.023943875439747,0.024314582137016,0.312387101415266,14.3883285554788,6.42921005892491,6.3857198799866E-06
3.51099999999988,14.7487670950709,0.023949185744268,0.024321237654762,0.312389512944807,14.3881071587271,6.4292100509646,6.37775957645914E-06
3.51199999999988,14.7485591247003,0.023954485582546,0.024327900306622,0.312390963777893,14.3878857750333,6.42921004316961,6.36996458069916E-06
3.51299999999988,14.7483521674686,0.0239597840611,0.024334560850378,0.312393418960848,14.3876644035962,6.42921003472241,6.36151738397928E-06
3.51399999999988,14.748144259089,0.023965071712128,0.024341228879961,0.312394912886773,14.3874430456102,6.4292100268265,6.35362147693996E-06
3.51499999999988,14.7479373657273,0.023970359918675,0.024347892895536,0.312397412558343,14.3872217003547,6.4292100187483,6.34554326950365E-06
3.51599999999988,14.7477295206601,0.023975635823797,0.02435456589652,0.312398949941074,14.3870003689987,6.42921001164132,6.33843628961017E-06
3.51699999999988,14.7475226923139,0.023980911677425,0.02436123547345,0.312401494376815,14.3867790507862,6.4292100047799,6.33157487683889E-06
3.51799999999988,14.7473149120901,0.023986177328462,0.024367911937949,0.312403076003068,14.3865577468206,6.42920999924136,6.32603633121676E-06
3.51899999999988,14.7471081497055,0.023991441947255,0.024374585984307,0.312405665622763,14.3863364561512,6.42920999409628,6.32089125573998E-06
3.51999999999988,14.7469004347285,0.023996695534229,0.024381267730168,0.312407291743248,14.3861151797209,6.42920999027944,6.31707441911544E-06
3.52099999999988,14.7466937388172,0.024001949947241,0.024387945198237,0.312409927330648,14.385893916341,6.42920998666367,6.31345864121613E-06
3.52199999999988,14.746486088785,0.024007192247339,0.024394631480745,0.312411598249439,14.3856726668075,6.42920998408357,6.31087854774393E-06
3.52299999999988,14.7462794584042,0.024012434226577,0.024401314638158,0.312414279736111,14.3854514298034,6.42920998136101,6.30815597979506E-06
3.52399999999988,14.7460718730054,0.024017666425092,0.024408004302996,0.312415996138202,14.3852302061392,6.42920997937376,6.30616873831258E-06
3.52499999999988,14.7458653081041,0.02402289822194,0.024414690984994,0.312418724064008,14.3850089948331,6.42920997728901,6.30408398549776E-06
3.52599999999988,14.7456577874801,0.02402811870228,0.024421385734454,0.312420486113682,14.3847877969297,6.42920997614605,6.30294102599294E-06
3.52699999999988,14.7454512888467,0.024033340110892,0.024428076182356,0.312423261193472,14.3845666113599,6.42920997498128,6.30177625104977E-06
3.52799999999988,14.7452438332486,0.02403854988424,0.024434775056957,0.312425069351455,14.3843454389559,6.42920997459324,6.30138820945092E-06
3.52899999999988,14.7450374003756,0.024043758639937,0.024441471588271,0.31242789162799,14.3841242785194,6.42920997387948,6.30067445506199E-06
3.52999999999988,14.7448300096911,0.02404895686073,0.02444817544161,0.312429746445857,14.3839031309429,6.4292099737374,6.30053237671291E-06
3.53099999999988,14.7446236425412,0.024054154525955,0.024454876516533,0.312432616480086,14.3836819950186,6.42920997303808,6.29983304989423E-06
3.53199999999988,14.744416316395,0.024059339959006,0.024461586619802,0.312434518060038,14.3834608717562,6.42920997283406,6.29962903353487E-06
3.53299999999988,14.7442100149987,0.02406452574839,0.024468293021381,0.312437436322439,14.3832397599065,6.42920997193944,6.29873441226891E-06
3.53399999999987,14.7440027535386,0.02406969997964,0.024475007800124,0.312439385233204,14.3830186605256,6.42920997147852,6.29827349030165E-06
3.53499999999987,14.7437965176749,0.024074872777649,0.024481720679359,0.312442351854464,14.3827975723634,6.4292099702339,6.29702887344763E-06
3.53599999999987,14.7435893209328,0.024080034551571,0.024488441387528,0.31244434853746,14.3825764964562,6.42920996932904,6.29612400970814E-06
3.53699999999987,14.7433831509081,0.024085196197116,0.024495158910121,0.312447364163116,14.3823554316378,6.42920996759684,6.29439181309976E-06
3.53799999999987,14.7431760189497,0.024090345707856,0.024501885402393,0.312449408764097,14.3821343790753,6.42920996626994,6.29306491006787E-06
3.53899999999987,14.7429699151684,0.024095495720854,0.024508608085512,0.31245247370619,14.3819133376558,6.42920996421697,6.29101194249415E-06
3.53999999999987,14.7427628488295,0.024100634850497,0.024515338519584,0.312454566857624,14.3816923086018,6.42920996271862,6.28951359260554E-06
3.54099999999987,14.7425568118247,0.024105772649026,0.024522067013628,0.312457681358266,14.3814712908038,6.42920996064133,6.28743630493034E-06
3.54199999999987,14.7423498115833,0.024110899366837,0.024528803450293,0.31245982332351,14.3812502854427,6.42920995923124,6.28602621155494E-06
3.54299999999987,14.7421438420902,0.024116026446999,0.024535536269339,0.31246298800627,14.3810292913676,6.42920995732839,6.28412336212136E-06
3.54399999999987,14.7419369082246,0.024121140862278,0.024542278645808,0.312465179022988,14.3808083096935,6.42920995610562,6.28290059623282E-06
3.54499999999987,14.7417310063414,0.024126254845579,0.024549018184371,0.312468394077797,14.3805873392337,6.42920995438694,6.28118191237093E-06
3.54599999999987,14.7415241392793,0.02413135775374,0.02455576569304,0.312470634758623,14.3803663810739,6.42920995331431,6.28010928860334E-06
3.54699999999987,14.7413183051367,0.024136458887217,0.024562511728616,0.312473900472767,14.3801454340481,6.4292099517301,6.27852507673055E-06
3.54799999999987,14.7411115048866,0.024141548305643,0.024569266354774,0.31247619100288,14.3799244992233,6.4292099507601,6.27755507309757E-06
3.54899999999987,14.7409057388654,0.024146638034785,0.024576017420039,0.312479508006718,14.3797035754039,6.42920994923083,6.27602580838271E-06
3.54999999999987,14.7406990053897,0.024151714834755,0.024582778314946,0.312481848602437,14.3794826636375,6.42920994824034,6.27503531003271E-06
3.55099999999987,14.7404933072245,0.024156790639352,0.024589536941809,0.31248521695093,14.3792617626924,6.42920994657904,6.27337401670758E-06
3.55199999999987,14.7402866407913,0.024161855786023,0.02459630313339,0.312487608226015,14.3790408736459,6.42920994536617,6.27216114512663E-06
3.55299999999987,14.7400810106285,0.024166919997943,0.024603067041742,0.31249102828497,14.3788199953038,6.42920994339923,6.27019420385011E-06
3.55399999999987,14.7398744109718,0.024171972579147,0.024609839498658,0.312493470344369,14.3785991285496,6.42920994165598,6.26845095474948E-06
3.55499999999987,14.7396688479041,0.024177025741113,0.024616608164581,0.312496942635995,14.3783782713624,6.42920993821488,6.26500985489997E-06
3.55599999999987,14.739462312782,0.024182066387298,0.024623386304414,0.312499435704207,14.3781574243861,6.4292099339054,6.26070037590409E-06
3.55699999999987,14.7392568148351,0.024187105508051,0.024630162773504,0.312502960204115,14.3779365863495,6.42920992746403,6.25425900047105E-06
3.55799999999987,14.7390503442266,0.02419213330757,0.024636947522585,0.31250550481685,14.3777157585796,6.42920992029861,6.24709358199027E-06
3.55899999999987,14.7388449120859,0.02419715982498,0.02464373038404,0.312509081985729,14.3774949398911,6.42920991115646,6.23795143539496E-06
3.55999999999987,14.73863850657,0.024202173336019,0.02465052321052,0.312511678185118,14.3772741318383,6.42920990157653,6.22837150121569E-06
3.56099999999987,14.7384331420601,0.024207186582542,0.024657313108977,0.312515308536073,14.3770533338325,6.42920989091498,6.21770995579141E-06
3.56199999999987,14.7382268044698,0.024212187475049,0.024664112328433,0.312517956837869,14.3768325478285,6.42920988106689,6.20786186811273E-06
3.56299999999987,14.7380215102726,0.024217186483635,0.024670910236414,0.312521640394173,14.3766117731583,6.42920987135413,6.19814910596261E-06
3.56399999999987,14.7378152429342,0.024222173921042,0.024677716656363,0.31252434129313,14.3763910110637,6.42920986302585,6.18982082123409E-06
3.56499999999987,14.7376100202333,0.024227160686584,0.024684520560812,0.312528078716176,14.3761702602698,6.42920985486108,6.18165605104082E-06
3.56599999999987,14.7374038228691,0.02423213466232,0.02469133421416,0.312530832231249,14.3759495217613,6.42920984790804,6.17470301023104E-06
3.56699999999987,14.7371986715934,0.024237108511744,0.024698144804982,0.312534623779583,14.3757287944971,6.42920984117775,6.16797272012803E-06
3.56799999999987,14.7369925449234,0.024242070652085,0.024704964088862,0.312537430457993,14.3755080797245,6.42920983598166,6.16277663390008E-06
3.56899999999987,14.7367874657187,0.024247030974886,0.024711782029687,0.312541276236384,14.3752873764778,6.42920983136705,6.15816201943176E-06
3.56999999999987,14.7365814102903,0.02425197937493,0.024718608870026,0.312544136364187,14.3750666856811,6.42920982832665,6.15512161949994E-06
3.57099999999987,14.736376403234,0.024256927365734,0.024725432975861,0.312548036927645,14.3748460059648,6.42920982550828,6.15230325884397E-06
3.57199999999987,14.7361704180236,0.024261861843394,0.024732267602183,0.312550950519817,14.3746253380582,6.42920982370353,6.15049850338778E-06
3.57299999999987,14.7359654819979,0.024266795247348,0.024739100144299,0.312554905961867,14.3744046806443,6.42920982162268,6.1484176505644E-06
3.57399999999987,14.7357595664818,0.024271716633503,0.024745941713154,0.312557873577093,14.374184034558,6.42920982015611,6.14695108325236E-06
3.57499999999987,14.7355547008127,0.024276635490636,0.024752782671597,0.312561884009489,14.373963398641,6.42920981815351,6.14494848782954E-06
3.57599999999987,14.7353488543718,0.024281541823001,0.024759633138461,0.312564905630852,14.3737427737795,6.4292098165515,6.14334647242032E-06
3.57699999999987,14.7351440590811,0.024286447868954,0.024766480745856,0.312568971642373,14.373522158824,6.42920981420067,6.14099564799631E-06
3.57799999999987,14.7349382813073,0.02429134016695,0.024773339107539,0.312572047412351,14.3733015546205,6.42920981199129,6.13878626687381E-06
3.57899999999987,14.7347335555192,0.024296231012096,0.024780195759093,0.312576168888728,14.3730809598593,6.42920980861904,6.13541400973361E-06
3.57999999999987,14.7345278459885,0.024301110375747,0.024787060906023,0.31257929938505,14.3728603753217,6.4292098049319,6.13172687558006E-06
3.58099999999987,14.7343231890626,0.024305987833087,0.024793924846846,0.312583476643462,14.3726397997392,6.42920979966369,6.12645866393535E-06
3.58199999999987,14.7341175470466,0.024310852437872,0.024800798664634,0.312586661793013,14.372419234151,6.42920979394341,6.12073838013316E-06
3.58299999999987,14.7339129591517,0.024315716988416,0.024807669430901,0.312590895227445,14.372198677505,6.42920978672338,6.11351835644314E-06
3.58399999999987,14.7337073849629,0.024320568103827,0.024814550690763,0.312594135252803,14.3719781309155,6.4292097791974,6.10599236949838E-06
3.58499999999987,14.733502866201,0.024325417021748,0.024821431040603,0.312598424853148,14.3717575932855,6.42920977026573,6.09706070786586E-06
3.58599999999987,14.7332973604068,0.024330253707924,0.024828320666251,0.312601720272029,14.3715370657606,6.42920976112464,6.08791961553834E-06
3.58699999999987,14.7330929113079,0.024335088386251,0.024835209206314,0.312606066419494,14.3713165472959,6.42920975071512,6.07751009340518E-06
3.58799999999987,14.732887474104,0.024339909158092,0.024842108684538,0.312609417151502,14.3710960391099,6.42920974027906,6.06707403161266E-06
3.58899999999987,14.7326830955216,0.024344728873233,0.024849006094876,0.31261382024519,14.3708755403083,6.42920972893085,6.05572582301761E-06
3.58999999999987,14.7324777280047,0.024349535000625,0.024855914126176,0.312617226686132,14.3706550521917,6.42920971796639,6.04476136611964E-06
3.59099999999987,14.7322734209468,0.024354338365884,0.024862821781701,0.312621686691789,14.3704345741074,6.42920970675118,6.03354615691387E-06
3.59199999999987,14.7320681247297,0.024359128962688,0.024869739203541,0.312625149246123,14.3702141073174,6.42920969655177,6.02334674404403E-06
3.59299999999987,14.7318638908098,0.024363917987643,0.02487665506059,0.312629666688694,14.3699936510729,6.42920968664988,6.01344485495758E-06
3.59399999999987,14.7316586666653,0.024368693372182,0.024883581568548,0.312633185357194,14.3697732063674,6.42920967805397,6.00484894697217E-06
3.59499999999987,14.7314545062879,0.024373467970454,0.024890505726387,0.312637760423791,14.3695527721672,6.42920966975549,5.99655046862324E-06
3.59599999999987,14.7312493544094,0.024378229551662,0.024897439939347,0.312641335604089,14.3693323493143,6.42920966263153,5.98942650498202E-06
3.59699999999987,14.7310452670322,0.02438298846344,0.024904373707674,0.312645968232014,14.3691119366291,6.42920965550335,5.9822983269342E-06
3.59799999999987,14.7308401867494,0.024387734472121,0.024911317400209,0.31264960000781,14.3688915348693,6.42920964920063,5.97599560236972E-06
3.59899999999987,14.7306361720201,0.024392479050752,0.024918259413677,0.312654290740097,14.3686711428156,6.42920964249612,5.96929109697442E-06
3.59999999999987,14.7304311624594,0.02439720898472,0.024925213107348,0.312657979145911,14.3684507612214,6.42920963623605,5.9630310289549E-06
3.60099999999987,14.7302272195058,0.024401937058497,0.024932165524023,0.312662727961366,14.3682303889619,6.42920962928274,5.95607771014528E-06
3.60199999999987,14.7300222804269,0.024406651926282,0.024939128173846,0.31266647343329,14.3680100268934,6.42920962259602,5.94939099141101E-06
3.60299999999987,14.7298184089087,0.024411363288595,0.0249460912007,0.312671280440568,14.3677896739788,6.42920961510617,5.94190114178161E-06
3.60399999999987,14.7296135400269,0.024416060740661,0.024953065131024,0.312675083046365,14.3675693311088,6.42920960780376,5.9345987297732E-06
3.60499999999987,14.7294097401469,0.024420756647161,0.024960037461565,0.312679948712306,14.3673489973258,6.42920959969097,5.92648594111012E-06
3.60599999999987,14.7292049414847,0.0244254374173,0.024967021933231,0.312683808483828,14.3671286736504,6.42920959185082,5.91864579657653E-06
3.60699999999987,14.7290012134879,0.024430115895794,0.024974005527993,0.312688732723691,14.3669083593404,6.42920958348987,5.91028484464573E-06
3.60799999999987,14.7287964861853,0.024434781615076,0.024980998888582,0.312692650173223,14.3666880555084,6.42920957575776,5.90255273724694E-06
3.60899999999987,14.7285928312263,0.024439444241305,0.024987992206903,0.312697633269769,14.3664677615083,6.42920956796073,5.89475570933473E-06
3.60999999999987,14.7283881761358,0.02444409264814,0.024994996737573,0.312701608339036,14.366247478411,6.42920956121627,5.88801124834504E-06
3.61099999999987,14.7281845954811,0.024448739791763,0.025001999382156,0.312706650724239,14.366027205583,6.42920955487068,5.88166565407278E-06
3.61199999999987,14.7279800136895,0.024453372157715,0.025009013812354,0.312710683604778,14.3658069441147,6.42920955006832,5.87686329289738E-06
3.61299999999987,14.7277765080716,0.024458001339208,0.025016028256457,0.312715785156834,14.3655866933191,6.42920954610976,5.87290472964241E-06
3.61399999999987,14.7275720006731,0.02446261691079,0.02502305329023,0.312719876344235,14.3653664541278,6.42920954401217,5.87080714176125E-06
3.61499999999987,14.7273685704895,0.024467229347919,0.025030078290613,0.312725037380961,14.36514622547,6.42920954269294,5.86948791436726E-06
3.61599999999987,14.727164136539,0.024471826690694,0.025037115347551,0.312729186627507,14.3649260078732,6.42920954277242,5.86956739034861E-06
3.61699999999987,14.726960780561,0.024476421972255,0.025044151269753,0.312734407330939,14.3647057999881,6.42920954288684,5.86968181881531E-06
3.61799999999987,14.7267564187085,0.024481002104581,0.025051199308619,0.312738614863599,14.3644856024317,6.4292095437201,5.87051507139336E-06
3.61899999999987,14.7265531356553,0.024485578257564,0.025058248115739,0.312743895076494,14.3642654142055,6.42920954424981,5.87104478633194E-06
3.61999999999987,14.7263488456042,0.024490140539948,0.025065307732277,0.312748161140329,14.3640452361916,6.42920954541628,5.87221125236681E-06
3.6,14.7304311624594,0.02439720898472,0.024925213107348,0.312657979145911,14.3684507612214,6.42920963623605,5.9630310289549E-06
3.601,14.7302272195058,0.024401937058497,0.024932165524023,0.312662727961366,14.3682303889619,6.42920962928274,5.95607771014528E-06
3.602,14.7300222804269,0.024406651926282,0.024939128173846,0.31266647343329,14.3680100268934,6.42920962259602,5.94939099141101E-06
3.603,14.7298184089087,0.024411363288595,0.0249460912007,0.312671280440568,14.3677896739788,6.42920961510617,5.94190114000526E-06
3.604,14.7296135400269,0.024416060740661,0.024953065131024,0.312675083046364,14.3675693311088,6.42920960780375,5.93459872888502E-06
3.605,14.7294097401469,0.024420756647161,0.024960037461565,0.312679948712306,14.3673489973258,6.42920959969097,5.92648594022194E-06
3.606,14.7292049414847,0.0244254374173,0.024967021933231,0.312683808483828,14.3671286736504,6.42920959185082,5.91864579568835E-06
3.607,14.7290012134879,0.024430115895794,0.024974005527993,0.312688732723691,14.3669083593404,6.42920958348987,5.91028484286937E-06
3.608,14.7287964861853,0.024434781615076,0.024980998888582,0.312692650173223,14.3666880555084,6.42920957575776,5.90255273724694E-06
3.609,14.7285928312262,0.024439444241305,0.024987992206903,0.312697633269769,14.3664677615083,6.42920956796073,5.89475570933473E-06
3.61,14.7283881761358,0.02444409264814,0.024994996737573,0.312701608339035,14.366247478411,6.42920956121627,5.88801124834504E-06
3.611,14.7281845954811,0.024448739791763,0.025001999382156,0.312706650724238,14.366027205583,6.42920955487068,5.88166565407278E-06
3.612,14.7279800136895,0.024453372157715,0.025009013812354,0.312710683604778,14.3658069441147,6.42920955006832,5.87686329289738E-06
3.613,14.7277765080716,0.024458001339208,0.025016028256458,0.312715785156834,14.3655866933191,6.42920954610976,5.87290472964241E-06
3.614,14.7275720006731,0.02446261691079,0.02502305329023,0.312719876344235,14.3653664541278,6.42920954401217,5.87080714087307E-06
3.615,14.7273685704894,0.024467229347919,0.025030078290613,0.31272503738096,14.36514622547,6.42920954269294,5.86948791347908E-06
3.616,14.727164136539,0.024471826690694,0.025037115347551,0.312729186627507,14.3649260078732,6.42920954277242,5.86956739034861E-06
3.617,14.726960780561,0.024476421972255,0.025044151269753,0.312734407330938,14.3647057999881,6.42920954288685,5.86968181970349E-06
3.618,14.7267564187085,0.024481002104581,0.025051199308619,0.312738614863599,14.3644856024317,6.4292095437201,5.87051507139336E-06
3.619,14.7265531356553,0.024485578257564,0.025058248115739,0.312743895076494,14.3642654142055,6.42920954424981,5.87104478633194E-06
3.62,14.7263488456042,0.024490140539948,0.025065307732277,0.312748161140329,14.3640452361916,6.42920954541628,5.87221125236681E-06
3.621,14.7261456357876,0.024494700230729,0.025072366744236,0.312753501253251,14.3638250675594,6.42920954636263,5.87315760469664E-06
3.622,14.7259414175306,0.024499244641221,0.02507943798902,0.312757825727185,14.3636049091731,6.42920954799432,5.8747892968114E-06
3.623,14.7257382811228,0.024503786767782,0.025086508307933,0.312763225867473,14.3633847601796,6.42920954944254,5.87623751524546E-06
3.624,14.7255341349489,0.02450831402706,0.025093590456348,0.312767609101469,14.363164621364,6.42920955151877,5.87831374598835E-06
3.625,14.725331071719,0.024512837064248,0.025100673618935,0.312773069203649,14.3629444918322,6.42920955330386,5.88009883095708E-06
3.626,14.7251269974621,0.024517345456766,0.025107768354876,0.312777511330636,14.3627243723198,6.42920955555532,5.88235029042039E-06
3.627,14.7249240073822,0.024521850822625,0.025114862898413,0.31278303178218,14.3625042618789,6.42920955729621,5.88409118140731E-06
3.628,14.7247200045016,0.02452633982503,0.025121970729036,0.312787532693292,14.3622841612543,6.42920955928467,5.88607964147059E-06
3.629,14.7245170870859,0.024530825707936,0.025129078416374,0.312793113503489,14.3620640694581,6.42920956050552,5.88730049333464E-06
3.63,14.7243131555277,0.024535296740816,0.025136197856893,0.312797673519056,14.3618439874109,6.42920956190651,5.88870148732212E-06
3.631,14.7241103107941,0.024539763074297,0.025143318727565,0.312803314613292,14.3616239143789,6.42920956273237,5.88952734670301E-06
3.632,14.7239064510399,0.024544214221894,0.02515045163899,0.312807933790007,14.361403851389,6.42920956415465,5.8909496267745E-06
3.633,14.7237036785178,0.024548662903536,0.025157583727739,0.312813635571838,14.3611837963147,6.429209564035,5.89082996960144E-06
3.634,14.7234998868126,0.024553095360503,0.025164728926235,0.312818313712492,14.3609637488133,6.42920956215296,5.88894793285277E-06
3.635,14.723297181571,0.024557524444142,0.025171874212658,0.31282407576313,14.3607437071511,6.42920955672799,5.88352296126971E-06
3.636,14.7230934555547,0.024561938858565,0.025179031064373,0.312828813038099,14.3605236725937,6.42920954921038,5.87600535340016E-06
3.637,14.7228908177545,0.024566348530599,0.02518618939728,0.312834635535503,14.3603036442911,6.42920953865573,5.86545070913047E-06
3.638,14.7226871585938,0.024570742185262,0.025193360611563,0.31283943198203,14.360083623815,6.42920952669931,5.8534942803945E-06
3.639,14.7224845905848,0.024575132741545,0.025200531624435,0.312845315376924,14.3598636108419,6.42920951292713,5.83972210499439E-06
3.64,14.7222810012034,0.024579505962735,0.025207716809927,0.312850171140594,14.3596436072902,6.42920949925848,5.82605345655907E-06
3.641,14.7220785061843,0.024583874102836,0.025214903702259,0.312856115364728,14.3594236130145,6.42920948555832,5.81235329555341E-06
3.642,14.7218749900211,0.024588226570938,0.025222103036097,0.312861030963594,14.3592036294505,6.42920947322864,5.80002361072474E-06
3.643,14.7216725701109,0.024592574043613,0.025229303967977,0.312867036339488,14.3589836557598,6.42920946141959,5.78821456631573E-06
3.644,14.7214691275295,0.02459690437588,0.025236518770832,0.312872011618748,14.358763692764,6.42920945093846,5.77773343479748E-06
3.645,14.7212667823827,0.024601230902596,0.025243733934814,0.312878078322936,14.3585437392224,6.42920944052159,5.76731656742879E-06
3.64599999999999,14.7210634127103,0.024605540409615,0.025250962836112,0.312883113390436,14.3583237960742,6.42920943116301,5.75795798596346E-06
3.64699999999999,14.7208611419068,0.024609844960259,0.025258193225163,0.312889241210826,14.3581038625106,6.4292094220165,5.74881147841211E-06
3.64799999999999,14.7206578460697,0.024614133987939,0.02526543582987,0.312894336296928,14.3578839399549,6.42920941455254,5.74134751474276E-06
3.64899999999999,14.7204556511426,0.0246184184734,0.025272679521904,0.31290052554961,14.3576640275977,6.42920940789459,5.73468956233114E-06
3.64999999999999,14.7202524296732,0.024622685377279,0.02527993749092,0.312905680481046,14.357444126324,6.42920940297153,5.72976650570212E-06
3.65099999999999,14.720050310161,0.024626947923193,0.025287196339355,0.31291193123055,14.3572242346679,6.42920939832435,5.72511932173114E-06
3.65199999999999,14.7198471617214,0.024631193076152,0.025294469273361,0.312917146148322,14.3570043532235,6.42920939460553,5.7214005089179E-06
3.65299999999999,14.7196451159893,0.024635431718697,0.025301745213716,0.312923458169464,14.3567844808874,6.42920939075967,5.71755464129353E-06
3.65399999999999,14.7194420399064,0.0246396531144,0.025309035024959,0.31292873319644,14.3565646185706,6.42920938774208,5.71453704978353E-06
3.65499999999999,14.7192400679516,0.024643869260407,0.025316326535245,0.312935106815309,14.3563447653407,6.42920938464912,5.71144409633462E-06
3.65599999999999,14.7190370636895,0.024648066739413,0.025323633298436,0.312940441720567,14.3561249219311,6.42920938222714,5.70902211283197E-06
3.65699999999999,14.7188351646593,0.02465225881085,0.025330941843971,0.312946876874389,14.3559050871301,6.42920937930758,5.70610255135051E-06
3.65799999999999,14.7186322313882,0.024656433237835,0.02533826456876,0.312952271977496,14.3556852616041,6.4292093765925,5.70338747873933E-06
3.65899999999999,14.7184304040204,0.024660600692405,0.025345590609722,0.312958768601386,14.3554654441169,6.42920937286661,5.69966158714408E-06
3.65999999999999,14.7182275406149,0.024664750730189,0.025352930548577,0.312964223806898,14.3552456355292,6.42920936899447,5.69578944009663E-06
3.66099999999999,14.7180257845258,0.024668896123469,0.025360271458539,0.312970782157868,14.3550258347859,6.42920936389522,5.69069019640267E-06
3.66199999999999,14.7178229907142,0.024673022301592,0.025367628067672,0.31297629735455,14.3548060429903,6.42920935864297,5.6854379479887E-06
3.66299999999999,14.7176213060925,0.024677142449276,0.025374986984808,0.312982917285664,14.3545862593728,6.42920935248188,5.67927685679592E-06
3.66399999999999,14.717418582841,0.024681244801843,0.025382360140289,0.312988492810752,14.3543664850881,6.42920934659556,5.6733905307027E-06
3.66499999999999,14.7172169703799,0.024685339534547,0.025389737167475,0.312995174352075,14.3541467193258,6.42920934018946,5.66698443194014E-06
3.66599999999999,14.7170143179721,0.024689415244905,0.02539712958132,0.313000810072854,14.353926963073,6.42920933429159,5.66108656485653E-06
3.66699999999999,14.7168127780505,0.02469348522802,0.025404523902968,0.313007553551204,14.3537072153684,6.42920932790003,5.6546950055747E-06
3.66799999999999,14.7166101964405,0.02469753511122,0.025411934645772,0.313013249431018,14.3534874772524,6.42920932209825,5.64889321985618E-06
3.66899999999999,14.7164087287887,0.02470157766347,0.025419348815459,0.313020054557815,14.353267747752,6.42920931585725,5.64265222458005E-06
3.66999999999999,14.7162062182532,0.0247056015997,0.025426777840087,0.313025810876558,14.3530480279368,6.42920931033412,5.63712909862346E-06
3.67099999999999,14.7160048229592,0.024709617726241,0.025434210719744,0.313032677766671,14.3528283167465,6.42920930441191,5.63120688923391E-06
3.67199999999999,14.7158023830285,0.024713614100285,0.025441659525572,0.31303849425365,14.352608615149,6.42920929916825,5.62596322239983E-06
3.67299999999999,14.7156010597776,0.024717604564776,0.025449110237381,0.313045423090687,14.3523889218847,6.42920929330784,5.62010281512926E-06
3.67399999999999,14.7153986896786,0.024721575248277,0.025456576898049,0.313051299768262,14.352169237764,6.4292092877573,5.61455227554575E-06
3.67499999999999,14.7151974369496,0.024725537893476,0.02546404756435,0.313058290185408,14.3519495613064,6.42920928101397,5.607808944319E-06
3.67599999999999,14.714995135273,0.024729481197293,0.025471533692002,0.313064227186052,14.3517298931977,6.42920927388095,5.60067592658697E-06
3.67699999999999,14.7147939515361,0.024733416490842,0.025479023775243,0.31307127931721,14.3515102319528,6.4292092648276,5.59162257296464E-06
3.67799999999999,14.7145917164717,0.02473733043707,0.025486531276412,0.31307727626598,14.3512905784922,6.42920925485474,5.58164971042885E-06
3.67899999999999,14.7143906008952,0.024741236677911,0.025494042340203,0.313084390121979,14.3510709317551,6.42920924281145,5.56960642050797E-06
3.67999999999999,14.7141884325773,0.024745121692829,0.025501570628879,0.313090447174851,14.3508512930807,6.42920923006705,5.55686202119432E-06
3.68099999999999,14.7139873857109,0.024748996897562,0.025509104492783,0.313097622500688,14.3506316618199,6.42920921584974,5.54264471652743E-06
3.68199999999999,14.7137852855111,0.024752851145714,0.025516655190328,0.313103739771389,14.3504120394037,6.42920920160557,5.52840054357517E-06
3.68299999999999,14.7135843091118,0.02475669638548,0.025524210567446,0.313110976904036,14.3501924252548,6.42920918667243,5.51346740529368E-06
3.68399999999999,14.7133822781489,0.024760519090133,0.025531784272567,0.313117154150309,14.3499728206359,6.42920917233428,5.49912925329465E-06
3.68499999999999,14.7131813733231,0.024764333311142,0.025539362037267,0.313124453014906,14.3497532249598,6.42920915796486,5.48475982942165E-06
3.68599999999999,14.7129794129757,0.024768126162481,0.025546956906388,0.313130690522255,14.3495336393846,6.42920914475859,5.47155356045437E-06
3.68699999999999,14.7127785805644,0.024771908695434,0.025554557611345,0.313138050995512,14.3493140632621,6.42920913200514,5.45880011770805E-06
3.68799999999999,14.7125766914399,0.024775669473678,0.025562175697596,0.313144348696779,14.3490944975719,6.42920912075163,5.44754660758429E-06
3.68899999999999,14.7123759318391,0.024779421139841,0.025569798320421,0.31315177107835,14.3488749413005,6.42920910992809,5.43672306285714E-06
3.68999999999999,14.7121741130805,0.024783149303268,0.025577439993442,0.313158128735186,14.3486553950486,6.42920910024051,5.4270354814534E-06
3.69099999999999,14.7119734243992,0.024786867471458,0.025585086966365,0.313165612688944,14.3484358572724,6.42920909012246,5.41691743283224E-06
3.69199999999999,14.7117716737745,0.024790563496915,0.025592751531218,0.313172030489576,14.3482163282568,6.42920907997536,5.40677033633585E-06
3.69299999999999,14.7115710531304,0.024794247833551,0.025600423015066,0.313179575867541,14.3479968064142,6.42920906818893,5.39498390850213E-06
3.69399999999999,14.7113693676213,0.024797908715722,0.025608113282149,0.313186053475649,14.3477772921477,6.42920905525604,5.38205101285882E-06
3.69499999999999,14.7111688127865,0.024801559407588,0.025615808861282,0.313193660437675,14.34755778408,6.42920903978342,5.36657839766974E-06
3.69599999999999,14.7109671901615,0.024805184953556,0.025623524832701,0.31320019764704,14.3473382827282,6.42920902231278,5.34910775229491E-06
3.69699999999999,14.7107666989445,0.02480879891724,0.025631247392743,0.313207865740576,14.347118786894,6.42920900163287,5.32842784384258E-06
3.69799999999999,14.7105651379611,0.024812389520794,0.025638988461605,0.313214462709881,14.3468992972688,6.42920897843763,5.30523260078297E-06
3.69899999999999,14.7103647096347,0.024815966943602,0.025646737638128,0.313222191975053,14.3466798130779,6.42920895196605,5.27876102651703E-06
3.69999999999999,14.7101632098656,0.024819518806552,0.025654507389773,0.313228848417302,14.346460335252,6.42920892315698,5.2499519576088E-06
3.70099999999999,14.7099628450669,0.024823058665063,0.025662283922387,0.313236638994467,14.346240863485,6.42920889171634,5.21851131196627E-06
3.70199999999999,14.7097614077569,0.024826571509595,0.025670082354788,0.31324335486233,14.3460213990302,6.42920885885986,5.18565483531575E-06
3.70299999999999,14.7095611082765,0.024830069530748,0.025677890211937,0.31325120644889,14.345801942085,6.42920882473553,5.1515305043992E-06
3.70399999999999,14.709359736466,0.024833541317427,0.025685718991602,0.313257981973343,14.3455824941836,6.42920879079615,5.11759112864496E-06
3.70499999999999,14.7091595056623,0.024836998319025,0.025693556985371,0.313265894721573,14.3453630556363,6.42920875729112,5.08408609434241E-06
3.70599999999999,14.7089582021456,0.024840427198539,0.025701417590107,0.313272729611134,14.3451436277458,6.42920872546846,5.05226343250342E-06
3.70699999999999,14.7087580423031,0.024843842285198,0.025709286192196,0.313280703573166,14.3449242102525,6.42920869507516,5.02187013751154E-06
3.70799999999999,14.708556808529,0.024847229929803,0.025717176526226,0.313287597891833,14.3447048041812,6.42920866715038,4.99394534969611E-06
3.70899999999999,14.7083567201345,0.024850602467338,0.025725075961299,0.31329563272816,14.3444854089777,6.42920864114414,4.9679391187496E-06
3.70999999999999,14.7081555567794,0.024853948560588,0.025732995904544,0.313302586501235,14.344266025813,6.42920861825496,4.94504993220346E-06
3.71099999999999,14.707955540765,0.024857279985665,0.025740924321766,0.31331068240933,14.3440466540483,6.42920859775549,4.92455046874341E-06
3.71199999999999,14.7077544483549,0.024860582112508,0.025748875910353,0.313317695309892,14.3438272950222,6.42920858100874,4.90780371009691E-06
3.71299999999999,14.7075545055859,0.024863868650958,0.025756836667225,0.313325852149525,14.3436079481182,6.42920856726401,4.89405898207451E-06
3.71399999999999,14.7073534855215,0.024867125869139,0.025764820411135,0.313332924354623,14.3433886148866,6.42920855815703,4.88495200112737E-06
3.71499999999999,14.7071536167848,0.024870364647386,0.025772815969476,0.313341141900025,14.3431692942679,6.42920855252589,4.87932086024046E-06
3.71599999999999,14.7069526684364,0.024873573068866,0.025780835307066,0.313348273187146,14.3429499868733,6.42920855114766,4.87794263648311E-06
3.71699999999999,14.7067528713203,0.024876763751969,0.025788865530176,0.313356551437528,14.3427306906006,6.42920855183687,4.87863184339687E-06
3.71799999999999,14.7065519904949,0.024879921450773,0.025796921929983,0.313363741318469,14.3425114057957,6.42920855507096,4.88186593372575E-06
3.71899999999999,14.7063522607015,0.024883059670347,0.025804990666558,0.313372079804302,14.3422921305603,6.4292085588563,4.88565127376717E-06
3.71999999999999,14.7061514439864,0.024886165564926,0.025813084633878,0.313379328244244,14.3420728655433,6.42920856394522,4.89074019061064E-06
3.72099999999999,14.7059517785212,0.024889250330486,0.02582119231445,0.313387726636007,14.3418536092402,6.42920856873316,4.89552813132121E-06
3.72199999999999,14.7057510235394,0.02489230207994,0.025829325598554,0.313395033281201,14.3416343625797,6.42920857425943,4.90105440675848E-06
3.72299999999999,14.705551420986,0.024895334053165,0.025837470926619,0.31340349164895,14.3414151243572,6.42920857922923,4.90602420022412E-06
3.72399999999999,14.705350726383,0.024898330407361,0.025845644147193,0.313410856145549,14.3411958956829,6.4292085848457,4.9116406746208E-06
3.72499999999999,14.7051511854293,0.02490130421563,0.025853831794065,0.313419374029063,14.3409766753906,6.42920858985745,4.91665242741135E-06
3.72599999999999,14.7049505504065,0.024904242945612,0.025862046389197,0.313426796507621,14.3407574645641,6.42920859545257,4.92224754822246E-06
3.72699999999999,14.7047510697762,0.02490715688411,0.025870277254539,0.313435373718262,14.3405382619193,6.42920860024984,4.92704481569461E-06
3.72799999999999,14.7045504924043,0.024910033045291,0.025878537299947,0.313442853638203,14.3403190684208,6.42920860533566,4.93213063457176E-06
3.72899999999999,14.7043510702449,0.024912885103764,0.025886812441339,0.313451490131706,14.3400998825681,6.4292086091183,4.93591327010989E-06
3.72999999999999,14.704150548114,0.024915697394932,0.025895118273442,0.313459027193367,14.3398807052522,6.42920861261459,4.93940956758365E-06
3.73099999999999,14.703951181602,0.024918482020946,0.025903442219735,0.313467722307388,14.3396615350539,6.42920861430257,4.94109754356487E-06
3.73199999999999,14.7037507126659,0.024921226605907,0.025911796547265,0.313475316423456,14.3394423730893,6.42920861541079,4.94220576818805E-06
3.73299999999999,14.7035514003249,0.024923942789337,0.025920169150968,0.31348407006039,14.3392232183242,6.4292086147656,4.94156057317952E-06
3.73399999999999,14.7033509833056,0.024926616491026,0.025928573956398,0.313491720673263,14.339004072185,6.42920861385654,4.94065151102063E-06
3.73499999999999,14.7031517247619,0.02492926116302,0.025936996989698,0.31350053265612,14.338784933953,6.42920861181329,4.93860826722425E-06
3.73599999999998,14.7029513597582,0.024931861254979,0.025945453624146,0.313508239640595,14.3385658052385,6.42920861028395,4.93707892701423E-06
3.73699999999998,14.7027521549973,0.024934428102296,0.025953931924726,0.313517109503792,14.3383466854664,6.42920860851796,4.93531293521698E-06
3.73799999999998,14.702551842372,0.024936948759171,0.025962444569601,0.313524872769542,14.3381275762736,6.42920860818628,4.93498125209158E-06
3.73899999999998,14.7023526915347,0.024939434374632,0.025970979771035,0.313533800460737,14.3379084769283,6.42920860840944,4.93520441580131E-06
3.73999999999998,14.7021524304223,0.024941869594335,0.025979552536021,0.313541619399867,14.337689388892,6.42920861069354,4.93748851582154E-06
3.74099999999998,14.7019533322526,0.024944267671208,0.025988148873431,0.313550604574605,14.3374703111333,6.42920861390694,4.94070191781049E-06
3.74199999999998,14.7017531209208,0.024946613338175,0.025996783645586,0.31355847904868,14.3372512448883,6.42920861932839,4.94612336510158E-06
3.74299999999998,14.7015540726311,0.024948916970645,0.026005445638817,0.313567521062907,14.3370321889588,6.42920862567321,4.95246818488226E-06
3.74399999999998,14.7013539078552,0.024951165126602,0.026014147750227,0.31357545058815,14.3368131443902,6.42920863403578,4.96083075862686E-06
3.74499999999998,14.7011549060188,0.024953369831,0.026022877035512,0.313584549253431,14.3365941098989,6.42920864303725,4.9698322293068E-06
3.74599999999998,14.700954783261,0.02495551470008,0.026031649222238,0.313592533062624,14.3363750862761,6.42920865349199,4.98028696771513E-06
3.74699999999998,14.7007558224259,0.024957611634842,0.026040451298072,0.313601687595019,14.336156071898,6.42920866369178,4.99048675095537E-06
3.74799999999998,14.7005557357489,0.024959644962136,0.026049298107245,0.313609725304455,14.3359370673751,6.42920867429712,5.00109209333743E-06
3.74899999999998,14.7003568091564,0.024961623589033,0.026058179422243,0.313618934944678,14.3357180712004,6.42920868370835,5.01050331980224E-06
3.74999999999998,14.7001567518022,0.024963532437629,0.026067109190631,0.313627025778901,14.335499084395,6.42920869301429,5.01980926159717E-06
3.75099999999998,14.69995785333,0.024965382399552,0.026076074926264,0.313636290198193,14.335280105806,6.42920870094064,5.02773561272818E-06
3.75199999999998,14.6997578187601,0.02496715483464,0.026085093836072,0.313644433365812,14.3350611367236,6.42920870883998,5.0356349561298E-06
3.75299999999998,14.6995589415539,0.024968860451839,0.026094153201301,0.313653751674156,14.3348421762266,6.42920871563076,5.04242573384772E-06
3.75399999999998,14.6993589229879,0.024970482630776,0.026103267784629,0.313661946882326,14.3346232256902,6.42920872272921,5.0495241818993E-06
3.75499999999998,14.6991600590951,0.024972028578617,0.026112427878009,0.313671318391124,14.3344042842473,6.4292087290885,5.05588347632369E-06
3.75599999999998,14.6989600471673,0.024973481406196,0.026121647870477,0.313679564701166,14.3341853531894,6.42920873602305,5.0628180279233E-06
3.75699999999998,14.6987611861536,0.024974850720931,0.026130914957165,0.31368898887917,14.3339664315964,6.42920874242945,5.06922442333746E-06
3.75799999999998,14.698561168324,0.024976115338542,0.026140246991904,0.313697285255017,14.3337475207385,6.42920874957152,5.07636649338394E-06
3.75899999999998,14.6983622952988,0.024977282124488,0.026149632826198,0.313706760825069,14.3335286195231,6.42920875618228,5.08297725509976E-06
3.75999999999998,14.6981622544942,0.024978331138025,0.026159087793717,0.313715106635384,14.333309728927,6.42920876328606,5.09008103399822E-06
3.76099999999998,14.6979633483663,0.024979265980833,0.026168602484758,0.313724632634827,14.3330908472659,6.42920876907156,5.09586653052452E-06
3.76199999999998,14.697763258237,0.024980063441873,0.026178193551685,0.313733026360536,14.3328719748829,6.42920877400764,5.10080261761914E-06
3.76299999999998,14.6975642873973,0.024980727620817,0.026187848686876,0.313742601563819,14.3326531095258,6.42920877574407,5.10253904018043E-06
3.76399999999998,14.6973641103744,0.024981231584572,0.026197585298363,0.313751041780833,14.3324342517106,6.42920877489454,5.1016895135092E-06
3.76499999999998,14.6971650311198,0.024981574564964,0.026207392133098,0.313760664388893,14.3322154000329,6.42920876984545,5.09664042347424E-06
3.76599999999998,14.6969647172072,0.024981728893995,0.026217282461168,0.31376914981189,14.3319965560401,6.42920876215118,5.08894614981159E-06
3.76699999999998,14.6967654704703,0.024981690256272,0.026227242363761,0.313778818546255,14.331777719304,6.42920875107304,5.07786801229315E-06
3.76799999999998,14.696564947062,0.024981425496445,0.026237282467501,0.31378734735207,14.331558891746,6.42920873846531,5.06526028054566E-06
3.76899999999998,14.6963654422387,0.024980928166808,0.026247380276497,0.313797060646142,14.3313400731492,6.42920872375853,5.05055350075168E-06
3.76999999999998,14.696164594187,0.024980161041909,0.026257536281691,0.313805631496559,14.3311212653669,6.42920870868065,5.03547562846762E-06
3.77099999999998,14.6959646824131,0.024979112982371,0.026267713593189,0.313815387673438,14.3309024681641,6.42920869262638,5.0194213567778E-06
3.77199999999998,14.6957633162758,0.024977748666524,0.026277885043957,0.31382399923507,14.3306836833302,6.42920867723346,5.00402842984471E-06
3.77299999999998,14.6955627438752,0.024976063259981,0.026287972759687,0.313833797215995,14.3304649106396,6.42920866195691,4.98875188270631E-06
3.77399999999998,14.695360525163,0.024974033715589,0.026297890697903,0.313842448369978,14.3302461523795,6.42920864915177,4.97594674708779E-06
3.77499999999998,14.6951588519651,0.024971686534085,0.026307468526098,0.313852287703611,14.3300274092013,6.42920863944336,4.96623833257104E-06
3.77599999999998,14.6949552045656,0.024969054698384,0.026316488786503,0.313860979163575,14.3298086819171,6.42920863312186,4.95991683546748E-06
3.77699999999998,14.6947516901268,0.024966250151353,0.026324611838318,0.31387086087738,14.3295899672597,6.42920862546261,4.95225758090356E-06
3.77799999999998,14.6945457134077,0.024963425020622,0.026331427024202,0.313879594701564,14.3293712666613,6.42920861679285,4.94358782532345E-06
3.77899999999998,14.6943393680206,0.024960814811189,0.026336449969774,0.313889521866383,14.3291525813732,6.42920860759309,4.93438806703495E-06
3.77999999999998,14.6941301530743,0.02495862953586,0.026339308701931,0.313898300416875,14.3289339144196,6.42920860062794,4.92742291768877E-06
3.78099999999998,14.6939204253645,0.02495701968782,0.026339867351513,0.313908272569431,14.3287152657558,6.42920859489999,4.92169496002504E-06
3.78199999999998,14.6937080712065,0.02495593763063,0.026338408988561,0.313917090849344,14.328496633738,6.42920858748723,4.91428220428247E-06
3.78299999999998,14.6934958316778,0.024955195623332,0.026335521218207,0.313927096249554,14.3282780185867,6.42920857806072,4.90485569315524E-06
3.78399999999998,14.6932818021026,0.024954514897885,0.026331925458181,0.313935937637327,14.3280594241092,6.42920857040494,4.89719991136894E-06
3.78499999999998,14.6930687042602,0.024953686133728,0.026328208978974,0.313945958251069,14.3278408508965,6.42920856456595,4.89136092873821E-06
3.78599999999998,14.6928544560531,0.024952560399499,0.026324789217579,0.313954805767186,14.3276223006688,6.42920856208259,4.88887756588952E-06
3.78699999999998,14.6926415698074,0.024951102538998,0.026321866605529,0.313964827974073,14.3274037726888,6.42920856174773,4.88854270663808E-06
3.78799999999998,14.6924277846765,0.024949305872423,0.026319538092777,0.313973672695395,14.3271852680159,6.42920856458205,4.89137702608389E-06
3.78899999999998,14.6922154920791,0.024947216119635,0.026317799672431,0.313983690961858,14.3269667853252,6.42920856880422,4.89559919447657E-06
3.78999999999998,14.692002353133,0.024944862945041,0.026316635388886,0.313992529363544,14.3267483254355,6.42920857523149,4.90202646918903E-06
3.79099999999998,14.6917907185427,0.02494230386173,0.026315985452201,0.31400254230108,14.3265298869277,6.42920858199196,4.90878693071295E-06
3.79199999999998,14.6915782230986,0.024939560228605,0.026315818474606,0.314011373790091,14.3263114706053,6.4292085899235,4.91671847324682E-06
3.79299999999998,14.6913672082742,0.024936675794756,0.0263160764553,0.314021381154834,14.3260930748693,6.42920859698969,4.92378466354637E-06
3.79399999999998,14.6911553012226,0.024933662471611,0.02631673214368,0.314030206296883,14.3258747003104,6.42920860388589,4.93068086004911E-06
3.79499999999998,14.6909448439715,0.024930551676684,0.026317738260029,0.314040208960519,14.3256563450743,6.42920860835978,4.93515475330497E-06
3.79599999999998,14.6907334613142,0.024927343035116,0.026319080077602,0.314049028249822,14.3254380099516,6.42920861136893,4.93816390534363E-06
3.79699999999998,14.690523500257,0.024924062242057,0.026320717232837,0.31405902719626,14.3252196935859,6.42920861114829,4.93794326228425E-06
3.79799999999998,14.6903125849493,0.024920702042483,0.026322643514515,0.314067841796088,14.3250013975962,6.42920860944632,4.93624128949932E-06
3.79899999999998,14.69010306774,0.024917279973727,0.026324828440393,0.31407783799029,14.3247831213356,6.42920860512484,4.93191981831842E-06
3.79999999999998,14.6898925722213,0.024913786543404,0.026327269692934,0.31408664925615,14.3245648667288,6.42920860022848,4.92702345322726E-06
3.80099999999998,14.6896834550915,0.024910237473371,0.02632994023458,0.314096644360434,14.3243466330231,6.42920859352376,4.9203187364455E-06
3.80199999999998,14.6894733374153,0.024906618095016,0.026332844374358,0.314105453352343,14.3241284215936,6.42920858655106,4.91334603847093E-06
3.80299999999998,14.6892645798504,0.024902942271427,0.02633595816439,0.314115448443212,14.3239102309713,6.42920857747899,4.90427396471205E-06
3.80399999999998,14.6890548006346,0.02489919343346,0.026339288808351,0.314124256460789,14.323692061932,6.42920856732458,4.8941195531782E-06
3.80499999999998,14.6888463639594,0.024895380594229,0.026342817879587,0.314134252657959,14.3234739128276,6.42920855413839,4.8809333614841E-06
3.80599999999998,14.6886368861324,0.024891487447933,0.026346552843498,0.31414306101742,14.3232557848235,6.42920853930502,4.86609999761356E-06
3.80699999999998,14.688428736024,0.024887524954191,0.026350474308379,0.314153060152982,14.3230376766084,6.42920852114369,4.84793866295519E-06
3.80799999999998,14.6882195266418,0.024883469656753,0.02635459688854,0.314161870261387,14.3228195898351,6.4292085014174,4.82821237657305E-06
3.80899999999998,14.6880116310295,0.024879333110622,0.026358900568528,0.314171873848892,14.3226015235015,6.42920847864359,4.8054385617391E-06
3.80999999999998,14.6878026598441,0.024875095729485,0.026363396861759,0.31418068780988,14.322383479443,6.42920845473099,4.78152596361525E-06
3.81099999999998,14.6875949884881,0.024870757943533,0.026368075713253,0.314190697691427,14.3221654571399,6.42920842861131,4.7554062856392E-06
3.81199999999998,14.6873862251256,0.024866307757221,0.026372941390497,0.314199517257726,14.3219474587202,6.42920840252289,4.72931786177355E-06
3.81299999999998,14.6871787493074,0.024861743731193,0.026377985121136,0.314209535872299,14.3217294845828,6.42920837646772,4.70326269130794E-06
3.81399999999998,14.6869701639102,0.024857045486896,0.026383217852749,0.314218363100481,14.32151153747,6.42920835352215,4.68031712852479E-06
3.81499999999998,14.6867628529724,0.024852217075493,0.026388625032075,0.314228392414616,14.3212936184502,6.42920833462921,4.66142418442672E-06
3.81599999999998,14.6865544121391,0.024847226798185,0.026394226078236,0.314237229992006,14.3210757292707,6.42920832212435,4.64891932328015E-06
3.81699999999998,14.6863472243498,0.024842083779363,0.026400000335806,0.314247272421619,14.320857867813,6.42920831380423,4.64059920890492E-06
3.81799999999998,14.6861388769711,0.024836750634107,0.026405971094637,0.314256122543783,14.3206400326985,6.42920830832402,4.63511899173597E-06
3.81899999999998,14.6859317546743,0.024831242158605,0.026412110349364,0.314266180635167,14.3204222215311,6.42920830255012,4.62934509126711E-06
3.81999999999998,14.68572343937,0.024825513438141,0.026418445275199,0.314275045781406,14.3202044348753,6.42920829668001,4.62347498686455E-06
3.82099999999998,14.6855163159129,0.024819572684928,0.026424948902282,0.31428512208113,14.3199866722446,6.42920828971987,4.61651484329195E-06
3.82199999999998,14.6853079589415,0.024813384849009,0.026431633474027,0.314294005696425,14.3197689349221,6.42920828287266,4.60966763426995E-06
3.82299999999998,14.6851007473341,0.024806941082692,0.026438479799946,0.314304103729486,14.3195512227219,6.42920827542496,4.60221993314747E-06
3.82399999999998,14.6848922432082,0.024800216700498,0.026445481188859,0.314313009043205,14.3193335362756,6.42920826832997,4.59512494010994E-06
3.82499999999998,14.6846848149141,0.024793188953302,0.026452618382551,0.314323132753951,14.3191158748243,6.4292082603256,4.58712057938016E-06
3.82599999999998,14.6844760033374,0.024785836883543,0.026459863947441,0.314332063905516,14.3188982386009,6.4292082520744,4.57886937166307E-06
3.82699999999998,14.6842681581885,0.024778137352953,0.026467176682209,0.314342217480143,14.3186806266732,6.42920824221435,4.5690093237738E-06
3.82799999999997,14.6840587872314,0.024770077109283,0.026474491573944,0.314351179434872,14.3184630391133,6.42920823145123,4.55824620537726E-06
3.82899999999997,14.683850205347,0.024761648187911,0.026481713408125,0.314361368544805,14.3182454752061,6.42920821862498,4.54541995065227E-06
3.82999999999997,14.6836398641264,0.024752851491388,0.026488710237307,0.314370367186404,14.3180279352113,6.42920820473898,4.53153395518768E-06
3.83099999999997,14.6834300183058,0.024743737827656,0.02649526311897,0.314380598508323,14.3178104188509,6.42920818916472,4.51595969508389E-06
3.83199999999997,14.6832180347693,0.024734366157809,0.026501100458297,0.314389641511475,14.3175929266417,6.42920817327252,4.5000674937512E-06
3.83299999999997,14.6830060843176,0.024724906654994,0.026505796300921,0.314399922768366,14.3173754585934,6.42920815680079,4.48359576932234E-06
3.83399999999997,14.6827914523846,0.024715554826794,0.02650886364914,0.314409018137089,14.3171580157716,6.42920814187286,4.46866783043731E-06
3.83499999999997,14.6825762850392,0.024706659321615,0.026509669914663,0.314419357061688,14.3169405987412,6.42920812901321,4.455808186421E-06
3.83599999999997,14.6823579404315,0.024698552248626,0.026507667946007,0.314428510415602,14.3167232098213,6.42920812180256,4.44859753923055E-06
3.83699999999997,14.6821387933275,0.024691613496087,0.026502420768756,0.314438909403848,14.3165058496588,6.42920812036029,4.44715526626283E-06
3.83799999999997,14.6819165624218,0.024686059568208,0.026493866699852,0.31444811929882,14.3162885168549,6.42920812262183,4.44941679944577E-06
3.83899999999997,14.6816940213942,0.024681964344032,0.026482282065418,0.314458572135644,14.3160712028491,6.42920811733877,4.4441337454515E-06
3.83999999999997,14.6814691874074,0.024679212617847,0.026468234692243,0.314467829362786,14.3158539107346,6.42920810888967,4.43568464092436E-06
3.84099999999997,14.6812449481723,0.024677568115499,0.026452410029294,0.314478327264286,14.3156366427632,6.42920809918077,4.42597574412673E-06
3.84199999999997,14.6810192458412,0.024676746701717,0.026435474583687,0.314487623977827,14.315419400578,6.42920809013264,4.41692761654622E-06
3.84299999999997,14.6807948058647,0.024676451593981,0.026418009000206,0.31449816120144,14.3152021840691,6.42920808088669,4.40768166232175E-06
3.84399999999997,14.6805693813285,0.02467642090302,0.026400471493388,0.314507494355677,14.3149849945764,6.42920807333706,4.40013203739653E-06
3.84499999999997,14.6803455390463,0.024676431912339,0.02638320611184,0.314518069432426,14.3147678315897,6.42920806611626,4.39291122944496E-06
3.84599999999997,14.6801208969418,0.024676288858415,0.026366473542653,0.314527438540029,14.3145506960007,6.42920806061973,4.38741470354387E-06
3.84699999999997,14.6798979275687,0.024675884246573,0.026350404560491,0.314538052140424,14.3143335866212,6.42920805496328,4.38175825578924E-06
3.84799999999997,14.6796741652691,0.024675083815833,0.026335119498104,0.314547458012583,14.3141165039426,6.42920805008952,4.37688449395068E-06
3.84899999999997,14.679452022407,0.024673866073219,0.026320598726157,0.314558110765507,14.3138994468421,6.42920804424363,4.37103859951549E-06
3.84999999999997,14.679228971186,0.02467216881491,0.026306831055832,0.314567554894259,14.313682416421,6.42920803904722,4.36584219087877E-06
3.85099999999997,14.6790073663238,0.024670031287451,0.026293674523904,0.314578248460978,14.3134654120515,6.42920803321596,4.36001093184757E-06
3.85199999999997,14.6787846117472,0.024667494064846,0.026280950140471,0.314587732520507,14.3132484350214,6.42920802867377,4.35546874566484E-06
3.85299999999997,14.6785629945707,0.024664684970343,0.026268354374088,0.314598469645358,14.3130314855809,6.42920802539742,4.35219239580675E-06
3.85399999999997,14.6783398529569,0.024661818891729,0.02625547232716,0.314607997393262,14.3128145643447,6.4292080245856,4.35138057497397E-06
3.85499999999997,14.6781174570652,0.024659178104724,0.026241824645308,0.31461878347321,14.3125976708419,6.42920802530204,4.35209701521444E-06
3.85599999999997,14.6778932257398,0.024657126670735,0.026226929198967,0.314628362727617,14.3123808071424,6.42920803009921,4.35689418676333E-06
3.85699999999997,14.6776696870281,0.024655953651449,0.026210550569867,0.314639208197801,14.3121639746089,6.42920803995269,4.36674766568501E-06
3.85799999999997,14.6774446666083,0.02465574758802,0.026192894336922,0.314648850211459,14.3119471744719,6.42920805652772,4.38332268970498E-06
3.85899999999997,14.6772211286068,0.024656373212103,0.026174582849663,0.31465976721001,14.311730405335,6.42920807785603,4.40465100570719E-06
3.85999999999997,14.6769971158566,0.024657453352347,0.026156511202315,0.314669484527194,14.3115136667748,6.42920810362687,4.43042184627984E-06
3.86099999999997,14.6767755033558,0.024658682852511,0.026139378459008,0.314680485032238,14.311296957012,6.42920813145727,4.45825224204555E-06
3.86199999999997,14.6765540080162,0.02465977211767,0.026123670295826,0.314690290490918,14.3110802751118,6.42920816083002,4.48762499338784E-06
3.86299999999997,14.6763351351376,0.024660630578586,0.026109497357766,0.314701388292092,14.3108636189091,6.42920818920817,4.51600314654854E-06
3.86399999999997,14.6761162938372,0.02466121791483,0.026096793201509,0.314711295618258,14.3106469871026,6.42920821587245,4.54266742799803E-06
3.86499999999997,14.6758997883665,0.024661584330661,0.026085322228545,0.314722504220496,14.3104303775868,6.42920823829667,4.56509164781238E-06
3.86599999999997,14.675682905655,0.024661845238953,0.026074744699754,0.314732526255108,14.3102137894612,6.42920825625471,4.58304968908863E-06
3.86699999999997,14.6754678987195,0.024662123430937,0.026064697184454,0.314743856908996,14.3099972211951,6.42920826744789,4.59424286258781E-06
3.86799999999997,14.6752520499307,0.024662596345579,0.026054777327733,0.314754003440391,14.309780672817,6.42920827249441,4.59928938933984E-06
3.86899999999997,14.6750376762308,0.024663425782151,0.026044641685514,0.314765465454225,14.309564143309,6.42920826966509,4.59646006678582E-06
3.86999999999997,14.674822176429,0.024664698608641,0.026034096641673,0.314775744156457,14.3093476370223,6.42920826502962,4.59182459877638E-06
3.87099999999997,14.6746080480719,0.024666469861735,0.026023078481568,0.314787343249576,14.309131156479,6.42920826222252,4.58901749400553E-06
3.87199999999997,14.6743928679676,0.024668607261202,0.026011800335249,0.314797757787884,14.3089147025833,6.4292082617243,4.58851927387371E-06
3.87299999999997,14.6741792798454,0.024670994275766,0.026000517699519,0.314809494124533,14.3086982737455,6.42920826056932,4.58736429376216E-06
3.87399999999997,14.6739649184526,0.024673431059886,0.025989574932654,0.3148200415907,14.3084818708694,6.42920826017406,4.58696903216094E-06
3.87499999999997,14.6737524047018,0.024675768314973,0.025979234053101,0.314831909611102,14.3082654927226,6.42920825867056,4.58546553439021E-06
3.87599999999997,14.6735392927843,0.024677902785489,0.025969667155669,0.314842582434964,14.3080491404082,6.4292082580952,4.58489016974539E-06
3.87699999999997,14.67332811911,0.024679764875533,0.025960967471169,0.314854573968761,14.3078328127945,6.42920825652398,4.58331895281106E-06
3.87799999999997,14.6731163536357,0.024681334123106,0.025953146368332,0.314865361932041,14.3076165112122,6.42920825606643,4.58286140236908E-06
3.87899999999997,14.6729064853055,0.024682621026719,0.025946163740669,0.314877466029213,14.3074002345089,6.42920825491258,4.58170755202048E-06
3.87999999999997,14.6726959512982,0.024683638841307,0.025939966866211,0.314888361602781,14.3071839839879,6.42920825505133,4.58184630680591E-06
3.88099999999997,14.6724872290643,0.024684433914692,0.025934465828121,0.314900570799865,14.3069677585217,6.42920825479687,4.58159184191231E-06
3.88199999999997,14.6722777418364,0.02468499118591,0.025929628542262,0.314911563071006,14.3067515590372,6.429208256006,4.58280097870301E-06
3.88299999999997,14.6720699760021,0.024685379254903,0.025925343876577,0.314923868290391,14.3065353845802,6.42920825693967,4.58373464873318E-06
3.88399999999997,14.6718613619063,0.024685610448425,0.025921563206557,0.314934951971813,14.3063192362795,6.42920825943946,4.58623443932993E-06
3.88499999999997,14.6716543926286,0.024685687686112,0.025918246577811,0.314947345455185,14.3061031129095,6.42920826179315,4.58858812102392E-06
3.88599999999997,14.6714464973295,0.024685613722314,0.02591535745307,0.314958510333663,14.3058870158205,6.42920826593616,4.59273113317948E-06
3.88699999999997,14.6712401884732,0.024685458436524,0.025912800195301,0.314970985743542,14.3056709440978,6.4292082701106,4.59690557619297E-06
3.88799999999997,14.6710329005124,0.02468521071812,0.025910563433313,0.314982227846034,14.3054548985149,6.42920827584779,4.60264276469502E-06
3.88899999999997,14.670827148043,0.024684830749793,0.025908660947836,0.314994779084253,14.3052388772611,6.42920828096561,4.60776058375245E-06
3.88999999999997,14.6706203639411,0.024684365286674,0.025907026377881,0.315006091568158,14.3050228807084,6.4292082864552,4.61325017830916E-06
3.89099999999997,14.6704150839333,0.024683905716644,0.025905557201159,0.315018714119056,14.3048069068964,6.42920829018021,4.61697518439053E-06
3.89199999999997,14.6702087382258,0.024683293483918,0.025904392925596,0.315030095534136,14.3045909562822,6.4292082933155,4.62011047908106E-06
3.89299999999997,14.670003861214,0.024682610378399,0.025903436387701,0.315042787224135,14.3043750272238,6.42920829390039,4.62069536588672E-06
3.89399999999997,14.6697978889228,0.024681944536987,0.02590259262109,0.315054231115281,14.3041591206495,6.42920829355194,4.62034691217639E-06
3.89499999999997,14.6695933690258,0.024681176806436,0.025901969637347,0.315066986503267,14.3039432360787,6.42920829092345,4.61771842630299E-06
3.89599999999997,14.6693877328674,0.024680322328448,0.025901539871158,0.315078495749968,14.3037273749178,6.42920828820675,4.61500172210805E-06
3.89699999999997,14.6691835281132,0.024679466367236,0.025901211155511,0.315091314049815,14.3035115365406,6.42920828447209,4.61126706330361E-06
3.89799999999997,14.6689781858333,0.024678567624527,0.025901019632707,0.315102875729095,14.303295722847,6.42920828172504,4.60852001360479E-06
3.89899999999997,14.6687742734266,0.024677586050994,0.025900996144961,0.315115757962546,14.3030799332681,6.42920827889553,4.60569050808601E-06
3.89999999999997,14.6685692085318,0.024676554790637,0.025901100156412,0.315127384813962,14.3028641687707,6.42920827771396,4.60450893413622E-06
3.90099999999997,14.6683655509209,0.024675524637399,0.025901278102397,0.315140319286865,14.3026484288942,6.42920827702279,4.60381776612451E-06
3.90199999999997,14.6681607348168,0.024674421719583,0.02590159817025,0.315151999407471,14.3024327155195,6.42920827881673,4.6056117053439E-06
3.90299999999997,14.6679573275156,0.024673259521975,0.025902039726407,0.315165000735609,14.3022170275316,6.42920828204635,4.60884132280626E-06
3.90399999999997,14.6677527377572,0.024672078021425,0.025902560100723,0.315176732926707,14.3020013667083,6.42920828877159,4.61556656627948E-06
3.90499999999997,14.6675495495202,0.024670869126983,0.02590316493636,0.315189783561646,14.3017857318952,6.42920829739402,4.62418899793704E-06
3.90599999999997,14.6673451820558,0.024669581852557,0.025903898869865,0.31520157778576,14.3015701235476,6.42920830920972,4.63600469835512E-06
3.90699999999997,14.6671422022401,0.02466824318126,0.025904730709977,0.315214688927881,14.301354539421,6.42920832216694,4.64896191765263E-06
3.90799999999997,14.666938020998,0.024666888238569,0.025905624789243,0.315226527113793,14.3011389808564,6.42920833752939,4.66432436674324E-06
3.90899999999997,14.6667352350817,0.024665503256604,0.025906590641617,0.315239695383488,14.3009234458,6.42920835350863,4.68030360245564E-06
3.90999999999997,14.6665312414256,0.024664002053514,0.02590770901207,0.315251595436986,14.300707934923,6.42920837131079,4.69810576841923E-06
3.91099999999997,14.6663286223103,0.024662488476944,0.025908874383354,0.315264812623914,14.3004924468261,6.42920838906921,4.7158641809375E-06
3.91199999999997,14.6661247911058,0.024660967873832,0.025910080961151,0.315276760299514,14.3002769819713,6.42920840777536,4.7345703375612E-06
3.91299999999997,14.6659223406964,0.024659328904024,0.025911433429463,0.31529003944173,14.3000615389211,6.42920842596744,4.75276240941014E-06
3.91399999999997,14.6657186580624,0.024657615864505,0.025912884725701,0.315302039145677,14.2998461183265,6.42920844465915,4.77145412070001E-06
3.91499999999997,14.6655163485998,0.024655952273263,0.02591431302584,0.315315363635058,14.2996307196656,6.42920846265302,4.78944799020553E-06
3.91599999999997,14.665312811306,0.024654150221753,0.025915899193157,0.315327418960198,14.2994153429309,6.42920848114512,4.80794009227736E-06
3.91699999999996,14.6651106410259,0.024652239821127,0.025917609113654,0.315340804567833,14.2991999875233,6.42920849896396,4.82575893379078E-06
3.91799999999996,14.6649072221395,0.024650372763356,0.025919292483414,0.315352902606143,14.2989846542866,6.42920851721795,4.84401292233372E-06
3.91899999999996,14.6647051757951,0.024648394124183,0.025921098569009,0.315366341178678,14.2987693419232,6.42920853466167,4.86145663991522E-06
3.91999999999996,14.6645018768818,0.024646267214455,0.025923058675882,0.315378500124439,14.2985540508671,6.42920855233106,4.8791260338632E-06
3.92099999999996,14.6642999319172,0.024644141967782,0.025925022228329,0.315391987311458,14.2983387804097,6.42920856896534,4.89576031803551E-06
3.92199999999996,14.6640967245766,0.024641958906316,0.025927045212965,0.315404189570543,14.2981235308867,6.429208585583,4.91237797728417E-06
3.92299999999996,14.6638948777441,0.024639599344627,0.025929239305475,0.315417738270074,14.2979083008239,6.4292086006855,4.92748047520308E-06
3.92399999999996,14.6636917515465,0.024637151923561,0.02593151267827,0.315429995871572,14.297693091073,6.42920861537099,4.94216596091945E-06
3.92499999999996,14.6634899673694,0.024634723207377,0.025933756242335,0.315443587608481,14.2974779003112,6.42920862800993,4.9548048997039E-06
3.92599999999996,14.6632869053366,0.024632063638673,0.025936211299824,0.31545590125877,14.2972627291393,6.42920863996745,4.96676242711658E-06
3.92699999999996,14.6630851781346,0.024629268930555,0.025938774980241,0.315469557879464,14.2970475763443,6.42920864966846,4.97646343511349E-06
3.92799999999996,14.6628821402991,0.024626482969004,0.025941300523625,0.315481913380759,14.2968324434257,6.42920865894728,4.98574225105131E-06
3.92899999999996,14.662680433885,0.024623489972499,0.025943993518058,0.315495621274731,14.2966173291197,6.42920866634895,4.99314392055084E-06
3.92999999999996,14.6624774074343,0.024620275935687,0.025946855843756,0.315508040801829,14.296402234853,6.42920867400101,5.00079598086955E-06
3.93099999999996,14.6622756790345,0.024617043463473,0.025949677511836,0.315521798120933,14.2961871599383,6.42920868052626,5.00732123676073E-06
3.93199999999996,14.6620726025084,0.024613630498992,0.025952607446627,0.315534258740037,14.2959721058228,6.42920868806999,5.01486496418124E-06
3.93299999999996,14.6618708158347,0.024609936173701,0.025955726308548,0.315548082057515,14.295757071295,6.42920869505908,5.02185405260036E-06
3.93399999999996,14.661667635114,0.024606147891626,0.025958829699092,0.315560600260984,14.2955420572623,6.429208703125,5.02991997120006E-06
3.93499999999996,14.6614656900744,0.024602214071628,0.025961946635696,0.315574466796049,14.295327062571,6.42920871027601,5.03707098520323E-06
3.93599999999996,14.6612623110725,0.024597947795667,0.025965230146057,0.315587045887286,14.2951120872435,6.42920871763753,5.04443250726183E-06
3.93699999999996,14.6610601029127,0.02459354832967,0.025968444718523,0.315600980067347,14.2948971297971,6.42920872330515,5.05010012386009E-06
3.93799999999996,14.6608563541635,0.02458901615949,0.025971546522652,0.315613600270772,14.2946821912106,6.42920872887286,5.05566783637335E-06
3.93899999999996,14.6606536940269,0.024584190255006,0.025974638868267,0.315627594459854,14.2944672704437,6.42920873308859,5.05988356280795E-06
3.93999999999996,14.6604493849093,0.02457918195314,0.025977546046562,0.315640288081525,14.2942523688281,6.42920873796317,5.06475814532337E-06
3.94099999999996,14.6602460110125,0.024574141494664,0.025980050159525,0.315654333427396,14.2940374859309,6.42920874234683,5.06914180142815E-06
3.94199999999996,14.6600408519132,0.024568910933898,0.025982238989337,0.315667079431701,14.2938226225583,6.42920874754357,5.0743385422436E-06
3.94299999999996,14.6598365232987,0.024563533280749,0.025984006573087,0.315681206805299,14.2936077766395,6.42920875118608,5.07798105875423E-06
3.94399999999996,14.6596302859685,0.024558166535516,0.025985152646573,0.315694018008504,14.2933929487779,6.42920875448933,5.08128430176669E-06
3.94499999999996,14.6594248089757,0.024552679064647,0.025985788565135,0.31570820223006,14.2931781391159,6.4292087572076,5.08400257892561E-06
3.94599999999996,14.6592174254951,0.024546928223217,0.025986051151779,0.315721096611273,14.2929633495088,6.42920876184096,5.08863593307041E-06
3.94699999999996,14.6590108012138,0.024541043609145,0.025985815834731,0.315735362670178,14.2927485790998,6.42920876742722,5.09422219696631E-06
3.94799999999996,14.6588022548346,0.024534926298196,0.025985185474218,0.315748313361125,14.2925338297011,6.42920877570667,5.10250164609261E-06
3.94899999999996,14.6585944872437,0.024528380723147,0.025984343631449,0.315762662613747,14.2923191002753,6.42920878563846,5.11243343748191E-06
3.94999999999996,14.6583847776322,0.024521471793061,0.025983209415058,0.315775704729209,14.2921043916949,6.42920879873863,5.12553360909607E-06
3.95099999999996,14.658175791466,0.024514236393581,0.025981731523,0.315790121720599,14.2918897018288,6.42920881264799,5.13944296720581E-06
3.95199999999996,14.6579648356932,0.024506379529878,0.02598019024766,0.315803235627726,14.291675030288,6.42920882752892,5.15432389036619E-06
3.95299999999996,14.6577545936146,0.024497866367912,0.025978603882097,0.315817749002161,14.2914603743625,6.42920884059221,5.16738717948329E-06
3.95399999999996,14.6575423061312,0.024488685070891,0.025976949935002,0.315830936873469,14.2912457342518,6.42920885257507,5.17937004929081E-06
3.95499999999996,14.6573306169247,0.024478578449755,0.025975410998317,0.315845518447838,14.2910311090288,6.42920886170746,5.18850242947622E-06
3.95599999999996,14.6571166962263,0.024467451882572,0.025973947674198,0.315858797045823,14.2908164996237,6.42920886984131,5.19663628484324E-06
3.95699999999996,14.6569030402581,0.024455439685351,0.025972231775371,0.315873464102978,14.2906019046944,6.42920887569534,5.20249031055187E-06
3.95799999999996,14.6566867012199,0.024442639786371,0.025969930451156,0.315886804437094,14.2903873265453,6.42920888189623,5.20869120812506E-06
3.95899999999996,14.6564702064595,0.024429305957729,0.025966579733457,0.315901555750631,14.2901727650177,6.42920888793646,5.21473143777484E-06
3.95999999999996,14.6562507729035,0.02441602444076,0.025961545684783,0.315914984002187,14.2899582187758,6.4292088931117,5.21990667934347E-06
3.96099999999996,14.6560313362956,0.024403306465297,0.025954542506906,0.315929800073078,14.2897436872504,6.42920889605374,5.2228487179562E-06
3.96199999999996,14.6558096376316,0.024391355765353,0.025945811199275,0.315943297925276,14.2895291727417,6.42920890032397,5.22711894923589E-06
3.96299999999996,14.6555888548472,0.024380373434861,0.025935599911436,0.315958204825985,14.2893146766749,6.42920890787905,5.23467402047118E-06
3.96399999999996,14.6553665826077,0.024370500313248,0.025924112223205,0.315971770820207,14.2891001992511,6.4292089188465,5.24564147053042E-06
3.96499999999996,14.6551459229051,0.024361956915774,0.025911488662019,0.315986741362336,14.288885735965,6.42920892724598,5.25404095252924E-06
3.96599999999996,14.6549246385998,0.024354793736727,0.025898169376429,0.316000387378968,14.2886712881077,6.42920893566744,5.2624624107267E-06
3.96699999999996,14.6547059696805,0.024348840748313,0.025884839468913,0.316015434378373,14.2884568550849,6.42920894340709,5.27020206675388E-06
3.96799999999996,14.6544874984386,0.024343763351622,0.025872158150753,0.316029138948742,14.2882424379875,6.4292089516578,5.27845277709105E-06
3.96899999999996,14.6542720313871,0.024339136456097,0.025860600049231,0.316044259499822,14.2880280353819,6.42920895890393,5.28569890523301E-06
3.96999999999996,14.6540566717515,0.024334669243646,0.025850315569116,0.316058039754048,14.2878136471847,6.42920896594148,5.29273645177852E-06
3.97099999999996,14.6538439381812,0.02433023002698,0.025841215522428,0.316073221013683,14.2875992716181,6.42920897039504,5.29719001463036E-06
3.97199999999996,14.6536308496597,0.024325623455715,0.025833255158631,0.316087062333991,14.2873849087113,6.42920897294995,5.29974492557983E-06
3.97299999999996,14.6534199280136,0.024320729091255,0.025826319228822,0.316102322591949,14.2871705571015,6.42920897189719,5.29869216414625E-06
3.97399999999996,14.6532081817949,0.024315490136002,0.025820246065668,0.316116227815345,14.2869562177779,6.42920896902993,5.29582490749192E-06
3.97499999999996,14.652998170946,0.024309849292713,0.025814885309291,0.316131545763246,14.2867418905808,6.4292089633395,5.29013447447824E-06
3.97599999999996,14.6527869271678,0.024303637848997,0.02581019146471,0.316145521165345,14.2865275766887,6.42920895678715,5.28358212914526E-06
3.97699999999996,14.6525769819094,0.024296867435865,0.025805928633689,0.316160909996204,14.2863132758437,6.42920894854961,5.27534458605317E-06
3.97799999999996,14.6523653262478,0.024289554668871,0.025801842572663,0.316174939447081,14.2860989895591,6.42920894036026,5.26715523729848E-06
3.97899999999996,14.652154490132,0.024281699669011,0.02579767669214,0.316190396037484,14.2858847177333,6.42920893172612,5.25852109412028E-06
3.97999999999996,14.6519414563073,0.024273536916281,0.025792959379913,0.316204498437457,14.2856704615736,6.42920892468005,5.25147502816736E-06
3.98099999999996,14.6517288657243,0.024265513731785,0.025787116714212,0.316220014534442,14.2854562207439,6.42920891849968,5.24529465284473E-06
3.98199999999996,14.6515140407407,0.024257952428152,0.025779918125168,0.316234174576708,14.2852419956107,6.42920891391677,5.2407117419051E-06
3.98299999999996,14.6513001124513,0.024251111699662,0.025771448594072,0.316249766728932,14.2850277854286,6.42920890987258,5.2366675529214E-06
3.98399999999996,14.6510847362292,0.024245055621878,0.025762099078838,0.316263990602236,14.2848135909263,6.42920890810841,5.23490338011357E-06
3.98499999999996,14.6508710248849,0.024239549553161,0.025752422824413,0.316279640503052,14.2845994120043,6.42920890774703,5.2345420087363E-06
3.98599999999996,14.6506562526638,0.02423431426141,0.025742753432532,0.316293936080818,14.2843852488891,6.42920890981157,5.23660654305758E-06
3.98699999999996,14.6504430582261,0.024229460669991,0.025732840391276,0.31630965749407,14.2841710996708,6.42920891227601,5.23907098592957E-06
3.98799999999996,14.6502284805732,0.024225190130181,0.025722320807635,0.316324004657881,14.2839569649776,6.42920891638442,5.24317939021302E-06
3.98899999999996,14.6500153339807,0.024221760352089,0.025710935745679,0.316339795434338,14.2837428424486,6.42920891907917,5.24587414840738E-06
3.98999999999996,14.6498010782856,0.024219549177848,0.025698581044583,0.316354216825237,14.2835287312379,6.42920892034532,5.24714029914719E-06
3.99099999999996,14.6495889778619,0.024218663581014,0.025685620796056,0.316370063255578,14.2833146302293,6.42920891862017,5.24541514757004E-06
3.99199999999996,14.6493766715,0.024218773676526,0.025672814109949,0.316384542911792,14.2831005408017,6.42920891565739,5.24245236377396E-06
3.99299999999996,14.6491671869663,0.024219601516436,0.025660654907098,0.316400468592309,14.2828864619504,6.42920891021348,5.23700845711517E-06
3.99399999999996,14.6489577051655,0.024221016261959,0.025649286202033,0.316415007765432,14.2826723949361,6.42920890436914,5.23116411876856E-06
3.99499999999996,14.6487509463704,0.02422272356209,0.025638894304729,0.316430989015654,14.2824583394879,6.42920889678823,5.22358320154126E-06
3.99599999999996,14.6485439470516,0.024224549547284,0.025629497521381,0.31644560322427,14.2822442967586,6.42920888935291,5.21614788073777E-06
3.99699999999996,14.6483393552372,0.024226593210046,0.025620842752394,0.31646165366744,14.2820302656073,6.42920888067498,5.20746995391619E-06
3.99799999999996,14.6481342135777,0.024228739732248,0.02561291058177,0.316476316002537,14.2818162472612,6.4292088724501,5.19924507358383E-06
3.99899999999996,14.6479312506961,0.024230863609048,0.025605707826493,0.316492438392545,14.281602240868,6.42920886327814,5.19007311794439E-06
3.99999999999996,14.6477275248948,0.024233056068503,0.025599046877624,0.316507175111622,14.281388246837,6.42920885475237,5.18154734852061E-06
4.00099999999996,14.6475257822046,0.024235383725203,0.02559278436666,0.316523349494953,14.2811742646178,6.42920884537264,5.17216761330985E-06
4.00199999999996,14.6473231442242,0.024237629315872,0.025587071271431,0.316538148120005,14.2809602955169,6.42920883700176,5.16379673154432E-06
4.00299999999996,14.6471223875937,0.024239909966844,0.025581735688655,0.316554403528175,14.2807463384101,6.42920882817831,5.15497328468229E-06
4.00399999999996,14.646920610438,0.024242294931423,0.025576665542899,0.316569255510195,14.2805323944535,6.42920882076209,5.14755706593206E-06
4.00499999999996,14.6467206371758,0.024244625865734,0.025571981397139,0.316585567338509,14.2803184625744,6.42920881291222,5.13970719673296E-06
4.00599999999996,14.6465195909292,0.024246928944503,0.025567623716572,0.316600494897586,14.2801045433706,6.42920880619556,5.13299053839233E-06
4.00699999999996,14.6463202755742,0.024249347973272,0.025563422762862,0.316616869482386,14.2798906353557,6.4292087986133,5.12540827912744E-06
4.00799999999996,14.6461198263412,0.024251756753641,0.025559483263601,0.316631846730998,14.279676739593,6.42920879165204,5.11844701200914E-06
4.00899999999996,14.645921091334,0.02425409276251,0.025555844981681,0.316648298696399,14.2794628548934,6.42920878370482,5.11049979490252E-06
4.00999999999996,14.6457211731027,0.024256502899786,0.025552345259603,0.316663343057628,14.2792489818856,6.42920877641346,5.10320843005729E-06
4.01099999999996,14.6455229210414,0.024258954575957,0.025549003686959,0.316679842915897,14.2790351198626,6.42920876840041,5.09519538915981E-06
4.01199999999996,14.6453234781787,0.024261295353443,0.025545956189555,0.316694956627085,14.2788212700086,6.42920876139011,5.08818508571096E-06
4.01299999999996,14.6451256810758,0.024263712309631,0.025543004323337,0.316711533517089,14.2786074309258,6.4292087538891,5.08068407878426E-06
4.01399999999996,14.6449266426319,0.024266195473939,0.025540150175778,0.316726692819989,14.2783936041622,6.42920874762025,5.07441522223928E-06
4.01499999999996,14.6447292527172,0.024268572977183,0.025537553774372,0.316743337144857,14.2781797888208,6.42920874105275,5.06784772014157E-06
4.01599999999996,14.6445306116454,0.024270974555957,0.025535077448322,0.316758574324052,14.277965985317,6.42920873587915,5.06267412880845E-06
4.01699999999996,14.6443335784442,0.024273449773775,0.025532665398613,0.316775270408359,14.2777521928634,6.42920873051315,5.05730812250249E-06
4.01799999999996,14.6441352852619,0.02427583102495,0.025530476918353,0.316790564854027,14.2775384124646,6.42920872652522,5.05332019606897E-06
4.01899999999996,14.6439386060536,0.024278246369591,0.025528377047829,0.316807339931034,14.2773246427052,6.42920872227571,5.04907068865634E-06
4.01999999999996,14.6437406304916,0.02428070912266,0.025526348676124,0.316822688376752,14.277110884316,6.42920871920207,5.04599704242992E-06
4.02099999999996,14.643544259922,0.024283150519918,0.02552445483893,0.316839518127335,14.2768971364359,6.42920871558372,5.04237869058954E-06
4.02199999999996,14.6433465994984,0.024285550021177,0.025522710382272,0.316854939871654,14.2766833992233,6.42920871285266,5.03964763609588E-06
4.02299999999996,14.6431505254905,0.024287980794633,0.025521038263367,0.31687183474782,14.2764696716847,6.42920870929605,5.03609102509017E-06
4.02399999999996,14.6429531385409,0.024290422236452,0.025519455579132,0.316887306113794,14.2762559546115,6.42920870639558,5.03319055766838E-06
4.02499999999996,14.6427573524814,0.024292823101983,0.025518007722441,0.316904274471939,14.276042247185,6.4292087025816,5.02937657564928E-06
4.02599999999996,14.642560239426,0.0242952537998,0.025516621517218,0.316919814370554,14.2758285497384,6.42920869939233,5.02618730102711E-06
4.02699999999996,14.6423647053838,0.024297720063249,0.025515289256991,0.316936834104015,14.2756148619595,6.42920869526434,5.02205931418587E-06
4.02799999999997,14.6421678544304,0.024300095953305,0.025514132300307,0.316952441847825,14.275401184329,6.42920869175817,5.01855314638533E-06
4.02899999999997,14.6419725820142,0.024302494796742,0.025513034003967,0.316969537659977,14.2751875155535,6.42920868739115,5.01418612230964E-06
4.02999999999997,14.6417759596802,0.02430492777965,0.025511981646095,0.31698519330188,14.2749738569525,6.4292086837173,5.01051227352889E-06
4.03099999999997,14.6415809275093,0.024307342717027,0.025511024059714,0.317002353238829,14.2747602074937,6.42920867926794,5.00606291442551E-06
4.03199999999997,14.6413845475958,0.024309746953559,0.025510150791231,0.317018082214132,14.2745465676369,6.42920867562878,5.0024237552293E-06
4.03299999999997,14.6411897352155,0.024312170141424,0.025509330980895,0.317035297239334,14.2743329368539,6.42920867127954,4.99807451426193E-06
4.03399999999997,14.6409935729378,0.024314587582662,0.025508587440038,0.31705108184565,14.2741193160695,6.42920866773807,4.99453304048103E-06
4.03499999999997,14.6407989902293,0.02431697377972,0.025507941409014,0.317068371476341,14.2739057035642,6.42920866333689,4.99013186150421E-06
4.03599999999997,14.64060303682,0.024319347577139,0.025507372746028,0.317084215964055,14.2736921005328,6.42920865951557,4.98631054846044E-06
4.03699999999997,14.6404086573565,0.024321794537259,0.025506795261869,0.317101561701203,14.2734785058562,6.42920865458789,4.98138286886274E-06
4.03799999999997,14.6402129138321,0.024324195226737,0.025506325345182,0.317117473344944,14.2732649199152,6.42920865004495,4.9768399215111E-06
4.03899999999997,14.6400187393447,0.024326556771006,0.025505953813933,0.317134886953259,14.2730513418065,6.42920864433469,4.97112966879598E-06
4.03999999999997,14.639823182258,0.024328992095406,0.025505567908851,0.31715084939568,14.272837772858,6.42920863895731,4.965752287589E-06
4.04099999999997,14.6396292079784,0.024331372155971,0.025505293383426,0.317168330921882,14.2726242115172,6.42920863251474,4.95930971489145E-06
4.04199999999997,14.6394338471262,0.024333700343389,0.025505124591016,0.317184363230362,14.2724106589614,6.42920862654572,4.95334069317011E-06
4.04299999999997,14.6392400491883,0.024336152387518,0.025504886289546,0.317201895851431,14.2721971146598,6.42920861973458,4.94652955396191E-06
4.04399999999997,14.6390448721752,0.024338554464128,0.025504750477843,0.317217987915006,14.2719835793182,6.42920861371178,4.94050675214908E-06
4.04499999999997,14.6388512703724,0.024340865121846,0.025504755436687,0.317235597422975,14.2717700523909,6.42920860747494,4.93426991354795E-06
4.04599999999997,14.638656261712,0.024343276101976,0.025504709897769,0.3172517401365,14.2715565355758,6.42920860273723,4.9295322082088E-06
4.04699999999997,14.6384628333734,0.024345684705031,0.025504715338123,0.317269405311844,14.2713430280184,6.42920859848814,4.92528311646367E-06
4.04799999999997,14.6382680120092,0.024347976940341,0.025504882754117,0.317285621695206,14.2711295306195,6.42920859635928,4.92315425582035E-06
4.04899999999997,14.6380747556305,0.024350383657768,0.025504981492239,0.317303347715235,14.2709160427652,6.4292085949996,4.92179457545205E-06
4.04999999999997,14.6378800932531,0.024352809260562,0.025505107159633,0.317319611814537,14.2707025650184,6.42920859554869,4.92234366511468E-06
4.05099999999997,14.6376870181607,0.024355097520657,0.025505412142155,0.31733741291636,14.2704890955815,6.42920859632791,4.92312288269403E-06
4.05199999999997,14.6374925219223,0.02435745446693,0.025505690818729,0.317353741612077,14.2702756350246,6.42920859802195,4.92481692759839E-06
4.05299999999997,14.6372995930055,0.024359903966117,0.025505919451161,0.317371587978212,14.27006218161,6.42920859878529,4.92558026188306E-06
4.05399999999997,14.6371052610794,0.02436218279037,0.025506357597,0.317387985335977,14.2698487353561,6.42920859932263,4.92611760627426E-06
4.05499999999997,14.6369124997989,0.024364516896635,0.025506780007233,0.317405908188738,14.2696352947063,6.42920859809027,4.92488524805879E-06
4.05599999999997,14.6367183004856,0.02436696856542,0.02550712479281,0.317422346492148,14.2694218606352,6.42920859598534,4.92278030961302E-06
4.05699999999997,14.636525691695,0.024369258965011,0.025507666633808,0.317440334296344,14.2692084317998,6.4292085917685,4.91856347828445E-06
4.05799999999998,14.6363316555032,0.024371548069789,0.025508246132421,0.317456852124159,14.2689950091769,6.42920858673987,4.91353484655122E-06
4.05899999999998,14.6361391793626,0.024373992813758,0.025508706707837,0.317474887770351,14.2687815920707,6.42920857995814,4.90675311759503E-06
4.05999999999998,14.6359452792471,0.024376288407254,0.02550935045369,0.317491458559154,14.268568181827,6.42920857317006,4.89996503816315E-06
4.06099999999998,14.6357529654369,0.024378560521927,0.025510051176128,0.317509575803609,14.2683547779352,6.42920856545142,4.89224639466102E-06
4.06199999999998,14.6355591961321,0.024380970832545,0.025510647718071,0.317526196237241,14.2681413813443,6.42920855822096,4.88501593842727E-06
4.06299999999998,14.6353670106365,0.024383297191465,0.02551135983595,0.317544362320492,14.2679279912885,6.42920855001256,4.87680753291642E-06
4.06399999999998,14.6351733931463,0.024385560388069,0.025512165921532,0.317561058706442,14.2677146081303,6.42920854186769,4.86866266413699E-06
4.06499999999998,14.6349813413492,0.02438794605175,0.025512880859816,0.317579284251963,14.2675012301857,6.42920853211237,4.85890734847061E-06
4.06599999999998,14.6347878390622,0.024390283215515,0.025513674987469,0.317596022442772,14.2672878584164,6.42920852205415,4.84884912399508E-06
4.06699999999998,14.6345959366284,0.024392527666415,0.025514590174231,0.317614326886756,14.267074491901,6.42920851039114,4.83718611743456E-06
4.06799999999998,14.6344025662061,0.024394873599309,0.025515432647853,0.317631128375092,14.2668611315839,6.42920849882284,4.82561781467439E-06
4.06899999999998,14.6342107755662,0.024397225893499,0.025516297263502,0.317649474685469,14.2666477777238,6.42920848642993,4.81322490841762E-06
4.06999999999998,14.6340175463135,0.024399469277445,0.025517297533405,0.317666347990351,14.2664344315123,6.42920847502632,4.80182129347639E-06
4.07099999999998,14.6338258951788,0.024401806978183,0.025518230171909,0.317684765955825,14.2662210920729,6.42920846363485,4.79042982437505E-06
4.07199999999998,14.6336327749024,0.024404121060217,0.025519213557895,0.317701679561642,14.2660077607227,6.4292084537321,4.78052707553189E-06
4.07299999999998,14.6334412616857,0.024406365157607,0.025520291690729,0.317720167877341,14.26579443696,6.42920844426332,4.77105829332913E-06
4.07399999999998,14.633248278626,0.02440866522196,0.025521338470162,0.317737153519369,14.2655811214145,6.42920843685255,4.76364752444169E-06
4.07499999999998,14.6330568774618,0.02441097164408,0.025522403486105,0.31775568844991,14.2653678138817,6.42920843038105,4.7571760202203E-06
4.07599999999998,14.6328640160882,0.024413249256642,0.02552352087883,0.317772730253609,14.2651545156992,6.42920842651188,4.75330685567599E-06
4.07699999999998,14.6326727520613,0.024415535009713,0.025524652804297,0.317791339320608,14.2649412249267,6.42920842347524,4.75027021096253E-06
4.07799999999998,14.6324800047882,0.024417795774875,0.02552583259854,0.317808434462344,14.2647279419525,6.42920842223411,4.74902908464969E-06
4.07899999999998,14.632288854746,0.024420070469026,0.025527020419694,0.317827098208544,14.2645146656487,6.42920842085399,4.74764896729596E-06
4.07999999999998,14.6320962291554,0.024422346477121,0.025528227973411,0.31784425886275,14.2643013958421,6.42920842052708,4.74732205280048E-06
4.08099999999998,14.6319051963413,0.024424595820279,0.02552948289039,0.317862986237787,14.2640881313929,6.42920841971265,4.74650762338769E-06
4.08199999999998,14.6317126745245,0.024426877567553,0.025530726332359,0.31788019706414,14.2638748735604,6.42920841967144,4.7464664163499E-06
4.08299999999998,14.6315217574855,0.02442914047777,0.025532007616035,0.317898988383629,14.2636616210081,6.42920841900963,4.74580460885221E-06
4.08399999999998,14.6313293495805,0.024431346440007,0.025533364829234,0.317916263952121,14.2634483743592,6.42920841909761,4.7458925820365E-06
4.08499999999998,14.6311385340125,0.024433623882052,0.025534669809937,0.317935107089793,14.2632351332307,6.42920841850511,4.74530008531815E-06
4.08599999999998,14.6309462287258,0.024435880576483,0.025536013633002,0.317952436552343,14.2630218979639,6.42920841865727,4.74545224626866E-06
4.08699999999998,14.6307555308132,0.024438068881414,0.025537443007675,0.317971351376838,14.2628086675473,6.42920841813659,4.74493156232825E-06
4.08799999999999,14.6305633252781,0.024440316814368,0.025538830600812,0.317988734577165,14.2625954432857,6.42920841825673,4.74505170711126E-06
4.08899999999999,14.6303727229647,0.024442590552277,0.025540209229579,0.318007699589554,14.2623822235933,6.42920841755865,4.74435362640691E-06
4.08999999999999,14.6301806275578,0.024444750752649,0.025541716990697,0.318025150179556,14.2621690096349,6.42920841731537,4.74411034279143E-06
4.09099999999999,14.6299901324366,0.024446959646718,0.025543192153089,0.318044180444463,14.2619558001923,6.4292084160704,4.74286537688329E-06
4.09199999999999,14.62979812128,0.024449229836554,0.025544622216647,0.318061673399111,14.2617425958277,6.42920841507754,4.74187251597868E-06
4.09299999999999,14.6296077301018,0.02445138545437,0.02554618082469,0.318080768371156,14.2615293954516,6.42920841293612,4.73973109560433E-06
4.09399999999999,14.6294158230319,0.024453559611784,0.025547735614363,0.318098327585303,14.2613162002205,6.42920841108219,4.73787716082086E-06
4.09499999999999,14.629225515369,0.0244558380113,0.025549201184652,0.318117466920977,14.2611030092521,6.42920840815433,4.73494930286478E-06
4.09599999999999,14.6290337041853,0.024457970141428,0.025550825815437,0.31813508490126,14.2608898233272,6.42920840560557,4.73240054699176E-06
4.09699999999999,14.6288435057443,0.024460130026358,0.025552435835737,0.318154298100923,14.2606766417813,6.42920840212856,4.72892353364784E-06
4.09799999999999,14.6286517720888,0.024462384337622,0.025553965483115,0.318171956796867,14.2604634654712,6.42920839924194,4.72603691914486E-06
4.09899999999999,14.628461667817,0.024464495323367,0.02555564991582,0.318191229086801,14.260250293491,6.42920839553726,4.72233223014484E-06
4.09999999999999,14.6282700423357,0.024466630313498,0.025557322206638,0.31820896307465,14.2600371267409,6.42920839252728,4.71932225920568E-06
4.10099999999999,14.6280800174696,0.024468870508404,0.025558901399639,0.318228281337992,14.2598239642235,6.42920838875915,4.71555412406843E-06
4.10199999999999,14.627888475064,0.024470968598177,0.025560633494903,0.318246065910322,14.2596108070606,6.42920838583948,4.71263445334103E-06
4.10299999999999,14.6276985596698,0.024473088734846,0.025562354365316,0.318265462506959,14.2593976540627,6.42920838214168,4.70893665394101E-06
4.10399999999999,14.6275070936826,0.024475288527064,0.025564006505708,0.318283292512775,14.2591845061371,6.42920837933002,4.70612499636758E-06
4.10499999999999,14.6273172561267,0.024477396024336,0.025565760600185,0.318302737159947,14.2589713623422,6.42920837584186,4.70263683460814E-06
4.10599999999999,14.6271258915265,0.024479477007181,0.025567550752874,0.318320640093845,14.2587582236726,6.4292083732448,4.70003977692812E-06
4.10699999999999,14.626936137591,0.024481641527492,0.025569266573789,0.318340140688218,14.2585450888015,6.42920836990453,4.69669950931007E-06
4.10799999999999,14.6267448408388,0.024483756840086,0.025571040356862,0.31835808454264,14.2583319590992,6.42920836742507,4.69422004911735E-06
4.10899999999999,14.6265551844619,0.024485825104089,0.025572869470563,0.318377656940483,14.2581188329468,6.42920836399778,4.69079274978412E-06
4.10999999999999,14.6263639718122,0.024487937677527,0.025574662411498,0.318395660504443,14.2579057112188,6.42920836119323,4.68798820207894E-06
4.11099999999999,14.6261743842536,0.024490042774866,0.025576470520356,0.318415277819529,14.2576925931389,6.42920835735618,4.68415115051357E-06
4.11199999999999,14.625983257504,0.024492092840572,0.025578341139142,0.318433343849,14.2574794796753,6.42920835407709,4.6808720632896E-06
4.11299999999999,14.6257937579918,0.024494175822935,0.025580185563185,0.318453027536042,14.2572663690696,6.42920834970497,4.67649994817521E-06
4.11399999999999,14.6256026960338,0.02449624016336,0.025582055342584,0.31847113743633,14.2570532630915,6.42920834597406,4.6727690374837E-06
4.11499999999999,14.6254132746945,0.024498298572479,0.025583937364888,0.318490878264219,14.2568401604929,6.42920834133499,4.66812996435806E-06
4.11599999999999,14.625222296126,0.024500340451212,0.025585841756951,0.318509051652927,14.2566270622649,6.42920833751787,4.66431284706914E-06
4.11699999999999,14.6250329496006,0.024502373372622,0.025587760206533,0.318528848615481,14.256413967406,6.42920833303786,4.65983283159943E-06
4.118,14.6248420404762,0.024504418922709,0.025589671485955,0.31854707239141,14.2562008776761,6.42920832961086,4.65640583779958E-06
4.119,14.6246527746023,0.024506440549054,0.025591611293965,0.318566931625723,14.2559877911335,6.42920832582623,4.65262120563637E-06
4.12,14.6244619412079,0.024508419022903,0.025593598370926,0.318585214418374,14.2557747093956,6.42920832344675,4.65024171969475E-06
4.121,14.624272745466,0.024510463859056,0.025595523186744,0.318605126617824,14.2555616318023,6.42920832091179,4.64770676344983E-06
4.122,14.6240819831616,0.024512446438391,0.025597513802936,0.318623463911435,14.2553485590088,6.42920832003268,4.64682765155544E-06
4.123,14.6238928689088,0.024514389523449,0.025599546535514,0.318643442783514,14.2551354900663,6.42920831916502,4.64595999094541E-06
4.124,14.6237021706252,0.024516405907496,0.025601508977428,0.318661829364846,14.2549224263755,6.42920832008716,4.64688213241971E-06
4.125,14.6235131207997,0.024518382636253,0.025603513365593,0.318681858273408,14.2547093665244,6.42920832099791,4.64779288478212E-06
4.126,14.6233224990335,0.024520274791726,0.025605603683674,0.318700309033503,14.2544963115246,6.42920832361313,4.65040810482265E-06
4.127,14.6231335188495,0.024522255320833,0.025607607328957,0.318720396052537,14.2542832601472,6.42920832600623,4.65280120653944E-06
4.128,14.622942950331,0.024524213885867,0.025609634804331,0.318738888177935,14.2540702134629,6.42920832977047,4.65656544257342E-06
4.129,14.6227540460222,0.024526081636702,0.025611753407976,0.31875904133894,14.2538571696385,6.42920833300539,4.65980036068459E-06
4.13,14.6225635465358,0.024528000922864,0.025613821366085,0.318777594095702,14.2536441301511,6.42920833731573,4.66411070831896E-06
4.131,14.6223746920967,0.024529950454182,0.025615859428744,0.318797788757622,14.2534310934562,6.42920834087539,4.66767036932936E-06
4.132,14.6221842589937,0.024531775232836,0.0256180215437,0.318816401284442,14.2532180609327,6.42920834537784,4.67217281041599E-06
4.133,14.6219954772523,0.024533663356234,0.025620119782363,0.318836663359148,14.2530050307546,6.42920834906451,4.67585948893401E-06
4.134,14.6218050856548,0.024535569005564,0.025622199672796,0.318855312348906,14.2527920046275,6.42920835363702,4.68043199752799E-06
4.135,14.6216163670771,0.024537372924693,0.025624379508566,0.318875633616627,14.2525789810272,6.42920835724463,4.68403960773856E-06
4.136,14.6214260449551,0.024539211511404,0.025626523532142,0.318894349496365,14.2523659604152,6.42920836132372,4.68811869147601E-06
4.137,14.6212373713502,0.024541075716293,0.025628639843924,0.318914714817116,14.2521529409728,6.42920836371045,4.69050542850624E-06
4.138,14.6210470973414,0.024542856390258,0.02563083673248,0.318933480589489,14.2519399236292,6.42920836570323,4.69249819978757E-06
4.139,14.6208584881776,0.024544657881872,0.025633009994034,0.318953913668029,14.2517269066336,6.42920836543734,4.6922323164722E-06
4.14,14.6206682574228,0.024546444827577,0.025635194488421,0.318972726506599,14.2515138916002,6.42920836484412,4.69163909588843E-06
4.141,14.6204796938677,0.024548220864136,0.025637385618071,0.318993209636132,14.2513008777493,6.42920836249058,4.68928555275028E-06
4.142,14.6202895171102,0.02454997808266,0.025639591784639,0.319012080771157,14.2510878664717,6.42920836028661,4.68708158152253E-06
4.143,14.620101005237,0.024551706376234,0.025641822017049,0.319032620537851,14.2508748563059,6.42920835668274,4.68347771409583E-06
4.144,14.6199108719717,0.02455343856034,0.025644043421856,0.319051540723408,14.2506618492661,6.4292083534273,4.68022227018139E-06
4.145,14.6197224083595,0.024555179382613,0.025646251019648,0.319072134410327,14.2504488435469,6.42920834889356,4.67568853501632E-06
4.146,14.6195323225378,0.024556832505001,0.02564853999214,0.319091109439046,14.2502358406016,6.42920834482272,4.67161769712732E-06
4.14700000000001,14.6193439080635,0.024558516836159,0.025650791407755,0.319111760539496,14.2500228392801,6.429208339595,4.66638997664859E-06
4.14800000000001,14.6191538576608,0.02456021787018,0.025653019938738,0.319130778722373,14.2498098411295,6.42920833509552,4.66189049852517E-06
4.14900000000001,14.6189654924325,0.024561824465965,0.02565533502038,0.319151488101691,14.2495968448444,6.42920832988614,4.65668111182538E-06
4.15000000000001,14.6187754921404,0.024563454101616,0.025657619615615,0.319170565933416,14.2493838524897,6.42920832593045,4.65272542449213E-06
4.15100000000001,14.6185871624349,0.02456511344832,0.025659866637309,0.319191319529045,14.2491708628202,6.42920832187244,4.64866741811676E-06
4.15200000000001,14.6183972060463,0.024566655817433,0.02566222163665,0.319210451032511,14.2489578775597,6.42920831947292,4.64626789575817E-06
4.15300000000001,14.6182089313353,0.024568237426187,0.025664528384823,0.319231270377142,14.2487448951472,6.42920831725503,4.64405000499824E-06
4.15400000000001,14.6180190055044,0.024569827285805,0.025666817678801,0.319250443173316,14.2485319173665,6.42920831695998,4.64375495390357E-06
4.15500000000001,14.6178307726485,0.024571335203803,0.02566917834416,0.319271316209785,14.2483189428908,6.42920831713906,4.64393403110108E-06
4.15600000000001,14.6176408961043,0.024572840807123,0.025671530707088,0.319290551394816,14.2481059731953,6.42920831951057,4.64630554564138E-06
4.15700000000001,14.6174526970391,0.024574371451047,0.025673846643263,0.319311472949352,14.2478930059954,6.42920832198795,4.6487829274966E-06
4.15800000000001,14.6172628492248,0.024575831942636,0.025676220636975,0.319330754233068,14.2476800424121,6.42920832562798,4.6524229553313E-06
4.15900000000001,14.6170746929205,0.02457728484473,0.025678589908896,0.319351737654108,14.2474670805128,6.42920832851309,4.65530806881276E-06
4.16000000000001,14.6168848733378,0.024578719984165,0.025680964164812,0.31937106782431,14.2472541213645,6.42920833222204,4.65901701751648E-06
4.16100000000001,14.6166967445872,0.024580133309845,0.025683346531756,0.319392101012847,14.2470411637328,6.4292083350743,4.66186927283729E-06
4.16200000000001,14.6165069546291,0.024581519707026,0.025685742073571,0.319411484092928,14.2468282087556,6.42920833862524,4.66542021548833E-06
4.16300000000001,14.6163188550463,0.024582884172113,0.025688144547494,0.319432571316259,14.2466152550104,6.42920834124976,4.66804473120419E-06
4.16400000000001,14.6161290878423,0.024584211476891,0.025690568610203,0.319452003965995,14.2464023037892,6.42920834453893,4.67133390813501E-06
4.16500000000001,14.6159410122169,0.024585550056653,0.025692965462181,0.319473142795684,14.2461893539024,6.42920834687455,4.6736695260563E-06
4.16600000000001,14.6157512666003,0.024586819265726,0.025695414989618,0.319492625958137,14.2459764063868,6.42920834986751,4.67666248482601E-06
4.16700000000001,14.6155632179164,0.024588081068892,0.025697854552482,0.319513822230046,14.245763460065,6.42920835193677,4.67873174070377E-06
4.16800000000001,14.6153734869216,0.02458933837882,0.025700281201207,0.31953335124372,14.2455505160979,6.42920835463214,4.6814271135176E-06
4.16900000000001,14.6151854576399,0.024590521298984,0.025702763138215,0.319554599909392,14.2453375732933,6.42920835637196,4.68316693247317E-06
4.17000000000001,14.6149957464353,0.024591696663941,0.025705233321087,0.319574183684492,14.2451246327657,6.42920835875821,4.68555318100528E-06
4.17100000000001,14.6148077300378,0.02459287249275,0.025707682838341,0.319595481538888,14.2449116931678,6.42920836011945,4.68691442279123E-06
4.17200000000001,14.6146180280967,0.024593964283569,0.025710194931734,0.319615113174516,14.2446987557069,6.42920836204586,4.68884083204557E-06
4.17300000000001,14.6144300296394,0.02459505178934,0.025712689382105,0.3196364695112,14.2444858189568,6.42920836282697,4.68962194233313E-06
4.17400000000001,14.6142403316268,0.024596117892483,0.025715182563109,0.319656147196045,14.2442728839751,6.42920836394492,4.69073989073365E-06
4.17500000000001,14.6140523389366,0.024597134770566,0.02571770117395,0.319677553824572,14.2440599491675,6.42920836360994,4.69040491779538E-06
4.17600000000001,14.6138626470793,0.024598117885626,0.025720229105577,0.319697284404403,14.2438470156837,6.4292083632911,4.69008607595356E-06
4.17700000000002,14.6136746566227,0.024599072112894,0.025722760010974,0.319718743004085,14.2436340814947,6.42920836114681,4.68794178765108E-06
4.17800000000002,14.6134849613914,0.024599973758948,0.025725316433143,0.319738522873631,14.2434211483257,6.42920835887415,4.685669122928E-06
4.17900000000002,14.6132969695097,0.02460086532652,0.02572785515455,0.319760034635331,14.2432082143933,6.42920835473185,4.68152681953882E-06
4.18000000000002,14.613107266408,0.024601681794296,0.02573043984472,0.319779863338644,14.2429952814303,6.42920835074504,4.67754000954557E-06
4.18100000000002,14.6129192711691,0.02460247548809,0.025733016642111,0.319801431177687,14.2427823478612,6.42920834511072,4.67190569253262E-06
4.18200000000002,14.6127295550042,0.024603235782748,0.02573559570498,0.31982130791555,14.2425694156009,6.42920833970681,4.66650178232442E-06
4.18300000000002,14.6125415472135,0.024603932341072,0.025738205624241,0.319842926364419,14.2423564828837,6.42920833279968,4.6595946576744E-06
4.18400000000002,14.6123518156685,0.024604592320602,0.025740818239313,0.319862853638227,14.2421435514703,6.42920832609248,4.65288745488124E-06
4.18500000000002,14.6121637903356,0.024605210144598,0.025743437320037,0.319884523190566,14.2419306196804,6.42920831803532,4.64483029904983E-06
4.18600000000002,14.6119740345936,0.024605757430192,0.025746089655513,0.319904498112973,14.2417176893949,6.42920831014619,4.6369411670355E-06
4.18700000000002,14.6117859869298,0.024606268704465,0.025748739366149,0.319926219785091,14.2415047590741,6.42920830114997,4.62794494549001E-06
4.18800000000002,14.6115962009748,0.024606715349393,0.025751413100821,0.319946242023274,14.2412918305013,6.42920829265021,4.619445180154E-06
4.18900000000002,14.611408125203,0.024607120024633,0.025754086279878,0.319968016328258,14.2410789025702,6.42920828357264,4.61036761034706E-06
4.19000000000002,14.6112183035822,0.024607452245752,0.025756787687657,0.3199880864144,14.2408659772344,6.42920827563305,4.60242802180488E-06
4.19100000000002,14.6110301909583,0.024607724640414,0.025759502311816,0.320009910736428,14.2406530532697,6.42920826765198,4.59444695266598E-06
4.19200000000002,14.6108403258559,0.024607926464831,0.025762238821342,0.320030028343735,14.240440132226,6.42920826122668,4.58802164970962E-06
4.19300000000002,14.6106521691269,0.024608065400788,0.025764986729413,0.320051904350547,14.2402272126462,6.4292082549735,4.58176847928371E-06
4.19400000000002,14.6104622511164,0.0246081236624,0.025767761297236,0.320072070406996,14.2400142957498,6.42920825016288,4.57695785360812E-06
4.19500000000002,14.6102740382061,0.024608112593493,0.025770548002557,0.320093998147759,14.2398013794623,6.42920824494565,4.5717406278456E-06
4.19600000000002,14.6100840526607,0.024608013549663,0.025773362545195,0.320114211738982,14.2395884648268,6.42920824042514,4.56722011143995E-06
4.19700000000002,14.609895768582,0.024607841070027,0.025776186828138,0.320136190661432,14.2393755500224,6.42920823496024,4.56175521801328E-06
4.19800000000002,14.6097057006998,0.024607568721415,0.025779043764881,0.320156451402719,14.2391626368108,6.42920823029511,4.55709008306826E-06
4.19900000000002,14.6095173299601,0.02460720220301,0.025781923311653,0.320178480607884,14.2389497238375,6.42920822508138,4.55187635406418E-06
4.20000000000002,14.6093271640492,0.024606722078649,0.025784840576662,0.320198788328258,14.2387368130656,6.42920822120156,4.54799653049065E-06
4.20100000000002,14.6091386899452,0.024606143936918,0.025787774712633,0.320220868403978,14.2385239028917,6.42920821714946,4.54394443671902E-06
4.20200000000002,14.6089484056224,0.024605440010679,0.025790747916658,0.32024122281578,14.2383109948793,6.42920821444543,4.54124040061288E-06
4.20300000000002,14.60875980396,0.02460461756317,0.025793746202228,0.320263353026814,14.2380980871677,6.42920821138268,4.53817765411202E-06
4.20400000000002,14.6085693740005,0.024603647156632,0.025796792025049,0.320283753785154,14.2378851810336,6.42920820927852,4.53607349815144E-06
4.20500000000002,14.6083806139624,0.024602536849972,0.025799868889979,0.320305933691742,14.2376722745307,6.42920820639168,4.53318665272207E-06
4.20600000000002,14.6081900035357,0.02460125754584,0.025802996585122,0.320326380525556,14.2374593688792,6.42920820397245,4.53076742701342E-06
4.20700000000003,14.6080010457208,0.024599813774979,0.025806159366085,0.320348610389305,14.2372464621904,6.42920820021967,4.52701464936922E-06
4.20800000000003,14.6078102092561,0.024598165188232,0.02580938488812,0.3203691030143,14.2370335561654,6.42920819673018,4.52352515445398E-06
4.20900000000003,14.6076210012647,0.024596313366743,0.025812656204544,0.320391382227967,14.2368206494655,6.42920819210838,4.51890335284588E-06
4.21000000000003,14.607429878469,0.024594220877246,0.025815992890575,0.320411920586978,14.2366077441142,6.4292081882957,4.51509067467271E-06
4.21100000000003,14.6072403485869,0.024591882866116,0.025819377970572,0.320434248952139,14.2363948387981,6.42920818386328,4.51065825757269E-06
4.21200000000003,14.6070488522495,0.024589249130184,0.025822835447563,0.320454832671344,14.2361819350004,6.42920818029373,4.50708870491923E-06
4.21300000000003,14.6068588931889,0.024586302123895,0.02582634989394,0.320477210333448,14.2359690308376,6.42920817583197,4.5026269432924E-06
4.21400000000003,14.6066668891527,0.024582983504098,0.025829938623589,0.320497839281494,14.2357561277435,6.42920817193349,4.49872846264299E-06
4.21500000000003,14.6064763323979,0.024579271654402,0.025833570631896,0.320520265712521,14.2355432243991,6.42920816734611,4.49414108238955E-06
4.21600000000003,14.6062836079669,0.024575106069126,0.025837239243596,0.320540939723087,14.2353303229311,6.42920816392536,4.49072033781306E-06
4.21700000000003,14.6060921805215,0.024570457446585,0.02584088611153,0.320563414675695,14.2351174222876,6.42920816049647,4.48729144153504E-06
4.21800000000003,14.605898380777,0.024565272693373,0.025844450738563,0.320584133305219,14.2349045240398,6.42920815848786,4.48528283580885E-06
4.21900000000003,14.6057056224067,0.024559575583032,0.025847763527351,0.320606656865988,14.2346916264304,6.42920815656728,4.48336225211676E-06
4.22000000000003,14.6055101656603,0.024553414599357,0.025850600201767,0.320627420123209,14.2344787307359,6.42920815628569,4.48308066935965E-06
4.22100000000003,14.605315393917,0.024546994574788,0.025852572785245,0.320649991645227,14.2342658349118,6.42920815600706,4.48280203180218E-06
4.22200000000003,14.6051176167447,0.024540649868283,0.025853227843101,0.320670799221881,14.2340529398114,6.42920815628717,4.48308214195947E-06
4.22300000000003,14.6049204823309,0.024534887782101,0.025852130669482,0.320693418869699,14.2338400450096,6.4292081558757,4.48267067909569E-06
4.22400000000003,14.6047207882585,0.024530127475128,0.025849238846122,0.32071427080007,14.2336271511372,6.42920815565061,4.48244558270972E-06
4.22500000000003,14.6045227377887,0.024526547322957,0.025844995158484,0.320736938906337,14.2334142564009,6.42920815446128,4.48125625496232E-06
4.22600000000003,14.6043233542771,0.024523954766701,0.02584020158979,0.320757835540792,14.2332013623798,6.42920815398402,4.48077899495303E-06
4.22700000000003,14.6041265967964,0.024522045526442,0.025835531637281,0.320780551779092,14.2329884678536,6.42920815272937,4.47952434257104E-06
4.22800000000003,14.6039289779085,0.02452050466218,0.02583140586667,0.320801492748353,14.2327755746313,6.42920815252944,4.47932441893784E-06
4.22900000000003,14.6037340340305,0.024519138004875,0.025827957704134,0.320824257120865,14.2325626812006,6.4292081517513,4.47854626983713E-06
4.23000000000003,14.6035380337939,0.024517785113313,0.025825217708861,0.320845242009946,14.2323497889618,6.42920815190915,4.4787041240113E-06
4.23100000000003,14.6033444379396,0.024516371016693,0.025823116256526,0.320868054187794,14.2321368964786,6.42920815127128,4.47806625736291E-06
4.23200000000003,14.6031495017325,0.024514806606141,0.025821606469769,0.320889083131544,14.231924005525,6.42920815170924,4.47850421458895E-06
4.23300000000003,14.6029567153896,0.024513059142685,0.025820598864916,0.320911942842617,14.2317111145394,6.42920815157561,4.47837058814571E-06
4.23400000000003,14.6027623534254,0.024511068319129,0.025820044881012,0.320933015564365,14.2314982246609,6.42920815245332,4.47924828961277E-06
4.23500000000003,14.6025699346601,0.02450880870393,0.025819869375879,0.320955922926595,14.2312853336537,6.4292081521586,4.47895357513772E-06
4.23600000000003,14.6023757377836,0.024506208183802,0.02582004775807,0.320977038934038,14.2310724429076,6.4292081522832,4.47907817680004E-06
4.23700000000004,14.6021832921577,0.024503235821974,0.025820512021263,0.320999993362293,14.2308595509521,6.42920815120162,4.47799658953585E-06
4.23800000000004,14.6019888590845,0.024499826836815,0.025821220128017,0.321021152685497,14.2306466594342,6.42920815072774,4.47752271703905E-06
4.23900000000004,14.6017959518759,0.024495961032838,0.025822069831078,0.321044153995011,14.2304337670169,6.42920814939219,4.4761871649257E-06
4.24000000000004,14.6016007862824,0.024491595444348,0.025822959168951,0.32106535624071,14.2302208754284,6.42920814911808,4.47591305707817E-06
4.24100000000004,14.601406832904,0.02448676250778,0.02582368256864,0.321088404388789,14.2300079834388,6.42920814859107,4.47538604397835E-06
4.24200000000004,14.6012102477116,0.024481532155328,0.02582397322389,0.321109649348765,14.2297950929836,6.42920814993294,4.47672791903386E-06
4.24300000000004,14.6010144930057,0.024476153935844,0.025823391748454,0.321132743966928,14.2295822033545,6.42920815241039,4.47920536039703E-06
4.24400000000004,14.600815818086,0.024471010788458,0.025821459395554,0.321154031768355,14.2293693161336,6.42920815762348,4.4844184561299E-06
4.24500000000004,14.6006180149326,0.024466628301982,0.02581778587313,0.321177173009787,14.2291564277477,6.42920816166953,4.48846450851192E-06
4.24600000000004,14.6004178718455,0.024463376477898,0.025812452014492,0.321198503589188,14.2289435397639,6.42920816641899,4.49321396889246E-06
4.24700000000004,14.6002197028008,0.024461345237985,0.025806014179782,0.321221692032697,14.2287306513503,6.42920817091454,4.49770951060913E-06
4.24800000000004,14.6000204002049,0.024460290988364,0.025799279410651,0.321243065923381,14.2285177638825,6.42920817673214,4.50352711034441E-06
4.24900000000004,14.5998239355551,0.024459913939143,0.025792844765476,0.321266301202195,14.2283048756483,6.42920818200608,4.50880105873353E-06
4.25000000000004,14.5996266834665,0.024459923015543,0.025787054443038,0.321287717979245,14.2280919880287,6.42920818833439,4.51512936017195E-06
4.25100000000004,14.599432242002,0.024460150607226,0.025781992063463,0.32131099981826,14.227879099513,6.42920819401095,4.52080592516779E-06
4.25200000000004,14.5992367916053,0.024460458496192,0.025777662741556,0.321332458908906,14.2276662114586,6.42920820054493,4.52733990741194E-06
4.25300000000004,14.5990438860065,0.024460799738012,0.0257739765235,0.321355787424816,14.2274533223202,6.42920820624643,4.53304140002331E-06
4.25400000000004,14.5988497081211,0.024461109962902,0.025770875556904,0.321377289244135,14.2272404333571,6.42920821255213,4.53934710087367E-06
4.25500000000004,14.5986578518813,0.024461377769992,0.025768267173942,0.321400664038329,14.2270275428991,6.42920821770345,4.54449842735016E-06
4.25600000000004,14.5984645285934,0.024461557437998,0.025766110679519,0.321422208244961,14.2268146522309,6.42920822318236,4.5499773362323E-06
4.25700000000004,14.5982733718764,0.024461649564191,0.025764333337798,0.321445629253601,14.2266017597208,6.42920822727806,4.55407303867617E-06
4.25800000000004,14.5980806113915,0.024461615513263,0.025762913410647,0.321467215539396,14.2263888669282,6.4292082317023,4.55849726943569E-06
4.25900000000004,14.5978899092743,0.024461460995671,0.02576179303472,0.321490682870662,14.2261759723733,6.42920823489613,4.56169110130134E-06
4.26000000000004,14.5976975027116,0.024461153947674,0.025760959376787,0.321512311621844,14.2259630777653,6.42920823868313,4.5654781022364E-06
4.26100000000004,14.5975070728401,0.024460693661677,0.025760372545174,0.321535825050321,14.225750181583,6.42920824144303,4.56823800476514E-06
4.26200000000004,14.5973148574208,0.024460044661554,0.025760031488366,0.321557495871015,14.2255372853998,6.4292082448686,4.57166357925587E-06
4.26300000000004,14.5971245514637,0.024459210508392,0.025759898032914,0.321581055343968,14.2253243875784,6.42920824722323,4.57401820241898E-06
4.26400000000004,14.5969323879559,0.024458150838974,0.025759979583456,0.321602767947948,14.2251114895855,6.42920825010757,4.57690254140886E-06
4.26500000000004,14.5967420717344,0.024456863396957,0.025760245236024,0.321626373324376,14.224898589777,6.42920825176676,4.57856172975113E-06
4.26600000000004,14.5965498272647,0.024455297066851,0.025760712352604,0.32164812819233,14.2246856896529,6.42920825380816,4.58060313413E-06
4.26700000000005,14.5963593637351,0.024453438506509,0.025761358152643,0.321671779447574,14.2244727876284,6.42920825448103,4.58127600655445E-06
4.26800000000005,14.5961668927655,0.02445123460277,0.025762196809159,0.321693576124459,14.2242598852291,6.42920825542698,4.58222195653946E-06
4.26900000000005,14.5959761236478,0.024448668743579,0.025763200898281,0.321717273137252,14.2240469808686,6.42920825491207,4.58170704220606E-06
4.27000000000005,14.5957832485038,0.024445671565948,0.025764389650352,0.321739111208572,14.2238340760789,6.42920825462272,4.58141769676956E-06
4.27100000000005,14.5955919699753,0.024442208914618,0.02576573790978,0.32176285381752,14.2236211693334,6.42920825290506,4.57970003076014E-06
4.27200000000005,14.5953984508596,0.024438191309331,0.025767263584499,0.321784733856241,14.2234082621095,6.42920825146282,4.57825779598409E-06
4.27300000000005,14.5952063712743,0.024433561233556,0.025768935071963,0.321808522095591,14.2231953528732,6.42920824871581,4.57551078447693E-06
4.27400000000005,14.5950118460921,0.024428216804357,0.025770742566649,0.321830443541543,14.2229824431795,6.42920824657555,4.57337052850448E-06
4.27500000000005,14.5948185092001,0.024422091813481,0.025772608311391,0.321854277214308,14.2227695318609,6.4292082439746,4.57076957882663E-06
4.27600000000005,14.5946223932563,0.024415074331933,0.025774458025215,0.321876239634492,14.2225566212646,6.42920824364219,4.57043716295402E-06
4.27700000000005,14.5944270422292,0.024407118905134,0.025776095234455,0.321900118094806,14.2223437099948,6.4292082440574,4.5708523792598E-06
4.27800000000005,14.5942283590736,0.024398212740164,0.025777226164879,0.32192212155074,14.2221307986178,6.42920824567896,4.57247393192972E-06
4.27900000000005,14.5940297688877,0.024388525137277,0.025777314785754,0.32194604472671,14.2219178842379,6.4292082449508,4.57174577217501E-06
4.28000000000005,14.5938271011531,0.024378439656832,0.025775605077249,0.321968088414455,14.2217049680045,6.4292082429716,4.56976657225994E-06
4.28100000000005,14.5936239340922,0.024368711987783,0.02577111662742,0.321992056127443,14.2214920493495,6.42920823929933,4.56609430266042E-06
4.28200000000005,14.5934166450262,0.024360301451074,0.02576307234312,0.322014140741282,14.2212791304907,6.42920823629194,4.56308691898499E-06
4.28300000000005,14.5932098228885,0.024354111284322,0.025751347160868,0.322038154110559,14.2210662103327,6.4292082327509,4.55954587597063E-06
4.28400000000005,14.5930009033065,0.024350511963429,0.025736819594118,0.322060281281955,14.220853290467,6.42920823045371,4.55724868864138E-06
4.28500000000005,14.5927949763416,0.024349302640838,0.025720962644238,0.322084341506234,14.2206403695503,6.42920822786261,4.55465758353313E-06
4.28600000000005,14.5925890770924,0.024349875028523,0.025705242451529,0.322106510639639,14.2204274489727,6.42920822666762,4.55346259631284E-06
4.28700000000005,14.5923873501922,0.024351644023879,0.025690562368497,0.322130616553575,14.2202145272463,6.429208225214,4.55200897331309E-06
4.28800000000005,14.592185898101,0.024354132510767,0.025677333170947,0.322152826843014,14.2200016055763,6.42920822496957,4.55176454483564E-06
4.28900000000005,14.5919883119773,0.024357075690795,0.025665576237789,0.322176977570846,14.2197886824779,6.4292082242632,4.55105817742663E-06
4.29000000000005,14.5917904691872,0.024360284367039,0.0256551970502,0.322199228618417,14.2195757591516,6.42920822456193,4.55135690380359E-06
4.29100000000005,14.5915959491301,0.024363680834243,0.025646009909338,0.322223424212567,14.2193628341739,6.42920822425786,4.55105283858615E-06
4.29200000000005,14.5914006810698,0.024367181572467,0.025637875035385,0.32224571556954,14.2191499088924,6.42920822494923,4.551744206438E-06
4.29300000000005,14.5912083335475,0.024370774143196,0.025630621823991,0.322269955721126,14.2189369818592,6.42920822495951,4.55175448266232E-06
4.29400000000005,14.5910149030839,0.024374413615757,0.025624147455535,0.322292287771699,14.2187240542409,6.42920822580148,4.55259645715245E-06
4.29500000000005,14.5908241284217,0.024378103552024,0.025618328333544,0.322316572639677,14.2185111238965,6.42920822521634,4.55201131011052E-06
4.29600000000005,14.5906320488743,0.024381819909946,0.025613091909898,0.322338945345922,14.2182981917085,6.42920822456474,4.55135970955922E-06
4.29700000000006,14.590442452079,0.024385577805926,0.025608343626302,0.322363275015199,14.2180852556316,6.42920822160552,4.54840049535221E-06
4.29800000000006,14.5902514008324,0.024389350626151,0.025604045322528,0.322385687757353,14.2178723171264,6.42920821813423,4.54492920809457E-06
4.29900000000006,14.59006271735,0.024393159908364,0.025600121282587,0.322410061501119,14.2176593746579,6.42920821231362,4.53910859654627E-06
4.30000000000006,14.5898724770474,0.024396984858512,0.025596547697944,0.322432514367803,14.2174464301232,6.42920820623358,4.533028555187E-06
4.30100000000006,14.5896845269582,0.024400843329765,0.025593268838725,0.322456932201448,14.2172334825882,6.42920819859787,4.52539284800935E-06
4.30200000000006,14.5894949474756,0.02440470985916,0.025590278365389,0.322479424950113,14.217020534301,6.42920819169623,4.51849120430836E-06
4.30300000000006,14.5893076044018,0.024408602574861,0.025587530439133,0.322503886862061,14.2168075845257,6.42920818446468,4.51125965383881E-06
4.30400000000006,14.5891185774868,0.024412499099851,0.025585024229776,0.322526418959302,14.2165946351979,6.42920817891724,4.50571221222162E-06
4.30500000000006,14.5889317479547,0.024416421857736,0.025582716594767,0.322550924289566,14.2163816852126,6.42920817371865,4.50051362133053E-06
4.30600000000006,14.5887431930113,0.024420353419777,0.025580607477644,0.322573495876274,14.2161687362376,6.42920817073102,4.49752599163134E-06
4.30700000000006,14.5885568065009,0.02442431322077,0.025578661800972,0.322598044607476,14.2159557868716,6.4292081683486,4.49514357647729E-06
4.30800000000006,14.5883686609248,0.024428275856856,0.025576891491248,0.322620655127896,14.2157428384488,6.42920816825934,4.495054318987E-06
4.30900000000006,14.5881826612426,0.024432259257342,0.025575266186424,0.322645246982481,14.2155298888163,6.4292081682044,4.49499937182907E-06
4.31000000000006,14.5879948733454,0.024436236622172,0.02557380195617,0.322667895974148,14.215316938793,6.4292081694477,4.49624267240267E-06
4.31100000000006,14.5878092135597,0.024440232094435,0.025572464578077,0.322692530163916,14.2151039867233,6.42920817007718,4.49687215731132E-06
4.31200000000006,14.5876217424278,0.02444422717229,0.025571263898545,0.322715217434586,14.2148910339223,6.42920817175614,4.49855111828157E-06
4.31300000000006,14.5874363863161,0.024448241629965,0.025570171811648,0.322739893944644,14.2146780789298,6.4292081727266,4.49952156955646E-06
4.31400000000006,14.5872491988036,0.02445225252887,0.02556920435668,0.322762618926117,14.214465122992,6.42920817457256,4.50136753560315E-06
4.31500000000006,14.5870641169923,0.024456281384472,0.02556833344063,0.322787337418627,14.2142521647486,6.42920817560203,4.50239700455768E-06
4.31600000000006,14.586877187039,0.024460301740431,0.025567579804451,0.322810099993266,14.2140392055008,6.4292081774525,4.50424747366895E-06
4.31700000000006,14.5866923551177,0.024464333630414,0.025566917526614,0.3228348600072,14.2138262439535,6.4292081784764,4.50527137552115E-06
4.31800000000006,14.586505660271,0.024468359625678,0.025566359161327,0.32285766006185,14.2136132814222,6.42920818033547,4.50713044841677E-06
4.31900000000006,14.5863210578161,0.024472400483786,0.025565878903877,0.322882461769859,14.2134003166586,6.42920818142055,4.50821552266945E-06
4.32000000000006,14.5861345785651,0.024476432512001,0.025565496333822,0.322905298764912,14.2131873509543,6.42920818335251,4.51014748925616E-06
4.32100000000006,14.5859501873027,0.024480477446147,0.025565185192933,0.322930141581264,14.2129743830823,6.42920818455875,4.51135372170342E-06
4.32200000000006,14.5857639070044,0.024484514337473,0.025564962932915,0.322953015442027,14.212761414292,6.42920818663014,4.51342511809116E-06
4.32300000000006,14.5855797114702,0.024488562257036,0.025564806815869,0.32297789904185,14.2125484433555,6.42920818801389,4.51480886365374E-06
4.32400000000006,14.5853936159141,0.024492597854912,0.025564737065104,0.323000809524401,14.2123354714697,6.4292081902485,4.51704347437243E-06
4.32500000000006,14.5852096029056,0.02449664311417,0.025564728271536,0.32302573410194,14.2121224974179,6.42920819181964,4.51861461048253E-06
4.32600000000006,14.585023679076,0.024500675861021,0.025564800023379,0.323048680839232,14.2119095223524,6.42920819417894,4.52097391523409E-06
4.32700000000007,14.5848398361397,0.024504718588207,0.025564926599667,0.323073645857773,14.2116965450941,6.42920819587082,4.52266579209493E-06
4.32800000000007,14.5846540727872,0.024508752918547,0.02556512425564,0.3230966288451,14.2114835667679,6.42920819831244,4.52510741055789E-06
4.32900000000007,14.5844703893676,0.024512799507717,0.025565369640197,0.323121634008106,14.2112705862115,6.42920820006766,4.52686263585633E-06
4.33000000000007,14.5842847766608,0.024516835687343,0.0255656835108,0.323144652914973,14.2110576045477,6.42920820254704,4.52934201256028E-06
4.33100000000007,14.58410124388,0.024520878612209,0.025566046144245,0.323169698505293,14.2108446206182,6.42920820430814,4.53110311227078E-06
4.33200000000007,14.5839157727759,0.024524905905865,0.025566478104184,0.323192753194296,14.2106316355715,6.42920820678123,4.53357620244788E-06
4.33300000000007,14.5837323814859,0.02452894015316,0.025566954390188,0.323217838700291,14.2104186482422,6.42920820850078,4.53529575850098E-06
4.33400000000007,14.5835470434366,0.024532962281764,0.025567492356177,0.323240929060108,14.2102056597386,6.42920821088815,4.537683121697E-06
4.33500000000007,14.5833637852583,0.024536994801737,0.025568067426556,0.32326605416021,14.2099926688698,6.42920821245465,4.53924961973939E-06
4.33600000000007,14.5831785727344,0.024541017911667,0.025568698308665,0.323289179733247,14.2097796767808,6.42920821464739,4.54144236350373E-06
4.33700000000007,14.5829954416672,0.024545050280769,0.025569364513777,0.323314344625179,14.2095666822474,6.42920821595221,4.54274718642012E-06
4.33800000000007,14.5828103485662,0.024549065461509,0.025570091173265,0.323337505482525,14.2093536864489,6.42920821786007,4.54465504162727E-06
4.33900000000007,14.582627337932,0.024553086760512,0.025570853185063,0.323362709801217,14.2091406881852,6.42920821885634,4.54565131668971E-06
4.34000000000007,14.5824423582189,0.024557095318719,0.025571668323558,0.323385905917971,14.2089276886586,6.42920822048328,4.54727825083268E-06
4.34100000000007,14.5822594622123,0.024561113825156,0.025572512223108,0.323411149477597,14.2087146866865,6.4292082212353,4.54803027150064E-06
4.34200000000007,14.5820745898811,0.024565119453302,0.025573406609889,0.323434380266605,14.2085016835513,6.42920822272285,4.54951782646873E-06
4.34300000000007,14.5818918031927,0.024569135170539,0.025574326919519,0.323459663028011,14.2082886780746,6.42920822344554,4.55024051504438E-06
4.34400000000007,14.5817070337561,0.024573137922281,0.025575295622976,0.323482928648207,14.2080756715626,6.42920822500805,4.5518030278302E-06
4.34500000000007,14.5815243522167,0.024577145155024,0.025576293798111,0.323508250408865,14.2078626628547,6.42920822593898,4.55273395338907E-06
4.34600000000007,14.5813396815734,0.024581136608833,0.02557734093374,0.323531550847765,14.2076496531831,6.42920822777671,4.55457168246909E-06
4.34700000000007,14.5811571009426,0.024585136353563,0.025578411642,0.323556911530555,14.2074366414165,6.42920822911086,4.55590583037235E-06
4.34800000000007,14.5809725243038,0.024589121750168,0.02557952771014,0.323580246145866,14.2072236286976,6.42920823136826,4.55816323174929E-06
4.34900000000007,14.5807900400884,0.024593116615044,0.025580664073368,0.32360564550886,14.2070106138912,6.42920823315353,4.55994850590002E-06
4.35000000000007,14.580605553899,0.024597100392921,0.025581840800436,0.323629014563487,14.2067975981421,6.42920823586273,4.56265770054642E-06
4.35100000000007,14.580423162649,0.024601093875325,0.025583036059884,0.323654452521774,14.2065845801921,6.42920823800232,4.56479729127324E-06
4.35200000000007,14.5802387635769,0.024605071713373,0.025584274653558,0.323677855960354,14.2063715612496,6.42920824102111,4.567816086265E-06
4.35300000000007,14.5800564616538,0.024609055880182,0.025585533334435,0.323703332586006,14.2061585398532,6.42920824327387,4.57006884779787E-06
4.35400000000007,14.5798721450735,0.024613024558943,0.025586833478792,0.323726769838192,14.2059455171976,6.42920824618683,4.57298180212007E-06
4.35500000000007,14.5796899278834,0.024616999005842,0.025588152524831,0.323752284606331,14.2057324917464,6.42920824800819,4.57480316118364E-06
4.35600000000007,14.5795056899591,0.024620961563495,0.025589507838049,0.323775755780508,14.2055194647771,6.42920825029369,4.57708866896667E-06
4.35700000000008,14.5793235541972,0.024624935104533,0.025590875764368,0.323801308675555,14.2053064346527,6.42920825117593,4.5779709072491E-06
4.35800000000008,14.5791393917266,0.024628896755633,0.025592278760623,0.323824813657981,14.2050934025524,6.42920825228707,4.57908203976842E-06
4.35900000000008,14.5789573334268,0.02463286686763,0.025593695514796,0.323850404723018,14.2048803663213,6.42920825132774,4.57812271204006E-06
4.36000000000008,14.5787732420123,0.024636819588965,0.025595151625506,0.323873943061023,14.2046673277368,6.42920825046839,4.57726336922093E-06
4.36100000000008,14.5785912576833,0.024640778242114,0.025596622794094,0.323899571804042,14.2044542848431,6.4292082475215,4.57431647493678E-06
4.36200000000008,14.5784072346741,0.024644722957159,0.025598128558624,0.323923143702926,14.2042412394554,6.4292082446748,4.57146977161926E-06
4.36300000000008,14.5782253214692,0.024648675240435,0.0255996462379,0.323948810169032,14.2040281898219,6.42920823981633,4.56661130598945E-06
4.36400000000008,14.578041364024,0.024652619341171,0.02560119165069,0.323972415354718,14.2038151376774,6.42920823502282,4.5618177919593E-06
4.36500000000008,14.5778595206105,0.02465657481677,0.025602744541561,0.323998119638367,14.2036020816138,6.42920822849055,4.55528552301132E-06
4.36600000000008,14.5776756274025,0.024660511686435,0.025604334683967,0.324021757775191,14.2033890232569,6.42920822192324,4.54871821542469E-06
4.36700000000008,14.5774938515352,0.024664450951184,0.025605940186416,0.32404749935546,14.2031759610421,6.42920821370134,4.54049631404274E-06
4.36800000000008,14.5773100206235,0.02466837313114,0.025607580290159,0.324071170764383,14.2029628964378,6.42920820526387,4.5320588490938E-06
4.36900000000008,14.5771283107074,0.024672301983505,0.02560923028973,0.324096949837199,14.2027498285969,6.42920819562401,4.5224189832993E-06
4.37000000000008,14.5769445414064,0.024676221552848,0.025610906156187,0.324120654182828,14.2025367595145,6.42920818669007,4.51348504437732E-06
4.37100000000008,14.5767628983216,0.024680155141454,0.025612583858898,0.324146470762279,14.2023236885589,6.42920817742242,4.50421739550677E-06
4.37200000000008,14.5765791907548,0.024684076666569,0.025614289565408,0.324170207889124,14.2021106166337,6.42920816903585,4.49583082051674E-06
4.37300000000008,14.5763976122538,0.024688000690275,0.025616007756272,0.324196061527604,14.2018975422796,6.42920816004757,4.48684254550358E-06
4.37400000000008,14.5762139639634,0.024691907477198,0.025617758217613,0.324219831643999,14.2016844666245,6.42920815194406,4.47873903919316E-06
4.37500000000008,14.5760324484934,0.024695819986662,0.025619517267617,0.324245722636879,14.2014713886023,6.42920814361478,4.47040975792845E-06
4.37600000000008,14.5758488579856,0.024699717640864,0.025621305329414,0.324269525364081,14.2012583096512,6.42920813658446,4.46337942960895E-06
4.37700000000008,14.5756674047565,0.024703627130331,0.025623094949083,0.324295453539089,14.201045229138,6.42920812988744,4.45668241066954E-06
4.37800000000008,14.5754838725571,0.024707525743527,0.025624908861446,0.32431928891703,14.2008321490351,6.42920812540119,4.4521961655164E-06
4.37900000000008,14.5753024823422,0.024711431995779,0.025626727970418,0.324345253958006,14.200619068418,6.4292081219432,4.44873817251334E-06
4.38000000000008,14.5751190088755,0.024715322860913,0.02562857539274,0.324369122051439,14.2004059885704,6.42920812093904,4.44773401753196E-06
4.38100000000008,14.5749376807436,0.024719219100079,0.025630429619054,0.324395124339736,14.2001929076847,6.42920812050358,4.44729855253456E-06
4.38200000000008,14.5747542634854,0.024723099851029,0.02563231151656,0.324419024893265,14.1999798272245,6.42920812233811,4.44913308061956E-06
4.38300000000008,14.5745729942779,0.024726991890478,0.025634193467203,0.324445064038396,14.1997667448819,6.42920812410401,4.45089898448714E-06
4.38400000000008,14.5743896295686,0.024730874212732,0.025636096729128,0.324468996913059,14.1995536617137,6.4292081272735,4.45406847315866E-06
4.38500000000008,14.5742084155076,0.024734764561008,0.025638002964232,0.324495072487626,14.1993405754948,6.42920812955801,4.45635298085278E-06
4.38600000000008,14.5740251006339,0.024738640281824,0.025639934803203,0.324519037448302,14.1991274881005,6.42920813309228,4.45988724973034E-06
4.38700000000009,14.573843940444,0.024742521224896,0.025641871805629,0.324545149743398,14.1989143976701,6.42920813577811,4.46257308794884E-06
4.38800000000009,14.573660673865,0.024746383469285,0.025643837925024,0.324569146681239,14.1987013057894,6.42920813946283,4.46625780803345E-06
4.38900000000009,14.5734795656257,0.024750255484672,0.0256458042018,0.324595295443749,14.1984882104955,6.42920814195058,4.46874555937171E-06
4.39000000000009,14.5732963457371,0.024754115388937,0.025647792551742,0.324619324441054,14.1982751133553,6.4292081451125,4.47190747365767E-06
4.39100000000009,14.5731152872804,0.024757983321082,0.025649782048578,0.324645509343943,14.1980620125668,6.42920814688657,4.47368154787853E-06
4.39200000000009,14.5729321121625,0.02476184050936,0.025651791795132,0.324669569967397,14.1978489098906,6.42920814931197,4.47610694909173E-06
4.39300000000009,14.5727511031924,0.024765708228687,0.025653800114434,0.324695791255881,14.1976358035934,6.42920815037095,4.47716591978065E-06
4.39400000000009,14.5725679724992,0.02476955725936,0.025655836167636,0.324719883551772,14.1974226955205,6.4292081522068,4.47900177213967E-06
4.39500000000009,14.5723870119621,0.02477341285373,0.025657874126887,0.324746141024563,14.1972095839569,6.42920815277146,4.47956643156999E-06
4.39600000000009,14.5722039249715,0.024777254736398,0.025659934242633,0.324770265244974,14.1969964707475,6.42920815424063,4.48103559946844E-06
4.39700000000009,14.5720230117613,0.02478110437419,0.025661994520348,0.324796558694902,14.1967833541718,6.42920815453248,4.48132745667351E-06
4.39800000000009,14.5718399670232,0.024784939607389,0.025664077188161,0.324820714186157,14.1965702360415,6.42920815581707,4.48261204866185E-06
4.39900000000009,14.5716591006805,0.024788786538056,0.025666155785524,0.324847043652056,14.1963571147049,6.42920815599206,4.48278703135685E-06
4.40000000000009,14.5714760980791,0.024792619905057,0.025668255816901,0.324871230488191,14.1961439918689,6.42920815722993,4.48402490782485E-06
4.40100000000009,14.5712952782208,0.024796459979011,0.025670356494939,0.324897595844655,14.1959308659022,6.42920815742315,4.48421812571098E-06
4.40200000000009,14.5711123175493,0.024800285662713,0.025672479040088,0.324921814348603,14.1957177384979,6.42920815872611,4.48552108878175E-06
4.40300000000009,14.5709315435001,0.024804119138838,0.02567460071205,0.324948215682015,14.1955046079671,6.42920815902247,4.48581744372234E-06
4.40400000000009,14.570748623116,0.024807936557937,0.025676745170274,0.324972465267506,14.1952914761203,6.42920816045983,4.4872548050634E-06
4.40500000000009,14.5705678932002,0.024811764287769,0.025678885566706,0.32499890226604,14.1950783410797,6.42920816089413,4.48768910210617E-06
4.40600000000009,14.5703850120506,0.024815579958625,0.025681044567332,0.325023182830467,14.1948652046942,6.42920816245463,4.48924960316788E-06
4.40700000000009,14.570204325826,0.024819406015483,0.025683199484602,0.325049655277579,14.1946520650483,6.42920816298298,4.48977795652894E-06
4.40800000000009,14.570021483938,0.024823215507527,0.025685377341907,0.325073967157262,14.1944389239313,6.42920816458132,4.4913762948795E-06
4.40900000000009,14.5698408410255,0.024827031489562,0.025687554624481,0.325100475462369,14.1942257794491,6.42920816512212,4.49191709783747E-06
4.41000000000009,14.5696580371475,0.024830831721198,0.025689753825069,0.32512481823256,14.1940126333686,6.42920816664981,4.49344478248293E-06
4.41100000000009,14.5694774362458,0.024834639434204,0.02569195095387,0.325151361993716,14.193799483864,6.42920816711793,4.49391290135992E-06
4.41200000000009,14.5692946689065,0.024838434263032,0.025694166440238,0.325175735592726,14.1935863326105,6.42920816849863,4.49529360047052E-06
4.41300000000009,14.5691141084687,0.024842240701375,0.025696375367687,0.325202314486988,14.1933731779127,6.42920816883299,4.4956279641184E-06
4.41400000000009,14.568931377077,0.024846036428257,0.025698600378933,0.325226718906713,14.1931600213631,6.42920817003844,4.49683341230411E-06
4.41500000000009,14.5687508569913,0.02484983860268,0.025700823764848,0.325253333357171,14.1929468612666,6.42920817020117,4.49699614613053E-06
4.41600000000009,14.5685681609959,0.024853624185007,0.025703069026422,0.325277768422134,14.1927336993623,6.42920817122447,4.49801944579775E-06
4.4170000000001,14.5683876807124,0.024857415632728,0.025705313119776,0.325304418088085,14.1925205338718,6.42920817120543,4.49800040147608E-06
4.4180000000001,14.5682050195765,0.024861193028994,0.025707576139573,0.32532888386615,14.1923073665418,6.42920817202576,4.49882073283447E-06
4.4190000000001,14.5680245780618,0.024864978758124,0.025709835181428,0.325355568521436,14.1920941956008,6.42920817179943,4.49859440720957E-06
4.4200000000001,14.5678419507197,0.024868753440832,0.025712109763533,0.325380064755918,14.1918810227594,6.42920817237413,4.49916910927328E-06
4.4210000000001,14.5676615473553,0.024872539830888,0.025714376654821,0.325406784640309,14.1916678462292,6.42920817187398,4.49866895380069E-06
4.4220000000001,14.5674789529076,0.024876308452111,0.02571666547248,0.325431311240813,14.1914546677422,6.42920817215386,4.49894882947888E-06
4.4230000000001,14.5672985867967,0.024880084012551,0.025718951194636,0.325458066067331,14.1912414855222,6.4292081713266,4.49812157832241E-06
4.4240000000001,14.5671160251209,0.024883845313162,0.02572125537817,0.325482623171526,14.191028301258,6.42920817126198,4.49805695090788E-06
4.4250000000001,14.5669356958223,0.024887614077081,0.025723555639174,0.325509412772898,14.1908151133332,6.42920817007305,4.49686802639349E-06
4.4260000000001,14.5667531659357,0.024891371696507,0.025725870987453,0.325533999958939,14.1906019232928,6.42920816960955,4.49640452337974E-06
4.4270000000001,14.5665728732175,0.024895143230845,0.025728175967512,0.325560824522161,14.190388729497,6.42920816800974,4.49480470976482E-06
4.4280000000001,14.5663903746307,0.024898898609708,0.025730500722419,0.325585441808267,14.1901755334903,6.42920816707074,4.49386571688137E-06
4.4290000000001,14.5662101173844,0.024902657964035,0.02573282463914,0.325612301104516,14.1899623336767,6.42920816496354,4.49175851624517E-06
4.4300000000001,14.5660276494699,0.024906398715138,0.025735170382379,0.325636948777083,14.1897491315953,6.42920816346891,4.49026388427143E-06
4.4310000000001,14.5658474268456,0.024910148511235,0.025737509892865,0.32566384273557,14.189535925706,6.42920816076526,4.48756023274655E-06
4.4320000000001,14.5656649884874,0.024913885879647,0.025739864961843,0.325688520127659,14.1893227175183,6.42920815867431,4.48546928044635E-06
4.4330000000001,14.5654848002758,0.024917637187696,0.025742208931742,0.325715448629011,14.1891095055273,6.4292081553826,4.48217757309521E-06
4.4340000000001,14.5653023916822,0.024921378799859,0.025744565811731,0.325740155793282,14.1888962912773,6.42920815277739,4.47957236104912E-06
4.4350000000001,14.565122237963,0.024925128015562,0.025746917889253,0.325767118734118,14.188683073324,6.42920814907333,4.47586830176761E-06
4.4360000000001,14.5649398593796,0.024928856738121,0.025749293277189,0.325791856155459,14.1884698532088,6.42920814622836,4.47302333839161E-06
4.4370000000001,14.564759739586,0.024932590402647,0.025751665902493,0.325818853784024,14.1882566294968,6.42920814248859,4.46928356634402E-06
4.4380000000001,14.5645773899279,0.024936309517795,0.025754055465437,0.325843620795421,14.1880434041492,6.42920813995888,4.46675385745721E-06
4.4390000000001,14.5643973038562,0.024940039330547,0.025756436257336,0.325870652713037,14.1878301755553,6.42920813688928,4.46368425244259E-06
4.4400000000001,14.5642149835338,0.02494375944986,0.025758829197978,0.325895449202209,14.1876169456837,6.42920813556172,4.46235669393502E-06
4.4410000000001,14.5640349320515,0.024947492017313,0.025761211921841,0.325922515117665,14.1874037129947,6.42920813406324,4.46085821792508E-06
4.4420000000001,14.5638526425128,0.024951209356997,0.02576361248553,0.3259473414353,14.187190479235,6.42920813454393,4.46133890541489E-06
4.4430000000001,14.5636726260458,0.024954930288624,0.025766011418952,0.325974442040637,14.1869772422976,6.42920813465376,4.46144873045284E-06
4.4440000000001,14.5634903652139,0.024958633443285,0.025768430173592,0.325999297974944,14.1867640036221,6.42920813625297,4.46304794188279E-06
4.4450000000001,14.5633103806118,0.024962345356255,0.025770841551795,0.326026432690039,14.1865507610138,6.42920813691675,4.46371172468929E-06
4.4460000000001,14.5631281455153,0.024966044884193,0.025773266819982,0.326051317857876,14.1863375159533,6.42920813844581,4.46524078245858E-06
4.44700000000011,14.5629481907605,0.02496975793372,0.02577567997335,0.326078486214084,14.1861242666394,6.42920813876279,4.46555776090207E-06
4.44800000000011,14.5627659812795,0.024973459454089,0.025778106591351,0.326103400544648,14.1859110146894,6.4292081396429,4.46643787821444E-06
4.44900000000011,14.5625860576283,0.024977167668342,0.025780528184367,0.326130603092862,14.1856977586827,6.42920813942128,4.46621625460608E-06
4.45000000000011,14.5624038745209,0.024980854130463,0.025782973413012,0.326155546799931,14.1854845001775,6.42920813976405,4.46655902308635E-06
4.45100000000011,14.562223981862,0.024984547451015,0.025785413081782,0.326182783471012,14.1852712378582,6.42920813913459,4.46592956038217E-06
4.45200000000011,14.5620418242559,0.024988226370684,0.025787868294662,0.326207756526039,14.1850579730646,6.42920813909185,4.46588682123661E-06
4.45300000000011,14.5618619605513,0.024991917328175,0.025790312144793,0.326235026784823,14.1848447042935,6.42920813795216,4.46474713911016E-06
4.45400000000011,14.5616798267835,0.024995598820145,0.025792766524356,0.326260028643778,14.1846314327952,6.42920813728387,4.46407884346911E-06
4.45500000000011,14.5614999916349,0.024999293375338,0.025795208701004,0.326287332634031,14.1844181569245,6.42920813527084,4.46206581194986E-06
4.45600000000011,14.561317881789,0.025002969588091,0.02579767065595,0.326312363372785,14.1842048781722,6.42920813368931,4.46048428237589E-06
4.45700000000011,14.5611380755437,0.025006649889012,0.025800129625999,0.326339701078062,14.1839915949507,6.42920813074461,4.45753958100426E-06
4.45800000000011,14.5609559902179,0.025010313955223,0.025802606096864,0.326364761145648,14.1837783090201,6.42920812842062,4.45521559555573E-06
4.45900000000011,14.5607762122628,0.02501398538804,0.025805075628382,0.326392132520085,14.1835650187263,6.42920812485952,4.45165449303175E-06
4.46000000000011,14.5605941494622,0.025017645082243,0.025807557478377,0.326417221165961,14.1833517257356,6.42920812198747,4.44878244643121E-06
4.46100000000011,14.5604143985945,0.025021318647185,0.025810025683343,0.326444625947383,14.1831384283166,6.42920811788348,4.44467845817087E-06
4.46200000000011,14.5602323579085,0.025024977797557,0.025812508896742,0.326469743086075,14.1829251281281,6.42920811444172,4.44123669662844E-06
4.46300000000011,14.5600526342581,0.025028643695561,0.025814985835862,0.326497181181501,14.1827118235452,6.42920810980758,4.43660255022849E-06
4.46400000000011,14.559870616937,0.02503229264808,0.025817480698981,0.326522327324045,14.1824985162659,6.42920810590277,4.43269774841326E-06
4.46500000000011,14.5596909214895,0.02503594935505,0.025819968325561,0.326549799115773,14.1822852046931,6.42920810088858,4.42768355313206E-06
4.46600000000011,14.5595089266702,0.025039590884138,0.025822471529678,0.326574973796599,14.1820718904598,6.42920809668141,4.42347638163199E-06
4.46700000000011,14.5593292578629,0.025043246231696,0.025824960821151,0.326602478823586,14.1818585719864,6.42920809140899,4.41820396446246E-06
4.46800000000011,14.5591472845417,0.025046889638101,0.025827462239223,0.32662768186679,14.1816452507975,6.42920808696537,4.41376034476804E-06
4.46900000000011,14.5589676416783,0.025050539863723,0.025829956581341,0.32665521984467,14.1814319253886,6.42920808145635,4.4082513213084E-06
4.47000000000011,14.5587856899387,0.02505417202037,0.025832469200204,0.326680451462553,14.1812185972556,6.42920807679423,4.40358920617001E-06
4.47100000000011,14.5586060740322,0.025057811628936,0.025834974591235,0.32670802286529,14.1810052649467,6.42920807107862,4.39787359418631E-06
4.47200000000011,14.5584241445041,0.025061434718433,0.025837497032589,0.326733282790812,14.1807919299622,6.42920806627643,4.39307140176481E-06
4.47300000000011,14.5582445551486,0.025065068626124,0.025840008348017,0.326760887296803,14.1805785908776,6.42920806048264,4.38727761853386E-06
4.47400000000011,14.558062646801,0.025068692786194,0.025842529326609,0.326786175524619,14.1803652491636,6.42920805569767,4.3824926407865E-06
4.47500000000011,14.5578830829178,0.02507232878068,0.02584503792154,0.326813812904623,14.180151903311,6.4292080500054,4.37680037634891E-06
4.47600000000011,14.557701195417,0.025075948060137,0.025847562867127,0.326839129343132,14.1799385551467,6.42920804542724,4.37222221361111E-06
4.47700000000012,14.5575216571981,0.025079573168436,0.025850081374195,0.32686679982506,14.1797252028304,6.42920804005979,4.36685476401522E-06
4.47800000000012,14.5573397909119,0.025083181804537,0.025852616534742,0.326892144231631,14.179511848341,6.4292080359325,4.36272747883493E-06
4.47900000000012,14.5571602794129,0.025086798027187,0.025855143954933,0.326919847532743,14.179298489898,6.42920803118454,4.35797951148231E-06
4.48000000000012,14.5569784349759,0.025090399363535,0.025857685987272,0.32694522017646,14.1790851294487,6.42920802783225,4.3546272241457E-06
4.48100000000012,14.5567989495791,0.025094013250945,0.025860214741961,0.326972956308226,14.178871765278,6.42920802406646,4.35086143557584E-06
4.48200000000012,14.5566171261786,0.025097615077233,0.025862754888407,0.326998356953117,14.1786583992598,6.42920802183381,4.34862878684328E-06
4.48300000000012,14.5564376665784,0.0251012261568,0.02586528471825,0.327026126036922,14.1784450296664,6.42920801932273,4.34611770216975E-06
4.48400000000012,14.5562558637077,0.025104816930215,0.025867834172771,0.327051554418495,14.1782316581863,6.42920801830594,4.3451009146267E-06
4.48500000000012,14.5560764298324,0.025108417541798,0.025870373249932,0.327079355992466,14.1780182830482,6.4292080169404,4.34373537583355E-06
4.48600000000012,14.5558946483165,0.025112003448007,0.025872926863833,0.32710481233832,14.1778049056663,6.42920801677821,4.34357318290779E-06
4.48700000000012,14.5557152397265,0.025115597725264,0.02587547118904,0.327132646550091,14.1775915242621,6.42920801601312,4.34280809002985E-06
4.48800000000012,14.5555334776207,0.025119181661019,0.025878025147139,0.327158130647169,14.1773781401654,6.42920801612081,4.34291578521595E-06
4.48900000000012,14.5553540926275,0.025122777027562,0.025880566308134,0.32718599762756,14.1771647516642,6.42920801537238,4.34216735456516E-06
4.49000000000012,14.5551723482818,0.025126353180443,0.025883125588733,0.327211509302727,14.1769513602099,6.42920801531969,4.34211466604495E-06
4.49100000000012,14.5549929856096,0.025129933305579,0.025885679525133,0.327239408498548,14.1767379642803,6.42920801429075,4.34108572733294E-06
4.49200000000012,14.5548112592733,0.025133500422838,0.025888245980028,0.327264947757986,14.1765245651124,6.42920801394237,4.3407373437887E-06
4.49300000000012,14.5546319199275,0.02513707709314,0.025890802021711,0.327292879253626,14.176311161559,6.42920801263652,4.33943149058536E-06
4.49400000000012,14.5544502116388,0.025140638947191,0.025893371991534,0.327318445904567,14.1760977547955,6.42920801205101,4.33884598116663E-06
4.49500000000012,14.5542708949795,0.025144216488055,0.025895924902275,0.327346409974831,14.1758843436143,6.4292080105669,4.33736187055445E-06
4.49600000000012,14.5540892038254,0.025147779436419,0.02589849102361,0.327372004122624,14.1756709292427,6.42920800986408,4.33665905852365E-06
4.49700000000012,14.553909908449,0.025151347992354,0.025901049754176,0.327400000279416,14.1754575104231,6.42920800827709,4.33507206221151E-06
4.49800000000012,14.5537282340261,0.02515489756257,0.025903626161395,0.327425621818284,14.1752440884839,6.42920800754966,4.33434463520399E-06
4.49900000000012,14.553548960784,0.025158457985424,0.025906190664301,0.327453650085327,14.175030662049,6.42920800589721,4.3326921810305E-06
4.50000000000012,14.5533673039015,0.025162001139903,0.025908771559966,0.327479298615813,14.1748172325858,6.42920800518135,4.33197632254689E-06
4.50100000000012,14.5531880527891,0.025165554558282,0.025911340616151,0.327507359047002,14.1746037985676,6.42920800352309,4.33031806679196E-06
4.50200000000012,14.5530064127732,0.025169097479006,0.02591391884744,0.327533034948743,14.174390361498,6.42920800281683,4.32961180418801E-06
4.50300000000012,14.5528271826877,0.025172649310726,0.025916486096251,0.327561127423898,14.1741769198569,6.42920800117867,4.32797364524618E-06
4.50400000000012,14.5526455585403,0.025176184037972,0.025919068690118,0.327586830565906,14.1739634752463,6.42920800055985,4.3273548211431E-06
4.50500000000012,14.5524663494798,0.025179727520601,0.025921640701421,0.327614955060498,14.1737500261973,6.42920799911494,4.32590991117365E-06
4.50600000000012,14.5522847421932,0.025183256334968,0.025924226523351,0.327640684915276,14.1735365744196,6.42920799884931,4.32564428010096E-06
4.50700000000013,14.5521055554721,0.025186792990543,0.025926802898039,0.327668841154586,14.1733231184289,6.42920799795301,4.32474798195415E-06
4.50800000000013,14.5519239655201,0.025190316614362,0.025929390816968,0.32769459810893,14.1731096599799,6.4292079984664,4.32526137306155E-06
4.50900000000013,14.5517448006467,0.025193850859875,0.025931966004538,0.32772278620359,14.1728961975787,6.42920799861302,4.32540799799597E-06
4.51000000000013,14.5515632274107,0.025197368157478,0.025934556126592,0.327748570190947,14.1726827329356,6.42920800038487,4.32717984555353E-06
4.51100000000013,14.5513840841631,0.025200893070754,0.025937136271075,0.327776790271025,14.1724692645503,6.42920800201054,4.32880551670678E-06
4.51200000000013,14.5512025278274,0.025204401505732,0.025939731422235,0.327802600892857,14.1722557940066,6.42920800532208,4.33211705797021E-06
4.51300000000013,14.5510234070379,0.025207921105397,0.025942313832685,0.32783085246653,14.1720423196333,6.42920800840747,4.33520244236263E-06
4.51400000000013,14.5508418680818,0.025211425108027,0.025944910279758,0.327856689923371,14.1718288427707,6.42920801289473,4.33968970803278E-06
4.51500000000013,14.5506627681359,0.02521494120168,0.02594749248686,0.327884973122651,14.1716153613247,6.42920801652696,4.34332193499643E-06
4.51600000000013,14.5504812434709,0.025218442882673,0.025950086933203,0.327910837235273,14.1714018764197,6.42920802075069,4.34754566835949E-06
4.51700000000013,14.550302161483,0.025221954243598,0.025952669103263,0.327939152152237,14.1711883859839,6.42920802330592,4.3501008901714E-06
4.51800000000013,14.550120649383,0.02522544747821,0.025955267279863,0.327965042584624,14.1709748920403,6.42920802649222,4.35328719117223E-06
4.51900000000013,14.5499415845006,0.025228951723599,0.025957852627951,0.327993388558323,14.1707613915908,6.42920802739716,4.35419213928867E-06
4.52000000000013,14.5497600830898,0.025232439493483,0.025960452875569,0.328019305388126,14.1705478853326,6.4292080273338,4.35412877042296E-06
4.52100000000013,14.5495810314013,0.025235935779253,0.025963042286338,0.328047682523227,14.1703343708125,6.42920802373424,4.35052921154977E-06
4.52200000000013,14.5493995371894,0.025239419291561,0.025965642349953,0.328073625417062,14.1701208501308,6.42920801895121,4.34574618246586E-06
4.52300000000013,14.5492204980253,0.025242913302992,0.025968229088289,0.32810203375619,14.1699073218779,6.42920801128407,4.33807904265393E-06
4.52400000000013,14.5490390116631,0.025246389075633,0.02597083158628,0.32812800265146,14.1696937883497,6.42920800297924,4.32977421915837E-06
4.52500000000013,14.5488599874207,0.025249872939013,0.025973423582448,0.328156441923873,14.1694802489754,6.42920799305085,4.31984582327516E-06
4.52600000000013,14.5486785136122,0.025253341996225,0.025976028819043,0.328182437141397,14.1692667056555,6.42920798329912,4.31009409851413E-06
4.52700000000013,14.5484995086759,0.025256818760485,0.025978623958588,0.328210907710284,14.1690531582465,6.42920797331455,4.30010952356952E-06
4.52800000000013,14.5483180495585,0.025260280222172,0.025981232083766,0.328236928985928,14.1688396082666,6.4292079645911,4.29138606961033E-06
4.52900000000013,14.5481390652469,0.025263754293189,0.025983824559943,0.328265430769768,14.168626055624,6.42920795678446,4.28357943782487E-06
4.53000000000013,14.5479576228642,0.025267212717355,0.025986430038563,0.328291478236662,14.1684125018716,6.42920795148577,4.27828074478498E-06
4.53100000000013,14.5477786605209,0.025270676353962,0.025989027338534,0.328320010944999,14.1681989458834,6.42920794747217,4.27426714466606E-06
4.53200000000013,14.5475972358952,0.025274127198882,0.025991635641245,0.328346084704332,14.1679853883508,6.42920794572017,4.27251514345528E-06
4.53300000000013,14.5474182950198,0.025277586115814,0.02599423349801,0.328374648615222,14.1677718267908,6.42920794385768,4.27065265284909E-06
4.53400000000013,14.5472368839329,0.025281028073678,0.025996845838367,0.328400748130003,14.1675582618908,6.42920794287642,4.2696713897783E-06
4.53500000000013,14.5470579601136,0.025284483560706,0.025999441633302,0.32842934287868,14.1673446920409,6.42920794108368,4.26787865492884E-06
4.53600000000013,14.5468765603989,0.025287925305922,0.026002048249827,0.328455468189895,14.1671311186533,6.42920794005507,4.26685004129013E-06
4.53700000000014,14.54669765242,0.025291375962295,0.026004642708583,0.328484093468963,14.1669175402801,6.42920793820897,4.26500394468121E-06
4.53800000000014,14.5465162642255,0.025294809668672,0.02600725188845,0.328510244524342,14.1667039581441,6.42920793697678,4.26377175521964E-06
4.53900000000014,14.5463373735057,0.025298252607911,0.026009849439915,0.328538900694362,14.1664903707635,6.42920793469862,4.26149359711303E-06
4.54000000000014,14.5461559969053,0.025301676291921,0.026012463777046,0.328565077267505,14.1662767795688,6.42920793305251,4.25984748453345E-06
4.54100000000014,14.5459771217205,0.025305109267811,0.026015065631806,0.328593763862408,14.1660631829584,6.4292079302605,4.25705547346666E-06
4.54200000000014,14.5457957551304,0.025308528333184,0.026017678231823,0.328619965939341,14.1658495826261,6.42920792827363,4.25506860501912E-06
4.54300000000014,14.545616894501,0.02531195988848,0.026020274904017,0.328648682855796,14.1656359768527,6.42920792514125,4.25193622177744E-06
4.54400000000014,14.5454355380765,0.025315376393812,0.026022883922838,0.32867491036781,14.1654223673921,6.42920792286412,4.24965909218145E-06
4.54500000000014,14.5452566939062,0.02531880309513,0.026025480236857,0.328703658020889,14.1652087525533,6.42920791947508,4.2462700573509E-06
4.54600000000014,14.5450753488684,0.025322209474131,0.02602809443733,0.328729910877891,14.1649951340791,6.42920791698067,4.24377564911538E-06
4.54700000000014,14.5448965201012,0.025325624273843,0.026030696833203,0.328758688737967,14.1647815102562,6.42920791344205,4.24023702194631E-06
4.54800000000014,14.5447151847037,0.025329025601095,0.02603330951114,0.328784966863377,14.1645678827281,6.42920791077174,4.23756671175113E-06
4.54900000000014,14.5445363698434,0.025332437686356,0.026035907665581,0.328813774717933,14.1643542497735,6.4292079070358,4.23383077130524E-06
4.55000000000014,14.5443550435598,0.025335835705544,0.026038516943721,0.328840077812491,14.1641406130981,6.4292079041596,4.23095457868783E-06
4.55100000000014,14.5441762443561,0.025339243004699,0.026041114085516,0.328868916224332,14.1639269710416,6.42920790024474,4.2270397102584E-06
4.55200000000014,14.5439949290878,0.025342629541685,0.02604372950029,0.328895244709326,14.1637133253365,6.42920789726909,4.22406406919151E-06
4.55300000000014,14.5438161450974,0.02534602294365,0.026046334609461,0.328924113247411,14.1634996742968,6.42920789331054,4.22010551837104E-06
4.55400000000014,14.5436348392254,0.025349402965555,0.026048949778011,0.328950466812852,14.163286019669,6.42920789039202,4.21718699250562E-06
4.55500000000014,14.5434560687825,0.025352796049025,0.026051547884505,0.32897936510901,14.1630723597399,6.42920788655426,4.21334922950933E-06
4.55600000000014,14.5432747716117,0.025356178775943,0.026054153263127,0.329005743183366,14.1628586963893,6.4292078839224,4.21071737477519E-06
4.55700000000014,14.5430960163735,0.0253595731827,0.026056743857367,0.329034671498721,14.1626450278347,6.42920788045087,4.20724584060395E-06
4.55800000000014,14.5429147299959,0.025362944977697,0.026059354406616,0.329061074660826,14.1624313559508,6.42920787826405,4.20505902276602E-06
4.55900000000014,14.5427359899789,0.0253663194975,0.026061958695896,0.329090032990611,14.1622176787949,6.42920787519286,4.20198783146475E-06
4.56000000000014,14.5425547126626,0.025369675988699,0.026064577453148,0.329116461096741,14.162003998124,6.42920787324963,4.2000446018875E-06
4.56100000000014,14.5423759856801,0.025373045980497,0.026067178671819,0.329145449127176,14.1617903119006,6.42920787019007,4.19698504039445E-06
4.56200000000014,14.5421947158554,0.025376405440427,0.026069787149297,0.329171901477114,14.1615766217886,6.42920786792969,4.19472466450799E-06
4.56300000000014,14.5420160019933,0.025379780195497,0.026072376993976,0.329200919055742,14.161362925748,6.42920786424426,4.19103923121611E-06
4.56400000000014,14.5418347404689,0.025383137914946,0.026074981054221,0.329227396129471,14.1611492253703,6.42920786104941,4.18784438238617E-06
4.56500000000014,14.5416560393029,0.025386497949567,0.026077579133392,0.329256443452626,14.1609355187673,6.42920785626239,4.18305736005209E-06
4.56600000000014,14.5414747843501,0.02538983682261,0.02608019457073,0.329282945134204,14.1607218078226,6.42920785188106,4.17867603275113E-06
4.56700000000015,14.5412960942598,0.025393187506059,0.026082794193685,0.329312021945855,14.1605080906142,6.42920784598269,4.17277766295854E-06
4.56800000000015,14.5411148453097,0.025396523838624,0.026085404659159,0.329338547566425,14.1602943692455,6.42920784065947,4.16745444198341E-06
4.56900000000015,14.5409361672596,0.025399876552513,0.026087995194402,0.329367653599089,14.1600806419136,6.42920783405213,4.16084710774811E-06
4.57000000000015,14.5407549263537,0.025403215277046,0.026090596684237,0.329394203749288,14.1598669106431,6.4292078282497,4.15504467632388E-06
4.57100000000015,14.5405762614233,0.02540655757127,0.026093190747711,0.329423339367961,14.1596531737364,6.4292078214003,4.1481952770539E-06
4.57200000000015,14.5403950276712,0.02540987835029,0.026095802417389,0.329449913910806,14.1594394329927,6.42920781553593,4.14233090584304E-06
4.57300000000015,14.5402163748423,0.025413210645454,0.026098398543443,0.329479078870604,14.1592256867828,6.42920780879101,4.13558598655328E-06
4.57400000000015,14.5400351479868,0.025416527537899,0.026101006461056,0.329505677065378,14.1590119369225,6.42920780315371,4.1299486870372E-06
4.57500000000015,14.5398565074417,0.025419856480373,0.026103598567657,0.329534870810614,14.1587981815831,6.42920779670435,4.12349932421563E-06
4.57600000000015,14.5396752887011,0.025423173990434,0.026106198774411,0.329561493186662,14.1585844227496,6.42920779141269,4.11820766288429E-06
4.57700000000015,14.5394966610004,0.025426498796293,0.026108787619179,0.329590716238867,14.1583706583461,6.42920778530656,4.11210153572483E-06
4.57800000000015,14.5393154492213,0.025429803368981,0.026111392657214,0.329617362714699,14.1581568904804,6.4292077803978,4.10719277788019E-06
4.57900000000015,14.5391368336353,0.025433118447217,0.02611398306173,0.32964661503048,14.1579431170959,6.42920777471266,4.1015076295281E-06
4.58000000000015,14.5389556288479,0.025436417571383,0.026116585889866,0.329673285058492,14.1577293403282,6.42920777028959,4.09708456849955E-06
4.58100000000015,14.538777025572,0.025439725434307,0.026119176040423,0.32970256594126,14.157515558156,6.42920776513246,4.09192743866527E-06
4.58200000000015,14.5385958284171,0.025443020118306,0.026121775863018,0.329729259815293,14.1573017726205,6.42920776126908,4.08806405438611E-06
4.58300000000015,14.5384172374489,0.025446323378065,0.026124362748994,0.329758569689627,14.1570879816323,6.42920775662686,4.08342183177979E-06
4.58400000000015,14.5382360464455,0.025449609287672,0.026126962834682,0.32978528717053,14.1568741871526,6.4292077532213,4.08001627150156E-06
4.58500000000015,14.5380574670244,0.025452905205831,0.026129548670111,0.32981462607479,14.1566603870736,6.42920774893413,4.07572910621212E-06
4.58600000000015,14.5378762825569,0.025456184576665,0.026132147477527,0.32984136714316,14.1564465833595,6.42920774579132,4.07258629220308E-06
4.58700000000015,14.5376977146828,0.025459474076337,0.026134732159815,0.329870734526119,14.1562327739206,6.42920774168081,4.06847578116043E-06
4.58800000000015,14.5375165364372,0.025462748642032,0.026137327960889,0.329897499098763,14.1560189607355,6.42920773867346,4.06546843212396E-06
4.58900000000015,14.5373379793206,0.025466034513607,0.026139907894325,0.329926895065116,14.1558051418476,6.42920773467389,4.06146886078318E-06
4.59000000000015,14.5371568058268,0.025469302601562,0.026142501425258,0.329953682773383,14.1555913190266,6.42920773182991,4.05862488506159E-06
4.59100000000015,14.5369782592774,0.025472580821505,0.026145080517722,0.329983107370071,14.1553774905681,6.42920772803206,4.05482703325077E-06
4.59200000000015,14.5367970919092,0.025475838878578,0.026147676083637,0.330009918569079,14.1551636583779,6.42920772553118,4.05232615374729E-06
4.59300000000015,14.5366185564766,0.025479104510642,0.026150259865118,0.330039371546812,14.154949820554,6.42920772216321,4.04895818295614E-06
4.59400000000015,14.5364373948448,0.025482354208725,0.026152855513912,0.330066205920367,14.1547359792018,6.42920772027449,4.04706946000033E-06
4.59500000000015,14.5362588691216,0.025485617677193,0.026155432558409,0.330095687145446,14.1545221317405,6.42920771722118,4.04401615838879E-06
4.59600000000015,14.5360777106038,0.025488870592831,0.026158015995509,0.330122544169169,14.1543082798463,6.42920771510457,4.04189954483769E-06
4.59700000000016,14.5358991928026,0.025492134943599,0.026160583543791,0.330152053512007,14.1540944208032,6.42920771114348,4.03793845471512E-06
4.59800000000016,14.5357180371624,0.025495379543198,0.026163167034492,0.330178933723708,14.153880556861,6.42920770783852,4.03463349485378E-06
4.59900000000016,14.5355395271751,0.025498628045262,0.026165742253286,0.33020847120577,14.1536666856707,6.42920770263495,4.02942992927535E-06
4.60000000000016,14.5353583736655,0.025501855888776,0.026168333801855,0.33023537423664,14.1534528097382,6.42920769806428,4.02485925832252E-06
4.60100000000016,14.535179871185,0.025505095098185,0.026170909200524,0.33026493967501,14.1532389272112,6.42920769209405,4.01888902779035E-06
4.60200000000016,14.534998720518,0.025508320163899,0.026173494564323,0.330291865001158,14.1530250407886,6.4292076871718,4.01396677318644E-06
4.60300000000016,14.5348202278012,0.025511558574824,0.026176062001568,0.330321458220305,14.1528111490045,6.42920768181339,4.00860836435868E-06
4.60400000000016,14.5346390833389,0.025514784506288,0.026178637869668,0.330348406608923,14.152597254354,6.42920767818516,4.00498013242157E-06
4.60500000000016,14.5344606024649,0.025518016105224,0.026181203385238,0.330378027981435,14.152383354993,6.42920767456219,4.00135716738248E-06
4.60600000000016,14.5342794643561,0.025521227466082,0.026183784636841,0.330404999117205,14.152169453136,6.4292076729913,3.99978627640962E-06
4.60700000000016,14.5341009948486,0.025524451268845,0.02618634885722,0.330434648369741,14.1519555463528,6.42920767126405,3.99805902340233E-06
4.60800000000016,14.5339198618629,0.025527656512851,0.026188927244993,0.330461641582326,14.1517416365227,6.42920767131716,3.99811213824819E-06
4.60900000000016,14.5337414012101,0.025530874591491,0.026191488165196,0.330491318123459,14.15152772033,6.42920767023425,3.99702922493361E-06
4.61000000000016,14.5335602709297,0.025534077618212,0.026194059883002,0.330518333876621,14.1513137995519,6.42920766979421,3.99658918137646E-06
4.61100000000016,14.5333818173827,0.025537286475043,0.026196620818784,0.330548038204,14.1510998718849,6.42920766781604,3.99461101530107E-06
4.61200000000016,14.5332006885517,0.025540475184583,0.026199197335568,0.330575076268028,14.1508859397635,6.42920766650749,3.99330246558804E-06
4.61300000000016,14.5330222427274,0.025543676961348,0.026201756135394,0.330604808194384,14.1506720014363,6.42920766418313,3.99097810177551E-06
4.61400000000016,14.5328411165783,0.025546861120411,0.026204328009137,0.330631868147744,14.150458059301,6.42920766297115,3.98976612370205E-06
4.61500000000016,14.5326626790578,0.025550058678776,0.026206881806314,0.33066162701007,14.1502441115627,6.42920766117707,3.98797204592682E-06
4.61600000000016,14.5324815568252,0.025553241645282,0.026209445582826,0.330688709117795,14.1500301604793,6.429207660867,3.98766197218237E-06
4.61700000000016,14.5323031281009,0.025556435089684,0.026211993868434,0.330718495489188,14.1498162036536,6.42920765989768,3.98669265067042E-06
4.61800000000016,14.53212200866,0.025559610008151,0.026214556251759,0.330745599562156,14.1496022428379,6.42920766003424,3.98682921343152E-06
4.61900000000016,14.531943587015,0.025562790806867,0.026217107844548,0.330775413249423,14.1493882751141,6.42920765870871,3.98550368529982E-06
4.62000000000016,14.531762467821,0.025565952268462,0.026219674123082,0.330802539039272,14.1491743023902,6.42920765779428,3.98458925587875E-06
4.62100000000016,14.5315840507974,0.025569124414637,0.026222224910582,0.330832379332316,14.1489603221398,6.42920765494839,3.9817433687972E-06
4.62200000000016,14.5314029308861,0.025572280186311,0.026224787234547,0.33085952665819,14.1487463368071,6.42920765244628,3.97924125561389E-06
4.62300000000016,14.5312245186814,0.025575453744146,0.026227326829049,0.330889393932389,14.1485323441758,6.42920764819145,3.97498642712435E-06
4.62400000000016,14.5310433985976,0.025578609210187,0.026229879788271,0.330916562765405,14.1483183468337,6.42920764450614,3.97130111728927E-06
4.62500000000016,14.5308649923293,0.025581773175434,0.026232419240187,0.330946457103576,14.1481043428101,6.42920763953873,3.96633370058908E-06
4.62600000000016,14.5306838734634,0.025584917281302,0.026234973930944,0.330973647612678,14.1478903346384,6.4292076355348,3.96232977006861E-06
4.62700000000017,14.530505473881,0.025588068638157,0.026237516264763,0.331003568488901,14.1476763204891,6.42920763076949,3.95756446103235E-06
4.62800000000017,14.5303243567773,0.025591203707472,0.026240070105585,0.331030780195864,14.1474623027684,6.42920762740653,3.95420150134385E-06
4.62900000000017,14.5301459648881,0.025594353810087,0.026242603848805,0.331060727753718,14.1472482794755,6.4292076235735,3.95036847322672E-06
4.63000000000017,14.5299648500391,0.025597485627611,0.026245150874045,0.331087960611616,14.1470342529258,6.42920762141637,3.94821134186429E-06
4.63100000000017,14.5297864657316,0.025600629157678,0.026247681062227,0.331117934778671,14.146820220733,6.42920761876613,3.94556110361322E-06
4.63200000000017,14.5296053532848,0.025603751861665,0.02625022719761,0.331145189151998,14.1466061850735,6.42920761768224,3.94447721419056E-06
4.63300000000017,14.5294269760017,0.025606884003139,0.026252758863526,0.331175189814373,14.1463921433206,6.42920761579943,3.94259440028577E-06
4.63400000000017,14.5292458645666,0.025609998275136,0.026255303583658,0.331202465100525,14.1461780976073,6.42920761514347,3.94193844321933E-06
4.63500000000017,14.5290674928674,0.025613124353463,0.026257831088367,0.331232491998577,14.145964045427,6.42920761345129,3.94024625993694E-06
4.63600000000017,14.5288863810076,0.025616237605968,0.026260366421176,0.331259787900214,14.1457499890802,6.42920761286384,3.9396588125129E-06
4.63700000000017,14.5287080143504,0.02561936136411,0.026262885945924,0.331289840852691,14.1455359261877,6.42920761123776,3.93803273013305E-06
4.63800000000017,14.5285269027731,0.025622467623318,0.026265418072823,0.331317157894713,14.1453218591822,6.42920761086963,3.93766460859979E-06
4.63900000000017,14.5283485418378,0.025625581053727,0.026267937919939,0.331347237106531,14.1451077857576,6.42920760962787,3.93642284279849E-06
4.64000000000017,14.5281674302173,0.025628671868027,0.026270475240722,0.331374574746191,14.1448937083623,6.42920760989255,3.93668752352028E-06
4.64100000000017,14.5279890743709,0.025631773021963,0.026272996694102,0.331404679923532,14.1446796247313,6.42920760944972,3.93624469552378E-06
4.64200000000017,14.5278079622521,0.025634859706307,0.026275527617846,0.331432037777787,14.1444655371502,6.42920761056369,3.93735866666134E-06
4.64300000000017,14.5276296115665,0.025637960414468,0.02627803916374,0.331462168549144,14.1442514434391,6.42920761101206,3.9378070315621E-06
4.64400000000017,14.5274484997961,0.025641046361694,0.026280560589745,0.331489547196404,14.1440373456483,6.42920761285764,3.93965261125118E-06
4.64500000000017,14.5272701545265,0.025644139004117,0.026283069706255,0.331519704075004,14.1438232417411,6.42920761402119,3.94081615961994E-06
4.64600000000017,14.5270890418867,0.025647211136492,0.026285594037118,0.331547103003041,14.14360913371,6.42920761649079,3.94328576014402E-06
4.64700000000017,14.5269107014183,0.025650294818777,0.026288101448139,0.331577285463587,14.1433950196878,6.42920761835896,3.94515393242756E-06
4.64800000000017,14.5267295882684,0.02565336137103,0.0262906210541,0.33160470432255,14.1431809015208,6.42920762144864,3.948243612939E-06
4.64900000000017,14.52655125234,0.025656439706847,0.026293123526156,0.331634912016615,14.1429667770903,6.42920762370875,3.9505037197074E-06
4.65000000000017,14.526370137826,0.025659499842445,0.026295638783637,0.331662351146926,14.142752648053,6.42920762678771,3.95358268256984E-06
4.65100000000017,14.5261918048573,0.025662570241999,0.026298137949232,0.331692584614207,14.1425385120519,6.429207628496,3.95529097474423E-06
4.65200000000017,14.5260106870609,0.025665621516328,0.026300651056535,0.331720043641249,14.1423243708468,6.42920763053186,3.95732683067251E-06
4.65300000000017,14.5258323560088,0.025668683251224,0.026303148353992,0.331750302374246,14.1421102220294,6.42920763070565,3.95750062676115E-06
4.65400000000017,14.5256512346012,0.025671727858322,0.026305657865367,0.33177778123985,14.1418960676376,6.42920763091998,3.95771495576014E-06
4.65500000000017,14.5254729043837,0.025674779737147,0.026308154259529,0.331808064830704,14.1416819055564,6.42920762926951,3.95606448755359E-06
4.65600000000017,14.5252917781914,0.02567781826241,0.026310658302283,0.331835563275093,14.1414677383516,6.42920762803663,3.95483160264831E-06
4.65700000000018,14.525113449632,0.025680872604282,0.026313140907148,0.331865871948222,14.1412535641724,6.42920762551904,3.95231400940332E-06
4.65800000000018,14.524932320902,0.025683908525678,0.026315636878595,0.331893389869244,14.1410393856284,6.42920762401758,3.95081255444296E-06
4.65900000000018,14.5247539962086,0.0256869503746,0.026318121457032,0.331923723680235,14.1408252006967,6.42920762166713,3.94846210927113E-06
4.66000000000018,14.5245728658291,0.025689968950824,0.026320623737223,0.331951261336868,14.1406110118042,6.42920762066256,3.94745753418135E-06
4.66100000000018,14.5243945440568,0.025692994567,0.026323112908454,0.331981619796601,14.1403968167847,6.4292076189599,3.94575487572268E-06
4.66200000000018,14.5242134113413,0.025696007500888,0.026325609424277,0.332009176550504,14.1401826178656,6.42920761866932,3.94546429127729E-06
4.66300000000018,14.5240350933379,0.025699038339588,0.026328082520384,0.332039559800108,14.1399684126779,6.42920761752705,3.94432202099892E-06
4.66400000000018,14.523853958815,0.025702050726103,0.026330568853726,0.332067135775674,14.1397542034595,6.42920761762885,3.94442382223303E-06
4.66500000000018,14.5236756433928,0.025705071456226,0.026333040742671,0.332097543718027,14.1395399874759,6.42920761652355,3.94331852060503E-06
4.66600000000018,14.5234945050035,0.025708072853564,0.026335526125442,0.332125139056966,14.1393257669675,6.42920761635681,3.94315178819937E-06
4.66700000000018,14.5233161904874,0.025711085388058,0.0263379946824,0.332155571291983,14.139111539125,6.42920761460267,3.94139764559043E-06
4.66800000000018,14.5231350478618,0.025714080240839,0.026340475966528,0.332183185318171,14.1388973063363,6.42920761354176,3.94033673423166E-06
4.66900000000018,14.5229567344762,0.025717086115727,0.026342940470018,0.332213641950365,14.1386830659401,6.42920761075315,3.93754812222369E-06
4.67000000000018,14.5227755862259,0.025720072405977,0.026345418536236,0.332241274657621,14.1384688206261,6.42920760891088,3.93570585366376E-06
4.67100000000018,14.5225972723842,0.025723068638129,0.026347880377569,0.332271755346331,14.1382545680222,6.4292076056174,3.93241237883757E-06
4.67200000000018,14.5224161191633,0.025726049843942,0.026350351869556,0.332299406959664,14.1380403104901,6.42920760331942,3.93011439214774E-06
4.67300000000018,14.5222378055644,0.025729041105284,0.026352807866647,0.332329911882359,14.1378260447101,6.42920759893742,3.92573239249572E-06
4.67400000000018,14.5220566455596,0.025732010356385,0.026355280314342,0.332357581924398,14.1376117729645,6.4292075948028,3.92159777184986E-06
4.67500000000018,14.5218783291694,0.025734990471799,0.026357735530759,0.332388110666951,14.1373974924999,6.42920758826346,3.91505843033713E-06
4.67600000000018,14.5216971596243,0.025737956893047,0.026360198451397,0.332415798585706,14.1371832056941,6.42920758155056,3.90834553343211E-06
4.67700000000018,14.5215188402166,0.025740938228094,0.02636264069162,0.332446350621727,14.1369689106751,6.42920757282635,3.8996213271858E-06
4.67800000000018,14.5213376641093,0.025743902496948,0.026365094878242,0.332474056988479,14.1367546097457,6.42920756404268,3.89083765739429E-06
4.67900000000018,14.5211593449202,0.025746870324649,0.026367539391188,0.332504633175693,14.1365403020287,6.42920755430985,3.88110482152371E-06
4.68000000000018,14.5209781635342,0.025749812966428,0.026370002844958,0.332532357678906,14.1363259900439,6.42920754570947,3.87250444866538E-06
4.68100000000018,14.5207998465847,0.025752767396978,0.026372448270915,0.332562957329064,14.1361116735877,6.42920753772379,3.86451876366323E-06
4.68200000000018,14.5206186645082,0.025755707694085,0.026374902550675,0.332590699758507,14.1358973545049,6.42920753207555,3.85887052800626E-06
4.68300000000018,14.5204403533865,0.025758661673815,0.026377337419948,0.332621322833862,14.1356830314589,6.42920752741454,3.85420951420912E-06
4.68400000000018,14.5202591706592,0.025761595037724,0.026379786745702,0.332649083497807,14.135468705378,6.42920752495911,3.85175408013083E-06
4.68500000000018,14.5200808619248,0.025764540962176,0.026382216692074,0.332679730270443,14.1352543740002,6.42920752265457,3.84944954490152E-06
4.68600000000019,14.5198996746685,0.025767471196526,0.026384656678805,0.332707508595499,14.1350400381977,6.42920752162256,3.84841753309217E-06
4.68700000000019,14.5197213667759,0.025770412442963,0.026387080181974,0.332738178504823,14.1348256956461,6.42920751964071,3.84643568906995E-06
4.68800000000019,14.5195401745521,0.025773329667809,0.026389522097311,0.332765974557988,14.134611348229,6.42920751850004,3.84529501307185E-06
4.68900000000019,14.5193618656119,0.025776254590192,0.02639194967949,0.332796667347444,14.1343969939948,6.42920751629003,3.84308500755992E-06
4.69000000000019,14.5191806662884,0.025779163845222,0.026394386469612,0.332824480738524,14.134182635235,6.42920751513737,3.84193234825858E-06
4.69100000000019,14.5190023565586,0.025782088394761,0.026396801946163,0.332855196520439,14.1339682696972,6.42920751297985,3.8397748198804E-06
4.69200000000019,14.5188211518967,0.025784995965604,0.026399229115722,0.332883027234369,14.133753899581,6.42920751186991,3.83866488551377E-06
4.69300000000019,14.5186428417968,0.025787908163732,0.02640164537063,0.332913765962475,14.1335395223,6.42920750946781,3.8362627856614E-06
4.69400000000019,14.5184616294511,0.025790797849904,0.026404077580695,0.332941613997386,14.1333251400231,6.42920750783765,3.83463262298989E-06
4.69500000000019,14.5182833161059,0.025793701596196,0.026406489144587,0.332972375013808,14.1331107503514,6.42920750469105,3.83148602267624E-06
4.69600000000019,14.5181020962818,0.025796595615745,0.02640890513149,0.33300023970803,14.1328963558265,6.42920750239746,3.82919243069324E-06
4.69700000000019,14.5179237823406,0.025799502002564,0.02641130282931,0.3330310234002,14.1326819541085,6.42920749872548,3.82552045685713E-06
4.69800000000019,14.517742555194,0.025802383076571,0.026413719507747,0.333058905023573,14.1324675475861,6.42920749598542,3.82278039268158E-06
4.69900000000019,14.5175642379978,0.02580527322009,0.026416119993073,0.333089710972873,14.1322531338118,6.4292074918777,3.81867267584823E-06
4.70000000000019,14.517383002621,0.025808147349775,0.02641853062921,0.333117609475614,14.1320387151664,6.42920748868056,3.81547553729433E-06
4.70100000000019,14.5172046840079,0.025811031792759,0.026420925399914,0.333148437626282,14.1318242891889,6.42920748409054,3.81088551471009E-06
4.70200000000019,14.5170234413551,0.02581389219212,0.026423338316595,0.333176352613746,14.1316098582327,6.42920748036797,3.80716294579031E-06
4.70300000000019,14.5168451193385,0.025816765006632,0.02642573167339,0.333207202862584,14.1313954197959,6.42920747522178,3.8020167565378E-06
4.70400000000019,14.5166638666332,0.025819622327351,0.026428133937328,0.333235134030847,14.1311809763377,6.42920747092201,3.79771698355569E-06
4.70500000000019,14.5164855414737,0.025822495711615,0.026430514188441,0.333266005971933,14.1309665256017,6.42920746533039,3.79212536927298E-06
4.70600000000019,14.5163042816923,0.025825350941273,0.026432907016505,0.33329395371612,14.1307520700184,6.42920746067811,3.78747308182881E-06
4.70700000000019,14.5161259544262,0.025828210484556,0.026435288768648,0.333324847790564,14.1305376073824,6.42920745493328,3.78172825410417E-06
4.70800000000019,14.5159446851796,0.025831046229515,0.026437687517767,0.333352811435212,14.1303231399971,6.42920745020583,3.77700080722576E-06
4.70900000000019,14.5157663541582,0.025833897989595,0.026440063638783,0.333383726882276,14.1301086656475,6.42920744445066,3.77124563666342E-06
4.71000000000019,14.5155850770947,0.025836738314833,0.026442445886808,0.333411706307467,14.1298941865856,6.4292074396769,3.76647187128043E-06
4.71100000000019,14.5154067440691,0.025839582606917,0.02644481772747,0.333442643187129,14.1296797005476,6.42920743384235,3.76063732776544E-06
4.71200000000019,14.5152254582219,0.025842405263739,0.026447204393746,0.333470638776798,14.1294652097876,6.42920742896372,3.75575869338007E-06
4.71300000000019,14.5150471211241,0.02584524166237,0.02644957010065,0.333501597218096,14.129250712143,6.42920742308788,3.7498828522331E-06
4.71400000000019,14.5148658266279,0.025848063281797,0.026451945043538,0.333529608255997,14.1290362100466,6.42920741829035,3.74508532186013E-06
4.71500000000019,14.5146874881537,0.02585089260401,0.026454306226918,0.333560587956948,14.1288217013659,6.42920741270812,3.73950309473514E-06
4.7160000000002,14.5145061860447,0.025853699619819,0.026456683263026,0.333588614694,14.1286071884679,6.42920740837045,3.73516542140351E-06
4.7170000000002,14.5143278436871,0.025856518120293,0.026459041273214,0.333619615164368,14.1283926691292,6.42920740337912,3.73017409049936E-06
4.7180000000002,14.5141465323673,0.02585932303189,0.026461406576276,0.333647657088791,14.1281781456704,6.42920739969957,3.72649454583041E-06
4.7190000000002,14.5139681883918,0.025862144287183,0.02646374966635,0.333678678711601,14.1279636157267,6.42920739531567,3.72211064014749E-06
4.7200000000002,14.5137868696256,0.025864939163064,0.026466113040378,0.333706736024185,14.127749081398,6.42920739207906,3.71887403538551E-06
4.7210000000002,14.5136085216616,0.025867738138232,0.026468464862271,0.333737778473696,14.1275345401874,6.42920738790291,3.71469788085221E-06
4.7220000000002,14.5134271919473,0.025870519952831,0.026470826996658,0.33376585067932,14.1273199943185,6.42920738471889,3.71151386691082E-06
4.7230000000002,14.5132488396336,0.025873321558015,0.026473163393324,0.333796913321467,14.1271054413608,6.42920738040906,3.70720403441993E-06
4.7240000000002,14.5130675012544,0.025876104595515,0.026475512520134,0.333825000437349,14.1268908837014,6.42920737705851,3.70385348613667E-06
4.7250000000002,14.5128891446595,0.025878893293698,0.026477848632552,0.333856083861433,14.1266763188718,6.42920737255105,3.69934602417743E-06
4.7260000000002,14.512707794363,0.02588166262716,0.026480196960192,0.333884185500424,14.1264617492753,6.42920736900437,3.6957993412301E-06
4.7270000000002,14.5125294321561,0.025884448046817,0.026482522678882,0.333915288890211,14.1262471725402,6.42920736430477,3.69109974052151E-06
4.7280000000002,14.5123480725723,0.025887213454874,0.02648486274967,0.333943405239223,14.1260325911285,6.42920736064499,3.68743996048693E-06
4.7290000000002,14.5121697064187,0.025889982283884,0.026487192569617,0.333974528875358,14.1258180026899,6.42920735592602,3.68272099660061E-06
4.7300000000002,14.5119883352624,0.02589272991108,0.026489536292776,0.334002659432063,14.1256034096265,6.42920735234482,3.67913979282264E-06
4.7310000000002,14.5118099628799,0.025895496811187,0.026491853591103,0.33403380287317,14.1253888096044,6.42920734776611,3.67456108918418E-06
4.7320000000002,14.511628581651,0.025898250662479,0.02649417836613,0.33406194751318,14.1251742051092,6.42920734440937,3.67120433963919E-06
4.7330000000002,14.5114502055404,0.025901009807609,0.026496491143219,0.334093110936389,14.1249595936532,6.42920734004605,3.66684102814929E-06
4.7340000000002,14.5112688134021,0.025903746467693,0.026498819282412,0.334121270028929,14.124744977623,6.42920733686355,3.66365852144668E-06
4.7350000000002,14.511090430509,0.025906491958887,0.026501131006302,0.334152453008493,14.1245303545353,6.4292073326192,3.65941417079796E-06
4.7360000000002,14.5109090268418,0.025909225963753,0.02650344843237,0.334180625600964,14.1243157268447,6.42920732948521,3.65628018528241E-06
4.7370000000002,14.5107306396538,0.025911971158633,0.026505748332036,0.334211828074715,14.1241010920884,6.42920732525996,3.65205493579879E-06
4.7380000000002,14.5105492245169,0.025914691844281,0.026508065616026,0.334240014384898,14.1238864526717,6.42920732212277,3.64891774928822E-06
4.7390000000002,14.5103708296801,0.025917420195498,0.026510367412898,0.334271235944129,14.1236718061276,6.4292073178373,3.64463227153777E-06
4.7400000000002,14.510189402268,0.025920136837954,0.026512674620994,0.334299435803219,14.1234571550059,6.4292073146585,3.64145347475642E-06
4.7410000000002,14.5100110025767,0.025922866155692,0.026514962905102,0.334330676722429,14.1232424967934,6.42920731029562,3.63709059936212E-06
4.7420000000002,14.5098295640328,0.025925567585064,0.026517272337754,0.334358889998612,14.1230278341114,6.4292073071224,3.63391737501217E-06
4.7430000000002,14.5096511572967,0.025928279435652,0.026519563581064,0.334390149870053,14.12281316441,6.42920730283103,3.62962600242156E-06
4.7440000000002,14.5094697060641,0.025930979643676,0.026521859810842,0.334418376199779,14.1225984904098,6.42920729985541,3.62665038444732E-06
4.7450000000002,14.509291293912,0.025933695742208,0.02652413391705,0.334449654691349,14.1223838095614,6.4292072958569,3.62265187536792E-06
4.74600000000021,14.5091098320575,0.025936385378865,0.026526427859974,0.334477894320608,14.1221691244981,6.42920729327569,3.62007066811998E-06
4.74700000000021,14.5089314132814,0.025939084364862,0.026528704594781,0.334509191828916,14.1219544324929,6.4292072896767,3.61647167057555E-06
4.74800000000021,14.5087499380004,0.025941765430802,0.026530992212464,0.334537444027124,14.12173973633,6.42920728759134,3.61438631024669E-06
4.74900000000021,14.5085715129918,0.0259444620141,0.026533257998636,0.334568759784001,14.121525033195,6.42920728446198,3.61125694947617E-06
4.75000000000021,14.5083900268856,0.025947134339901,0.026535541700195,0.334597024924779,14.1213103259208,6.42920728287374,3.60966871859603E-06
4.75100000000021,14.5082115946381,0.025949814137906,0.026537810134591,0.334628358985731,14.1210956113799,6.42920728003371,3.60682868816298E-06
4.75200000000021,14.5080300935881,0.025952476815254,0.026540088187691,0.334656636358018,14.1208808922271,6.42920727844197,3.60523694720172E-06
4.75300000000021,14.5078516529724,0.025955159229951,0.026542339921364,0.334687988553308,14.1206661652678,6.42920727522516,3.60202013105493E-06
4.75400000000021,14.5076701386904,0.025957821066956,0.026544606000175,0.334716278130615,14.1204514334926,6.42920727315465,3.59994962018106E-06
4.75500000000021,14.5074916895413,0.025960487386096,0.026546859951012,0.334747648258572,14.1202366939456,6.42920726950367,3.59629864021826E-06
4.75600000000021,14.5073101597619,0.025963132152276,0.026549127933355,0.334775950050623,14.1200219496256,6.42920726698169,3.59377666558913E-06
4.75700000000021,14.5071317013606,0.025965793283351,0.026551372734155,0.334807337721048,14.119807197622,6.42920726285508,3.58965005453626E-06
4.75800000000021,14.5069501579074,0.025968438106633,0.026553627734624,0.334835651257256,14.1195924408089,6.42920725969739,3.58649236620323E-06
4.75900000000021,14.5067716911859,0.025971088889152,0.026555869146661,0.334867056743679,14.1193776764064,6.42920725500841,3.58180338277947E-06
4.76000000000021,14.5065901319256,0.025973716296823,0.026558126343305,0.33489538192105,14.1191629073645,6.42920725139246,3.57818743879079E-06
4.76100000000021,14.5064116559661,0.025976362412221,0.02656035780595,0.334926804561605,14.1189481311863,6.42920724657697,3.57337194678564E-06
4.76200000000021,14.506230083857,0.025978991488111,0.026562600083164,0.334955141519627,14.1187333507661,6.42920724310093,3.56989590066803E-06
4.76300000000021,14.5060516004759,0.025981623650941,0.026564831792738,0.334986581666044,14.1185185633661,6.42920723856147,3.56535644030487E-06
4.76400000000021,14.5058700129886,0.025984233351403,0.026567078284828,0.335014929858452,14.1183037714939,6.42920723519306,3.56198803874719E-06
4.76500000000021,14.5056915199343,0.025986864105942,0.026569296595585,0.335046386951548,14.1180889722812,6.42920723045777,3.55725274481244E-06
4.76600000000021,14.5055099180231,0.025989475934306,0.02657152758708,0.335074746204671,14.1178741682971,6.42920722663193,3.55342690916416E-06
4.76700000000021,14.505331415751,0.025992090606741,0.02657374818309,0.335106220114134,14.117659356847,6.42920722136575,3.54816072256625E-06
4.76800000000021,14.5051497975347,0.025994685811167,0.026575980653436,0.335134590558386,14.1174445405117,6.42920721697622,3.54377119293758E-06
4.76900000000021,14.504971284596,0.025997297244915,0.026578189559743,0.335166081173187,14.1172297166182,6.42920721110711,3.5379020815185E-06
4.77000000000021,14.5047896507207,0.02599988888239,0.026580411909595,0.33519446223021,14.1170148876985,6.42920720599387,3.532788841909E-06
4.77100000000021,14.5046111280568,0.026002488266909,0.026582619109721,0.335225969468633,14.1168000512116,6.4292071994311,3.52622607824316E-06
4.77200000000021,14.5044294771839,0.026005068099584,0.02658483817222,0.335254361153951,14.1165852097582,6.42920719370325,3.52049822893719E-06
4.77300000000021,14.504250943177,0.026007663797023,0.026587033896767,0.335285884414232,14.1163703610689,6.42920718677823,3.51357320216294E-06
4.77400000000021,14.5040692769655,0.026010240728758,0.026589241868613,0.335314286557511,14.1161555078106,6.42920718096595,3.50776092616911E-06
4.77500000000021,14.5038907340612,0.026012826996867,0.026591433137756,0.335345826239899,14.1159406476867,6.42920717422219,3.50101716328766E-06
4.77600000000022,14.5037090515469,0.026015388660439,0.026593641237354,0.335374238444127,14.115725783205,6.42920716877793,3.4955729049102E-06
4.77700000000022,14.5035304977321,0.026017963724156,0.026595828338334,0.335405793863364,14.1155109118062,6.42920716234266,3.48913763481562E-06
4.77800000000022,14.5033488000869,0.026020522141895,0.026598025678684,0.335434216249002,14.1152960360173,6.42920715715848,3.48395345550756E-06
4.77900000000022,14.5031702365519,0.026023087778704,0.026600208293893,0.335465787473696,14.1150811530056,6.42920715072281,3.47751778129179E-06
4.78000000000022,14.5029885216973,0.02602563027272,0.026602406237109,0.335494219647597,14.1148662655399,6.42920714553438,3.47232935205E-06
4.78100000000022,14.5028099466587,0.026028189536699,0.026604579839475,0.335525806468948,14.1146513708135,6.42920713904972,3.46584469568256E-06
4.78200000000022,14.5026282155476,0.026030732356594,0.026606763280473,0.335554248082593,14.1144364718279,6.42920713394373,3.46073870005625E-06
4.78300000000022,14.502449630432,0.026033285336629,0.026608929027016,0.335585850208238,14.1142215658601,6.42920712774431,3.45453928041195E-06
4.78400000000022,14.5022678827195,0.026035814217788,0.026611111095701,0.335614301484097,14.1140066559219,6.42920712315254,3.44994751877437E-06
4.78500000000022,14.5020892867125,0.026038357436172,0.026613271176968,0.33564591870632,14.113791739393,6.42920711774419,3.44453916767407E-06
4.78600000000022,14.5019075238165,0.026040884884094,0.026615440501227,0.335674379176369,14.1135768192548,6.4292071141682,3.44096317483888E-06
4.78700000000022,14.501728918838,0.026043419976947,0.026617594481829,0.33570601163062,14.1133618927486,6.42920710993935,3.4367343264563E-06
4.78800000000022,14.5015471395973,0.026045929434086,0.026619766392231,0.335734481031272,14.1131469627397,6.42920710764634,3.43444131090109E-06
4.78900000000022,14.501368523842,0.026048451904767,0.026621917621601,0.335766128034626,14.112932026281,6.42920710464551,3.4314404864233E-06
4.79000000000022,14.501186728999,0.026050959544732,0.026624076911234,0.335794606462709,14.1127170860803,6.42920710340191,3.43019688031632E-06
4.79100000000022,14.5010081027349,0.026053473719114,0.026626221870625,0.335826268244719,14.1125021389004,6.42920710106856,3.42786353257907E-06
4.79200000000022,14.5008262895087,0.026055965833324,0.026628381150087,0.335854755153087,14.1122871873722,6.42920710006175,3.42685672904963E-06
4.79300000000022,14.500647650306,0.026058476182367,0.02663051448803,0.335886431301409,14.1120722283342,6.42920709754489,3.42433986233459E-06
4.79400000000022,14.5004658188153,0.02606096902847,0.026632658523925,0.335914926523085,14.1118572647399,6.4292070961678,3.42296277189291E-06
4.79500000000022,14.5002871667864,0.026063467515853,0.026634789052159,0.335946616711904,14.1116422935064,6.42920709316459,3.41995956709695E-06
4.79600000000022,14.5001053160344,0.02606594541944,0.026636932619442,0.335975120233761,14.1114273177617,6.42920709135174,3.41814670967722E-06
4.79700000000022,14.4999266506305,0.026068438906449,0.026639052908043,0.336006824410282,14.1112123344057,6.42920708791375,3.41470872911032E-06
4.79800000000022,14.4997447810055,0.026070911172778,0.026641187416149,0.336035335784339,14.1109973466322,6.42920708572574,3.41252071134335E-06
4.79900000000022,14.4995661024582,0.026073390711291,0.026643306663253,0.336067053796032,14.1107823512876,6.42920708194232,3.40873729065549E-06
4.80000000000022,14.4993842130906,0.026075851112787,0.026645437411312,0.336095572967962,14.1105673515986,6.42920707947889,3.4062738603069E-06
4.80100000000022,14.4992055208693,0.026078326036018,0.02664754592746,0.336127304423764,14.110352344482,6.42920707551365,3.40230862860835E-06
4.80200000000022,14.4990236126427,0.02608077990554,0.026649668360941,0.336155831278109,14.1101373330981,6.42920707292088,3.39971585461285E-06
4.80300000000022,14.4988449072958,0.026083242911479,0.026651773685394,0.336187576270755,14.1099223144282,6.42920706894939,3.39574436480916E-06
4.80400000000022,14.4986629791905,0.026085687549793,0.026653889914797,0.336216110194889,14.109707291531,6.42920706637683,3.39317179953724E-06
4.80500000000022,14.4984842600707,0.026088144273348,0.026655986144442,0.33624786815312,14.1094922614998,6.42920706253989,3.38933486254689E-06
4.80600000000023,14.4983023129399,0.026090581044796,0.026658095111654,0.336276409391608,14.1092772273918,6.42920706019415,3.38698912649704E-06
4.80700000000023,14.4981235803727,0.02609302562819,0.026660188113147,0.336308180273897,14.1090621863575,6.42920705673086,3.38352583906243E-06
4.80800000000023,14.4979416138681,0.026095453749739,0.026662290174899,0.336336728442443,14.108847141501,6.42920705492457,3.38171954261668E-06


==> Figures/Bubble_rise_benchmarks/Re35We125/Hysing_Re35_We125_bubble_shape.csv <==
x,y
0.33722422747689,1.99926401663248
0.34290034834424,2.07473180521728
0.341008308055123,2.04283955983207
0.339116267766006,2.02105178823228
0.339116267766006,1.9661087120241
0.34290034834424,1.93011152416357
0.34857646921159,2.10820287463146
0.350468509500707,1.8909566882451
0.352991229886195,2.13409558870658
0.363712791524524,1.86253785572363
0.35992871094629,1.8263827854602
0.358036670657173,1.78485971349827
0.360559391042662,2.1650405396744
0.367496872102757,2.19440666661325
0.373172992970107,1.20969411974426
0.375065033259224,2.21808902704781
0.384525234704807,1.88426247436226
0.382633194415691,1.24474401318741
0.382633194415691,2.24082409306499
0.390201355572158,1.19027458418792
0.390201355572158,2.26261186466479
0.401553597306858,1.26479507835534
0.399661557017741,2.28629422509935
0.405337677885091,1.90579763411742
0.412905839041558,1.19595835069222
0.411013798752441,2.31281846878605
0.424258080776258,1.2723734336944
0.422366040487142,2.33618506441482
0.428042161354492,1.92348046324189
0.431826241932725,1.21395694462248
0.433718282221842,2.35765707120882
0.441286443378309,1.2613216654916
0.446962564245659,2.38291825567235
0.450746644823892,1.93547952586207
0.443178483667426,1.23290283297013
0.462098886558593,2.40802155773298
0.473451128293293,1.94653129406486
0.477235208871527,2.43170391816754
0.494263571473577,2.45604938469427
0.496155611762694,1.9550569438213
0.513183974364744,2.47954228624535
0.518860095232094,1.96105647513139
0.532104377255912,2.50265627002948
0.541564578701495,1.96768753605307
0.552916820436195,2.52438088866812
0.564269062170896,1.97210824333419
0.575621303905596,2.54837901390847
0.586973545640296,1.97652895061531
0.598325787374997,2.56795643186771
0.609678029109697,1.98000236347904
0.621030270844397,2.58690232021536
0.632382512579097,1.98347577634278
0.643734754313798,2.60458514933983
0.655086996048498,1.98663342440072
0.666439237783199,2.61974186001795
0.677791479517899,1.98852801323548
0.689143721252599,2.63363551147289
0.700495962987299,1.99200142609922
0.711848204722,2.64626610370465
0.7232004464567,1.99389601493398
0.7345526881914,2.65826516632483
0.745904929926101,1.99579060376875
0.757257171660801,2.66900116972183
0.768609413395501,1.99673789818613
0.779961655130201,2.67815834908986
0.791313896864902,1.99926401663248
0.802666138599602,2.6869997636521
0.814018380334302,2.00084284066145
0.825370622069003,2.69426235418536
0.836722863803703,2.00210589988463
0.848075105538403,2.70089341510704
0.859427347273103,2.00273742949622
0.870779589007804,2.70594565199974
0.882131830742504,2.00400048871939
0.893484072477204,2.71068212408666
0.904836314211905,2.00400048871939
0.916188555946605,2.7138397721446
0.927540797681306,2.00400048871939
0.938893039416006,2.71762894981413
0.950245281150706,2.00621084235995
0.961597522885406,2.7188920090373
0.972949764620107,2.00652660716575
0.984302006354807,2.72015506826048
0.995654248089507,2.00652660716575
1.00700648982421,2.72015506826048
1.01835873155891,2.00652660716575
1.02971097329361,2.71952353864889
1.04106321502831,2.00652660716575
1.05241545676301,2.71826047942571
1.06376769849771,2.00431625352519
1.07511994023241,2.71510283136777
1.08647218196711,2.00400048871939
1.09782442370181,2.71194518330983
1.10917666543651,2.00400048871939
1.12052890717121,2.70784024083451
1.13188114890591,2.00305319430201
1.14323339064061,2.7027880039418
1.15458563237531,2.00210589988463
1.16593787411001,2.69710423743751
1.17729011584471,2.00179013507884
1.18864235757941,2.68952588209845
1.19999459931411,1.99926401663248
1.21134684104881,2.6813159971478
1.22269908278351,1.99800095740931
1.23405132451821,2.67279034739136
1.24540356625291,1.99642213338034
1.25675580798761,2.66173857918857
1.26810804972231,1.99452754454557
1.27946029145702,2.65163410540315
1.29081253319172,1.99231719090501
1.30216477492642,2.6383719835598
1.31351701666112,1.98947530765286
1.32486925839582,2.62479409691065
1.33622150013052,1.9875807188181
1.34757374186522,2.60932162142674
1.35892598359992,1.98505460037175
1.37027822533462,2.59321761633124
1.38163046706932,1.98063389309063
1.39298270880402,2.57458749278939
1.40433495053872,1.97810777464428
1.41568719227342,2.55469431002436
1.42703943400812,1.97337130255736
1.4364996354537,2.53524319798744
1.44974391747752,1.96958212488783
1.45542003834487,2.51553947410588
1.47244840094692,1.96358259357775
1.47434044123604,2.49394116138957
1.49136880383809,2.47338487253237
1.49515288441632,1.95789882707345
1.50839716644014,2.45074453595693
1.51785736788572,1.94937317731701
1.52542552904219,2.42649379887194
1.54056185135512,1.93990023314319
1.54056185135512,2.40233779122869
1.55380613337894,2.37976060761441
1.56326633482452,1.9282169353288
1.55834703007282,1.25715357005512
1.56137429453541,1.22342988879631
1.56515837511364,2.358920130432
1.57840265713746,1.2723734336944
1.57840265713746,1.20164211719651
1.57651061684834,2.33681659402641
1.58597081829392,1.91306022465069
1.58786285858304,2.31344999839764
1.60110714060686,1.26226895990899
1.60110714060686,1.19059034899372
1.59921510031774,2.28629422509935
1.60678326147421,1.89373541853608
1.60867530176332,2.26355915908217
1.61624346291979,2.24082409306499
1.61813550320891,1.24237577714396
1.62002754349802,1.1969056451096
1.62381162407626,1.87232656470324
1.62381162407626,2.2190363214652
1.62759570465449,1.21774612229201
1.63137978523272,2.19440666661325
1.63932635444701,1.8597843866171
1.63831726629282,2.16440901006281
1.64083998667831,1.78549124310986
1.64588542744929,2.13409558870658
1.65030018812389,2.11199205230099
1.65030018812389,1.89506163072042
1.65345358860575,2.08357321977952
1.65597630899124,1.9282169353288
1.65849902937673,2.0573647408986
1.65976038956948,2.02105178823228
1.66228310995496,1.99200142609922
1.65976038956948,1.97558165619792
1.65976038956948,1.95474117901551


==> Figures/Bubble_rise_benchmarks/Re35We125/Hysing_centroid_Re35We125.csv <==
time,centroid
0.003550931015677,0.99805820228781
0.029025528268077,0.99805820228781
0.054500125520477,0.998510513767311
0.079974722772877,0.999867448205817
0.105449320025277,1.00122438264432
0.130923917277677,1.00288285806916
0.156398514530077,1.00544595645301
0.181873111782477,1.00800905483685
0.207347709034878,1.0110244647002
0.232822306287277,1.01419064505671
0.258296903539678,1.01795990738589
0.283771500792078,1.02218148119457
0.309246098044478,1.02640305500326
0.334720695296878,1.03137848127778
0.360195292549278,1.03620313705913
0.385669889801678,1.04148010431998
0.411144487054078,1.04690784207401
0.436619084306478,1.05324020278703
0.462093681558878,1.05927102251372
0.487568278811278,1.06560338322675
0.513042876063678,1.07253882591244
0.538517473316078,1.07947426859814
0.563992070568478,1.08671125227016
0.589466667820878,1.09424977692853
0.614941265073278,1.10178830158689
0.640415862325678,1.10947759673842
0.665890459578078,1.11746843287629
0.691365056830478,1.12591158049366
0.716839654082878,1.13420395761786
0.742314251335278,1.14279787572839
0.767788848587678,1.15109025285259
0.793263445840078,1.15983494145629
0.818738043092479,1.16857963005999
0.844212640344879,1.17747508915686
0.869687237597278,1.18637054825373
0.895161834849679,1.19541677784377
0.920636432102079,1.2044630074338
0.946111029354479,1.21366000751701
0.971585626606879,1.22270623710704
0.997060223859279,1.23175246669708
1.02253482111168,1.24079869628712
1.04800941836408,1.24999569637032
1.07348401561648,1.25919269645352
1.09895861286888,1.26823892604356
1.12443321012128,1.27743592612676
1.14990780737368,1.28633138522363
1.17538240462608,1.29537761481367
1.20085700187848,1.3044238444037
1.22633159913088,1.31331930350057
1.25180619638328,1.32221476259744
1.27728079363568,1.33126099218748
1.30275539088808,1.34015645128435
1.32822998814048,1.34905191038122
1.35370458539288,1.35779659898492
1.37917918264528,1.36654128758862
1.40465377989768,1.37528597619232
1.43012837715008,1.38372912380969
1.45560297440248,1.39247381241339
1.48107757165488,1.40106773052392
1.50655216890728,1.40951087814129
1.53202676615968,1.41810479625183
1.55750136341208,1.42639717337603
1.58297596066448,1.43499109148656
1.60845055791688,1.44328346861076
1.63392515516928,1.45172661622813
1.65939975242168,1.46016976384549
1.68487434967408,1.46831137047653
1.71034894692648,1.47660374760073
1.73582354417888,1.48474535423176
1.76129814143128,1.49288696086279
1.78677273868368,1.50133010848016
1.81224733593608,1.50932094461802
1.83772193318848,1.51761332174222
1.86319653044088,1.52560415788009
1.88867112769328,1.53389653500429
1.91414572494568,1.54188737114215
1.93962032219808,1.55017974826635
1.96509491945048,1.55817058440422
1.99056951670288,1.56631219103525
2.01604411395528,1.57430302717312
2.04151871120768,1.58229386331098
2.06699330846008,1.59058624043518
2.09246790571248,1.59842630607988
2.11794250296488,1.60671868320408
2.14341710021728,1.61470951934195
2.16889169746968,1.62285112597298
2.19436629472208,1.63084196211084
2.21984089197448,1.63943588022138
2.24531548922688,1.64742671635924
2.27079008647928,1.65571909348344
2.29626468373168,1.66370992962131
2.32173928098408,1.67200230674551
2.34721387823648,1.68029468386971
2.37268847548888,1.68843629050074
2.39816307274128,1.69672866762494
2.42363766999368,1.70502104474914
2.44911226724608,1.71316265138017
2.47458686449848,1.72175656949071
2.50006146175088,1.73019971710808
2.52553605900328,1.73849209423228
2.55101065625568,1.74708601234281
2.57648525350808,1.75537838946701
2.60195985076048,1.76397230757754
2.62743444801288,1.77241545519491
2.65290904526528,1.78100937330545
2.67838364251768,1.78960329141598
2.70385823977008,1.79819720952651
2.72933283702248,1.80679112763705
2.75480743427488,1.81553581624075
2.78028203152728,1.82412973435129
2.80575662877968,1.83287442295499
2.83123122603208,1.84161911155869
2.85670582328448,1.85021302966922
2.88218042053688,1.85910848876609
2.90765501778928,1.86800394786296
2.93312961504168,1.87644709548033
2.95860421229408,1.8853425545772
2.98407880954648,1.89393647268773
3.00955340679888,1.90268116129143
3.03502800405128,1.91127507940197
3.06050260130368,1.91971822701933
3.08597719855608,1.92831214512987
3.11145179580848,1.93660452225407
3.13692639306088,1.9451984403646
3.16240099031328,1.95334004699564
3.18787558756568,1.961783194613
3.21335018481808,1.9700755717372
3.23882478207048,1.97821717836824
3.26429937932288,1.98650955549244
3.28977397657528,1.99465116212347
3.31524857382768,2.0027927687545
3.34072317108008,2.01093437538553
3.36619776833248,2.01877444103023
3.39167236558488,2.02706681815443
3.41714696283728,2.0350576542923
3.44262156008968,2.04304849043016
3.46809615734208,2.05103932656803
3.49357075459448,2.05903016270589
3.51904535184688,2.06687022835059
3.54451994909928,2.07486106448846
3.56999454635168,2.08285190062632
3.59546914360408,2.09069196627102
3.62094374085648,2.09883357290205
3.64641833810888,2.10652286805358
3.67189293536128,2.11451370419145
3.69736753261368,2.12235376983615
3.72284212986608,2.13004306498768
3.74831672711848,2.13803390112554
3.77379132437088,2.14572319627707
3.79926592162328,2.15356326192177
3.82474051887568,2.16155409805964
3.85021511612808,2.16939416370433
3.87568971338048,2.17708345885587
3.90116431063288,2.1852250654869
3.92663890788528,2.19276359014526
3.95211350513768,2.20060365578996
3.97758810239008,2.20844372143466
4.00306269964248,2.21643455757252
4.02853729689488,2.22412385272405
4.05401189414728,2.23196391836875
4.07948649139968,2.23980398401345
4.10496108865208,2.24764404965815
4.13043568590448,2.25533334480968
4.15591028315688,2.26332418094754
4.18138488040928,2.27101347609908
4.19836794524422,2.27493350892142


==> Figures/Bubble_rise_benchmarks/Re35We125/Yuan_Re35_We125_bubble_shape.csv <==
x,y
0.34843657207126,1.99476734876062
0.349761756758631,1.92585774501732
0.345786202696518,1.90067923595727
0.351086941446002,1.84457975085855
0.349951068856827,1.56427163746319
0.34843657207126,1.5009151886003
0.34843657207126,1.43907323652298
0.349761756758631,1.38518239256989
0.34843657207126,1.32864117924205
0.355251807606312,2.07453084613381
0.354797458570641,1.76630550865783
0.353737310820745,1.71647856441267
0.353737310820745,1.66170426400133
0.353737310820745,1.62813291858793
0.353737310820745,1.28270144341318
0.361158345070023,2.13576699949691
0.356387680195487,1.81268697271582
0.365663973007085,1.22185337985139
0.359038049570229,1.68785457516546
0.369639527069198,2.16527444520237
0.385541743317652,2.22004874561371
0.398793590191364,1.21114147029514
0.399323664066312,2.26616517273423
0.402504107316003,1.77849720778165
0.401443959566106,1.72001239024566
0.401443959566106,1.66126253577221
0.408069883002962,1.82514370877711
0.409395067690333,1.60427959421525
0.412045437065075,2.29337563164825
0.414695806439818,1.86953739580404
0.413105584814972,1.55109551542876
0.415225880314766,1.24577296345844
0.418406323564457,1.51346027030741
0.422646914564045,1.90288787710288
0.422646914564045,1.45850927860442
0.424767210063838,1.2934796122038
0.427947653313529,1.3966673265271
0.4292728380009,1.35139018304192
0.439306379205282,2.34953822077969
0.435898761437756,1.93910959189103
0.45180097768621,2.37111979997402
0.467703193934664,1.98482846360533
0.478304671433633,2.42015163340676
0.496857257056829,2.4320782955931
0.507458734555798,2.01597030375856
0.518060212054768,2.47395413171403
0.557815752675902,2.51689011558485
0.55516538330116,2.03275597646526
0.576368338299098,2.52484122370908
0.605522401421264,2.55929602558073
0.610823140170748,2.04114881281861
0.626725356419202,2.56592194901758
0.642627572667656,2.04865819271371
0.663830527665595,2.59816810974362
0.674432005164564,2.04512436688072
0.706236437661471,2.04865819271371
0.716837915160441,2.6295308140114
0.738040870158379,2.04512436688072
0.735390500783637,2.63085599869877
0.769845302655287,2.05086683385933
0.780446780154256,2.65691796421707
0.801649735152195,2.04777473625546
0.798999365777452,2.66266043119568
0.833454167649102,2.05175029031758
0.841405275773329,2.67591227806939
0.86525860014601,2.05042510563021
0.894412663268175,2.68704382944331
0.897063032642918,2.05130856208845
0.928867465139825,2.05130856208845
0.955371158887248,2.69181449431784
0.960671897636733,2.05130856208845
0.976574113885187,2.69579004837996
0.992476330133641,2.05086683385933
1.02428076263055,2.05086683385933
1.02958150138003,2.69358140723434
1.05608519512746,2.05130856208845
1.05078445637797,2.69181449431784
1.08788962762436,2.05042510563021
1.10379184387282,2.68563029911011
1.11969406012127,2.05175029031758
1.12499479887076,2.68386338619362
1.15149849261818,2.05086683385933
1.17270144761612,2.67061153931991
1.18330292511509,2.05042510563021
1.20450588011303,2.66001006182094
1.21510735761199,2.04821646448459
1.22570883511096,2.65735969244619
1.2469117901089,2.04954164917196
1.26811474510684,2.63350636807351
1.27871622260581,2.04512436688072
1.29726880822901,2.6223748166996
1.31052065510272,2.04909992094283
1.34232508759963,2.04556609510984
1.34762582634911,2.59021700161939
1.37147915072179,2.04777473625546
1.37784003722117,2.57360802020434
1.39533247509447,2.04247399750598
1.41123469134293,2.54339380933227
1.43773838509035,2.03628980229825
1.43773838509035,2.52086566964697
1.45629097071354,2.50275481225289
1.49074577258519,2.45975993128485
1.48544503383571,2.0186206731333
1.5225502050821,2.41970990517763
1.52520057445684,2.00271845688484
1.55170426820427,2.36361042007892
1.54905389882953,1.95964995454528
1.56583957153623,2.34196573685186
1.56760648445272,1.93469230959979
1.57555759257695,1.44172360589772
1.57158203851484,1.37723128444566
1.57290722320221,1.31892315820133
1.58085833132643,1.89537849720778
1.57926810970159,1.50815953155793
1.58085833132643,1.25531429320751
1.58615907007592,1.56209454833394
1.5932267217419,2.28409933883665
1.58880943945066,1.84811357669154
1.58880943945066,1.603396137757
1.59411017820014,1.21865085019025
1.59676054757489,1.79267668393652
1.59411017820014,1.62989983150443
1.59941091694963,1.73503115003587
1.59808573226226,1.68268635488471
1.61266276382334,2.22601207670688
1.62326424132231,2.19619542124103
1.63651608819602,2.1368271472468
1.63916645757076,2.1193347093735
1.64446719632025,1.27121650945597
1.64844275038236,2.0643395448476
1.64711756569499,1.86534097762737
1.64579238100762,1.79665223799863
1.64711756569499,1.7429822581601
1.64711756569499,1.67804820847891
1.64711756569499,1.60383786598613
1.65090380765891,1.5317099565735
1.64976793506973,1.32687426632556
1.64181682694551,1.22085949133586
1.65241830444448,2.00801919563433
1.65241830444448,1.93778440720366
1.65241830444448,1.47176112547813
1.65241830444448,1.41080262985906
1.65241830444448,1.35514487298947
1.61697497279652,1.20565832426551


==> Figures/Bubble_rise_benchmarks/Re35We125/Yuan_centroid_Re35We125.csv <==
time,centroid
0.009338033409199,1.00126438649227
0.044991313665849,1.0020115024237
0.077673653171708,1.00275861835513
0.113331579671712,1.00524900479324
0.154936697665705,1.00973170038183
0.253008274898155,1.02118747799713
0.306508439629176,1.02990383053051
0.336232781490731,1.03550720001625
0.443248709055462,1.05879231321255
0.470003769538852,1.06501827930782
0.574063026957382,1.09365772334606
0.594874878441087,1.09938561215371
0.68288879905857,1.12717832480299
0.707864879336359,1.13474909957484
0.793502578352449,1.16274104313917
0.81788460322989,1.17036162563978
0.898176865641328,1.19920030059306
0.930891861600479,1.21220011779998
1.01712759851122,1.24163648549842
1.04984100147265,1.25403860996019
1.13904688263532,1.28317613128605
1.18068518808185,1.30011075906518
1.20447329030875,1.30783095702332
1.29963366420497,1.34170021258158
1.33234122617476,1.35191079697782
1.44236426881354,1.38876851626181
1.46614905229519,1.39524352100089
1.5672552901873,1.43060700842202
1.60352997230518,1.4415647087497
1.69808752931358,1.47219646193842
1.74566572501454,1.48838397378612
1.84676200667089,1.52001188155009
1.87649530914463,1.52897727272727
1.99543250153389,1.56633306929889
2.03408592749956,1.57803788555799
2.12031622166808,1.60543213637718
2.16194357525527,1.61825762653343
2.24817074980326,1.6444813957267
2.2868316097583,1.65897544479649
2.32250944872983,1.66893699054892
2.42955424937826,1.703055284751
2.46464321019203,1.71500913965391
2.49496870956878,1.72322741489967
2.5722818671161,1.74900291453408
2.61688201995143,1.76252571289301
2.66148476140805,1.77701976196279
2.68526224365014,1.78075534161995
2.74771094033246,1.80286997319035
2.78637113653845,1.81711498361632
2.81907006977057,1.82408806564303
2.88746642257122,1.84836933341458
2.92314592091537,1.85895347577653
2.94990430014401,1.86642463509086
2.99153198560573,1.87937464456901
3.03613393056349,1.89356984726623
3.06883857203745,1.9026846616297
3.12235373749701,1.9170292875132
3.16101101320718,1.93017852790641
3.19668818842965,1.93989103501503
3.24426041038915,1.95383719906843
3.29777783259549,1.96902855634089
3.3304804828223,1.97739625477293
3.37210710628554,1.98994780242099
3.42265026899583,2.0038939664744
3.45535318472226,2.01236128036396
3.49995313843287,2.02580936712974
3.55346856939205,2.04025360847077
3.58617015762038,2.04822284507271
3.63076812008384,2.06092381590706
3.67833967829429,2.07462094131665
3.71104206302148,2.08288902429117
3.75564188398227,2.09628730332819
3.79428834058291,2.10537721382728
3.82699291568197,2.11446712432637
3.86267175027707,2.12480222804452
3.89240007463293,2.13189982939313
3.93402576884749,2.14410272293985
3.96970028907376,2.15281907547323
4.01727184728421,2.16651620088282
4.06484274174562,2.1799642876486
4.10051659822284,2.18843160153817
4.14808682893518,2.20163064966014
4.1897092044045,2.21258834998781


==> Figures/Bubble_rise_benchmarks/Re35We125/aland_voight_centroid_Re35We125.csv <==
time,centroid
0.602040432452455,1.09149060547118
0.695715699552037,1.12048810854061
0.714876549640588,1.12683131233704
0.751069266474517,1.138611547959
0.774488083249413,1.14676709569728
0.840486566887754,1.16942139497027
0.861776400319478,1.17667077073763
0.883066233751201,1.18392014650499
0.89158216712389,1.18754483438867
0.908614033869269,1.19298186621418
0.917129967241958,1.19660655409786
0.963967600791749,1.21291764957442
0.985257434223472,1.22016702534178
0.995902350939334,1.22469788519637
1.01932116771423,1.23285343293465
1.03635303445961,1.23829046476017
1.04699795117547,1.24282132461477
1.10022253475478,1.26185093600408
1.11725440150016,1.2672879678296
1.12789931821602,1.2718188276842
1.14067321827505,1.27544351556788
1.15344711833409,1.2808805473934
1.16835000173629,1.285411407248
1.17899491845215,1.28994226710259
1.19176881851119,1.29356695498627
1.2449934020905,1.31259656637559
1.26202526883587,1.31803359820111
1.27267018555174,1.3225644580557
1.29608900232663,1.33041794847034
1.31312086907201,1.3361570376195
1.32589476913104,1.3406878974741
1.33441070250373,1.34340641338686
1.38124833605352,1.35971750886341
1.3982802027989,1.36515454068893
1.41105410285794,1.36998745786717
1.4216990195738,1.37331008842721
1.436601902976,1.37844506292909
1.44937580303504,1.38297592278369
1.46214970309407,1.38690266799101
1.47279461980993,1.39098044186014
1.52601920338924,1.40865079529308
1.53879310344828,1.4125775405004
1.55156700350731,1.41680634303136
1.56434090356634,1.42133720288596
1.57711480362538,1.42496189076963
1.58988870368441,1.42949275062423
1.60266260374345,1.43402361047883
1.61330752045931,1.43719521237705
1.66227413735227,1.45335527919179
1.6750480374113,1.4572820243991
1.68782193747034,1.46151082693006
1.6984668541862,1.46528654347556
1.71336973758841,1.46996843199198
1.72614363764744,1.4738951771993
1.73891753770647,1.47812397973026
1.74956245442234,1.48159763895212
1.7985290713153,1.49685153379593
1.81130297137433,1.50138239365053
1.82407687143337,1.50530913885785
1.8368507714924,1.50953794138881
1.84962467155143,1.51346468659613
1.86239857161047,1.51739143180345
1.8751724716695,1.5216202343344
1.88794637172854,1.52584903686536
1.93904197196467,1.54216013234192
1.95181587202371,1.5457848202256
1.96458977208274,1.55001362275656
1.97736367214177,1.55394036796388
1.99013757220081,1.55816917049483
2.00291147225984,1.56209591570215
2.01568537231888,1.56572060358583
2.02845927237791,1.56994940611679
2.0752969059277,1.58535432962243
2.08807080598674,1.5889790175061
2.10084470604577,1.59290576271342
2.1136186061048,1.59683250792074
2.12639250616384,1.6010613104517
2.13916640622287,1.60529011298266
2.1519403062819,1.60891480086634
2.16471420634094,1.61284154607366
2.21155183989073,1.62854852690293
2.22432573994976,1.63217321478661
2.2370996400088,1.63579790267029
2.24987354006783,1.64002670520125
2.26264744012687,1.64455756505585
2.2754213401859,1.64818225293953
2.28819524024493,1.65210899814685
2.30096914030397,1.6563378006778
2.30948507367666,1.65875425926692
2.3520647405401,1.67264889615436
2.36483864059914,1.67687769868532
2.37761254065817,1.68080444389264
2.3903864407172,1.68442913177632
2.40316034077624,1.68895999163091
2.41593424083527,1.69318879416187
2.42870814089431,1.69681348204555
2.44148204095334,1.70104228457651
2.44999797432603,1.70315668584199
2.48831967450313,1.71735338005307
2.50002908289058,1.719920867304
2.51280298294961,1.72354555518768
2.5274929680175,1.72834826663356
2.53941527473927,1.73233542330561
2.55133758146103,1.73632257997765
2.56496307485733,1.7403097366497
2.57858856825364,1.74465936211011
2.58625290828906,1.74755911241706
2.62563910013775,1.76205786395177
2.63734850852519,1.76387020789361
2.6509740019215,1.76912600532495
2.64586444189788,1.76477637986453
2.66289630864326,1.77262987027917
2.6756702087023,1.77655661548649
2.6892957020986,1.78181241291782
2.68418614207498,1.77746278745741
2.70121800882036,1.78531627787204
2.71484350221667,1.79014919505028
2.70973394219305,1.7865245071666
2.72392716448087,1.79165948166848
2.76189403410077,1.80713991950503
2.77466793415981,1.81076460738871
2.77147445914505,1.80646029052684
2.78722893588453,1.81407213508256
2.78211937586091,1.8091788064396
2.80000283594356,1.8182405261488
2.79489327591995,1.8137096662942
2.81277673600259,1.82222768282084
2.80766717597898,1.81733435417788
2.82555063606163,1.82675854267544
2.82044107603801,1.82277138600339
2.83832453612066,1.83092693374167
2.83321497609705,1.82639607388707
2.8510984361797,1.83473285601953
2.84598887615608,1.83002076177075
2.86302074290146,1.83681705155265
2.85876277621512,1.83364544965443
2.90219403641583,1.85176888907282
2.91518083480918,1.85607320593469
2.91198735979442,1.85131580308736
2.9277418365339,1.85938073362855
2.92263227651028,1.85448740498558
2.94051573659293,1.86300542151223
2.93540617656932,1.85901826484018
2.95328963665197,1.86753628136683
2.94818007662835,1.86264295272386
2.966063536711,1.87097973485632
2.96095397668739,1.86626764060754
2.97905033510435,1.87600898929493
2.97585686008959,1.8712515864476
2.99161133682907,1.87931651698878
2.98650177680545,1.87442318834582
3.00140466020766,1.87986022017134
3.0427069370652,1.89508390928279
3.05548083712424,1.89925230034902
3.05037127710062,1.89435897170605
3.06825473718327,1.9028769882327
3.06314517715966,1.89888983156065
3.08102863724231,1.90650167611638
3.07591907721869,1.90251451944433
3.09380253730134,1.91085130157679
3.08869297727773,1.90613920732801
3.10657643736037,1.91447598946047
3.10146687733676,1.90976389521169
3.11935033741941,1.91828191173833
3.11424077739579,1.91338858309537
3.13233713581276,1.92312993178275
3.129143660798,1.91837252893542
3.14191756085703,1.9242626467464
3.13978857751386,1.92063795886272
3.18321983771458,1.93749275752183
3.19599373777361,1.94093621101133
3.19088417775,1.93694905433928
3.20876763783265,1.944560898895
3.20365807780903,1.94057374222296
3.22154153789168,1.94836682117287
3.21643197786807,1.94419843010664
3.23431543795071,1.95235397784491
3.2292058779271,1.94782311799032
3.24708933800975,1.95615990012278
3.24197977798613,1.951447805874
3.2600761364031,1.96118915456138
3.25688266138834,1.95643175171405
3.27285003646213,1.96413421346687
3.26965656144737,1.96005643959773
3.28172080039202,1.96353009881959
3.32288114502668,1.97817987901613
3.33650663842298,1.98262012167363
3.33139707839937,1.97772679303067
3.34928053848202,1.98624480955731
3.3441709784584,1.98225765288527
3.36205443854105,1.98986949744099
3.35694487851744,1.98588234076894
3.37482833860009,1.99421912290141
3.36971877857647,1.98950702865262
3.38760223865912,1.99784381078508
3.38249267863551,1.9931317165363
3.40037613871815,2.00146849866876
3.39526657869454,1.99675640441998
3.41315003877719,2.0045494833699
3.40804047875357,2.00038109230366
3.42081437881261,2.00491195215826
3.46424563901332,2.0190482349046
3.47701953907236,2.02267292278828
3.47190997904874,2.01850453172206
3.48979343913139,2.02611637627778
3.48468387910778,2.02212921960574
3.50256733919043,2.02974106416146
3.49745777916681,2.02575390748942
3.51534123924946,2.03336575204514
3.51023167922585,2.0293785953731
3.52811513930849,2.03699043992882
3.52300557928488,2.03300328325678
3.54088903936753,2.0406151278125
3.53577947934391,2.03662797114044
3.55387583776088,2.0438773469078
3.55068236274612,2.04025265902412
3.56132727946198,2.04478351887872
3.60050057297635,2.05801362965416
3.61327447303539,2.06055091117274
3.60816491301177,2.05656375450068
3.62604837309442,2.0643568334506
3.62093881307081,2.06018844238436
3.63882227315345,2.06798152133428
3.63371271312984,2.06381313026804
3.65159617321249,2.07160620921796
3.64648661318887,2.06743781815172
3.66437007327152,2.07504966270744
3.65926051324791,2.0710625060354
3.67714397333056,2.07867435059112
3.67203441330694,2.07468719391908
3.68991787338959,2.0822990384748
3.68480831336598,2.07831188180276
3.69971119676818,2.08284274165736
3.74101347362573,2.09643532122116
3.75378737368476,2.1004224778932
3.74867781366115,2.09643532122116
3.76656127374379,2.10404716577688
3.76145171372018,2.10006000910484
3.77954807213714,2.10798901385038
3.77635459712239,2.10323161100304
3.79232197219618,2.11161370173406
3.78912849718142,2.10685629888672
3.80509587225521,2.11523838961774
3.80190239724045,2.1104809867704
3.81765687397993,2.11745851094648
3.81254731395632,2.1127464166977
3.83043077403896,2.12053949564762
3.82532121401535,2.11637110458138
3.83951443630316,2.12120402175962
3.8815263742751,2.13503824718234
3.89430027433413,2.13902540385438
3.88919071431052,2.13449454399978
3.90707417439317,2.1421063885555
3.90196461436955,2.13811923188346
3.9198480744522,2.14573107643918
3.91473851442859,2.14174391976714
3.93283487284555,2.14967292451268
3.92964139783079,2.14536860765082
3.94560877290459,2.15329761239636
3.94241529788983,2.1489932955345
3.95838267296362,2.15692230028004
3.95518919794886,2.15216489743272
3.97115657302265,2.15986735918554
3.96796309800789,2.1557895853164
3.97860801472376,2.15896118721462
4.01778130823813,2.1725537667784
4.03076810663148,2.17685808364028
4.02757463161672,2.1725537667784
4.04354200669051,2.18025622853122
4.04034853167575,2.17572536867662
4.05631590674955,2.18410745940764
4.05312243173479,2.1793500565603
4.06908980680858,2.18773214729132
4.06589633179382,2.18297474444398
4.0816508085333,2.18940856543752
4.07654124850968,2.18524017437128
4.09442470859233,2.19285201892702
4.08931514856872,2.18886486225496
4.10741150698568,2.19679386700052
4.10421803197092,2.19248955013864
4.11699193202996,2.19702040999324
4.15744261555023,2.21061298955704
4.17106810894653,2.21460014622908
4.16595854892292,2.21061298955704
4.18384200900557,2.21822483411276
4.17873244898196,2.21423767744072
4.1966159090646,2.22184952199644
4.19150634904099,2.2178623653244
4.2056995713288,2.222393225179


==> Figures/Bubble_rise_benchmarks/Re35We125/bubbleShapeRe35We125.csv <==
x,y,z
0.25,1.04527,0
0.249376,1.0459,0
0.249023,1.04626,0
0.248435,1.04688,0
0.242188,1.05453,0
0.242074,1.05469,0
0.246094,1.04949,0
0.245826,1.0498,0
0.245117,1.05066,0
0.245021,1.05078,0
0.248047,1.04729,0
0.247532,1.04785,0
0.24707,1.04837,0
0.246662,1.04883,0
0.244141,1.05189,0
0.243498,1.05273,0
0.244247,1.05176,0
0.243164,1.05318,0
0.242773,1.05371,0
0.241402,1.05566,0
0.241211,1.05595,0
0.240748,1.05664,0
0.240234,1.05743,0
0.240115,1.05762,0
0.239508,1.05859,0
0.238281,1.06066,0
0.23779,1.06152,0
0.237305,1.06241,0
0.237254,1.0625,0
0.239258,1.059,0
0.238914,1.05957,0
0.238345,1.06055,0
0.234375,1.06837,0
0.233953,1.06934,0
0.233542,1.07031,0
0.233398,1.07066,0
0.233139,1.07129,0
0.232756,1.07227,0
0.232422,1.07314,0
0.232381,1.07324,0
0.23202,1.07422,0
0.231674,1.0752,0
0.231445,1.07585,0
0.231334,1.07617,0
0.23101,1.07715,0
0.230699,1.07812,0
0.236328,1.06427,0
0.236232,1.06445,0
0.236737,1.06348,0
0.235748,1.06543,0
0.235352,1.06625,0
0.235276,1.06641,0
0.234822,1.06738,0
0.23438,1.06836,0
0.230469,1.07886,0
0.230394,1.0791,0
0.230103,1.08008,0
0.229826,1.08105,0
0.229557,1.08203,0
0.229492,1.08227,0
0.229294,1.08301,0
0.229047,1.08398,0
0.228811,1.08496,0
0.228583,1.08594,0
0.228516,1.08623,0
0.228361,1.08691,0
0.228152,1.08789,0
0.227956,1.08887,0
0.227767,1.08984,0
0.227586,1.09082,0
0.227539,1.09108,0
0.227411,1.0918,0
0.227249,1.09277,0
0.227097,1.09375,0
0.226562,1.09775,0
0.226461,1.09863,0
0.226359,1.09961,0
0.226266,1.10059,0
0.226182,1.10156,0
0.226954,1.09473,0
0.22682,1.0957,0
0.226693,1.09668,0
0.226573,1.09766,0
0.226106,1.10254,0
0.226038,1.10352,0
0.225978,1.10449,0
0.225926,1.10547,0
0.225882,1.10645,0
0.225845,1.10742,0
0.225816,1.1084,0
0.225795,1.10938,0
0.225781,1.11035,0
0.225776,1.11133,0
0.225777,1.1123,0
0.225787,1.11328,0
0.225803,1.11426,0
0.225828,1.11523,0
0.225859,1.11621,0
0.225898,1.11719,0
0.225945,1.11816,0
0.225998,1.11914,0
0.226059,1.12012,0
0.226127,1.12109,0
0.226202,1.12207,0
0.226285,1.12305,0
0.226375,1.12402,0
0.226474,1.125,0
0.226562,1.12581,0
0.226581,1.12598,0
0.226695,1.12695,0
0.226814,1.12793,0
0.22694,1.12891,0
0.227072,1.12988,0
0.227212,1.13086,0
0.22736,1.13184,0
0.227517,1.13281,0
0.227539,1.13294,0
0.227682,1.13379,0
0.227852,1.13477,0
0.228027,1.13574,0
0.228209,1.13672,0
0.228401,1.1377,0
0.228516,1.13825,0
0.228603,1.13867,0
0.228809,1.13965,0
0.22902,1.14062,0
0.229239,1.1416,0
0.229469,1.14258,0
0.229492,1.14267,0
0.229706,1.14355,0
0.229947,1.14453,0
0.230194,1.14551,0
0.230453,1.14648,0
0.230469,1.14654,0
0.23072,1.14746,0
0.230989,1.14844,0
0.231267,1.14941,0
0.231445,1.15001,0
0.231557,1.15039,0
0.231851,1.15137,0
0.23215,1.15234,0
0.232422,1.15319,0
0.232462,1.15332,0
0.23278,1.1543,0
0.233102,1.15527,0
0.233398,1.15614,0
0.233437,1.15625,0
0.233778,1.15723,0
0.234123,1.1582,0
0.234375,1.15889,0
0.234483,1.15918,0
0.234846,1.16016,0
0.235216,1.16113,0
0.235352,1.16148,0
0.2356,1.16211,0
0.235985,1.16309,0
0.236328,1.16393,0
0.236385,1.16406,0
0.236789,1.16504,0
0.237201,1.16602,0
0.237305,1.16625,0
0.237626,1.16699,0
0.238053,1.16797,0
0.238281,1.16847,0
0.238496,1.16895,0
0.23894,1.16992,0
0.239258,1.1706,0
0.239401,1.1709,0
0.239864,1.17188,0
0.240234,1.17263,0
0.240341,1.17285,0
0.240823,1.17383,0
0.241211,1.17459,0
0.241319,1.1748,0
0.241819,1.17578,0
0.242188,1.17648,0
0.242335,1.17676,0
0.242854,1.17773,0
0.243164,1.1783,0
0.243389,1.17871,0
0.243928,1.17969,0
0.244141,1.18006,0
0.244483,1.18066,0
0.245044,1.18164,0
0.245117,1.18176,0
0.245618,1.18262,0
0.246094,1.18341,0
0.246204,1.18359,0
0.246796,1.18457,0
0.24707,1.18501,0
0.247405,1.18555,0
0.248021,1.18652,0
0.248047,1.18656,0
0.24865,1.1875,0
0.249023,1.18807,0
0.249294,1.18848,0
0.249946,1.18945,0
0.25,1.18953,0
0.273438,1.03102,0
0.27272,1.03125,0
0.274414,1.03074,0
0.275391,1.03048,0
0.276367,1.03024,0
0.276231,1.03027,0
0.277344,1.03002,0
0.27832,1.02982,0
0.279297,1.02964,0
0.280273,1.02948,0
0.28125,1.02934,0
0.282227,1.02921,0
0.281574,1.0293,0
0.283203,1.02911,0
0.28418,1.02903,0
0.285156,1.02897,0
0.286133,1.02893,0
0.287109,1.0289,0
0.288086,1.0289,0
0.289062,1.02891,0
0.290039,1.02895,0
0.291016,1.029,0
0.291992,1.02907,0
0.292969,1.02916,0
0.293945,1.02927,0
0.294111,1.0293,0
0.294922,1.02941,0
0.295898,1.02956,0
0.296875,1.02972,0
0.297852,1.02991,0
0.298828,1.03012,0
0.299492,1.03027,0
0.299805,1.03035,0
0.300781,1.0306,0
0.301758,1.03086,0
0.302734,1.03115,0
0.303056,1.03125,0
0.257812,1.03871,0
0.257316,1.03906,0
0.263672,1.03508,0
0.263535,1.03516,0
0.265625,1.03408,0
0.26543,1.03418,0
0.264648,1.03457,0
0.260742,1.03677,0
0.260204,1.03711,0
0.261719,1.03618,0
0.258789,1.03803,0
0.258711,1.03809,0
0.259766,1.03739,0
0.262695,1.03562,0
0.261803,1.03613,0
0.253906,1.04171,0
0.253574,1.04199,0
0.25293,1.04255,0
0.252452,1.04297,0
0.254883,1.04091,0
0.254754,1.04102,0
0.255859,1.04015,0
0.256836,1.03941,0
0.256,1.04004,0
0.251953,1.04342,0
0.251381,1.04395,0
0.250977,1.04433,0
0.250357,1.04492,0
0.267578,1.03318,0
0.267531,1.0332,0
0.268555,1.03277,0
0.269531,1.03238,0
0.266602,1.03362,0
0.270508,1.032,0
0.26992,1.03223,0
0.271484,1.03166,0
0.272461,1.03133,0
0.303711,1.03146,0
0.304688,1.03178,0
0.305664,1.03213,0
0.305909,1.03223,0
0.306641,1.03251,0
0.307617,1.03289,0
0.308347,1.0332,0
0.308594,1.03331,0
0.30957,1.03374,0
0.310507,1.03418,0
0.310547,1.0342,0
0.311523,1.03468,0
0.312458,1.03516,0
0.3125,1.03518,0
0.313477,1.0357,0
0.314247,1.03613,0
0.314453,1.03625,0
0.31543,1.03682,0
0.315907,1.03711,0
0.316406,1.03742,0
0.317383,1.03803,0
0.317461,1.03809,0
0.318359,1.03868,0
0.318919,1.03906,0
0.319336,1.03935,0
0.320301,1.04004,0
0.320312,1.04005,0
0.321289,1.04077,0
0.321612,1.04102,0
0.322266,1.04152,0
0.322859,1.04199,0
0.323242,1.0423,0
0.324053,1.04297,0
0.324219,1.04311,0
0.325195,1.04394,0
0.325197,1.04395,0
0.326172,1.04481,0
0.326295,1.04492,0
0.327148,1.04571,0
0.327351,1.0459,0
0.328125,1.04664,0
0.328369,1.04688,0
0.329102,1.0476,0
0.329351,1.04785,0
0.330078,1.0486,0
0.3303,1.04883,0
0.331055,1.04963,0
0.331218,1.0498,0
0.332031,1.0507,0
0.332107,1.05078,0
0.332968,1.05176,0
0.333008,1.0518,0
0.333803,1.05273,0
0.333984,1.05295,0
0.334616,1.05371,0
0.334961,1.05413,0
0.335407,1.05469,0
0.335938,1.05536,0
0.336177,1.05566,0
0.336914,1.05663,0
0.336923,1.05664,0
0.337649,1.05762,0
0.337891,1.05795,0
0.33836,1.05859,0
0.338867,1.05931,0
0.339053,1.05957,0
0.339725,1.06055,0
0.339844,1.06072,0
0.340384,1.06152,0
0.34082,1.06218,0
0.341028,1.0625,0
0.341652,1.06348,0
0.341797,1.0637,0
0.342266,1.06445,0
0.342773,1.06528,0
0.342866,1.06543,0
0.343448,1.06641,0
0.34375,1.06692,0
0.344023,1.06738,0
0.344579,1.06836,0
0.344727,1.06862,0
0.345129,1.06934,0
0.345662,1.07031,0
0.345703,1.07039,0
0.346187,1.07129,0
0.34668,1.07223,0
0.3467,1.07227,0
0.347201,1.07324,0
0.347656,1.07415,0
0.347693,1.07422,0
0.348173,1.0752,0
0.348633,1.07615,0
0.348645,1.07617,0
0.349107,1.07715,0
0.349558,1.07812,0
0.349609,1.07824,0
0.350003,1.0791,0
0.350434,1.08008,0
0.350586,1.08042,0
0.350863,1.08105,0
0.351276,1.08203,0
0.351562,1.08271,0
0.351688,1.08301,0
0.352086,1.08398,0
0.352478,1.08496,0
0.352539,1.08511,0
0.352865,1.08594,0
0.353239,1.08691,0
0.353516,1.08764,0
0.353612,1.08789,0
0.353973,1.08887,0
0.354325,1.08984,0
0.354492,1.09031,0
0.354677,1.09082,0
0.355016,1.0918,0
0.355348,1.09277,0
0.355469,1.09313,0
0.35568,1.09375,0
0.355998,1.09473,0
0.356311,1.0957,0
0.356445,1.09612,0
0.356623,1.09668,0
0.356923,1.09766,0
0.357216,1.09863,0
0.357422,1.09932,0
0.357509,1.09961,0
0.357793,1.10059,0
0.358067,1.10156,0
0.35834,1.10254,0
0.358398,1.10275,0
0.358609,1.10352,0
0.358867,1.10449,0
0.35912,1.10547,0
0.35937,1.10645,0
0.359375,1.10646,0
0.359616,1.10742,0
0.359853,1.1084,0
0.360083,1.10938,0
0.360312,1.11035,0
0.360352,1.11052,0
0.360537,1.11133,0
0.360752,1.1123,0
0.360962,1.11328,0
0.361167,1.11426,0
0.361328,1.11503,0
0.361371,1.11523,0
0.361569,1.11621,0
0.361759,1.11719,0
0.361943,1.11816,0
0.362123,1.11914,0
0.362301,1.12012,0
0.362305,1.12014,0
0.362474,1.12109,0
0.36264,1.12207,0
0.362799,1.12305,0
0.362954,1.12402,0
0.363105,1.125,0
0.363253,1.12598,0
0.363281,1.12617,0
0.363397,1.12695,0
0.363534,1.12793,0
0.363665,1.12891,0
0.36379,1.12988,0
0.363911,1.13086,0
0.364027,1.13184,0
0.36414,1.13281,0
0.364248,1.13379,0
0.364258,1.13388,0
0.364353,1.13477,0
0.364451,1.13574,0
0.364543,1.13672,0
0.36463,1.1377,0
0.364712,1.13867,0
0.364788,1.13965,0
0.36486,1.14062,0
0.364927,1.1416,0
0.364989,1.14258,0
0.365046,1.14355,0
0.365098,1.14453,0
0.365145,1.14551,0
0.365187,1.14648,0
0.365224,1.14746,0
0.365234,1.14777,0
0.365256,1.14844,0
0.365282,1.14941,0
0.365303,1.15039,0
0.365318,1.15137,0
0.365327,1.15234,0
0.365331,1.15332,0
0.365329,1.1543,0
0.365321,1.15527,0
0.365308,1.15625,0
0.365288,1.15723,0
0.365262,1.1582,0
0.36523,1.15918,0
0.365234,1.15906,0
0.365192,1.16016,0
0.365148,1.16113,0
0.365098,1.16211,0
0.365042,1.16309,0
0.364979,1.16406,0
0.364911,1.16504,0
0.364836,1.16602,0
0.364755,1.16699,0
0.364666,1.16797,0
0.364571,1.16895,0
0.364468,1.16992,0
0.364357,1.1709,0
0.364236,1.17188,0
0.364258,1.1717,0
0.364109,1.17285,0
0.363976,1.17383,0
0.363836,1.1748,0
0.363689,1.17578,0
0.36319,1.17871,0
0.363281,1.17821,0
0.363006,1.17969,0
0.363533,1.17676,0
0.363367,1.17773,0
0.362817,1.18066,0
0.362618,1.18164,0
0.362407,1.18262,0
0.362184,1.18359,0
0.362305,1.18307,0
0.361955,1.18457,0
0.361718,1.18555,0
0.361203,1.1875,0
0.361328,1.18704,0
0.361468,1.18652,0
0.250612,1.19043,0
0.250977,1.19095,0
0.251293,1.19141,0
0.251953,1.19234,0
0.251984,1.19238,0
0.252687,1.19336,0
0.25293,1.19369,0
0.253408,1.19434,0
0.253906,1.195,0
0.254143,1.19531,0
0.254883,1.19628,0
0.25489,1.19629,0
0.255652,1.19727,0
0.255859,1.19753,0
0.256432,1.19824,0
0.256836,1.19874,0
0.257228,1.19922,0
0.257812,1.19992,0
0.258041,1.2002,0
0.258789,1.20108,0
0.25887,1.20117,0
0.259715,1.20215,0
0.259766,1.20221,0
0.26058,1.20312,0
0.260742,1.2033,0
0.261466,1.2041,0
0.261719,1.20438,0
0.262372,1.20508,0
0.262695,1.20542,0
0.263299,1.20605,0
0.263672,1.20644,0
0.264249,1.20703,0
0.264648,1.20743,0
0.265222,1.20801,0
0.265625,1.20841,0
0.26622,1.20898,0
0.266602,1.20935,0
0.267244,1.20996,0
0.267578,1.21027,0
0.268295,1.21094,0
0.268555,1.21117,0
0.269377,1.21191,0
0.269531,1.21205,0
0.270491,1.21289,0
0.270508,1.21291,0
0.271484,1.21374,0
0.271639,1.21387,0
0.272461,1.21455,0
0.272823,1.21484,0
0.273438,1.21534,0
0.274046,1.21582,0
0.274414,1.21611,0
0.275312,1.2168,0
0.275391,1.21686,0
0.276367,1.21758,0
0.276628,1.21777,0
0.277344,1.21829,0
0.277994,1.21875,0
0.27832,1.21898,0
0.279297,1.21964,0
0.279421,1.21973,0
0.280273,1.22029,0
0.280912,1.2207,0
0.28125,1.22092,0
0.282227,1.22152,0
0.28248,1.22168,0
0.283203,1.22212,0
0.284132,1.22266,0
0.28418,1.22268,0
0.285156,1.22323,0
0.28589,1.22363,0
0.286133,1.22377,0
0.287109,1.22427,0
0.28777,1.22461,0
0.288086,1.22477,0
0.289062,1.22524,0
0.289801,1.22559,0
0.290039,1.2257,0
0.291016,1.22613,0
0.291992,1.22655,0
0.292025,1.22656,0
0.292969,1.22695,0
0.293945,1.22733,0
0.294517,1.22754,0
0.294922,1.22769,0
0.295898,1.22803,0
0.296875,1.22835,0
0.29739,1.22852,0
0.297852,1.22866,0
0.298828,1.22895,0
0.299805,1.22921,0
0.300781,1.22946,0
0.300905,1.22949,0
0.301758,1.2297,0
0.302734,1.22991,0
0.303711,1.2301,0
0.304688,1.23027,0
0.305664,1.23043,0
0.305965,1.23047,0
0.306641,1.23056,0
0.307617,1.23068,0
0.308594,1.23078,0
0.30957,1.23086,0
0.310547,1.23092,0
0.311523,1.23096,0
0.3125,1.23097,0
0.343735,1.21875,0
0.34375,1.21874,0
0.35905,1.19434,0
0.359375,1.19342,0
0.358694,1.19531,0
0.358317,1.19629,0
0.358398,1.19608,0
0.357931,1.19727,0
0.357106,1.19922,0
0.357422,1.19849,0
0.357529,1.19824,0
0.355255,1.20312,0
0.355469,1.2027,0
0.356674,1.2002,0
0.356216,1.20117,0
0.356445,1.20068,0
0.355749,1.20215,0
0.360932,1.18848,0
0.360652,1.18945,0
0.360355,1.19043,0
0.360047,1.19141,0
0.360352,1.19044,0
0.359731,1.19238,0
0.359397,1.19336,0
0.351208,1.20996,0
0.351562,1.20944,0
0.350527,1.21094,0
0.350586,1.21085,0
0.354748,1.2041,0
0.354214,1.20508,0
0.354492,1.20457,0
0.353087,1.20703,0
0.353516,1.20631,0
0.353665,1.20605,0
0.352487,1.20801,0
0.352539,1.20792,0
0.351863,1.20898,0
0.347468,1.21484,0
0.347656,1.21462,0
0.34907,1.21289,0
0.349609,1.21219,0
0.349817,1.21191,0
0.348287,1.21387,0
0.348633,1.21344,0
0.345702,1.2168,0
0.345703,1.2168,0
0.346607,1.21582,0
0.34668,1.21574,0
0.344746,1.21777,0
0.344727,1.21779,0
0.319805,1.23047,0
0.320312,1.23039,0
0.313477,1.23097,0
0.314453,1.23095,0
0.31543,1.23091,0
0.316406,1.23085,0
0.317383,1.23077,0
0.318359,1.23067,0
0.319336,1.23054,0
0.321289,1.23022,0
0.322266,1.23003,0
0.323242,1.22982,0
0.324219,1.22958,0
0.327742,1.22852,0
0.328125,1.22838,0
0.324545,1.22949,0
0.325195,1.22932,0
0.326172,1.22903,0
0.327148,1.22872,0
0.33245,1.22656,0
0.333008,1.22629,0
0.333984,1.22578,0
0.334344,1.22559,0
0.334961,1.22524,0
0.335938,1.22467,0
0.338996,1.22266,0
0.339844,1.22203,0
0.341521,1.2207,0
0.341797,1.22047,0
0.342662,1.21973,0
0.342773,1.21963,0
0.340303,1.22168,0
0.34082,1.22127,0
0.337579,1.22363,0
0.337891,1.22342,0
0.336042,1.22461,0
0.336914,1.22407,0
0.338867,1.22275,0
0.329102,1.22802,0
0.330078,1.22763,0
0.330292,1.22754,0
0.331055,1.22721,0
0.332031,1.22677,0
0.277344,1.27341,0
0.277196,1.27344,0
0.27832,1.27333,0
0.279297,1.27337,0
0.279684,1.27344,0
0.273438,1.27505,0
0.273029,1.27539,0
0.271484,1.27723,0
0.271411,1.27734,0
0.272461,1.27595,0
0.272092,1.27637,0
0.270921,1.27832,0
0.270582,1.2793,0
0.270508,1.27963,0
0.270369,1.28027,0
0.27028,1.28125,0
0.274414,1.27439,0
0.274383,1.27441,0
0.275391,1.27392,0
0.276367,1.2736,0
0.280273,1.27353,0
0.28125,1.27381,0
0.282227,1.27422,0
0.282569,1.27441,0
0.283203,1.2748,0
0.283985,1.27539,0
0.28418,1.27556,0
0.284967,1.27637,0
0.285156,1.2766,0
0.285692,1.27734,0
0.286133,1.27813,0
0.286233,1.27832,0
0.28662,1.2793,0
0.286873,1.28027,0
0.287007,1.28125,0
0.270309,1.28223,0
0.270456,1.2832,0
0.270508,1.28339,0
0.270724,1.28418,0
0.27112,1.28516,0
0.271484,1.28582,0
0.271675,1.28613,0
0.272413,1.28711,0
0.272461,1.28716,0
0.273418,1.28809,0
0.273438,1.2881,0
0.274414,1.2888,0
0.274898,1.28906,0
0.275391,1.28932,0
0.276367,1.28968,0
0.277344,1.28992,0
0.278284,1.29004,0
0.27832,1.29004,0
0.279297,1.29005,0
0.27938,1.29004,0
0.280273,1.28994,0
0.28125,1.28971,0
0.287026,1.28223,0
0.286928,1.2832,0
0.28671,1.28418,0
0.286359,1.28516,0
0.285156,1.28711,0
0.285156,1.28711,0
0.282761,1.28906,0
0.283203,1.28881,0
0.284196,1.28809,0
0.28418,1.2881,0
0.285849,1.28613,0
0.286133,1.28561,0
0.282227,1.28934,0
0.34375,1.46484,0
0.343746,1.46484,0
0.343471,1.46582,0
0.343347,1.4668,0
0.343361,1.46777,0
0.343515,1.46875,0
0.347656,1.46079,0
0.347349,1.46094,0
0.348633,1.46048,0
0.349609,1.46033,0
0.350586,1.46031,0
0.351562,1.46043,0
0.352539,1.4607,0
0.353084,1.46094,0
0.345703,1.46199,0
0.344839,1.46289,0
0.34668,1.46128,0
0.345791,1.46191,0
0.344727,1.46304,0
0.344188,1.46387,0
0.353516,1.46114,0
0.354492,1.46176,0
0.35468,1.46191,0
0.355469,1.46266,0
0.355669,1.46289,0
0.356352,1.46387,0
0.356445,1.46405,0
0.35683,1.46484,0
0.357134,1.46582,0
0.357292,1.4668,0
0.357312,1.46777,0
0.357193,1.46875,0
0.34375,1.46951,0
0.34382,1.46973,0
0.344288,1.4707,0
0.344727,1.47136,0
0.344967,1.47168,0
0.345703,1.47245,0
0.345942,1.47266,0
0.34668,1.4732,0
0.347483,1.47363,0
0.347656,1.47372,0
0.348633,1.47406,0
0.349609,1.47425,0
0.350586,1.4743,0
0.351562,1.47422,0
0.354908,1.47266,0
0.355469,1.47212,0
0.356929,1.46973,0
0.356496,1.4707,0
0.355851,1.47168,0
0.356445,1.47079,0
0.353406,1.47363,0
0.353516,1.47358,0
0.352539,1.47398,0
0.354492,1.47299,0
0.371094,1.55061,0
0.370985,1.55078,0
0.373047,1.54828,0
0.372466,1.54883,0
0.374023,1.54755,0
0.373602,1.54785,0
0.375,1.54702,0
0.37207,1.54926,0
0.371627,1.5498,0
0.370496,1.55176,0
0.370121,1.55273,0
0.370117,1.55275,0
0.369842,1.55371,0
0.369654,1.55469,0
0.369542,1.55566,0
0.369497,1.55664,0
0.369513,1.55762,0
0.369586,1.55859,0
0.369709,1.55957,0
0.36988,1.56055,0
0.370096,1.56152,0
0.370117,1.5616,0
0.370351,1.5625,0
0.370635,1.56348,0
0.370952,1.56445,0
0.371094,1.56485,0
0.3713,1.56543,0
0.371664,1.56641,0
0.372052,1.56738,0
0.37207,1.56743,0
0.372456,1.56836,0
0.372869,1.56934,0
0.373047,1.56974,0
0.373299,1.57031,0
0.373728,1.57129,0
0.374023,1.57194,0
0.374169,1.57227,0
0.374606,1.57324,0
0.375,1.57412,0
0.375977,1.54662,0
0.375339,1.54688,0
0.376953,1.54636,0
0.37793,1.54622,0
0.378906,1.54618,0
0.379883,1.54624,0
0.380859,1.54641,0
0.381836,1.54669,0
0.382316,1.54688,0
0.382812,1.54707,0
0.383789,1.54757,0
0.384246,1.54785,0
0.384766,1.54819,0
0.385593,1.54883,0
0.385742,1.54895,0
0.386653,1.5498,0
0.386719,1.54987,0
0.387529,1.55078,0
0.387695,1.55099,0
0.388277,1.55176,0
0.388672,1.55234,0
0.388928,1.55273,0
0.389492,1.55371,0
0.389648,1.55401,0
0.389994,1.55469,0
0.390432,1.55566,0
0.390625,1.55614,0
0.390827,1.55664,0
0.391172,1.55762,0
0.391478,1.55859,0
0.391602,1.55903,0
0.391755,1.55957,0
0.391997,1.56055,0
0.392208,1.56152,0
0.392394,1.5625,0
0.375047,1.57422,0
0.375485,1.5752,0
0.375918,1.57617,0
0.375977,1.5763,0
0.37635,1.57715,0
0.376771,1.57812,0
0.392561,1.56348,0
0.392578,1.56359,0
0.392707,1.56445,0
0.392832,1.56543,0
0.392938,1.56641,0
0.393029,1.56738,0
0.393106,1.56836,0
0.393171,1.56934,0
0.393225,1.57031,0
0.393269,1.57129,0
0.393306,1.57227,0
0.393336,1.57324,0
0.39336,1.57422,0
0.39338,1.5752,0
0.393397,1.57617,0
0.393413,1.57715,0
0.393427,1.57812,0
0.376953,1.57855,0
0.377191,1.5791,0
0.377596,1.58008,0
0.37793,1.58089,0
0.377998,1.58105,0
0.378386,1.58203,0
0.378762,1.58301,0
0.378906,1.58339,0
0.379133,1.58398,0
0.379486,1.58496,0
0.379829,1.58594,0
0.379883,1.58609,0
0.380164,1.58691,0
0.380479,1.58789,0
0.380784,1.58887,0
0.380859,1.58911,0
0.381081,1.58984,0
0.381359,1.59082,0
0.381623,1.5918,0
0.381836,1.59261,0
0.38188,1.59277,0
0.382124,1.59375,0
0.393442,1.5791,0
0.393459,1.58008,0
0.393478,1.58105,0
0.3935,1.58203,0
0.393527,1.58301,0
0.393555,1.58385,0
0.393559,1.58398,0
0.393597,1.58496,0
0.393642,1.58594,0
0.393694,1.58691,0
0.393754,1.58789,0
0.393822,1.58887,0
0.393898,1.58984,0
0.393983,1.59082,0
0.394077,1.5918,0
0.394181,1.59277,0
0.394295,1.59375,0
0.382351,1.59473,0
0.382567,1.5957,0
0.382774,1.59668,0
0.382812,1.59687,0
0.382973,1.59766,0
0.383159,1.59863,0
0.383333,1.59961,0
0.383499,1.60059,0
0.383659,1.60156,0
0.383789,1.60238,0
0.383814,1.60254,0
0.383963,1.60352,0
0.384104,1.60449,0
0.384239,1.60547,0
0.38437,1.60645,0
0.384498,1.60742,0
0.384624,1.6084,0
0.38475,1.60938,0
0.39442,1.59473,0
0.394531,1.59553,0
0.394555,1.5957,0
0.394698,1.59668,0
0.394847,1.59766,0
0.395003,1.59863,0
0.395165,1.59961,0
0.395336,1.60059,0
0.395508,1.60153,0
0.395514,1.60156,0
0.395696,1.60254,0
0.395879,1.60352,0
0.396064,1.60449,0
0.396252,1.60547,0
0.396445,1.60645,0
0.396484,1.60664,0
0.396639,1.60742,0
0.396829,1.6084,0
0.397018,1.60938,0
0.384766,1.6095,0
0.384875,1.61035,0
0.384996,1.61133,0
0.385115,1.6123,0
0.385233,1.61328,0
0.385349,1.61426,0
0.385466,1.61523,0
0.385582,1.61621,0
0.385699,1.61719,0
0.385742,1.61755,0
0.385817,1.61816,0
0.385932,1.61914,0
0.386046,1.62012,0
0.386157,1.62109,0
0.386267,1.62207,0
0.386376,1.62305,0
0.386484,1.62402,0
0.386592,1.625,0
0.397206,1.61035,0
0.397395,1.61133,0
0.397461,1.61167,0
0.397584,1.6123,0
0.397768,1.61328,0
0.397947,1.61426,0
0.398124,1.61523,0
0.3983,1.61621,0
0.398438,1.61698,0
0.398476,1.61719,0
0.398647,1.61816,0
0.398812,1.61914,0
0.398973,1.62012,0
0.399132,1.62109,0
0.399289,1.62207,0
0.399414,1.62285,0
0.399446,1.62305,0
0.399598,1.62402,0
0.399745,1.625,0
0.386698,1.62598,0
0.386719,1.62616,0
0.386804,1.62695,0
0.386906,1.62793,0
0.387005,1.62891,0
0.387102,1.62988,0
0.387195,1.63086,0
0.387286,1.63184,0
0.387374,1.63281,0
0.38746,1.63379,0
0.387544,1.63477,0
0.387625,1.63574,0
0.387695,1.63661,0
0.387704,1.63672,0
0.38778,1.6377,0
0.387853,1.63867,0
0.387922,1.63965,0
0.387987,1.64062,0
0.399889,1.62598,0
0.400029,1.62695,0
0.400167,1.62793,0
0.400305,1.62891,0
0.400391,1.62952,0
0.400441,1.62988,0
0.400573,1.63086,0
0.400702,1.63184,0
0.400827,1.63281,0
0.400949,1.63379,0
0.401069,1.63477,0
0.401188,1.63574,0
0.401306,1.63672,0
0.401367,1.63723,0
0.401423,1.6377,0
0.401536,1.63867,0
0.401646,1.63965,0
0.401753,1.64062,0
0.388049,1.6416,0
0.388108,1.64258,0
0.388163,1.64355,0
0.388216,1.64453,0
0.388265,1.64551,0
0.388311,1.64648,0
0.388355,1.64746,0
0.388395,1.64844,0
0.388432,1.64941,0
0.388467,1.65039,0
0.388498,1.65137,0
0.388526,1.65234,0
0.388551,1.65332,0
0.388574,1.6543,0
0.388593,1.65527,0
0.388609,1.65625,0
0.401857,1.6416,0
0.40196,1.64258,0
0.40206,1.64355,0
0.402159,1.64453,0
0.402256,1.64551,0
0.402344,1.64639,0
0.402353,1.64648,0
0.402447,1.64746,0
0.402537,1.64844,0
0.402625,1.64941,0
0.40271,1.65039,0
0.402792,1.65137,0
0.402872,1.65234,0
0.40295,1.65332,0
0.403026,1.6543,0
0.4031,1.65527,0
0.403172,1.65625,0
0.388622,1.65723,0
0.388632,1.6582,0
0.388639,1.65918,0
0.388642,1.66016,0
0.388643,1.66113,0
0.38864,1.66211,0
0.388634,1.66309,0
0.388625,1.66406,0
0.388613,1.66504,0
0.388598,1.66602,0
0.38858,1.66699,0
0.388559,1.66797,0
0.388534,1.66895,0
0.388507,1.66992,0
0.388476,1.6709,0
0.388443,1.67188,0
0.403242,1.65723,0
0.40331,1.6582,0
0.40332,1.65835,0
0.403376,1.65918,0
0.403439,1.66016,0
0.4035,1.66113,0
0.403557,1.66211,0
0.403612,1.66309,0
0.403664,1.66406,0
0.403714,1.66504,0
0.403761,1.66602,0
0.403805,1.66699,0
0.403848,1.66797,0
0.403887,1.66895,0
0.403925,1.66992,0
0.40396,1.6709,0
0.403992,1.67188,0
0.388406,1.67285,0
0.388366,1.67383,0
0.388324,1.6748,0
0.388278,1.67578,0
0.388229,1.67676,0
0.388178,1.67773,0
0.388123,1.67871,0
0.388065,1.67969,0
0.388003,1.68066,0
0.387939,1.68164,0
0.38787,1.68262,0
0.387798,1.68359,0
0.387723,1.68457,0
0.387695,1.68491,0
0.387643,1.68555,0
0.387562,1.68652,0
0.387477,1.6875,0
0.404023,1.67285,0
0.40405,1.67383,0
0.404076,1.6748,0
0.404099,1.67578,0
0.404119,1.67676,0
0.404137,1.67773,0
0.404153,1.67871,0
0.404166,1.67969,0
0.404177,1.68066,0
0.404185,1.68164,0
0.40419,1.68262,0
0.404193,1.68359,0
0.404194,1.68457,0
0.404192,1.68555,0
0.404188,1.68652,0
0.404181,1.6875,0
0.38739,1.68848,0
0.387301,1.68945,0
0.387209,1.69043,0
0.387113,1.69141,0
0.386719,1.69509,0
0.386693,1.69531,0
0.387014,1.69238,0
0.386912,1.69336,0
0.386805,1.69434,0
0.38658,1.69629,0
0.386464,1.69727,0
0.386346,1.69824,0
0.386226,1.69922,0
0.386103,1.7002,0
0.385976,1.70117,0
0.385844,1.70215,0
0.385742,1.70288,0
0.385708,1.70312,0
0.404172,1.68848,0
0.40416,1.68945,0
0.404146,1.69043,0
0.404129,1.69141,0
0.40411,1.69238,0
0.404088,1.69336,0
0.404065,1.69434,0
0.404038,1.69531,0
0.40401,1.69629,0
0.403979,1.69727,0
0.403945,1.69824,0
0.40391,1.69922,0
0.403872,1.7002,0
0.403832,1.70117,0
0.403789,1.70215,0
0.403744,1.70312,0
0.385569,1.7041,0
0.385429,1.70508,0
0.385288,1.70605,0
0.385143,1.70703,0
0.384995,1.70801,0
0.384842,1.70898,0
0.384766,1.70945,0
0.384683,1.70996,0
0.384524,1.71094,0
0.384364,1.71191,0
0.384202,1.71289,0
0.384036,1.71387,0
0.383866,1.71484,0
0.383789,1.71527,0
0.38369,1.71582,0
0.383513,1.7168,0
0.383336,1.71777,0
0.383157,1.71875,0
0.403697,1.7041,0
0.403647,1.70508,0
0.403595,1.70605,0
0.40354,1.70703,0
0.403482,1.70801,0
0.403422,1.70898,0
0.403359,1.70996,0
0.403294,1.71094,0
0.40332,1.71054,0
0.403226,1.71191,0
0.403157,1.71289,0
0.403086,1.71387,0
0.403012,1.71484,0
0.402938,1.71582,0
0.402861,1.7168,0
0.402781,1.71777,0
0.4027,1.71875,0
0.382812,1.72055,0
0.382783,1.7207,0
0.382591,1.72168,0
0.3824,1.72266,0
0.382206,1.72363,0
0.382009,1.72461,0
0.381836,1.72544,0
0.381805,1.72559,0
0.3816,1.72656,0
0.382973,1.71973,0
0.381395,1.72754,0
0.381188,1.72852,0
0.380859,1.73002,0
0.380758,1.73047,0
0.380976,1.72949,0
0.380541,1.73145,0
0.380324,1.73242,0
0.380104,1.7334,0
0.379883,1.73435,0
0.379877,1.73438,0
0.402616,1.71973,0
0.402529,1.7207,0
0.40244,1.72168,0
0.402347,1.72266,0
0.402252,1.72363,0
0.402344,1.72269,0
0.402156,1.72461,0
0.402059,1.72559,0
0.40196,1.72656,0
0.401859,1.72754,0
0.401757,1.72852,0
0.401651,1.72949,0
0.401544,1.73047,0
0.401433,1.73145,0
0.401318,1.73242,0
0.401367,1.732,0
0.401203,1.7334,0
0.401087,1.73438,0
0.379648,1.73535,0
0.37942,1.73633,0
0.379191,1.7373,0
0.378956,1.73828,0
0.378906,1.73848,0
0.378716,1.73926,0
0.378478,1.74023,0
0.37824,1.74121,0
0.377995,1.74219,0
0.37793,1.74244,0
0.377746,1.74316,0
0.3775,1.74414,0
0.377252,1.74512,0
0.376999,1.74609,0
0.376953,1.74627,0
0.376741,1.74707,0
0.376487,1.74805,0
0.376231,1.74902,0
0.375977,1.74997,0
0.375968,1.75,0
0.40097,1.73535,0
0.400851,1.73633,0
0.40073,1.7373,0
0.400607,1.73828,0
0.40035,1.74023,0
0.400391,1.73993,0
0.40048,1.73926,0
0.400219,1.74121,0
0.400088,1.74219,0
0.399955,1.74316,0
0.399822,1.74414,0
0.399686,1.74512,0
0.399547,1.74609,0
0.399404,1.74707,0
0.399414,1.747,0
0.39926,1.74805,0
0.399116,1.74902,0
0.398971,1.75,0
0.375,1.75356,0
0.374905,1.75391,0
0.374635,1.75488,0
0.374366,1.75586,0
0.374092,1.75684,0
0.374023,1.75707,0
0.373813,1.75781,0
0.373538,1.75879,0
0.373261,1.75977,0
0.373047,1.7605,0
0.372977,1.76074,0
0.372695,1.76172,0
0.372415,1.7627,0
0.372129,1.76367,0
0.37207,1.76387,0
0.37184,1.76465,0
0.371554,1.76562,0
0.371094,1.76718,0
0.370972,1.76758,0
0.370681,1.76855,0
0.370391,1.76953,0
0.371267,1.7666,0
0.370117,1.77043,0
0.370094,1.77051,0
0.369797,1.77148,0
0.369504,1.77246,0
0.369206,1.77344,0
0.367188,1.77997,0
0.367091,1.78027,0
0.366787,1.78125,0
0.369141,1.77365,0
0.368904,1.77441,0
0.368607,1.77539,0
0.368307,1.77637,0
0.368164,1.77682,0
0.368001,1.77734,0
0.367701,1.77832,0
0.367399,1.7793,0
0.366484,1.78223,0
0.366211,1.78309,0
0.366175,1.7832,0
0.365867,1.78418,0
0.365563,1.78516,0
0.365234,1.78619,0
0.364942,1.78711,0
0.365253,1.78613,0
0.364636,1.78809,0
0.364326,1.78906,0
0.363281,1.79234,0
0.36308,1.79297,0
0.364258,1.78927,0
0.364013,1.79004,0
0.363705,1.79102,0
0.363395,1.79199,0
0.362771,1.79395,0
0.362462,1.79492,0
0.362305,1.79541,0
0.362146,1.7959,0
0.361836,1.79688,0
0.359375,1.80458,0
0.359341,1.80469,0
0.359029,1.80566,0
0.358721,1.80664,0
0.358409,1.80762,0
0.358398,1.80765,0
0.358096,1.80859,0
0.357789,1.80957,0
0.357479,1.81055,0
0.357422,1.81072,0
0.357167,1.81152,0
0.356861,1.8125,0
0.361328,1.79847,0
0.361211,1.79883,0
0.361526,1.79785,0
0.3609,1.7998,0
0.360591,1.80078,0
0.360352,1.80152,0
0.360275,1.80176,0
0.359964,1.80273,0
0.359655,1.80371,0
0.356553,1.81348,0
0.356445,1.81381,0
0.356241,1.81445,0
0.355936,1.81543,0
0.355631,1.81641,0
0.355469,1.81692,0
0.355321,1.81738,0
0.355017,1.81836,0
0.354714,1.81934,0
0.354492,1.82004,0
0.354406,1.82031,0
0.354103,1.82129,0
0.353803,1.82227,0
0.353516,1.82319,0
0.353499,1.82324,0
0.353196,1.82422,0
0.352899,1.8252,0
0.352599,1.82617,0
0.352539,1.82636,0
0.352297,1.82715,0
0.352001,1.82812,0
0.351562,1.82957,0
0.351406,1.83008,0
0.351112,1.83105,0
0.350821,1.83203,0
0.350586,1.83281,0
0.350524,1.83301,0
0.350232,1.83398,0
0.349944,1.83496,0
0.349653,1.83594,0
0.351706,1.8291,0
0.349609,1.83608,0
0.349361,1.83691,0
0.349076,1.83789,0
0.348791,1.83887,0
0.348633,1.8394,0
0.348502,1.83984,0
0.347656,1.84277,0
0.347654,1.84277,0
0.347372,1.84375,0
0.348219,1.84082,0
0.347938,1.8418,0
0.34375,1.8568,0
0.343581,1.85742,0
0.343322,1.8584,0
0.343066,1.85938,0
0.342808,1.86035,0
0.342773,1.86048,0
0.342549,1.86133,0
0.342297,1.8623,0
0.342046,1.86328,0
0.341797,1.86424,0
0.341793,1.86426,0
0.341541,1.86523,0
0.341295,1.86621,0
0.341051,1.86719,0
0.34082,1.8681,0
0.340803,1.86816,0
0.340558,1.86914,0
0.340318,1.87012,0
0.34008,1.87109,0
0.339844,1.87205,0
0.339839,1.87207,0
0.3396,1.87305,0
0.339367,1.87402,0
0.339135,1.875,0
0.347095,1.84473,0
0.346818,1.8457,0
0.34668,1.84618,0
0.346537,1.84668,0
0.346263,1.84766,0
0.345992,1.84863,0
0.345717,1.84961,0
0.345703,1.84966,0
0.345443,1.85059,0
0.345175,1.85156,0
0.344908,1.85254,0
0.344727,1.85319,0
0.344637,1.85352,0
0.344371,1.85449,0
0.34411,1.85547,0
0.343847,1.85645,0
0.375703,1.75098,0
0.375441,1.75195,0
0.375177,1.75293,0
0.39837,1.75391,0
0.398438,1.75348,0
0.398215,1.75488,0
0.39806,1.75586,0
0.397905,1.75684,0
0.397748,1.75781,0
0.398825,1.75098,0
0.398677,1.75195,0
0.398526,1.75293,0
0.397587,1.75879,0
0.397422,1.75977,0
0.397461,1.75954,0
0.397258,1.76074,0
0.397094,1.76172,0
0.396929,1.7627,0
0.396763,1.76367,0
0.39642,1.76562,0
0.396484,1.76526,0
0.396594,1.76465,0
0.396247,1.7666,0
0.396076,1.76758,0
0.395903,1.76855,0
0.395729,1.76953,0
0.39555,1.77051,0
0.395369,1.77148,0
0.395508,1.77074,0
0.39519,1.77246,0
0.395012,1.77344,0
0.394462,1.77637,0
0.394531,1.77601,0
0.394276,1.77734,0
0.394832,1.77441,0
0.394649,1.77539,0
0.394092,1.77832,0
0.393907,1.7793,0
0.39372,1.78027,0
0.393528,1.78125,0
0.393555,1.78112,0
0.3906,1.7959,0
0.390625,1.79578,0
0.390398,1.79688,0
0.393337,1.78223,0
0.393147,1.7832,0
0.392958,1.78418,0
0.392766,1.78516,0
0.392571,1.78613,0
0.392578,1.7861,0
0.392375,1.78711,0
0.392181,1.78809,0
0.391988,1.78906,0
0.391793,1.79004,0
0.391593,1.79102,0
0.391602,1.79098,0
0.391394,1.79199,0
0.391197,1.79297,0
0.391001,1.79395,0
0.390803,1.79492,0
0.390199,1.79785,0
0.39,1.79883,0
0.3898,1.7998,0
0.389595,1.80078,0
0.389648,1.80053,0
0.389392,1.80176,0
0.389191,1.80273,0
0.388991,1.80371,0
0.388788,1.80469,0
0.388582,1.80566,0
0.388672,1.80524,0
0.388378,1.80664,0
0.388177,1.80762,0
0.387976,1.80859,0
0.387772,1.80957,0
0.387566,1.81055,0
0.387695,1.80993,0
0.387363,1.81152,0
0.387162,1.8125,0
0.386551,1.81543,0
0.386719,1.81463,0
0.38635,1.81641,0
0.386961,1.81348,0
0.386757,1.81445,0
0.38615,1.81738,0
0.385949,1.81836,0
0.385746,1.81934,0
0.385542,1.82031,0
0.385742,1.81935,0
0.385343,1.82129,0
0.385145,1.82227,0
0.384745,1.82422,0
0.384766,1.82412,0
0.384947,1.82324,0
0.384545,1.8252,0
0.384348,1.82617,0
0.384153,1.82715,0
0.383958,1.82812,0
0.382795,1.83398,0
0.382812,1.83389,0
0.382603,1.83496,0
0.382415,1.83594,0
0.383759,1.8291,0
0.383789,1.82896,0
0.383563,1.83008,0
0.38337,1.83105,0
0.38318,1.83203,0
0.382988,1.83301,0
0.382229,1.83691,0
0.382043,1.83789,0
0.381856,1.83887,0
0.381669,1.83984,0
0.381836,1.83897,0
0.381487,1.84082,0
0.381307,1.8418,0
0.381129,1.84277,0
0.380949,1.84375,0
0.380769,1.84473,0
0.380859,1.84424,0
0.380593,1.8457,0
0.38042,1.84668,0
0.380249,1.84766,0
0.38008,1.84863,0
0.379909,1.84961,0
0.379739,1.85059,0
0.379883,1.84976,0
0.379574,1.85156,0
0.379412,1.85254,0
0.379252,1.85352,0
0.379093,1.85449,0
0.378934,1.85547,0
0.378776,1.85645,0
0.378906,1.85564,0
0.378623,1.85742,0
0.378473,1.8584,0
0.378326,1.85938,0
0.37818,1.86035,0
0.378036,1.86133,0
0.377892,1.8623,0
0.37793,1.86205,0
0.377751,1.86328,0
0.377614,1.86426,0
0.377482,1.86523,0
0.377352,1.86621,0
0.377224,1.86719,0
0.377098,1.86816,0
0.376973,1.86914,0
0.37685,1.87012,0
0.376953,1.8693,0
0.376732,1.87109,0
0.376618,1.87207,0
0.376507,1.87305,0
0.3764,1.87402,0
0.376296,1.875,0
0.338902,1.87598,0
0.338867,1.87612,0
0.338668,1.87695,0
0.338441,1.87793,0
0.338217,1.87891,0
0.337891,1.88031,0
0.337764,1.88086,0
0.337991,1.87988,0
0.337542,1.88184,0
0.337324,1.88281,0
0.335938,1.88914,0
0.335827,1.88965,0
0.335621,1.89062,0
0.337107,1.88379,0
0.336914,1.88465,0
0.336887,1.88477,0
0.33667,1.88574,0
0.336459,1.88672,0
0.336249,1.8877,0
0.336039,1.88867,0
0.335418,1.8916,0
0.335217,1.89258,0
0.335015,1.89355,0
0.334961,1.89381,0
0.334812,1.89453,0
0.334615,1.89551,0
0.334421,1.89648,0
0.334229,1.89746,0
0.334036,1.89844,0
0.333984,1.89869,0
0.333842,1.89941,0
0.333654,1.90039,0
0.333469,1.90137,0
0.333285,1.90234,0
0.333102,1.90332,0
0.333008,1.90382,0
0.332917,1.9043,0
0.332737,1.90527,0
0.332561,1.90625,0
0.374997,1.89258,0
0.375,1.89251,0
0.374961,1.89355,0
0.37493,1.89453,0
0.374903,1.89551,0
0.37488,1.89648,0
0.374863,1.89746,0
0.374849,1.89844,0
0.374841,1.89941,0
0.374837,1.90039,0
0.374837,1.90137,0
0.374843,1.90234,0
0.374853,1.90332,0
0.374869,1.9043,0
0.374889,1.90527,0
0.374914,1.90625,0
0.332031,1.90922,0
0.331866,1.91016,0
0.332387,1.90723,0
0.332214,1.9082,0
0.332039,1.90918,0
0.331698,1.91113,0
0.331533,1.91211,0
0.33137,1.91309,0
0.331207,1.91406,0
0.331055,1.91498,0
0.331044,1.91504,0
0.330883,1.91602,0
0.330726,1.91699,0
0.330572,1.91797,0
0.33042,1.91895,0
0.330268,1.91992,0
0.330078,1.92115,0
0.329966,1.92188,0
0.330117,1.9209,0
0.328125,1.93528,0
0.328091,1.93555,0
0.327969,1.93652,0
0.327851,1.9375,0
0.329819,1.92285,0
0.329676,1.92383,0
0.329535,1.9248,0
0.329396,1.92578,0
0.329258,1.92676,0
0.329119,1.92773,0
0.329102,1.92786,0
0.328982,1.92871,0
0.328848,1.92969,0
0.328718,1.93066,0
0.32859,1.93164,0
0.328464,1.93262,0
0.328339,1.93359,0
0.328215,1.93457,0
0.374945,1.90723,0
0.374981,1.9082,0
0.375,1.90866,0
0.327736,1.93848,0
0.327623,1.93945,0
0.327512,1.94043,0
0.327402,1.94141,0
0.327294,1.94238,0
0.327186,1.94336,0
0.327148,1.9437,0
0.327079,1.94434,0
0.326975,1.94531,0
0.326874,1.94629,0
0.326775,1.94727,0
0.326679,1.94824,0
0.326585,1.94922,0
0.326492,1.9502,0
0.326401,1.95117,0
0.326311,1.95215,0
0.326222,1.95312,0
0.326172,1.95369,0
0.326134,1.9541,0
0.326049,1.95508,0
0.325966,1.95605,0
0.325886,1.95703,0
0.325808,1.95801,0
0.325732,1.95898,0
0.325659,1.95996,0
0.325586,1.96094,0
0.325516,1.96191,0
0.325447,1.96289,0
0.32538,1.96387,0
0.325314,1.96484,0
0.32525,1.96582,0
0.325195,1.96666,0
0.325187,1.9668,0
0.325125,1.96777,0
0.325067,1.96875,0
0.32501,1.96973,0
0.324956,1.9707,0
0.324903,1.97168,0
0.324853,1.97266,0
0.324804,1.97363,0
0.324758,1.97461,0
0.324713,1.97559,0
0.32467,1.97656,0
0.324629,1.97754,0
0.324589,1.97852,0
0.324552,1.97949,0
0.324516,1.98047,0
0.324481,1.98145,0
0.324449,1.98242,0
0.324418,1.9834,0
0.324389,1.98438,0
0.324362,1.98535,0
0.324336,1.98633,0
0.324312,1.9873,0
0.32429,1.98828,0
0.324219,1.99216,0
0.324218,1.99219,0
0.324269,1.98926,0
0.32425,1.99023,0
0.324234,1.99121,0
0.324205,1.99316,0
0.324193,1.99414,0
0.324183,1.99512,0
0.324175,1.99609,0
0.324169,1.99707,0
0.324165,1.99805,0
0.324162,1.99902,0
0.324161,2,0
0.376194,1.87598,0
0.376095,1.87695,0
0.375998,1.87793,0
0.375904,1.87891,0
0.375977,1.87815,0
0.375814,1.87988,0
0.375728,1.88086,0
0.375647,1.88184,0
0.375569,1.88281,0
0.375496,1.88379,0
0.375426,1.88477,0
0.375359,1.88574,0
0.375296,1.88672,0
0.375237,1.8877,0
0.375181,1.88867,0
0.375129,1.88965,0
0.375081,1.89062,0
0.375037,1.8916,0
0.375022,1.90918,0
0.375068,1.91016,0
0.37512,1.91113,0
0.375176,1.91211,0
0.375237,1.91309,0
0.375304,1.91406,0
0.375376,1.91504,0
0.375453,1.91602,0
0.375536,1.91699,0
0.375624,1.91797,0
0.375719,1.91895,0
0.37582,1.91992,0
0.375928,1.9209,0
0.375977,1.92131,0
0.376043,1.92188,0
0.376163,1.92285,0
0.376288,1.92383,0
0.376417,1.9248,0
0.376553,1.92578,0
0.376695,1.92676,0
0.376846,1.92773,0
0.376953,1.9284,0
0.377005,1.92871,0
0.377168,1.92969,0
0.377337,1.93066,0
0.37751,1.93164,0
0.377691,1.93262,0
0.377882,1.93359,0
0.37793,1.93383,0
0.378081,1.93457,0
0.378283,1.93555,0
0.37849,1.93652,0
0.378705,1.9375,0
0.378906,1.93837,0
0.378932,1.93848,0
0.379164,1.93945,0
0.3794,1.94043,0
0.379643,1.94141,0
0.379883,1.94232,0
0.379898,1.94238,0
0.38016,1.94336,0
0.380425,1.94434,0
0.380698,1.94531,0
0.380859,1.94586,0
0.380985,1.94629,0
0.381274,1.94727,0
0.381569,1.94824,0
0.381836,1.94909,0
0.381878,1.94922,0
0.382193,1.9502,0
0.382512,1.95117,0
0.382812,1.95206,0
0.382844,1.95215,0
0.383183,1.95312,0
0.383526,1.9541,0
0.383789,1.95482,0
0.383885,1.95508,0
0.384247,1.95605,0
0.384616,1.95703,0
0.384766,1.95741,0
0.385001,1.95801,0
0.385387,1.95898,0
0.385742,1.95985,0
0.385787,1.95996,0
0.386193,1.96094,0
0.386607,1.96191,0
0.386719,1.96217,0
0.387035,1.96289,0
0.387466,1.96387,0
0.387695,1.96437,0
0.387913,1.96484,0
0.388363,1.96582,0
0.388672,1.96647,0
0.388828,1.9668,0
0.389297,1.96777,0
0.389648,1.96848,0
0.389782,1.96875,0
0.390271,1.96973,0
0.390625,1.97041,0
0.390775,1.9707,0
0.391284,1.97168,0
0.391602,1.97227,0
0.391809,1.97266,0
0.392338,1.97363,0
0.392578,1.97406,0
0.392884,1.97461,0
0.393434,1.97559,0
0.393555,1.97579,0
0.394,1.97656,0
0.394531,1.97747,0
0.394575,1.97754,0
0.395159,1.97852,0
0.395508,1.97908,0
0.395759,1.97949,0
0.396364,1.98047,0
0.396484,1.98066,0
0.396986,1.98145,0
0.397461,1.98218,0
0.397619,1.98242,0
0.398259,1.9834,0
0.398438,1.98366,0
0.398916,1.98438,0
0.399414,1.9851,0
0.399585,1.98535,0
0.400262,1.98633,0
0.400391,1.98651,0
0.400955,1.9873,0
0.401367,1.98788,0
0.401662,1.98828,0
0.402344,1.98921,0
0.402378,1.98926,0
0.403107,1.99023,0
0.40332,1.99051,0
0.403853,1.99121,0
0.404297,1.99178,0
0.404612,1.99219,0
0.405273,1.99303,0
0.405384,1.99316,0
0.406167,1.99414,0
0.40625,1.99424,0
0.406966,1.99512,0
0.407227,1.99543,0
0.407781,1.99609,0
0.408203,1.99659,0
0.408611,1.99707,0
0.40918,1.99773,0
0.409456,1.99805,0
0.410156,1.99884,0
0.410315,1.99902,0
0.411133,1.99994,0
0.411188,2,0
1.67188,1.04664,0
1.67163,1.04688,0
1.68164,1.03868,0
1.68108,1.03906,0
1.68262,1.03804,0
1.68254,1.03809,0
1.68359,1.03742,0
1.68457,1.03682,0
1.6841,1.03711,0
1.68555,1.03625,0
1.68652,1.0357,0
1.68576,1.03613,0
1.6875,1.03518,0
1.67871,1.04077,0
1.67839,1.04102,0
1.67969,1.04005,0
1.67773,1.04152,0
1.67714,1.04199,0
1.67676,1.0423,0
1.67595,1.04297,0
1.67383,1.04481,0
1.67371,1.04492,0
1.67578,1.04311,0
1.6748,1.04395,0
1.6748,1.04395,0
1.67285,1.04571,0
1.67265,1.0459,0
1.68066,1.03935,0
1.6797,1.04004,0
1.66797,1.0507,0
1.66789,1.05078,0
1.66992,1.0486,0
1.6697,1.04883,0
1.6709,1.0476,0
1.67065,1.04785,0
1.66895,1.04963,0
1.66878,1.0498,0
1.66703,1.05176,0
1.66699,1.05181,0
1.6662,1.05273,0
1.66602,1.05295,0
1.66538,1.05371,0
1.66504,1.05413,0
1.66459,1.05469,0
1.66406,1.05536,0
1.66382,1.05566,0
1.66309,1.05663,0
1.66308,1.05664,0
1.66211,1.05795,0
1.66164,1.05859,0
1.66235,1.05762,0
1.66016,1.06072,0
1.65962,1.06152,0
1.65918,1.06219,0
1.65897,1.0625,0
1.66113,1.05931,0
1.66095,1.05957,0
1.66028,1.06055,0
1.69727,1.03115,0
1.69695,1.03125,0
1.69824,1.03086,0
1.69922,1.0306,0
1.70117,1.03012,0
1.70052,1.03027,0
1.7002,1.03035,0
1.70215,1.02991,0
1.70312,1.02973,0
1.70605,1.02928,0
1.70591,1.0293,0
1.70703,1.02916,0
1.7041,1.02956,0
1.70508,1.02941,0
1.70801,1.02907,0
1.70898,1.029,0
1.70996,1.02895,0
1.71094,1.02892,0
1.71191,1.0289,0
1.71289,1.02891,0
1.71387,1.02893,0
1.71484,1.02897,0
1.71582,1.02903,0
1.7168,1.02912,0
1.71777,1.02922,0
1.7184,1.0293,0
1.71875,1.02934,0
1.71973,1.02948,0
1.7207,1.02964,0
1.72168,1.02982,0
1.72266,1.03002,0
1.72363,1.03024,0
1.72375,1.03027,0
1.72461,1.03049,0
1.72559,1.03075,0
1.72656,1.03103,0
1.72727,1.03125,0
1.68848,1.03468,0
1.68755,1.03516,0
1.68945,1.0342,0
1.69043,1.03374,0
1.6895,1.03418,0
1.69141,1.03331,0
1.69238,1.0329,0
1.69166,1.0332,0
1.69336,1.03251,0
1.69434,1.03214,0
1.6941,1.03223,0
1.69531,1.03179,0
1.69629,1.03146,0
1.72754,1.03134,0
1.72852,1.03166,0
1.72949,1.03201,0
1.73007,1.03223,0
1.73047,1.03238,0
1.73145,1.03277,0
1.73242,1.03319,0
1.73246,1.0332,0
1.7334,1.03363,0
1.73438,1.03409,0
1.73456,1.03418,0
1.73535,1.03458,0
1.73633,1.03509,0
1.73646,1.03516,0
1.7373,1.03562,0
1.73819,1.03613,0
1.73828,1.03619,0
1.73926,1.03677,0
1.73979,1.03711,0
1.74023,1.03739,0
1.74121,1.03804,0
1.74128,1.03809,0
1.74219,1.03871,0
1.74268,1.03906,0
1.74316,1.03942,0
1.74399,1.04004,0
1.74414,1.04015,0
1.74512,1.04092,0
1.74524,1.04102,0
1.74609,1.04172,0
1.74642,1.04199,0
1.74707,1.04255,0
1.74754,1.04297,0
1.74805,1.04342,0
1.74861,1.04395,0
1.74902,1.04433,0
1.74964,1.04492,0
1.75,1.04528,0
1.65625,1.06692,0
1.65598,1.06738,0
1.65542,1.06836,0
1.65527,1.06862,0
1.65487,1.06934,0
1.65434,1.07031,0
1.65234,1.07415,0
1.65231,1.07422,0
1.6543,1.07039,0
1.65381,1.07129,0
1.65332,1.07223,0
1.6533,1.07227,0
1.6528,1.07324,0
1.65183,1.0752,0
1.65137,1.07615,0
1.65135,1.07617,0
1.65089,1.07715,0
1.65044,1.07812,0
1.64844,1.08271,0
1.64831,1.08301,0
1.64791,1.08398,0
1.64752,1.08496,0
1.64746,1.08511,0
1.64713,1.08594,0
1.65039,1.07824,0
1.65,1.0791,0
1.64957,1.08008,0
1.64941,1.08042,0
1.64914,1.08105,0
1.64872,1.08203,0
1.64648,1.08764,0
1.64639,1.08789,0
1.64676,1.08691,0
1.64603,1.08887,0
1.64567,1.08984,0
1.64453,1.09313,0
1.64432,1.09375,0
1.64551,1.09031,0
1.64532,1.09082,0
1.64498,1.0918,0
1.64465,1.09277,0
1.6582,1.06371,0
1.65773,1.06445,0
1.65835,1.06348,0
1.65723,1.06528,0
1.65713,1.06543,0
1.65655,1.06641,0
1.64062,1.10646,0
1.64038,1.10742,0
1.64015,1.1084,0
1.63992,1.10938,0
1.644,1.09473,0
1.64369,1.0957,0
1.64355,1.09612,0
1.64338,1.09668,0
1.64308,1.09766,0
1.64258,1.09932,0
1.64249,1.09961,0
1.64278,1.09863,0
1.64221,1.10059,0
1.64193,1.10156,0
1.64166,1.10254,0
1.6416,1.10275,0
1.64139,1.10352,0
1.64113,1.10449,0
1.64088,1.10547,0
1.64063,1.10645,0
1.63969,1.11035,0
1.63965,1.11052,0
1.63946,1.11133,0
1.63925,1.1123,0
1.63904,1.11328,0
1.63867,1.11502,0
1.63863,1.11523,0
1.63883,1.11426,0
1.63843,1.11621,0
1.63824,1.11719,0
1.63806,1.11816,0
1.63788,1.11914,0
1.6377,1.12012,0
1.6377,1.12013,0
1.63752,1.12109,0
1.63736,1.12207,0
1.6372,1.12305,0
1.63704,1.12402,0
1.63689,1.125,0
1.63672,1.12616,0
1.6366,1.12695,0
1.63646,1.12793,0
1.63633,1.12891,0
1.63675,1.12598,0
1.63621,1.12988,0
1.63609,1.13086,0
1.63597,1.13184,0
1.63586,1.13281,0
1.63575,1.13379,0
1.63574,1.13386,0
1.63565,1.13477,0
1.63555,1.13574,0
1.63546,1.13672,0
1.63537,1.1377,0
1.63529,1.13867,0
1.63521,1.13965,0
1.63514,1.14062,0
1.63507,1.1416,0
1.63501,1.14258,0
1.63495,1.14355,0
1.6349,1.14453,0
1.63485,1.14551,0
1.63481,1.14648,0
1.63477,1.1477,0
1.63474,1.14844,0
1.63477,1.14746,0
1.63472,1.14941,0
1.63469,1.15039,0
1.63468,1.15137,0
1.63467,1.15234,0
1.63467,1.15332,0
1.63467,1.1543,0
1.63468,1.15527,0
1.63469,1.15625,0
1.63471,1.15723,0
1.63473,1.1582,0
1.63477,1.15914,0
1.63477,1.15918,0
1.6348,1.16016,0
1.63485,1.16113,0
1.6349,1.16211,0
1.63496,1.16309,0
1.63502,1.16406,0
1.63509,1.16504,0
1.63516,1.16602,0
1.63524,1.16699,0
1.63533,1.16797,0
1.63543,1.16895,0
1.63553,1.16992,0
1.63564,1.1709,0
1.63574,1.17173,0
1.63576,1.17188,0
1.63589,1.17285,0
1.63602,1.17383,0
1.63616,1.1748,0
1.63631,1.17578,0
1.63646,1.17676,0
1.63663,1.17773,0
1.63672,1.17823,0
1.63681,1.17871,0
1.63699,1.17969,0
1.63718,1.18066,0
1.63738,1.18164,0
1.63759,1.18262,0
1.6377,1.18308,0
1.63781,1.18359,0
1.63804,1.18457,0
1.63828,1.18555,0
1.63853,1.18652,0
1.63867,1.18706,0
1.63879,1.1875,0
1.63906,1.18848,0
1.63934,1.18945,0
1.63964,1.19043,0
1.63965,1.19046,0
1.63995,1.19141,0
1.64026,1.19238,0
1.6406,1.19336,0
1.64062,1.19344,0
1.64095,1.19434,0
1.6413,1.19531,0
1.6416,1.19609,0
1.64168,1.19629,0
1.64206,1.19727,0
1.64247,1.19824,0
1.64258,1.1985,0
1.64289,1.19922,0
1.64332,1.2002,0
1.64355,1.2007,0
1.64378,1.20117,0
1.64425,1.20215,0
1.64453,1.20272,0
1.64474,1.20312,0
1.64525,1.2041,0
1.64551,1.20458,0
1.64578,1.20508,0
1.64633,1.20605,0
1.64648,1.20632,0
1.64691,1.20703,0
1.64746,1.20794,0
1.64751,1.20801,0
1.64813,1.20898,0
1.64844,1.20945,0
1.64878,1.20996,0
1.64941,1.21087,0
1.64947,1.21094,0
1.65018,1.21191,0
1.65039,1.2122,0
1.65092,1.21289,0
1.65137,1.21345,0
1.6517,1.21387,0
1.65234,1.21463,0
1.65252,1.21484,0
1.65332,1.21575,0
1.65338,1.21582,0
1.65429,1.2168,0
1.6543,1.21681,0
1.65524,1.21777,0
1.65527,1.2178,0
1.65625,1.21875,0
1.65626,1.21875,0
1.65723,1.21964,0
1.65733,1.21973,0
1.6582,1.22048,0
1.65847,1.2207,0
1.65918,1.22128,0
1.65969,1.22168,0
1.66016,1.22204,0
1.66099,1.22266,0
1.66113,1.22276,0
1.66211,1.22343,0
1.66241,1.22363,0
1.66309,1.22408,0
1.66395,1.22461,0
1.66406,1.22468,0
1.66504,1.22525,0
1.66564,1.22559,0
1.66602,1.22579,0
1.66699,1.22629,0
1.66754,1.22656,0
1.66797,1.22677,0
1.66895,1.22722,0
1.66969,1.22754,0
1.66992,1.22764,0
1.6709,1.22803,0
1.67188,1.22839,0
1.67224,1.22852,0
1.67285,1.22873,0
1.67383,1.22904,0
1.6748,1.22932,0
1.67543,1.22949,0
1.67578,1.22959,0
1.67676,1.22982,0
1.67773,1.23004,0
1.67871,1.23023,0
1.67969,1.2304,0
1.68016,1.23047,0
1.68066,1.23055,0
1.68164,1.23067,0
1.68262,1.23077,0
1.68359,1.23086,0
1.68457,1.23092,0
1.68555,1.23096,0
1.68652,1.23098,0
1.6875,1.23098,0
1.74939,1.19043,0
1.75,1.18953,0
1.7487,1.19141,0
1.74902,1.19095,0
1.74585,1.19531,0
1.74609,1.195,0
1.74801,1.19238,0
1.74805,1.19234,0
1.74731,1.19336,0
1.74659,1.19434,0
1.74707,1.19368,0
1.74196,1.2002,0
1.74219,1.19992,0
1.74113,1.20117,0
1.74121,1.20107,0
1.73942,1.20312,0
1.74023,1.2022,0
1.74028,1.20215,0
1.74511,1.19629,0
1.74512,1.19628,0
1.74435,1.19727,0
1.74357,1.19824,0
1.74414,1.19752,0
1.74277,1.19922,0
1.74316,1.19874,0
1.73378,1.20898,0
1.73438,1.2084,0
1.7317,1.21094,0
1.73242,1.21027,0
1.73275,1.20996,0
1.7334,1.20935,0
1.722,1.21875,0
1.72266,1.21829,0
1.72595,1.21582,0
1.72656,1.21534,0
1.72469,1.2168,0
1.72559,1.21611,0
1.72337,1.21777,0
1.72363,1.21758,0
1.72461,1.21686,0
1.72951,1.21289,0
1.73047,1.21205,0
1.72836,1.21387,0
1.72852,1.21373,0
1.72717,1.21484,0
1.72754,1.21455,0
1.72949,1.2129,0
1.73062,1.21191,0
1.73145,1.21117,0
1.73763,1.20508,0
1.73828,1.20437,0
1.73575,1.20703,0
1.73633,1.20644,0
1.7367,1.20605,0
1.7373,1.20542,0
1.73853,1.2041,0
1.73926,1.2033,0
1.73478,1.20801,0
1.73535,1.20743,0
1.69405,1.23047,0
1.69434,1.23043,0
1.69531,1.23027,0
1.68848,1.23096,0
1.68945,1.23092,0
1.69043,1.23086,0
1.69141,1.23078,0
1.69238,1.23069,0
1.69336,1.23057,0
1.69629,1.2301,0
1.69727,1.22991,0
1.6991,1.22949,0
1.69922,1.22946,0
1.69824,1.2297,0
1.70261,1.22852,0
1.70312,1.22835,0
1.7002,1.22921,0
1.70117,1.22895,0
1.70215,1.22866,0
1.70798,1.22656,0
1.70801,1.22655,0
1.70898,1.22613,0
1.7102,1.22559,0
1.71094,1.22524,0
1.70996,1.2257,0
1.71587,1.22266,0
1.7168,1.22211,0
1.71752,1.22168,0
1.71777,1.22152,0
1.71875,1.22092,0
1.71223,1.22461,0
1.71289,1.22427,0
1.71411,1.22363,0
1.71484,1.22323,0
1.71387,1.22377,0
1.71191,1.22477,0
1.71582,1.22268,0
1.7041,1.22803,0
1.70508,1.22769,0
1.70549,1.22754,0
1.70605,1.22733,0
1.70703,1.22695,0
1.72058,1.21973,0
1.7207,1.21964,0
1.71909,1.2207,0
1.71973,1.22029,0
1.72168,1.21898,0
1.75062,1.0459,0
1.75098,1.04627,0
1.75156,1.04688,0
1.75195,1.0473,0
1.75246,1.04785,0
1.75293,1.04837,0
1.75333,1.04883,0
1.75391,1.0495,0
1.75417,1.0498,0
1.75488,1.05067,0
1.75497,1.05078,0
1.75575,1.05176,0
1.75586,1.0519,0
1.7565,1.05273,0
1.75684,1.05319,0
1.75722,1.05371,0
1.75781,1.05454,0
1.75792,1.05469,0
1.75859,1.05566,0
1.75879,1.05595,0
1.75925,1.05664,0
1.75977,1.05744,0
1.75988,1.05762,0
1.76049,1.05859,0
1.76074,1.05901,0
1.76108,1.05957,0
1.76165,1.06055,0
1.76172,1.06067,0
1.7622,1.06152,0
1.7627,1.06242,0
1.76274,1.0625,0
1.76326,1.06348,0
1.76367,1.06428,0
1.76376,1.06445,0
1.76425,1.06543,0
1.76465,1.06626,0
1.76472,1.06641,0
1.76517,1.06738,0
1.76561,1.06836,0
1.76562,1.06838,0
1.76604,1.06934,0
1.76645,1.07031,0
1.7666,1.07067,0
1.76686,1.07129,0
1.76724,1.07227,0
1.76758,1.07315,0
1.76761,1.07324,0
1.76798,1.07422,0
1.76832,1.0752,0
1.76855,1.07587,0
1.76866,1.07617,0
1.76899,1.07715,0
1.7693,1.07812,0
1.76953,1.07888,0
1.7696,1.0791,0
1.76989,1.08008,0
1.77017,1.08105,0
1.77044,1.08203,0
1.77051,1.08229,0
1.7707,1.08301,0
1.77095,1.08398,0
1.77118,1.08496,0
1.77141,1.08594,0
1.77148,1.08625,0
1.77163,1.08691,0
1.77184,1.08789,0
1.77204,1.08887,0
1.77223,1.08984,0
1.77241,1.09082,0
1.77246,1.09111,0
1.77258,1.0918,0
1.77275,1.09277,0
1.7729,1.09375,0
1.77304,1.09473,0
1.77318,1.0957,0
1.7733,1.09668,0
1.77342,1.09766,0
1.77344,1.09778,0
1.77353,1.09863,0
1.77364,1.09961,0
1.77373,1.10059,0
1.77381,1.10156,0
1.77389,1.10254,0
1.77396,1.10352,0
1.77402,1.10449,0
1.77407,1.10547,0
1.77411,1.10645,0
1.77415,1.10742,0
1.77418,1.1084,0
1.7742,1.10938,0
1.77421,1.11035,0
1.77422,1.11133,0
1.77422,1.1123,0
1.77421,1.11328,0
1.77419,1.11426,0
1.77417,1.11523,0
1.77414,1.11621,0
1.7741,1.11719,0
1.77405,1.11816,0
1.774,1.11914,0
1.77394,1.12012,0
1.77387,1.12109,0
1.77379,1.12207,0
1.77371,1.12305,0
1.77362,1.12402,0
1.77352,1.125,0
1.77342,1.12598,0
1.77344,1.12578,0
1.7733,1.12695,0
1.77318,1.12793,0
1.77306,1.12891,0
1.77292,1.12988,0
1.77278,1.13086,0
1.77264,1.13184,0
1.77248,1.13281,0
1.77231,1.13379,0
1.77246,1.13292,0
1.77214,1.13477,0
1.77197,1.13574,0
1.77179,1.13672,0
1.77139,1.13867,0
1.77148,1.13823,0
1.7716,1.1377,0
1.77119,1.13965,0
1.77098,1.14062,0
1.77076,1.1416,0
1.77053,1.14258,0
1.77029,1.14355,0
1.77051,1.14266,0
1.77005,1.14453,0
1.76928,1.14746,0
1.76953,1.14653,0
1.76901,1.14844,0
1.7698,1.14551,0
1.76954,1.14648,0
1.76873,1.14941,0
1.76844,1.15039,0
1.76855,1.15,0
1.76815,1.15137,0
1.76785,1.15234,0
1.76753,1.15332,0
1.76758,1.15318,0
1.76722,1.1543,0
1.76689,1.15527,0
1.76656,1.15625,0
1.7666,1.15613,0
1.76551,1.15918,0
1.76562,1.15888,0
1.76515,1.16016,0
1.76478,1.16113,0
1.7644,1.16211,0
1.76465,1.16147,0
1.76361,1.16406,0
1.76367,1.16392,0
1.76401,1.16309,0
1.76321,1.16504,0
1.7628,1.16602,0
1.76237,1.16699,0
1.7627,1.16625,0
1.76194,1.16797,0
1.7615,1.16895,0
1.76172,1.16847,0
1.76106,1.16992,0
1.7606,1.1709,0
1.76074,1.17059,0
1.76013,1.17188,0
1.76622,1.15723,0
1.76587,1.1582,0
1.75766,1.17676,0
1.75781,1.17648,0
1.75714,1.17773,0
1.75661,1.17871,0
1.75684,1.1783,0
1.75607,1.17969,0
1.75966,1.17285,0
1.75977,1.17263,0
1.75917,1.17383,0
1.75868,1.1748,0
1.75879,1.17459,0
1.75818,1.17578,0
1.75379,1.18359,0
1.75391,1.18341,0
1.75551,1.18066,0
1.75586,1.18006,0
1.75495,1.18164,0
1.75438,1.18262,0
1.75488,1.18176,0
1.7532,1.18457,0
1.75259,1.18555,0
1.75293,1.18501,0
1.75135,1.1875,0
1.75195,1.18656,0
1.75198,1.18652,0
1.7507,1.18848,0
1.75098,1.18806,0
1.75005,1.18945,0
1.71484,1.27654,0
1.71426,1.27734,0
1.7168,1.27476,0
1.71596,1.27539,0
1.71777,1.27419,0
1.71737,1.27441,0
1.71875,1.27378,0
1.71582,1.27551,0
1.71499,1.27637,0
1.71387,1.27805,0
1.71372,1.27832,0
1.71334,1.2793,0
1.71308,1.28027,0
1.71295,1.28125,0
1.7207,1.27334,0
1.72013,1.27344,0
1.72168,1.2733,0
1.72266,1.27338,0
1.72296,1.27344,0
1.71973,1.2735,0
1.72363,1.27357,0
1.72461,1.27389,0
1.72559,1.27436,0
1.72568,1.27441,0
1.72656,1.27501,0
1.72702,1.27539,0
1.72754,1.2759,0
1.72795,1.27637,0
1.72852,1.27717,0
1.72863,1.27734,0
1.72912,1.27832,0
1.72946,1.2793,0
1.72949,1.27945,0
1.72967,1.28027,0
1.72976,1.28125,0
1.71293,1.28223,0
1.71302,1.2832,0
1.71324,1.28418,0
1.71358,1.28516,0
1.71387,1.28573,0
1.71409,1.28613,0
1.71477,1.28711,0
1.71484,1.2872,0
1.71572,1.28809,0
1.71582,1.28818,0
1.7168,1.28889,0
1.71711,1.28906,0
1.71777,1.28941,0
1.71875,1.28977,0
1.72522,1.28906,0
1.72559,1.28886,0
1.72656,1.28817,0
1.72973,1.28223,0
1.72959,1.2832,0
1.72932,1.28418,0
1.72949,1.28356,0
1.72893,1.28516,0
1.72838,1.28613,0
1.72852,1.28591,0
1.72765,1.28711,0
1.72666,1.28809,0
1.72754,1.28724,0
1.71973,1.29,0
1.72009,1.29004,0
1.7207,1.29011,0
1.72219,1.29004,0
1.72266,1.28998,0
1.72168,1.2901,0
1.72363,1.28974,0
1.72461,1.28938,0
1.64844,1.45793,0
1.64831,1.45801,0
1.64746,1.45857,0
1.647,1.45898,0
1.64648,1.45956,0
1.64619,1.45996,0
1.64566,1.46094,0
1.64941,1.45753,0
1.65039,1.45731,0
1.65137,1.45726,0
1.65234,1.45737,0
1.65332,1.45766,0
1.65403,1.45801,0
1.6543,1.45816,0
1.65527,1.45892,0
1.65534,1.45898,0
1.65612,1.45996,0
1.65625,1.4602,0
1.64551,1.46139,0
1.64534,1.46191,0
1.64519,1.46289,0
1.64521,1.46387,0
1.6454,1.46484,0
1.64551,1.46514,0
1.64577,1.46582,0
1.64637,1.4668,0
1.64648,1.46694,0
1.6473,1.46777,0
1.64746,1.4679,0
1.64844,1.46851,0
1.64902,1.46875,0
1.65576,1.4668,0
1.65625,1.46606,0
1.65307,1.46875,0
1.65332,1.46867,0
1.6543,1.46815,0
1.6548,1.46777,0
1.65527,1.46735,0
1.65662,1.46094,0
1.65692,1.46191,0
1.65704,1.46289,0
1.65699,1.46387,0
1.65678,1.46484,0
1.65639,1.46582,0
1.64941,1.4689,0
1.65039,1.46909,0
1.65137,1.46912,0
1.65234,1.46898,0
1.61719,1.54464,0
1.61671,1.54492,0
1.61426,1.54683,0
1.61422,1.54688,0
1.61523,1.54596,0
1.61621,1.54523,0
1.61531,1.5459,0
1.61914,1.54381,0
1.61877,1.54395,0
1.61816,1.54417,0
1.62012,1.54356,0
1.62109,1.54341,0
1.62207,1.54337,0
1.62305,1.54342,0
1.62402,1.54359,0
1.625,1.54388,0
1.60938,1.55539,0
1.60929,1.55566,0
1.60901,1.55664,0
1.60876,1.55762,0
1.60854,1.55859,0
1.6084,1.55933,0
1.60835,1.55957,0
1.60818,1.56055,0
1.60803,1.56152,0
1.60791,1.5625,0
1.61328,1.5479,0
1.61256,1.54883,0
1.61133,1.55076,0
1.61131,1.55078,0
1.6123,1.54919,0
1.61189,1.5498,0
1.61332,1.54785,0
1.61081,1.55176,0
1.61036,1.55273,0
1.61035,1.55275,0
1.60996,1.55371,0
1.6096,1.55469,0
1.6078,1.56348,0
1.6077,1.56445,0
1.60762,1.56543,0
1.60755,1.56641,0
1.6075,1.56738,0
1.60745,1.56836,0
1.60742,1.56906,0
1.60741,1.56934,0
1.60738,1.57031,0
1.60735,1.57129,0
1.60733,1.57227,0
1.60731,1.57324,0
1.6073,1.57422,0
1.60728,1.5752,0
1.60727,1.57617,0
1.60725,1.57715,0
1.60723,1.57812,0
1.62481,1.57324,0
1.625,1.57284,0
1.62438,1.57422,0
1.62394,1.5752,0
1.62402,1.57501,0
1.62351,1.57617,0
1.62268,1.57812,0
1.62305,1.57725,0
1.62309,1.57715,0
1.60721,1.5791,0
1.60718,1.58008,0
1.60715,1.58105,0
1.60712,1.58203,0
1.60707,1.58301,0
1.60702,1.58398,0
1.60696,1.58496,0
1.60689,1.58594,0
1.60682,1.58691,0
1.60673,1.58789,0
1.60663,1.58887,0
1.60652,1.58984,0
1.60645,1.59045,0
1.6064,1.59082,0
1.60627,1.5918,0
1.60613,1.59277,0
1.60599,1.59375,0
1.62228,1.5791,0
1.62189,1.58008,0
1.62207,1.57962,0
1.62151,1.58105,0
1.62114,1.58203,0
1.62078,1.58301,0
1.62109,1.58216,0
1.62044,1.58398,0
1.62011,1.58496,0
1.62012,1.58494,0
1.61979,1.58594,0
1.61949,1.58691,0
1.6192,1.58789,0
1.61892,1.58887,0
1.61914,1.5881,0
1.61866,1.58984,0
1.61841,1.59082,0
1.61817,1.5918,0
1.61794,1.59277,0
1.61816,1.59182,0
1.61773,1.59375,0
1.60547,1.59683,0
1.60532,1.59766,0
1.60583,1.59473,0
1.60567,1.5957,0
1.6055,1.59668,0
1.60513,1.59863,0
1.60495,1.59961,0
1.60475,1.60059,0
1.60456,1.60156,0
1.60449,1.60188,0
1.60436,1.60254,0
1.60416,1.60352,0
1.60396,1.60449,0
1.60376,1.60547,0
1.60352,1.60665,0
1.60336,1.60742,0
1.60356,1.60645,0
1.60316,1.6084,0
1.60297,1.60938,0
1.61715,1.59668,0
1.61719,1.59649,0
1.61698,1.59766,0
1.61681,1.59863,0
1.61666,1.59961,0
1.61651,1.60059,0
1.61636,1.60156,0
1.61753,1.59473,0
1.61734,1.5957,0
1.61622,1.60254,0
1.61608,1.60352,0
1.61621,1.6026,0
1.61595,1.60449,0
1.61582,1.60547,0
1.61569,1.60645,0
1.61556,1.60742,0
1.61544,1.6084,0
1.61531,1.60938,0
1.60156,1.61692,0
1.60151,1.61719,0
1.60278,1.61035,0
1.60259,1.61133,0
1.60254,1.61157,0
1.6024,1.6123,0
1.60221,1.61328,0
1.60204,1.61426,0
1.60186,1.61523,0
1.60169,1.61621,0
1.60135,1.61816,0
1.60118,1.61914,0
1.60103,1.62012,0
1.60087,1.62109,0
1.60072,1.62207,0
1.60059,1.62289,0
1.60056,1.62305,0
1.60041,1.62402,0
1.60027,1.625,0
1.61519,1.61035,0
1.61523,1.60999,0
1.61506,1.61133,0
1.61494,1.6123,0
1.61482,1.61328,0
1.6147,1.61426,0
1.61458,1.61523,0
1.61446,1.61621,0
1.61433,1.61719,0
1.61421,1.61816,0
1.61426,1.6178,0
1.61409,1.61914,0
1.61397,1.62012,0
1.61386,1.62109,0
1.61374,1.62207,0
1.61363,1.62305,0
1.61352,1.62402,0
1.61341,1.625,0
1.62515,1.54395,0
1.62598,1.5443,0
1.62695,1.54488,0
1.62702,1.54492,0
1.62793,1.54565,0
1.6282,1.5459,0
1.62891,1.54668,0
1.62907,1.54688,0
1.62972,1.54785,0
1.62988,1.54814,0
1.63024,1.54883,0
1.63062,1.5498,0
1.63086,1.55061,0
1.63091,1.55078,0
1.63111,1.55176,0
1.63123,1.55273,0
1.63129,1.55371,0
1.63128,1.55469,0
1.63121,1.55566,0
1.63109,1.55664,0
1.63071,1.55859,0
1.63086,1.5579,0
1.63092,1.55762,0
1.63046,1.55957,0
1.63018,1.56055,0
1.62986,1.56152,0
1.62988,1.56144,0
1.62951,1.5625,0
1.62875,1.56445,0
1.62891,1.56406,0
1.62834,1.56543,0
1.62792,1.56641,0
1.62793,1.56639,0
1.62914,1.56348,0
1.62749,1.56738,0
1.62705,1.56836,0
1.6266,1.56934,0
1.62695,1.56857,0
1.62616,1.57031,0
1.62571,1.57129,0
1.62598,1.57071,0
1.62526,1.57227,0
1.60013,1.62598,0
1.59999,1.62695,0
1.59985,1.62793,0
1.59971,1.62891,0
1.59961,1.62967,0
1.59958,1.62988,0
1.59945,1.63086,0
1.59932,1.63184,0
1.5992,1.63281,0
1.59907,1.63379,0
1.59895,1.63477,0
1.59884,1.63574,0
1.59872,1.63672,0
1.59863,1.63743,0
1.5986,1.6377,0
1.59849,1.63867,0
1.59838,1.63965,0
1.59827,1.64062,0
1.61319,1.62695,0
1.61328,1.62615,0
1.61309,1.62793,0
1.61299,1.62891,0
1.6133,1.62598,0
1.61289,1.62988,0
1.6128,1.63086,0
1.61271,1.63184,0
1.61262,1.63281,0
1.61253,1.63379,0
1.61245,1.63477,0
1.61237,1.63574,0
1.61229,1.63672,0
1.6123,1.63651,0
1.61221,1.6377,0
1.61214,1.63867,0
1.61207,1.63965,0
1.61201,1.64062,0
1.59816,1.6416,0
1.59806,1.64258,0
1.59796,1.64355,0
1.59786,1.64453,0
1.59766,1.64659,0
1.59757,1.64746,0
1.59748,1.64844,0
1.59776,1.64551,0
1.59767,1.64648,0
1.59739,1.64941,0
1.59731,1.65039,0
1.59722,1.65137,0
1.59714,1.65234,0
1.59706,1.65332,0
1.59699,1.6543,0
1.59691,1.65527,0
1.59684,1.65625,0
1.61195,1.6416,0
1.61189,1.64258,0
1.61183,1.64355,0
1.61178,1.64453,0
1.61173,1.64551,0
1.61169,1.64648,0
1.61164,1.64746,0
1.6116,1.64844,0
1.61157,1.64941,0
1.61153,1.65039,0
1.6115,1.65137,0
1.61147,1.65234,0
1.61145,1.65332,0
1.61143,1.6543,0
1.61141,1.65527,0
1.61139,1.65625,0
1.59677,1.65723,0
1.5967,1.6582,0
1.59668,1.65855,0
1.59664,1.65918,0
1.59657,1.66016,0
1.59651,1.66113,0
1.59646,1.66211,0
1.5964,1.66309,0
1.59635,1.66406,0
1.5963,1.66504,0
1.59625,1.66602,0
1.59621,1.66699,0
1.59616,1.66797,0
1.59612,1.66895,0
1.59609,1.66992,0
1.59605,1.6709,0
1.59602,1.67188,0
1.61138,1.65723,0
1.61137,1.6582,0
1.61136,1.65918,0
1.61136,1.66016,0
1.61136,1.66113,0
1.61136,1.66211,0
1.61137,1.66309,0
1.61138,1.66406,0
1.61139,1.66504,0
1.6114,1.66602,0
1.61142,1.66699,0
1.61144,1.66797,0
1.61147,1.66895,0
1.6115,1.66992,0
1.61153,1.6709,0
1.61156,1.67188,0
1.59599,1.67285,0
1.59596,1.67383,0
1.59593,1.6748,0
1.59591,1.67578,0
1.59589,1.67676,0
1.59587,1.67773,0
1.59586,1.67871,0
1.59584,1.67969,0
1.59583,1.68066,0
1.59582,1.68164,0
1.59582,1.68262,0
1.59582,1.68359,0
1.59582,1.68457,0
1.59582,1.68555,0
1.59582,1.68652,0
1.59583,1.6875,0
1.6116,1.67285,0
1.61164,1.67383,0
1.61168,1.6748,0
1.61172,1.67578,0
1.61177,1.67676,0
1.61182,1.67773,0
1.61188,1.67871,0
1.61194,1.67969,0
1.612,1.68066,0
1.61206,1.68164,0
1.61213,1.68262,0
1.6122,1.68359,0
1.61228,1.68457,0
1.6123,1.68487,0
1.61236,1.68555,0
1.61244,1.68652,0
1.61253,1.6875,0
1.59584,1.68848,0
1.59585,1.68945,0
1.59586,1.69043,0
1.59588,1.69141,0
1.5959,1.69238,0
1.59592,1.69336,0
1.59594,1.69434,0
1.59597,1.69531,0
1.596,1.69629,0
1.59603,1.69727,0
1.59606,1.69824,0
1.5961,1.69922,0
1.59614,1.7002,0
1.59618,1.70117,0
1.59622,1.70215,0
1.59626,1.70312,0
1.61261,1.68848,0
1.6127,1.68945,0
1.61279,1.69043,0
1.61289,1.69141,0
1.61299,1.69238,0
1.61309,1.69336,0
1.6132,1.69434,0
1.61328,1.69506,0
1.61331,1.69531,0
1.61342,1.69629,0
1.61354,1.69727,0
1.61366,1.69824,0
1.61378,1.69922,0
1.6139,1.7002,0
1.61403,1.70117,0
1.61416,1.70215,0
1.61426,1.70286,0
1.6143,1.70312,0
1.59631,1.7041,0
1.59636,1.70508,0
1.59641,1.70605,0
1.59647,1.70703,0
1.59653,1.70801,0
1.59659,1.70898,0
1.59665,1.70996,0
1.59668,1.71043,0
1.59671,1.71094,0
1.59678,1.71191,0
1.59685,1.71289,0
1.59692,1.71387,0
1.59699,1.71484,0
1.59707,1.71582,0
1.59715,1.7168,0
1.59723,1.71777,0
1.59731,1.71875,0
1.61443,1.7041,0
1.61457,1.70508,0
1.61472,1.70605,0
1.61486,1.70703,0
1.61501,1.70801,0
1.61516,1.70898,0
1.61523,1.70943,0
1.61532,1.70996,0
1.61548,1.71094,0
1.61564,1.71191,0
1.6158,1.71289,0
1.61597,1.71387,0
1.61614,1.71484,0
1.61621,1.71525,0
1.61631,1.71582,0
1.61649,1.7168,0
1.61667,1.71777,0
1.61685,1.71875,0
1.59739,1.71973,0
1.59748,1.7207,0
1.59757,1.72168,0
1.59766,1.72262,0
1.59766,1.72266,0
1.59775,1.72363,0
1.59785,1.72461,0
1.59795,1.72559,0
1.59805,1.72656,0
1.59815,1.72754,0
1.59825,1.72852,0
1.59835,1.72949,0
1.59846,1.73047,0
1.59857,1.73145,0
1.59863,1.73195,0
1.59869,1.73242,0
1.5988,1.7334,0
1.59892,1.73438,0
1.61703,1.71973,0
1.61719,1.72054,0
1.61722,1.7207,0
1.61741,1.72168,0
1.6176,1.72266,0
1.6178,1.72363,0
1.61799,1.72461,0
1.61816,1.72542,0
1.6182,1.72559,0
1.6184,1.72656,0
1.61861,1.72754,0
1.61881,1.72852,0
1.61903,1.72949,0
1.61914,1.73,0
1.61924,1.73047,0
1.61946,1.73145,0
1.61968,1.73242,0
1.6199,1.7334,0
1.62012,1.73434,0
1.62013,1.73438,0
1.59904,1.73535,0
1.59915,1.73633,0
1.59928,1.7373,0
1.5994,1.73828,0
1.59953,1.73926,0
1.59961,1.73989,0
1.59966,1.74023,0
1.59979,1.74121,0
1.59992,1.74219,0
1.60005,1.74316,0
1.60018,1.74414,0
1.60032,1.74512,0
1.60046,1.74609,0
1.60059,1.74697,0
1.6006,1.74707,0
1.60075,1.74805,0
1.60089,1.74902,0
1.60103,1.75,0
1.62035,1.73535,0
1.62058,1.73633,0
1.62081,1.7373,0
1.62105,1.73828,0
1.62109,1.73847,0
1.62129,1.73926,0
1.62152,1.74023,0
1.62176,1.74121,0
1.62201,1.74219,0
1.62207,1.74243,0
1.62226,1.74316,0
1.6225,1.74414,0
1.62275,1.74512,0
1.623,1.74609,0
1.62305,1.74626,0
1.62326,1.74707,0
1.62352,1.74805,0
1.62377,1.74902,0
1.62402,1.74996,0
1.62403,1.75,0
1.60118,1.75098,0
1.60133,1.75195,0
1.60148,1.75293,0
1.60156,1.75345,0
1.60163,1.75391,0
1.60179,1.75488,0
1.60194,1.75586,0
1.6021,1.75684,0
1.60226,1.75781,0
1.60242,1.75879,0
1.60254,1.75951,0
1.60258,1.75977,0
1.60275,1.76074,0
1.60291,1.76172,0
1.60307,1.7627,0
1.60324,1.76367,0
1.60341,1.76465,0
1.60352,1.76524,0
1.60358,1.76562,0
1.6243,1.75098,0
1.62456,1.75195,0
1.62483,1.75293,0
1.625,1.75356,0
1.60376,1.7666,0
1.60393,1.76758,0
1.6041,1.76855,0
1.60427,1.76953,0
1.60445,1.77051,0
1.60449,1.77072,0
1.60463,1.77148,0
1.60481,1.77246,0
1.60499,1.77344,0
1.60517,1.77441,0
1.60535,1.77539,0
1.60547,1.77599,0
1.60554,1.77637,0
1.60573,1.77734,0
1.60591,1.77832,0
1.6061,1.7793,0
1.60628,1.78027,0
1.60645,1.7811,0
1.60648,1.78125,0
1.60667,1.78223,0
1.60686,1.7832,0
1.60705,1.78418,0
1.60724,1.78516,0
1.60742,1.78608,0
1.60743,1.78613,0
1.60763,1.78711,0
1.60782,1.78809,0
1.60802,1.78906,0
1.60821,1.79004,0
1.6084,1.79096,0
1.60841,1.79102,0
1.60861,1.79199,0
1.60881,1.79297,0
1.609,1.79395,0
1.6092,1.79492,0
1.60938,1.79577,0
1.6094,1.7959,0
1.6096,1.79688,0
1.6098,1.79785,0
1.61,1.79883,0
1.6102,1.7998,0
1.61035,1.80052,0
1.61041,1.80078,0
1.61061,1.80176,0
1.61081,1.80273,0
1.61101,1.80371,0
1.61121,1.80469,0
1.61133,1.80523,0
1.61142,1.80566,0
1.61162,1.80664,0
1.61182,1.80762,0
1.61203,1.80859,0
1.61223,1.80957,0
1.6123,1.80992,0
1.61244,1.81055,0
1.61264,1.81152,0
1.61284,1.8125,0
1.61304,1.81348,0
1.61325,1.81445,0
1.61328,1.81462,0
1.61345,1.81543,0
1.61365,1.81641,0
1.61385,1.81738,0
1.61405,1.81836,0
1.61426,1.81934,0
1.61426,1.81935,0
1.61446,1.82031,0
1.61466,1.82129,0
1.61486,1.82227,0
1.61505,1.82324,0
1.61523,1.82411,0
1.61526,1.82422,0
1.61546,1.8252,0
1.61565,1.82617,0
1.61585,1.82715,0
1.61604,1.82812,0
1.61621,1.82895,0
1.61624,1.8291,0
1.61644,1.83008,0
1.61663,1.83105,0
1.61682,1.83203,0
1.61701,1.83301,0
1.61719,1.83389,0
1.61721,1.83398,0
1.6174,1.83496,0
1.61759,1.83594,0
1.61777,1.83691,0
1.61796,1.83789,0
1.61814,1.83887,0
1.61816,1.83897,0
1.61833,1.83984,0
1.61851,1.84082,0
1.61869,1.8418,0
1.61887,1.84277,0
1.61905,1.84375,0
1.61914,1.84423,0
1.61923,1.84473,0
1.61941,1.8457,0
1.61958,1.84668,0
1.61975,1.84766,0
1.61992,1.84863,0
1.62009,1.84961,0
1.62012,1.84976,0
1.62026,1.85059,0
1.62043,1.85156,0
1.62059,1.85254,0
1.62075,1.85352,0
1.62091,1.85449,0
1.62107,1.85547,0
1.62109,1.85564,0
1.62122,1.85645,0
1.62138,1.85742,0
1.62153,1.8584,0
1.62167,1.85938,0
1.62182,1.86035,0
1.62196,1.86133,0
1.62207,1.86205,0
1.62211,1.8623,0
1.62225,1.86328,0
1.62239,1.86426,0
1.62252,1.86523,0
1.62265,1.86621,0
1.62278,1.86719,0
1.6229,1.86816,0
1.62303,1.86914,0
1.62305,1.8693,0
1.62315,1.87012,0
1.62327,1.87109,0
1.62338,1.87207,0
1.62349,1.87305,0
1.6236,1.87402,0
1.6237,1.875,0
1.6251,1.75391,0
1.62537,1.75488,0
1.62564,1.75586,0
1.62591,1.75684,0
1.62598,1.75707,0
1.62619,1.75781,0
1.62646,1.75879,0
1.62674,1.75977,0
1.62695,1.7605,0
1.62702,1.76074,0
1.62731,1.76172,0
1.62759,1.7627,0
1.62787,1.76367,0
1.62793,1.76386,0
1.62816,1.76465,0
1.62845,1.76562,0
1.62874,1.7666,0
1.62891,1.76717,0
1.62903,1.76758,0
1.62932,1.76855,0
1.62961,1.76953,0
1.62988,1.77043,0
1.62991,1.77051,0
1.6302,1.77148,0
1.6305,1.77246,0
1.6308,1.77344,0
1.63086,1.77364,0
1.6311,1.77441,0
1.6314,1.77539,0
1.63169,1.77637,0
1.63184,1.77682,0
1.632,1.77734,0
1.6323,1.77832,0
1.6326,1.7793,0
1.63281,1.77996,0
1.63291,1.78027,0
1.63321,1.78125,0
1.63352,1.78223,0
1.63379,1.78309,0
1.63383,1.7832,0
1.63413,1.78418,0
1.63444,1.78516,0
1.63475,1.78613,0
1.63477,1.78619,0
1.63506,1.78711,0
1.63537,1.78809,0
1.63568,1.78906,0
1.63574,1.78927,0
1.63599,1.79004,0
1.6363,1.79102,0
1.63661,1.79199,0
1.63672,1.79234,0
1.63692,1.79297,0
1.63723,1.79395,0
1.63754,1.79492,0
1.6377,1.7954,0
1.63786,1.7959,0
1.63817,1.79688,0
1.63847,1.79785,0
1.63867,1.79846,0
1.63879,1.79883,0
1.6391,1.7998,0
1.63941,1.80078,0
1.63965,1.80152,0
1.63973,1.80176,0
1.64004,1.80273,0
1.64035,1.80371,0
1.64062,1.80458,0
1.64066,1.80469,0
1.64097,1.80566,0
1.64128,1.80664,0
1.64159,1.80762,0
1.6416,1.80765,0
1.6419,1.80859,0
1.64221,1.80957,0
1.64252,1.81055,0
1.64258,1.81072,0
1.64283,1.81152,0
1.64314,1.8125,0
1.64345,1.81348,0
1.64355,1.81381,0
1.64376,1.81445,0
1.64406,1.81543,0
1.64437,1.81641,0
1.64453,1.81691,0
1.64468,1.81738,0
1.64498,1.81836,0
1.64529,1.81934,0
1.64551,1.82004,0
1.64559,1.82031,0
1.6459,1.82129,0
1.6462,1.82227,0
1.64648,1.82319,0
1.6465,1.82324,0
1.6468,1.82422,0
1.6471,1.8252,0
1.6474,1.82617,0
1.64746,1.82636,0
1.6477,1.82715,0
1.648,1.82812,0
1.64829,1.8291,0
1.64844,1.82957,0
1.64859,1.83008,0
1.64889,1.83105,0
1.64918,1.83203,0
1.64941,1.8328,0
1.64948,1.83301,0
1.64977,1.83398,0
1.65006,1.83496,0
1.65035,1.83594,0
1.65039,1.83608,0
1.65064,1.83691,0
1.65092,1.83789,0
1.65121,1.83887,0
1.65137,1.8394,0
1.6515,1.83984,0
1.65178,1.84082,0
1.65206,1.8418,0
1.65234,1.84277,0
1.65235,1.84277,0
1.65263,1.84375,0
1.65291,1.84473,0
1.65318,1.8457,0
1.65332,1.84618,0
1.65346,1.84668,0
1.65374,1.84766,0
1.65401,1.84863,0
1.65428,1.84961,0
1.6543,1.84966,0
1.65456,1.85059,0
1.65482,1.85156,0
1.65509,1.85254,0
1.65527,1.85319,0
1.65536,1.85352,0
1.65563,1.85449,0
1.65589,1.85547,0
1.65615,1.85645,0
1.65625,1.8568,0
1.65642,1.85742,0
1.65668,1.8584,0
1.65693,1.85938,0
1.65719,1.86035,0
1.65723,1.86048,0
1.65745,1.86133,0
1.6577,1.8623,0
1.65795,1.86328,0
1.6582,1.86424,0
1.65821,1.86426,0
1.65846,1.86523,0
1.65871,1.86621,0
1.65895,1.86719,0
1.65918,1.8681,0
1.6592,1.86816,0
1.65944,1.86914,0
1.65968,1.87012,0
1.65992,1.87109,0
1.66016,1.87205,0
1.66016,1.87207,0
1.6604,1.87305,0
1.66063,1.87402,0
1.66086,1.875,0
1.62381,1.87598,0
1.6239,1.87695,0
1.624,1.87793,0
1.62402,1.87816,0
1.6241,1.87891,0
1.62419,1.87988,0
1.62427,1.88086,0
1.62435,1.88184,0
1.62443,1.88281,0
1.6245,1.88379,0
1.62457,1.88477,0
1.62464,1.88574,0
1.6247,1.88672,0
1.62476,1.8877,0
1.62482,1.88867,0
1.62487,1.88965,0
1.62492,1.89062,0
1.62496,1.8916,0
1.625,1.89254,0
1.625,1.90861,0
1.62498,1.90918,0
1.62493,1.91016,0
1.62488,1.91113,0
1.62482,1.91211,0
1.62476,1.91309,0
1.62469,1.91406,0
1.62462,1.91504,0
1.62454,1.91602,0
1.62446,1.91699,0
1.62437,1.91797,0
1.62428,1.91895,0
1.62418,1.91992,0
1.62407,1.9209,0
1.62402,1.92129,0
1.62395,1.92188,0
1.62383,1.92285,0
1.62371,1.92383,0
1.62358,1.9248,0
1.62344,1.92578,0
1.6233,1.92676,0
1.62315,1.92773,0
1.62305,1.92838,0
1.62299,1.92871,0
1.62283,1.92969,0
1.62266,1.93066,0
1.62249,1.93164,0
1.62231,1.93262,0
1.62212,1.93359,0
1.62207,1.93381,0
1.62192,1.93457,0
1.62171,1.93555,0
1.62151,1.93652,0
1.62129,1.9375,0
1.62109,1.93835,0
1.62106,1.93848,0
1.62083,1.93945,0
1.6206,1.94043,0
1.62035,1.94141,0
1.62012,1.94231,0
1.6201,1.94238,0
1.61984,1.94336,0
1.61957,1.94434,0
1.6193,1.94531,0
1.61719,1.95205,0
1.61715,1.95215,0
1.61681,1.95312,0
1.61914,1.94585,0
1.61901,1.94629,0
1.61872,1.94727,0
1.61843,1.94824,0
1.61816,1.94907,0
1.61812,1.94922,0
1.6178,1.9502,0
1.61748,1.95117,0
1.61647,1.9541,0
1.61621,1.95481,0
1.61611,1.95508,0
1.61575,1.95605,0
1.61538,1.95703,0
1.61523,1.9574,0
1.615,1.95801,0
1.61461,1.95898,0
1.61426,1.95984,0
1.61421,1.95996,0
1.6138,1.96094,0
1.61328,1.96216,0
1.61296,1.96289,0
1.61253,1.96387,0
1.6123,1.96436,0
1.61208,1.96484,0
1.61339,1.96191,0
1.61133,1.96646,0
1.61117,1.9668,0
1.61163,1.96582,0
1.6107,1.96777,0
1.61035,1.96847,0
1.61021,1.96875,0
1.59375,1.99424,0
1.59303,1.99512,0
1.59277,1.99542,0
1.59221,1.99609,0
1.58984,1.99884,0
1.58968,1.99902,0
1.58887,1.99993,0
1.58881,2,0
1.5918,1.99659,0
1.59138,1.99707,0
1.59082,1.99772,0
1.59054,1.99805,0
1.60938,1.97041,0
1.60922,1.9707,0
1.60871,1.97168,0
1.6084,1.97226,0
1.60819,1.97266,0
1.60742,1.97405,0
1.60711,1.97461,0
1.60766,1.97363,0
1.60656,1.97559,0
1.60645,1.97579,0
1.606,1.97656,0
1.60156,1.98366,0
1.60108,1.98438,0
1.60547,1.97746,0
1.60542,1.97754,0
1.60484,1.97852,0
1.60449,1.97908,0
1.60424,1.97949,0
1.60363,1.98047,0
1.60352,1.98065,0
1.60301,1.98145,0
1.60254,1.98217,0
1.60238,1.98242,0
1.60174,1.9834,0
1.60972,1.96973,0
1.60059,1.9851,0
1.60041,1.98535,0
1.59973,1.98633,0
1.59961,1.9865,0
1.59904,1.9873,0
1.59863,1.98787,0
1.59833,1.98828,0
1.59766,1.9892,0
1.59762,1.98926,0
1.59689,1.99023,0
1.5957,1.99178,0
1.59538,1.99219,0
1.59668,1.99051,0
1.59614,1.99121,0
1.59473,1.99302,0
1.59461,1.99316,0
1.59383,1.99414,0
1.625,1.89258,0
1.62504,1.89355,0
1.62507,1.89453,0
1.6251,1.89551,0
1.62512,1.89648,0
1.62514,1.89746,0
1.62515,1.89844,0
1.62516,1.89941,0
1.62516,1.90039,0
1.62516,1.90137,0
1.62516,1.90234,0
1.62514,1.90332,0
1.62513,1.9043,0
1.62511,1.90527,0
1.62508,1.90625,0
1.6611,1.87598,0
1.66113,1.87612,0
1.66133,1.87695,0
1.66156,1.87793,0
1.66178,1.87891,0
1.66201,1.87988,0
1.66211,1.88031,0
1.66224,1.88086,0
1.66246,1.88184,0
1.66268,1.88281,0
1.66289,1.88379,0
1.66309,1.88465,0
1.66311,1.88477,0
1.66333,1.88574,0
1.66354,1.88672,0
1.66375,1.8877,0
1.66396,1.88867,0
1.66406,1.88914,0
1.66417,1.88965,0
1.66438,1.89062,0
1.66458,1.8916,0
1.66478,1.89258,0
1.66499,1.89355,0
1.66504,1.89381,0
1.66519,1.89453,0
1.66538,1.89551,0
1.66558,1.89648,0
1.66577,1.89746,0
1.66596,1.89844,0
1.66602,1.89869,0
1.66616,1.89941,0
1.66635,1.90039,0
1.66653,1.90137,0
1.66671,1.90234,0
1.6669,1.90332,0
1.66699,1.90382,0
1.66708,1.9043,0
1.66726,1.90527,0
1.66744,1.90625,0
1.62505,1.90723,0
1.62502,1.9082,0
1.66761,1.90723,0
1.66779,1.9082,0
1.66796,1.90918,0
1.66797,1.90922,0
1.66813,1.91016,0
1.6683,1.91113,0
1.66847,1.91211,0
1.66863,1.91309,0
1.66879,1.91406,0
1.66895,1.91498,0
1.66896,1.91504,0
1.66912,1.91602,0
1.66927,1.91699,0
1.66943,1.91797,0
1.66958,1.91895,0
1.66973,1.91992,0
1.66988,1.9209,0
1.66992,1.92115,0
1.67003,1.92188,0
1.67018,1.92285,0
1.67032,1.92383,0
1.67046,1.9248,0
1.6706,1.92578,0
1.67074,1.92676,0
1.67088,1.92773,0
1.6709,1.92786,0
1.67102,1.92871,0
1.67115,1.92969,0
1.67128,1.93066,0
1.67141,1.93164,0
1.67154,1.93262,0
1.67166,1.93359,0
1.67178,1.93457,0
1.67188,1.93528,0
1.67191,1.93555,0
1.67203,1.93652,0
1.67215,1.9375,0
1.67226,1.93848,0
1.67238,1.93945,0
1.67249,1.94043,0
1.6726,1.94141,0
1.67271,1.94238,0
1.67281,1.94336,0
1.67285,1.9437,0
1.67292,1.94434,0
1.67303,1.94531,0
1.67313,1.94629,0
1.67322,1.94727,0
1.67332,1.94824,0
1.67341,1.94922,0
1.67351,1.9502,0
1.6736,1.95117,0
1.67369,1.95215,0
1.67378,1.95312,0
1.67383,1.95369,0
1.67387,1.9541,0
1.67395,1.95508,0
1.67403,1.95605,0
1.67411,1.95703,0
1.67419,1.95801,0
1.67427,1.95898,0
1.67434,1.95996,0
1.67441,1.96094,0
1.67448,1.96191,0
1.67455,1.96289,0
1.67462,1.96387,0
1.67469,1.96484,0
1.67475,1.96582,0
1.6748,1.96667,0
1.67481,1.9668,0
1.67487,1.96777,0
1.67493,1.96875,0
1.67499,1.96973,0
1.67504,1.9707,0
1.6751,1.97168,0
1.67515,1.97266,0
1.6752,1.97363,0
1.67524,1.97461,0
1.67529,1.97559,0
1.67533,1.97656,0
1.67537,1.97754,0
1.67541,1.97852,0
1.67545,1.97949,0
1.67548,1.98047,0
1.67552,1.98145,0
1.67555,1.98242,0
1.67558,1.9834,0
1.67561,1.98438,0
1.67564,1.98535,0
1.67566,1.98633,0
1.67569,1.9873,0
1.67571,1.98828,0
1.67573,1.98926,0
1.67575,1.99023,0
1.67577,1.99121,0
1.67578,1.99219,0
1.67578,1.99219,0
1.67579,1.99316,0
1.67581,1.99414,0
1.67582,1.99512,0
1.67582,1.99609,0
1.67583,1.99707,0
1.67583,1.99805,0
1.67584,1.99902,0
1.67584,2,0
0.324162,2.00098,0
0.324164,2.00195,0
0.324169,2.00293,0
0.324175,2.00391,0
0.324182,2.00488,0
0.324192,2.00586,0
0.324203,2.00684,0
0.324216,2.00781,0
0.324219,2.00798,0
0.324231,2.00879,0
0.324247,2.00977,0
0.324266,2.01074,0
0.324285,2.01172,0
0.324307,2.0127,0
0.32433,2.01367,0
0.324354,2.01465,0
0.324381,2.01562,0
0.324409,2.0166,0
0.324438,2.01758,0
0.324469,2.01855,0
0.324501,2.01953,0
0.324535,2.02051,0
0.324571,2.02148,0
0.324608,2.02246,0
0.324647,2.02344,0
0.324687,2.02441,0
0.324729,2.02539,0
0.324773,2.02637,0
0.324818,2.02734,0
0.324865,2.02832,0
0.324913,2.0293,0
0.324963,2.03027,0
0.325015,2.03125,0
0.325069,2.03223,0
0.325125,2.0332,0
0.325183,2.03418,0
0.325195,2.03439,0
0.325242,2.03516,0
0.325303,2.03613,0
0.325365,2.03711,0
0.325428,2.03809,0
0.325492,2.03906,0
0.325557,2.04004,0
0.325624,2.04102,0
0.325692,2.04199,0
0.325762,2.04297,0
0.325834,2.04395,0
0.325907,2.04492,0
0.325982,2.0459,0
0.326059,2.04688,0
0.326138,2.04785,0
0.326172,2.04825,0
0.32622,2.04883,0
0.326302,2.0498,0
0.326385,2.05078,0
0.326469,2.05176,0
0.326554,2.05273,0
0.32664,2.05371,0
0.326728,2.05469,0
0.326817,2.05566,0
0.326908,2.05664,0
0.327001,2.05762,0
0.327097,2.05859,0
0.327148,2.0591,0
0.327195,2.05957,0
0.327294,2.06055,0
0.327393,2.06152,0
0.327493,2.0625,0
0.327593,2.06348,0
0.327695,2.06445,0
0.327799,2.06543,0
0.327905,2.06641,0
0.328013,2.06738,0
0.328124,2.06836,0
0.328125,2.06837,0
0.328236,2.06934,0
0.328348,2.07031,0
0.328461,2.07129,0
0.328574,2.07227,0
0.328689,2.07324,0
0.328805,2.07422,0
0.328924,2.0752,0
0.329046,2.07617,0
0.329102,2.07661,0
0.32917,2.07715,0
0.329294,2.07812,0
0.329418,2.0791,0
0.329542,2.08008,0
0.329668,2.08105,0
0.329796,2.08203,0
0.329925,2.08301,0
0.330059,2.08398,0
0.330078,2.08413,0
0.330194,2.08496,0
0.330328,2.08594,0
0.330463,2.08691,0
0.330598,2.08789,0
0.330735,2.08887,0
0.330874,2.08984,0
0.331016,2.09082,0
0.331055,2.09108,0
0.331161,2.0918,0
0.331305,2.09277,0
0.331449,2.09375,0
0.331593,2.09473,0
0.331739,2.0957,0
0.331888,2.09668,0
0.332031,2.09759,0
0.332041,2.09766,0
0.332195,2.09863,0
0.332347,2.09961,0
0.3325,2.10059,0
0.332654,2.10156,0
0.33281,2.10254,0
0.332969,2.10352,0
0.333008,2.10375,0
0.333132,2.10449,0
0.333293,2.10547,0
0.333453,2.10645,0
0.333615,2.10742,0
0.333779,2.1084,0
0.333946,2.10938,0
0.333984,2.10959,0
0.334117,2.11035,0
0.334285,2.11133,0
0.334453,2.1123,0
0.334623,2.11328,0
0.334795,2.11426,0
0.334961,2.11518,0
0.334971,2.11523,0
0.335148,2.11621,0
0.335324,2.11719,0
0.335499,2.11816,0
0.335677,2.11914,0
0.335858,2.12012,0
0.335938,2.12054,0
0.336043,2.12109,0
0.336226,2.12207,0
0.336408,2.12305,0
0.336591,2.12402,0
0.336778,2.125,0
0.412078,2.00098,0
0.412109,2.00101,0
0.412984,2.00195,0
0.413086,2.00206,0
0.413907,2.00293,0
0.414062,2.00309,0
0.414847,2.00391,0
0.415039,2.0041,0
0.415804,2.00488,0
0.416016,2.0051,0
0.416778,2.00586,0
0.416992,2.00607,0
0.41777,2.00684,0
0.417969,2.00703,0
0.418781,2.00781,0
0.418945,2.00797,0
0.41981,2.00879,0
0.419922,2.00889,0
0.420859,2.00977,0
0.420898,2.0098,0
0.421875,2.01069,0
0.421928,2.01074,0
0.422852,2.01157,0
0.423016,2.01172,0
0.423828,2.01244,0
0.424125,2.0127,0
0.424805,2.01329,0
0.425254,2.01367,0
0.425781,2.01412,0
0.426403,2.01465,0
0.426758,2.01495,0
0.427576,2.01562,0
0.427734,2.01576,0
0.428711,2.01655,0
0.428773,2.0166,0
0.429688,2.01734,0
0.429992,2.01758,0
0.430664,2.01811,0
0.431234,2.01855,0
0.431641,2.01887,0
0.4325,2.01953,0
0.432617,2.01962,0
0.433594,2.02036,0
0.433795,2.02051,0
0.43457,2.02108,0
0.435112,2.02148,0
0.435547,2.0218,0
0.436457,2.02246,0
0.436523,2.02251,0
0.4375,2.0232,0
0.437832,2.02344,0
0.438477,2.02389,0
0.439232,2.02441,0
0.439453,2.02457,0
0.44043,2.02523,0
0.440665,2.02539,0
0.441406,2.02589,0
0.442125,2.02637,0
0.442383,2.02654,0
0.443359,2.02717,0
0.44362,2.02734,0
0.444336,2.02781,0
0.445144,2.02832,0
0.445312,2.02843,0
0.446289,2.02904,0
0.446706,2.0293,0
0.447266,2.02964,0
0.448242,2.03024,0
0.4483,2.03027,0
0.449219,2.03083,0
0.449931,2.03125,0
0.450195,2.03141,0
0.451172,2.03198,0
0.451602,2.03223,0
0.452148,2.03254,0
0.453125,2.0331,0
0.453311,2.0332,0
0.454102,2.03365,0
0.45506,2.03418,0
0.455078,2.03419,0
0.456055,2.03472,0
0.456854,2.03516,0
0.457031,2.03525,0
0.458008,2.03577,0
0.458693,2.03613,0
0.458984,2.03629,0
0.459961,2.03679,0
0.460579,2.03711,0
0.460938,2.03729,0
0.461914,2.03778,0
0.462514,2.03809,0
0.462891,2.03828,0
0.463867,2.03875,0
0.464501,2.03906,0
0.464844,2.03923,0
0.46582,2.0397,0
0.466543,2.04004,0
0.466797,2.04016,0
0.467773,2.04061,0
0.468642,2.04102,0
0.46875,2.04107,0
0.469727,2.04151,0
0.470703,2.04195,0
0.470803,2.04199,0
0.47168,2.04238,0
0.472656,2.04281,0
0.473028,2.04297,0
0.473633,2.04323,0
0.474609,2.04364,0
0.475321,2.04395,0
0.475586,2.04406,0
0.476562,2.04446,0
0.477539,2.04486,0
0.477687,2.04492,0
0.478516,2.04526,0
0.479492,2.04564,0
0.480131,2.0459,0
0.480469,2.04603,0
0.481445,2.04641,0
0.482422,2.04678,0
0.482659,2.04688,0
0.483398,2.04716,0
0.484375,2.04752,0
0.485274,2.04785,0
0.485352,2.04788,0
0.486328,2.04824,0
0.487305,2.04858,0
0.487988,2.04883,0
0.488281,2.04893,0
0.489258,2.04927,0
0.490234,2.04961,0
0.490805,2.0498,0
0.491211,2.04994,0
0.492188,2.05027,0
0.493164,2.05059,0
0.493735,2.05078,0
0.494141,2.05092,0
0.495117,2.05123,0
0.496094,2.05154,0
0.496789,2.05176,0
0.49707,2.05185,0
0.498047,2.05215,0
0.499023,2.05244,0
0.499978,2.05273,0
0.5,2.05274,0
0.336914,2.1257,0
0.336969,2.12598,0
0.337159,2.12695,0
0.337348,2.12793,0
0.337537,2.12891,0
0.33773,2.12988,0
0.337891,2.13068,0
0.337927,2.13086,0
0.338124,2.13184,0
0.338319,2.13281,0
0.338515,2.13379,0
0.338713,2.13477,0
0.338867,2.1355,0
0.338917,2.13574,0
0.33912,2.13672,0
0.339321,2.1377,0
0.339523,2.13867,0
0.339729,2.13965,0
0.339844,2.14018,0
0.339939,2.14062,0
0.340147,2.1416,0
0.340354,2.14258,0
0.340563,2.14355,0
0.340776,2.14453,0
0.34082,2.14473,0
0.340992,2.14551,0
0.341205,2.14648,0
0.341418,2.14746,0
0.341633,2.14844,0
0.341797,2.14916,0
0.341855,2.14941,0
0.342075,2.15039,0
0.342293,2.15137,0
0.342512,2.15234,0
0.342737,2.15332,0
0.342773,2.15348,0
0.342964,2.1543,0
0.343188,2.15527,0
0.343412,2.15625,0
0.343639,2.15723,0
0.34375,2.15769,0
0.343872,2.1582,0
0.344102,2.15918,0
0.34433,2.16016,0
0.344562,2.16113,0
0.344727,2.16181,0
0.344799,2.16211,0
0.345035,2.16309,0
0.345269,2.16406,0
0.345505,2.16504,0
0.345703,2.16584,0
0.345747,2.16602,0
0.345988,2.16699,0
0.346226,2.16797,0
0.346467,2.16895,0
0.34668,2.16979,0
0.346714,2.16992,0
0.34696,2.1709,0
0.347204,2.17188,0
0.347449,2.17285,0
0.347656,2.17366,0
0.347701,2.17383,0
0.347951,2.1748,0
0.3482,2.17578,0
0.348451,2.17676,0
0.348633,2.17745,0
0.348707,2.17773,0
0.348962,2.17871,0
0.349215,2.17969,0
0.349472,2.18066,0
0.349609,2.18118,0
0.349734,2.18164,0
0.349993,2.18262,0
0.35025,2.18359,0
0.350513,2.18457,0
0.350586,2.18484,0
0.350779,2.18555,0
0.351042,2.18652,0
0.351305,2.1875,0
0.351562,2.18843,0
0.351574,2.18848,0
0.351844,2.18945,0
0.352111,2.19043,0
0.35238,2.19141,0
0.352539,2.19197,0
0.352655,2.19238,0
0.352927,2.19336,0
0.353199,2.19434,0
0.353475,2.19531,0
0.353516,2.19545,0
0.353755,2.19629,0
0.35403,2.19727,0
0.354307,2.19824,0
0.354492,2.19888,0
0.354591,2.19922,0
0.354872,2.2002,0
0.355152,2.20117,0
0.355437,2.20215,0
0.355469,2.20226,0
0.355725,2.20312,0
0.356008,2.2041,0
0.356294,2.20508,0
0.356445,2.20558,0
0.356587,2.20605,0
0.356876,2.20703,0
0.357165,2.20801,0
0.357422,2.20886,0
0.35746,2.20898,0
0.357754,2.20996,0
0.358046,2.21094,0
0.358343,2.21191,0
0.358398,2.21209,0
0.358643,2.21289,0
0.358939,2.21387,0
0.359238,2.21484,0
0.359375,2.21528,0
0.359543,2.21582,0
0.359843,2.2168,0
0.360145,2.21777,0
0.360352,2.21843,0
0.360453,2.21875,0
0.360759,2.21973,0
0.361063,2.2207,0
0.361328,2.22154,0
0.361374,2.22168,0
0.361685,2.22266,0
0.361992,2.22363,0
0.362305,2.2246,0
0.362306,2.22461,0
0.362622,2.22559,0
0.362933,2.22656,0
0.36325,2.22754,0
0.363281,2.22763,0
0.36357,2.22852,0
0.363885,2.22949,0
0.364205,2.23047,0
0.364258,2.23063,0
0.364529,2.23145,0
0.364848,2.23242,0
0.365171,2.2334,0
0.365234,2.23359,0
0.365499,2.23438,0
0.365822,2.23535,0
0.366149,2.23633,0
0.366211,2.23651,0
0.366481,2.2373,0
0.366807,2.23828,0
0.367138,2.23926,0
0.367188,2.2394,0
0.367474,2.24023,0
0.367804,2.24121,0
0.368139,2.24219,0
0.368164,2.24226,0
0.368478,2.24316,0
0.368812,2.24414,0
0.369141,2.24509,0
0.369152,2.24512,0
0.369493,2.24609,0
0.369831,2.24707,0
0.370117,2.24788,0
0.370176,2.24805,0
0.37052,2.24902,0
0.370862,2.25,0
0.371094,2.25065,0
0.371212,2.25098,0
0.371558,2.25195,0
0.371904,2.25293,0
0.37207,2.25339,0
0.372258,2.25391,0
0.372607,2.25488,0
0.372959,2.25586,0
0.373047,2.2561,0
0.373316,2.25684,0
0.373668,2.25781,0
0.374023,2.25878,0
0.374026,2.25879,0
0.374385,2.25977,0
0.374741,2.26074,0
0.375,2.26144,0
0.375105,2.26172,0
0.375465,2.2627,0
0.375826,2.26367,0
0.375977,2.26407,0
0.376194,2.26465,0
0.376557,2.26562,0
0.376924,2.2666,0
0.376953,2.26668,0
0.377295,2.26758,0
0.377661,2.26855,0
0.37793,2.26926,0
0.378035,2.26953,0
0.378406,2.27051,0
0.378778,2.27148,0
0.378906,2.27182,0
0.379156,2.27246,0
0.379529,2.27344,0
0.379883,2.27435,0
0.379908,2.27441,0
0.380288,2.27539,0
0.380665,2.27637,0
0.380859,2.27686,0
0.381051,2.27734,0
0.38143,2.27832,0
0.381815,2.2793,0
0.381836,2.27935,0
0.382202,2.28027,0
0.382586,2.28125,0
0.382812,2.28181,0
0.382978,2.28223,0
0.383365,2.2832,0
0.383756,2.28418,0
0.383789,2.28426,0
0.38415,2.28516,0
0.384541,2.28613,0
0.384766,2.28668,0
0.38494,2.28711,0
0.385333,2.28809,0
0.385732,2.28906,0
0.385742,2.28909,0
0.386132,2.29004,0
0.386529,2.29102,0
0.386719,2.29147,0
0.386935,2.29199,0
0.387335,2.29297,0
0.387695,2.29383,0
0.387742,2.29395,0
0.388147,2.29492,0
0.388553,2.2959,0
0.388672,2.29618,0
0.388965,2.29688,0
0.389371,2.29785,0
0.389648,2.2985,0
0.389787,2.29883,0
0.390197,2.2998,0
0.390612,2.30078,0
0.390625,2.30081,0
0.391029,2.30176,0
0.391443,2.30273,0
0.391602,2.3031,0
0.391865,2.30371,0
0.392282,2.30469,0
0.392578,2.30537,0
0.392707,2.30566,0
0.393127,2.30664,0
0.393552,2.30762,0
0.393555,2.30762,0
0.393978,2.30859,0
0.394403,2.30957,0
0.394531,2.30986,0
0.394835,2.31055,0
0.395261,2.31152,0
0.395508,2.31208,0
0.395697,2.3125,0
0.396126,2.31348,0
0.396484,2.31428,0
0.396563,2.31445,0
0.396997,2.31543,0
0.397434,2.31641,0
0.397461,2.31646,0
0.397874,2.31738,0
0.398312,2.31836,0
0.398438,2.31863,0
0.398757,2.31934,0
0.399196,2.32031,0
0.399414,2.32079,0
0.399644,2.32129,0
0.400087,2.32227,0
0.400391,2.32292,0
0.400538,2.32324,0
0.400984,2.32422,0
0.401367,2.32505,0
0.401436,2.3252,0
0.401887,2.32617,0
0.402341,2.32715,0
0.402344,2.32716,0
0.402796,2.32812,0
0.403251,2.3291,0
0.40332,2.32925,0
0.403711,2.33008,0
0.404168,2.33105,0
0.404297,2.33133,0
0.404632,2.33203,0
0.405091,2.33301,0
0.405273,2.33339,0
0.405558,2.33398,0
0.40602,2.33496,0
0.40625,2.33544,0
0.406491,2.33594,0
0.406956,2.33691,0
0.407227,2.33747,0
0.40743,2.33789,0
0.407898,2.33887,0
0.408203,2.33949,0
0.408374,2.33984,0
0.408846,2.34082,0
0.40918,2.3415,0
0.409325,2.3418,0
0.4098,2.34277,0
0.410156,2.3435,0
0.410282,2.34375,0
0.41076,2.34473,0
0.411133,2.34548,0
0.411246,2.3457,0
0.411727,2.34668,0
0.412109,2.34745,0
0.412215,2.34766,0
0.4127,2.34863,0
0.413086,2.3494,0
0.413191,2.34961,0
0.413679,2.35059,0
0.414062,2.35134,0
0.414174,2.35156,0
0.414665,2.35254,0
0.415039,2.35327,0
0.415163,2.35352,0
0.415657,2.35449,0
0.416016,2.35519,0
0.416158,2.35547,0
0.416655,2.35645,0
0.416992,2.3571,0
0.41716,2.35742,0
0.41766,2.3584,0
0.417969,2.35899,0
0.418168,2.35938,0
0.418671,2.36035,0
0.418945,2.36087,0
0.419183,2.36133,0
0.419689,2.3623,0
0.419922,2.36275,0
0.420205,2.36328,0
0.420714,2.36426,0
0.420898,2.3646,0
0.421232,2.36523,0
0.421746,2.36621,0
0.421875,2.36645,0
0.422267,2.36719,0
0.422784,2.36816,0
0.422852,2.36829,0
0.423307,2.36914,0
0.423828,2.37011,0
0.42383,2.37012,0
0.424355,2.37109,0
0.424805,2.37193,0
0.424883,2.37207,0
0.425409,2.37305,0
0.425781,2.37373,0
0.425942,2.37402,0
0.42647,2.375,0
0.426758,2.37552,0
0.427007,2.37598,0
0.427539,2.37695,0
0.427734,2.37731,0
0.428079,2.37793,0
0.428615,2.37891,0
0.428711,2.37908,0
0.429157,2.37988,0
0.429688,2.38084,0
0.429699,2.38086,0
0.430243,2.38184,0
0.430664,2.38259,0
0.43079,2.38281,0
0.431335,2.38379,0
0.431641,2.38433,0
0.431887,2.38477,0
0.432435,2.38574,0
0.432617,2.38606,0
0.432991,2.38672,0
0.433543,2.3877,0
0.433594,2.38778,0
0.4341,2.38867,0
0.43457,2.38949,0
0.43466,2.38965,0
0.435217,2.39062,0
0.435547,2.3912,0
0.435782,2.3916,0
0.436343,2.39258,0
0.436523,2.39289,0
0.436911,2.39355,0
0.437477,2.39453,0
0.4375,2.39457,0
0.438046,2.39551,0
0.438477,2.39624,0
0.438619,2.39648,0
0.439188,2.39746,0
0.439453,2.39791,0
0.439766,2.39844,0
0.44034,2.39941,0
0.44043,2.39956,0
0.44092,2.40039,0
0.441406,2.40121,0
0.441502,2.40137,0
0.442081,2.40234,0
0.442383,2.40285,0
0.442668,2.40332,0
0.443251,2.4043,0
0.443359,2.40447,0
0.443841,2.40527,0
0.444336,2.40609,0
0.444432,2.40625,0
0.445021,2.40723,0
0.445312,2.4077,0
0.445617,2.4082,0
0.446211,2.40918,0
0.446289,2.40931,0
0.446809,2.41016,0
0.447266,2.4109,0
0.44741,2.41113,0
0.448008,2.41211,0
0.448242,2.41249,0
0.448615,2.41309,0
0.449219,2.41406,0
0.449219,2.41406,0
0.449825,2.41504,0
0.450195,2.41563,0
0.450438,2.41602,0
0.451046,2.41699,0
0.451172,2.41719,0
0.451661,2.41797,0
0.452148,2.41874,0
0.452277,2.41895,0
0.452892,2.41992,0
0.453125,2.42029,0
0.453514,2.4209,0
0.454102,2.42182,0
0.454135,2.42188,0
0.454756,2.42285,0
0.455078,2.42335,0
0.455385,2.42383,0
0.45601,2.4248,0
0.456055,2.42487,0
0.45664,2.42578,0
0.457031,2.42639,0
0.457274,2.42676,0
0.457905,2.42773,0
0.458008,2.42789,0
0.458542,2.42871,0
0.458984,2.42939,0
0.459182,2.42969,0
0.459818,2.43066,0
0.459961,2.43088,0
0.460462,2.43164,0
0.460938,2.43236,0
0.461108,2.43262,0
0.461751,2.43359,0
0.461914,2.43384,0
0.462402,2.43457,0
0.462891,2.4353,0
0.463054,2.43555,0
0.463704,2.43652,0
0.463867,2.43677,0
0.46436,2.4375,0
0.464844,2.43822,0
0.465019,2.43848,0
0.465676,2.43945,0
0.46582,2.43967,0
0.466338,2.44043,0
0.466797,2.4411,0
0.467004,2.44141,0
0.467667,2.44238,0
0.467773,2.44254,0
0.468336,2.44336,0
0.46875,2.44396,0
0.469009,2.44434,0
0.469679,2.44531,0
0.469727,2.44538,0
0.470354,2.44629,0
0.470703,2.44679,0
0.471034,2.44727,0
0.47168,2.4482,0
0.471712,2.44824,0
0.472392,2.44922,0
0.472656,2.44959,0
0.473078,2.4502,0
0.473633,2.45098,0
0.473765,2.45117,0
0.474451,2.45215,0
0.474609,2.45237,0
0.475143,2.45312,0
0.475586,2.45375,0
0.475839,2.4541,0
0.476532,2.45508,0
0.476562,2.45512,0
0.477229,2.45605,0
0.477539,2.45649,0
0.477932,2.45703,0
0.478516,2.45784,0
0.478635,2.45801,0
0.479337,2.45898,0
0.479492,2.4592,0
0.480046,2.45996,0
0.480469,2.46054,0
0.480758,2.46094,0
0.481445,2.46188,0
0.481469,2.46191,0
0.482182,2.46289,0
0.482422,2.46322,0
0.482901,2.46387,0
0.483398,2.46454,0
0.483622,2.46484,0
0.484342,2.46582,0
0.484375,2.46587,0
0.485065,2.4668,0
0.485352,2.46718,0
0.485794,2.46777,0
0.486328,2.46849,0
0.486525,2.46875,0
0.487254,2.46973,0
0.487305,2.46979,0
0.487988,2.4707,0
0.488281,2.47109,0
0.488727,2.47168,0
0.489258,2.47238,0
0.489468,2.47266,0
0.490208,2.47363,0
0.490234,2.47367,0
0.490952,2.47461,0
0.491211,2.47495,0
0.4917,2.47559,0
0.492188,2.47622,0
0.492452,2.47656,0
0.493164,2.47749,0
0.493203,2.47754,0
0.493956,2.47852,0
0.494141,2.47875,0
0.494715,2.47949,0
0.495117,2.48001,0
0.495477,2.48047,0
0.496094,2.48126,0
0.49624,2.48145,0
0.497004,2.48242,0
0.49707,2.48251,0
0.497772,2.4834,0
0.498047,2.48375,0
0.498544,2.48438,0
0.499023,2.48498,0
0.499319,2.48535,0
0.5,2.48621,0
0.500977,2.05303,0
0.501953,2.05332,0
0.50293,2.0536,0
0.50332,2.05371,0
0.503906,2.05388,0
0.504883,2.05415,0
0.505859,2.05442,0
0.506825,2.05469,0
0.506836,2.05469,0
0.507812,2.05496,0
0.508789,2.05521,0
0.509766,2.05547,0
0.51052,2.05566,0
0.510742,2.05572,0
0.511719,2.05597,0
0.512695,2.05621,0
0.513672,2.05645,0
0.514427,2.05664,0
0.514648,2.0567,0
0.515625,2.05693,0
0.516602,2.05716,0
0.517578,2.05739,0
0.518555,2.05761,0
0.518575,2.05762,0
0.519531,2.05784,0
0.520508,2.05805,0
0.521484,2.05826,0
0.522461,2.05848,0
0.523007,2.05859,0
0.523438,2.05869,0
0.524414,2.05889,0
0.525391,2.05909,0
0.526367,2.05929,0
0.527344,2.05948,0
0.52777,2.05957,0
0.52832,2.05968,0
0.529297,2.05987,0
0.530273,2.06006,0
0.53125,2.06024,0
0.532227,2.06042,0
0.532929,2.06055,0
0.533203,2.0606,0
0.53418,2.06077,0
0.535156,2.06094,0
0.536133,2.06111,0
0.537109,2.06128,0
0.538086,2.06144,0
0.53858,2.06152,0
0.539062,2.0616,0
0.540039,2.06176,0
0.541016,2.06192,0
0.541992,2.06207,0
0.542969,2.06222,0
0.543945,2.06236,0
0.544852,2.0625,0
0.544922,2.06251,0
0.545898,2.06265,0
0.546875,2.06279,0
0.547852,2.06293,0
0.548828,2.06306,0
0.549805,2.06319,0
0.550781,2.06332,0
0.551758,2.06345,0
0.551955,2.06348,0
0.552734,2.06358,0
0.553711,2.0637,0
0.554688,2.06382,0
0.555664,2.06394,0
0.556641,2.06405,0
0.557617,2.06416,0
0.558594,2.06427,0
0.55957,2.06438,0
0.560233,2.06445,0
0.560547,2.06449,0
0.561523,2.06459,0
0.5625,2.06469,0
0.563477,2.06479,0
0.564453,2.06489,0
0.56543,2.06498,0
0.566406,2.06507,0
0.567383,2.06516,0
0.568359,2.06525,0
0.569336,2.06534,0
0.570312,2.06543,0
0.570366,2.06543,0
0.571289,2.06551,0
0.572266,2.06559,0
0.573242,2.06567,0
0.574219,2.06574,0
0.575195,2.06582,0
0.576172,2.06589,0
0.577148,2.06596,0
0.578125,2.06603,0
0.579102,2.06609,0
0.580078,2.06616,0
0.581055,2.06622,0
0.582031,2.06628,0
0.583008,2.06634,0
0.583984,2.0664,0
0.584126,2.06641,0
0.584961,2.06645,0
0.585938,2.06651,0
0.586914,2.06656,0
0.587891,2.06661,0
0.588867,2.06666,0
0.589844,2.06671,0
0.59082,2.06675,0
0.591797,2.06679,0
0.592773,2.06684,0
0.59375,2.06687,0
0.594727,2.06691,0
0.595703,2.06695,0
0.59668,2.06698,0
0.597656,2.06702,0
0.598633,2.06705,0
0.599609,2.06708,0
0.600586,2.06711,0
0.601562,2.06713,0
0.602539,2.06716,0
0.603516,2.06719,0
0.604492,2.06721,0
0.605469,2.06723,0
0.606445,2.06725,0
0.607422,2.06727,0
0.608398,2.06729,0
0.609375,2.0673,0
0.610352,2.06732,0
0.611328,2.06733,0
0.612305,2.06734,0
0.613281,2.06735,0
0.614258,2.06736,0
0.615234,2.06737,0
0.616211,2.06738,0
0.617188,2.06738,0
0.61777,2.06738,0
0.618164,2.06738,0
0.619141,2.06739,0
0.620117,2.06739,0
0.621094,2.06739,0
0.62207,2.06739,0
0.623047,2.06738,0
0.624023,2.06738,0
0.623562,2.06738,0
0.625,2.06738,0
0.730469,2.06245,0
0.729727,2.0625,0
0.731445,2.06238,0
0.732422,2.06231,0
0.733398,2.06225,0
0.734375,2.06218,0
0.735352,2.06211,0
0.736328,2.06205,0
0.737305,2.06198,0
0.738281,2.06191,0
0.739258,2.06185,0
0.740234,2.06178,0
0.741211,2.06171,0
0.742188,2.06164,0
0.744141,2.06151,0
0.743881,2.06152,0
0.743164,2.06157,0
0.745117,2.06144,0
0.746094,2.06137,0
0.74707,2.0613,0
0.748047,2.06123,0
0.749023,2.06117,0
0.75,2.0611,0
0.625977,2.06737,0
0.626953,2.06736,0
0.62793,2.06735,0
0.628906,2.06735,0
0.629883,2.06733,0
0.630859,2.06732,0
0.631836,2.06731,0
0.632812,2.0673,0
0.633789,2.06728,0
0.634766,2.06727,0
0.635742,2.06725,0
0.636719,2.06723,0
0.637695,2.06721,0
0.638672,2.06719,0
0.639648,2.06717,0
0.640625,2.06715,0
0.641602,2.06713,0
0.642578,2.0671,0
0.643555,2.06708,0
0.644531,2.06705,0
0.645508,2.06703,0
0.646484,2.067,0
0.647461,2.06697,0
0.648438,2.06694,0
0.649414,2.06691,0
0.650391,2.06688,0
0.651367,2.06685,0
0.652344,2.06682,0
0.65332,2.06679,0
0.654297,2.06675,0
0.655273,2.06672,0
0.65625,2.06668,0
0.664062,2.06637,0
0.6632,2.06641,0
0.657227,2.06665,0
0.658203,2.06661,0
0.65918,2.06657,0
0.660156,2.06653,0
0.661133,2.06649,0
0.662109,2.06645,0
0.663086,2.06641,0
0.665039,2.06633,0
0.666016,2.06628,0
0.666992,2.06624,0
0.667969,2.06619,0
0.668945,2.06615,0
0.669922,2.0661,0
0.670898,2.06606,0
0.671875,2.06601,0
0.672852,2.06597,0
0.673828,2.06592,0
0.674805,2.06587,0
0.675781,2.06582,0
0.676758,2.06577,0
0.677734,2.06572,0
0.678711,2.06567,0
0.679688,2.06562,0
0.680664,2.06557,0
0.681641,2.06552,0
0.683594,2.06541,0
0.683229,2.06543,0
0.682617,2.06546,0
0.68457,2.06535,0
0.685547,2.0653,0
0.686523,2.06524,0
0.6875,2.06519,0
0.688477,2.06513,0
0.689453,2.06508,0
0.69043,2.06502,0
0.691406,2.06497,0
0.692383,2.06491,0
0.693359,2.06485,0
0.694336,2.0648,0
0.695312,2.06474,0
0.696289,2.06468,0
0.697266,2.06462,0
0.698242,2.06456,0
0.699219,2.0645,0
0.700195,2.06444,0
0.699968,2.06445,0
0.701172,2.06438,0
0.702148,2.06432,0
0.703125,2.06425,0
0.704102,2.06419,0
0.705078,2.06413,0
0.706055,2.06407,0
0.707031,2.06401,0
0.708008,2.06395,0
0.708984,2.06388,0
0.709961,2.06382,0
0.710938,2.06376,0
0.711914,2.0637,0
0.712891,2.06363,0
0.713867,2.06357,0
0.714844,2.0635,0
0.71582,2.06344,0
0.715224,2.06348,0
0.716797,2.06337,0
0.717773,2.06331,0
0.71875,2.06324,0
0.719727,2.06318,0
0.720703,2.06311,0
0.72168,2.06305,0
0.722656,2.06298,0
0.723633,2.06292,0
0.724609,2.06285,0
0.725586,2.06278,0
0.726562,2.06272,0
0.727539,2.06265,0
0.728516,2.06258,0
0.729492,2.06252,0
0.750977,2.06103,0
0.751953,2.06096,0
0.75293,2.0609,0
0.753906,2.06083,0
0.754883,2.06076,0
0.755859,2.06069,0
0.756836,2.06063,0
0.757812,2.06056,0
0.758789,2.06049,0
0.757969,2.06055,0
0.759766,2.06042,0
0.760742,2.06035,0
0.761719,2.06029,0
0.762695,2.06022,0
0.763672,2.06015,0
0.764648,2.06009,0
0.765625,2.06002,0
0.766602,2.05995,0
0.767578,2.05989,0
0.768555,2.05982,0
0.769531,2.05975,0
0.770508,2.05969,0
0.771484,2.05962,0
0.772461,2.05955,0
0.772212,2.05957,0
0.773438,2.05949,0
0.774414,2.05942,0
0.775391,2.05935,0
0.776367,2.05929,0
0.777344,2.05922,0
0.77832,2.05916,0
0.779297,2.05909,0
0.780273,2.05903,0
0.78125,2.05896,0
0.787109,2.05857,0
0.786827,2.05859,0
0.788086,2.05851,0
0.789062,2.05845,0
0.782227,2.0589,0
0.783203,2.05884,0
0.78418,2.05877,0
0.785156,2.05871,0
0.786133,2.05864,0
0.790039,2.05838,0
0.791016,2.05832,0
0.791992,2.05826,0
0.792969,2.05819,0
0.793945,2.05813,0
0.794922,2.05807,0
0.795898,2.05801,0
0.796875,2.05795,0
0.797852,2.05788,0
0.798828,2.05782,0
0.799805,2.05776,0
0.800781,2.0577,0
0.802734,2.05757,0
0.802047,2.05762,0
0.801758,2.05764,0
0.803711,2.05751,0
0.804688,2.05745,0
0.805664,2.05739,0
0.806641,2.05733,0
0.807617,2.05727,0
0.808594,2.05721,0
0.80957,2.05715,0
0.810547,2.05709,0
0.811523,2.05704,0
0.8125,2.05698,0
0.813477,2.05692,0
0.814453,2.05686,0
0.81543,2.0568,0
0.816406,2.05674,0
0.818359,2.05663,0
0.818146,2.05664,0
0.819336,2.05657,0
0.820312,2.05651,0
0.817383,2.05669,0
0.821289,2.05646,0
0.822266,2.0564,0
0.823242,2.05634,0
0.824219,2.05629,0
0.825195,2.05623,0
0.826172,2.05618,0
0.827148,2.05612,0
0.828125,2.05607,0
0.829102,2.05602,0
0.830078,2.05596,0
0.831055,2.05591,0
0.832031,2.05585,0
0.833008,2.0558,0
0.833984,2.05575,0
0.835938,2.05564,0
0.835496,2.05566,0
0.834961,2.05569,0
0.836914,2.05559,0
0.837891,2.05553,0
0.838867,2.05548,0
0.839844,2.05543,0
0.84082,2.05538,0
0.841797,2.05533,0
0.842773,2.05528,0
0.84375,2.05523,0
0.855469,2.05465,0
0.854665,2.05469,0
0.856445,2.0546,0
0.857422,2.05455,0
0.858398,2.05451,0
0.859375,2.05446,0
0.844727,2.05518,0
0.845703,2.05513,0
0.84668,2.05508,0
0.847656,2.05503,0
0.848633,2.05498,0
0.849609,2.05494,0
0.850586,2.05489,0
0.851562,2.05484,0
0.852539,2.05479,0
0.853516,2.05474,0
0.854492,2.0547,0
0.860352,2.05442,0
0.861328,2.05437,0
0.862305,2.05433,0
0.863281,2.05428,0
0.864258,2.05424,0
0.865234,2.0542,0
0.866211,2.05416,0
0.867188,2.05411,0
0.868164,2.05407,0
0.869141,2.05403,0
0.870117,2.05399,0
0.871094,2.05394,0
0.87207,2.0539,0
0.873047,2.05386,0
0.874023,2.05382,0
0.875,2.05378,0
0.876953,2.0537,0
0.876614,2.05371,0
0.875977,2.05374,0
0.87793,2.05366,0
0.878906,2.05362,0
0.879883,2.05358,0
0.880859,2.05354,0
0.881836,2.0535,0
0.882812,2.05346,0
0.883789,2.05342,0
0.884766,2.05339,0
0.885742,2.05335,0
0.886719,2.05331,0
0.887695,2.05328,0
0.888672,2.05324,0
0.889648,2.05321,0
0.890625,2.05317,0
0.891602,2.05314,0
0.892578,2.0531,0
0.893555,2.05307,0
0.894531,2.05303,0
0.895508,2.053,0
0.896484,2.05296,0
0.897461,2.05293,0
0.898438,2.0529,0
0.899414,2.05287,0
0.900391,2.05283,0
0.901367,2.0528,0
0.902344,2.05277,0
0.904297,2.0527,0
0.903345,2.05273,0
0.905273,2.05267,0
0.90625,2.05264,0
0.90332,2.05274,0
0.907227,2.05261,0
0.908203,2.05258,0
0.90918,2.05255,0
0.910156,2.05252,0
0.911133,2.05249,0
0.912109,2.05246,0
0.913086,2.05244,0
0.914062,2.05241,0
0.915039,2.05238,0
0.916016,2.05235,0
0.916992,2.05233,0
0.917969,2.0523,0
0.918945,2.05227,0
0.919922,2.05225,0
0.920898,2.05222,0
0.921875,2.0522,0
0.922852,2.05217,0
0.923828,2.05215,0
0.924805,2.05212,0
0.925781,2.0521,0
0.926758,2.05208,0
0.927734,2.05205,0
0.928711,2.05203,0
0.929688,2.05201,0
0.930664,2.05199,0
0.931641,2.05196,0
0.932617,2.05194,0
0.933594,2.05192,0
0.93457,2.0519,0
0.935547,2.05188,0
0.936523,2.05186,0
0.9375,2.05184,0
0.938477,2.05182,0
0.939453,2.0518,0
0.941406,2.05176,0
0.941299,2.05176,0
0.94043,2.05178,0
0.942383,2.05174,0
0.943359,2.05172,0
0.944336,2.0517,0
0.945312,2.05168,0
0.946289,2.05166,0
0.947266,2.05165,0
0.948242,2.05163,0
0.949219,2.05161,0
0.950195,2.0516,0
0.951172,2.05158,0
0.952148,2.05156,0
0.953125,2.05155,0
0.954102,2.05153,0
0.955078,2.05152,0
0.956055,2.05151,0
0.957031,2.05149,0
0.958008,2.05148,0
0.958984,2.05146,0
0.959961,2.05145,0
0.960938,2.05144,0
0.961914,2.05143,0
0.962891,2.05141,0
0.963867,2.0514,0
0.964844,2.05139,0
0.96582,2.05138,0
0.966797,2.05137,0
0.967773,2.05136,0
0.96875,2.05135,0
0.969727,2.05134,0
0.970703,2.05133,0
0.97168,2.05132,0
0.972656,2.05131,0
0.973633,2.0513,0
0.974609,2.0513,0
0.975586,2.05129,0
0.976562,2.05128,0
0.977539,2.05127,0
0.978516,2.05127,0
0.979492,2.05126,0
0.980469,2.05125,0
0.981445,2.05125,0
0.982422,2.05124,0
0.983398,2.05124,0
0.984375,2.05123,0
0.985352,2.05123,0
0.986328,2.05122,0
0.987305,2.05122,0
0.988281,2.05121,0
0.989258,2.05121,0
0.990234,2.05121,0
0.991211,2.0512,0
0.992188,2.0512,0
0.993164,2.0512,0
0.994141,2.0512,0
0.995117,2.05119,0
0.996094,2.05119,0
0.99707,2.05119,0
0.998047,2.05119,0
0.999023,2.05119,0
1,2.05119,0
0.500095,2.48633,0
0.500872,2.4873,0
0.500977,2.48743,0
0.501654,2.48828,0
0.501953,2.48865,0
0.50244,2.48926,0
0.50293,2.48986,0
0.503229,2.49023,0
0.503906,2.49107,0
0.504019,2.49121,0
0.50481,2.49219,0
0.504883,2.49228,0
0.505605,2.49316,0
0.505859,2.49347,0
0.506405,2.49414,0
0.506836,2.49467,0
0.507208,2.49512,0
0.507812,2.49585,0
0.508013,2.49609,0
0.508789,2.49703,0
0.508819,2.49707,0
0.509628,2.49805,0
0.509766,2.49821,0
0.510441,2.49902,0
0.510742,2.49938,0
0.511258,2.5,0
0.511719,2.50055,0
0.512078,2.50098,0
0.512695,2.50171,0
0.5129,2.50195,0
0.513672,2.50287,0
0.513725,2.50293,0
0.514551,2.50391,0
0.514648,2.50402,0
0.515381,2.50488,0
0.515625,2.50517,0
0.516216,2.50586,0
0.516602,2.50631,0
0.517054,2.50684,0
0.517578,2.50745,0
0.517895,2.50781,0
0.518555,2.50858,0
0.518738,2.50879,0
0.519531,2.50971,0
0.519583,2.50977,0
0.520431,2.51074,0
0.520508,2.51083,0
0.521283,2.51172,0
0.521484,2.51195,0
0.522139,2.5127,0
0.522461,2.51306,0
0.522999,2.51367,0
0.523438,2.51417,0
0.523861,2.51465,0
0.524414,2.51527,0
0.524727,2.51562,0
0.525391,2.51637,0
0.525596,2.5166,0
0.526367,2.51747,0
0.526467,2.51758,0
0.52734,2.51855,0
0.527344,2.51856,0
0.528218,2.51953,0
0.52832,2.51964,0
0.529099,2.52051,0
0.529297,2.52073,0
0.529984,2.52148,0
0.530273,2.5218,0
0.530872,2.52246,0
0.53125,2.52288,0
0.531764,2.52344,0
0.532227,2.52394,0
0.532659,2.52441,0
0.533203,2.52501,0
0.533558,2.52539,0
0.53418,2.52606,0
0.53446,2.52637,0
0.535156,2.52712,0
0.535365,2.52734,0
0.536133,2.52817,0
0.536273,2.52832,0
0.537109,2.52922,0
0.537185,2.5293,0
0.538086,2.53026,0
0.538099,2.53027,0
0.539018,2.53125,0
0.539062,2.5313,0
0.53994,2.53223,0
0.540039,2.53233,0
0.540866,2.5332,0
0.541016,2.53336,0
0.541795,2.53418,0
0.541992,2.53439,0
0.542729,2.53516,0
0.542969,2.53541,0
0.543666,2.53613,0
0.543945,2.53642,0
0.544606,2.53711,0
0.544922,2.53744,0
0.545551,2.53809,0
0.545898,2.53844,0
0.546499,2.53906,0
0.546875,2.53945,0
0.547451,2.54004,0
0.547852,2.54045,0
0.548406,2.54102,0
0.548828,2.54145,0
0.549366,2.54199,0
0.549805,2.54244,0
0.550329,2.54297,0
0.550781,2.54343,0
0.551296,2.54395,0
0.551758,2.54441,0
0.552267,2.54492,0
0.552734,2.54539,0
0.553241,2.5459,0
0.553711,2.54637,0
0.55422,2.54688,0
0.554688,2.54734,0
0.555202,2.54785,0
0.555664,2.54831,0
0.556189,2.54883,0
0.556641,2.54927,0
0.557179,2.5498,0
0.557617,2.55024,0
0.558173,2.55078,0
0.558594,2.55119,0
0.559172,2.55176,0
0.55957,2.55215,0
0.560174,2.55273,0
0.560547,2.5531,0
0.561181,2.55371,0
0.561523,2.55404,0
0.562192,2.55469,0
0.5625,2.55498,0
0.563207,2.55566,0
0.563477,2.55592,0
0.564226,2.55664,0
0.564453,2.55686,0
0.565249,2.55762,0
0.56543,2.55779,0
0.566277,2.55859,0
0.566406,2.55872,0
0.567309,2.55957,0
0.567383,2.55964,0
0.568346,2.56055,0
0.568359,2.56056,0
0.569336,2.56147,0
0.569388,2.56152,0
0.570312,2.56239,0
0.570433,2.5625,0
0.571289,2.5633,0
0.571483,2.56348,0
0.572266,2.5642,0
0.572537,2.56445,0
0.573242,2.5651,0
0.573595,2.56543,0
0.574219,2.566,0
0.574658,2.56641,0
0.575195,2.5669,0
0.575725,2.56738,0
0.576172,2.56779,0
0.576797,2.56836,0
0.577148,2.56868,0
0.577873,2.56934,0
0.578125,2.56956,0
0.578955,2.57031,0
0.579102,2.57045,0
0.580042,2.57129,0
0.580078,2.57132,0
0.581055,2.5722,0
0.581134,2.57227,0
0.582031,2.57307,0
0.58223,2.57324,0
0.583008,2.57393,0
0.58333,2.57422,0
0.583984,2.5748,0
0.584435,2.5752,0
0.584961,2.57566,0
0.585545,2.57617,0
0.585938,2.57652,0
0.58666,2.57715,0
0.586914,2.57737,0
0.58778,2.57812,0
0.587891,2.57822,0
0.588867,2.57907,0
0.588907,2.5791,0
0.589844,2.57991,0
0.590038,2.58008,0
0.59082,2.58075,0
0.591173,2.58105,0
0.591797,2.58159,0
0.592313,2.58203,0
0.592773,2.58243,0
0.593458,2.58301,0
0.59375,2.58326,0
0.594609,2.58398,0
0.594727,2.58408,0
0.595703,2.58491,0
0.595767,2.58496,0
0.59668,2.58573,0
0.596929,2.58594,0
0.597656,2.58655,0
0.598096,2.58691,0
0.598633,2.58736,0
0.599267,2.58789,0
0.599609,2.58818,0
0.600445,2.58887,0
0.600586,2.58898,0
0.601562,2.58979,0
0.60163,2.58984,0
0.602539,2.59059,0
0.60282,2.59082,0
0.603516,2.59139,0
0.604014,2.5918,0
0.604492,2.59219,0
0.605214,2.59277,0
0.605469,2.59298,0
0.606421,2.59375,0
0.606445,2.59377,0
0.607422,2.59456,0
0.607634,2.59473,0
0.608398,2.59534,0
0.608851,2.5957,0
0.609375,2.59612,0
0.610074,2.59668,0
0.610352,2.5969,0
0.611304,2.59766,0
0.611328,2.59768,0
0.612305,2.59845,0
0.612542,2.59863,0
0.613281,2.59922,0
0.613783,2.59961,0
0.614258,2.59998,0
0.61503,2.60059,0
0.615234,2.60075,0
0.616211,2.6015,0
0.616286,2.60156,0
0.617188,2.60226,0
0.617546,2.60254,0
0.618164,2.60302,0
0.618812,2.60352,0
0.619141,2.60377,0
0.620086,2.60449,0
0.620117,2.60452,0
0.621094,2.60526,0
0.621367,2.60547,0
0.62207,2.606,0
0.622652,2.60645,0
0.623047,2.60675,0
0.623945,2.60742,0
0.624023,2.60748,0
0.625,2.60821,0
0.625246,2.6084,0
0.625977,2.60895,0
0.626551,2.60938,0
0.626953,2.60968,0
0.627864,2.61035,0
0.62793,2.6104,0
0.628906,2.61112,0
0.629186,2.61133,0
0.629883,2.61184,0
0.630512,2.6123,0
0.630859,2.61256,0
0.631836,2.61327,0
0.631846,2.61328,0
0.632812,2.61398,0
0.633188,2.61426,0
0.633789,2.61469,0
0.634535,2.61523,0
0.634766,2.6154,0
0.635742,2.6161,0
0.635892,2.61621,0
0.636719,2.6168,0
0.637255,2.61719,0
0.637695,2.6175,0
0.638625,2.61816,0
0.638672,2.6182,0
0.639648,2.61889,0
0.640004,2.61914,0
0.640625,2.61958,0
0.641388,2.62012,0
0.641602,2.62027,0
0.642578,2.62095,0
0.642783,2.62109,0
0.643555,2.62163,0
0.644183,2.62207,0
0.644531,2.62231,0
0.645508,2.62299,0
0.645593,2.62305,0
0.646484,2.62366,0
0.64701,2.62402,0
0.647461,2.62433,0
0.648435,2.625,0
0.648438,2.625,0
0.649414,2.62567,0
0.649869,2.62598,0
0.650391,2.62633,0
0.65131,2.62695,0
0.651367,2.62699,0
0.652344,2.62765,0
0.652761,2.62793,0
0.65332,2.62831,0
0.654218,2.62891,0
0.654297,2.62896,0
0.655273,2.62961,0
0.655687,2.62988,0
0.65625,2.63026,0
0.657162,2.63086,0
0.657227,2.6309,0
0.658203,2.63154,0
0.658647,2.63184,0
0.65918,2.63219,0
0.660141,2.63281,0
0.660156,2.63282,0
0.661133,2.63346,0
0.661644,2.63379,0
0.662109,2.63409,0
0.663086,2.63472,0
0.663156,2.63477,0
0.664062,2.63535,0
0.664677,2.63574,0
0.665039,2.63598,0
0.666016,2.63659,0
0.666209,2.63672,0
0.666992,2.63722,0
0.667748,2.6377,0
0.667969,2.63784,0
0.668945,2.63845,0
0.6693,2.63867,0
0.669922,2.63906,0
0.670859,2.63965,0
0.670898,2.63967,0
0.671875,2.64028,0
0.672429,2.64062,0
0.672852,2.64089,0
0.673828,2.64149,0
0.67401,2.6416,0
0.674805,2.64209,0
0.6756,2.64258,0
0.675781,2.64269,0
0.676758,2.64328,0
0.677202,2.64355,0
0.677734,2.64388,0
0.678711,2.64447,0
0.678813,2.64453,0
0.679688,2.64506,0
0.680435,2.64551,0
0.680664,2.64565,0
0.681641,2.64623,0
0.682069,2.64648,0
0.682617,2.64681,0
0.683594,2.64739,0
0.683714,2.64746,0
0.68457,2.64797,0
0.685368,2.64844,0
0.685547,2.64854,0
0.686523,2.64911,0
0.687036,2.64941,0
0.6875,2.64969,0
0.688477,2.65025,0
0.688716,2.65039,0
0.689453,2.65082,0
0.690406,2.65137,0
0.69043,2.65138,0
0.691406,2.65194,0
0.692109,2.65234,0
0.692383,2.6525,0
0.693359,2.65305,0
0.693824,2.65332,0
0.694336,2.65361,0
0.695312,2.65416,0
0.695552,2.6543,0
0.696289,2.65471,0
0.697266,2.65526,0
0.697292,2.65527,0
0.698242,2.6558,0
0.699045,2.65625,0
0.699219,2.65635,0
0.700195,2.65689,0
0.700811,2.65723,0
0.701172,2.65743,0
0.702148,2.65796,0
0.702592,2.6582,0
0.703125,2.6585,0
0.704102,2.65902,0
0.704385,2.65918,0
0.705078,2.65956,0
0.706055,2.66008,0
0.706192,2.66016,0
0.707031,2.66061,0
0.708008,2.66113,0
0.708013,2.66113,0
0.708984,2.66165,0
0.709848,2.66211,0
0.709961,2.66217,0
0.710938,2.66268,0
0.711699,2.66309,0
0.711914,2.6632,0
0.712891,2.66371,0
0.713564,2.66406,0
0.713867,2.66422,0
0.714844,2.66473,0
0.715445,2.66504,0
0.71582,2.66523,0
0.716797,2.66573,0
0.717341,2.66602,0
0.717773,2.66624,0
0.71875,2.66673,0
0.719253,2.66699,0
0.719727,2.66723,0
0.720703,2.66773,0
0.721182,2.66797,0
0.72168,2.66822,0
0.722656,2.66871,0
0.723126,2.66895,0
0.723633,2.6692,0
0.724609,2.66968,0
0.725088,2.66992,0
0.725586,2.67017,0
0.726562,2.67065,0
0.727067,2.6709,0
0.727539,2.67113,0
0.728516,2.67161,0
0.729063,2.67188,0
0.729492,2.67209,0
0.730469,2.67256,0
0.731077,2.67285,0
0.731445,2.67303,0
0.732422,2.6735,0
0.73311,2.67383,0
0.733398,2.67397,0
0.734375,2.67443,0
0.735162,2.6748,0
0.735352,2.6749,0
0.736328,2.67535,0
0.737233,2.67578,0
0.737305,2.67582,0
0.738281,2.67627,0
0.739258,2.67673,0
0.739324,2.67676,0
0.740234,2.67718,0
0.741211,2.67763,0
0.741436,2.67773,0
0.742188,2.67808,0
0.743164,2.67853,0
0.743568,2.67871,0
0.744141,2.67897,0
0.745117,2.67941,0
0.74572,2.67969,0
0.746094,2.67986,0
0.74707,2.68029,0
0.747895,2.68066,0
0.748047,2.68073,0
0.749023,2.68117,0
0.75,2.6816,0
0.750093,2.68164,0
0.750977,2.68203,0
0.751953,2.68246,0
0.752314,2.68262,0
0.75293,2.68289,0
0.753906,2.68331,0
0.754557,2.68359,0
0.754883,2.68374,0
0.755859,2.68415,0
0.756826,2.68457,0
0.756836,2.68457,0
0.757812,2.68499,0
0.758789,2.68541,0
0.75912,2.68555,0
0.759766,2.68582,0
0.760742,2.68623,0
0.761438,2.68652,0
0.761719,2.68664,0
0.762695,2.68705,0
0.763672,2.68745,0
0.763784,2.6875,0
0.764648,2.68786,0
0.765625,2.68826,0
0.766157,2.68848,0
0.766602,2.68866,0
0.767578,2.68906,0
0.768555,2.68945,0
0.768557,2.68945,0
0.769531,2.68985,0
0.770508,2.69024,0
0.770987,2.69043,0
0.771484,2.69063,0
0.772461,2.69102,0
0.773438,2.6914,0
0.773446,2.69141,0
0.774414,2.69179,0
0.775391,2.69217,0
0.775937,2.69238,0
0.776367,2.69255,0
0.777344,2.69293,0
0.77832,2.6933,0
0.77846,2.69336,0
0.779297,2.69368,0
0.780273,2.69405,0
0.781015,2.69434,0
0.78125,2.69443,0
0.782227,2.69479,0
0.783203,2.69516,0
0.783605,2.69531,0
0.78418,2.69553,0
0.785156,2.69589,0
0.786133,2.69625,0
0.78623,2.69629,0
0.787109,2.69661,0
0.788086,2.69697,0
0.788892,2.69727,0
0.789062,2.69733,0
0.790039,2.69768,0
0.791016,2.69803,0
0.791592,2.69824,0
0.791992,2.69839,0
0.792969,2.69873,0
0.793945,2.69908,0
0.794332,2.69922,0
0.794922,2.69943,0
0.795898,2.69977,0
0.796875,2.70011,0
0.797113,2.7002,0
0.797852,2.70045,0
0.798828,2.70079,0
0.799805,2.70113,0
0.799937,2.70117,0
0.800781,2.70146,0
0.801758,2.70179,0
0.802734,2.70212,0
0.802806,2.70215,0
0.803711,2.70246,0
0.804688,2.70278,0
0.805664,2.70311,0
0.805722,2.70312,0
0.806641,2.70343,0
0.807617,2.70375,0
0.808594,2.70407,0
0.808687,2.7041,0
0.80957,2.70439,0
0.810547,2.7047,0
0.811523,2.70502,0
0.811703,2.70508,0
0.8125,2.70534,0
0.813477,2.70564,0
0.814453,2.70595,0
0.814773,2.70605,0
0.81543,2.70626,0
0.816406,2.70657,0
0.817383,2.70687,0
0.8179,2.70703,0
0.818359,2.70718,0
0.819336,2.70747,0
0.820312,2.70777,0
0.821086,2.70801,0
0.821289,2.70807,0
0.822266,2.70837,0
0.823242,2.70866,0
0.824219,2.70895,0
0.824335,2.70898,0
0.825195,2.70924,0
0.826172,2.70953,0
0.827148,2.70981,0
0.827651,2.70996,0
0.828125,2.7101,0
0.829102,2.71038,0
0.830078,2.71066,0
0.831036,2.71094,0
0.831055,2.71094,0
0.832031,2.71122,0
0.833008,2.7115,0
0.833984,2.71177,0
0.834497,2.71191,0
0.834961,2.71205,0
0.835938,2.71232,0
0.836914,2.71258,0
0.837891,2.71285,0
0.838036,2.71289,0
0.838867,2.71312,0
0.839844,2.71338,0
0.84082,2.71364,0
0.84166,2.71387,0
0.841797,2.7139,0
0.842773,2.71416,0
0.84375,2.71442,0
0.844727,2.71467,0
0.845375,2.71484,0
0.845703,2.71493,0
0.84668,2.71518,0
0.847656,2.71543,0
0.848633,2.71568,0
0.849188,2.71582,0
0.849609,2.71593,0
0.850586,2.71617,0
0.851562,2.71641,0
0.852539,2.71666,0
0.853105,2.7168,0
0.853516,2.7169,0
0.854492,2.71714,0
0.855469,2.71737,0
0.856445,2.71761,0
0.857135,2.71777,0
0.857422,2.71784,0
0.858398,2.71808,0
0.859375,2.7183,0
0.860352,2.71853,0
0.861289,2.71875,0
0.861328,2.71876,0
0.862305,2.71899,0
0.863281,2.71921,0
0.864258,2.71943,0
0.865234,2.71965,0
0.865578,2.71973,0
0.866211,2.71987,0
0.867188,2.72009,0
0.868164,2.7203,0
0.869141,2.72051,0
0.870015,2.7207,0
0.870117,2.72073,0
0.871094,2.72094,0
0.87207,2.72114,0
0.873047,2.72135,0
0.874023,2.72155,0
0.874617,2.72168,0
0.875,2.72176,0
0.875977,2.72196,0
0.876953,2.72216,0
0.87793,2.72236,0
0.878906,2.72256,0
0.879401,2.72266,0
0.879883,2.72275,0
0.880859,2.72295,0
0.881836,2.72314,0
0.882812,2.72333,0
0.883789,2.72352,0
0.88439,2.72363,0
0.884766,2.72371,0
0.885742,2.72389,0
0.886719,2.72407,0
0.887695,2.72425,0
0.888672,2.72443,0
0.889612,2.72461,0
0.889648,2.72462,0
0.890625,2.7248,0
0.891602,2.72497,0
0.892578,2.72514,0
0.893555,2.72531,0
0.894531,2.72548,0
0.895104,2.72559,0
0.895508,2.72566,0
0.896484,2.72583,0
0.897461,2.72599,0
0.898438,2.72615,0
0.899414,2.72631,0
0.900391,2.72648,0
0.900908,2.72656,0
0.901367,2.72664,0
0.902344,2.7268,0
0.90332,2.72695,0
0.904297,2.72711,0
0.905273,2.72726,0
0.90625,2.72741,0
0.907083,2.72754,0
0.907227,2.72756,0
0.908203,2.72771,0
0.90918,2.72786,0
0.910156,2.728,0
0.911133,2.72814,0
0.912109,2.72828,0
0.913086,2.72843,0
0.913709,2.72852,0
0.914062,2.72857,0
0.915039,2.72871,0
0.916016,2.72884,0
0.916992,2.72897,0
0.917969,2.7291,0
0.918945,2.72923,0
0.919922,2.72936,0
0.920898,2.72949,0
0.920898,2.72949,0
0.921875,2.72962,0
0.922852,2.72974,0
0.923828,2.72987,0
0.924805,2.72999,0
0.925781,2.7301,0
0.926758,2.73022,0
0.927734,2.73034,0
0.928711,2.73046,0
0.928824,2.73047,0
0.929688,2.73057,0
0.930664,2.73068,0
0.931641,2.73079,0
0.932617,2.7309,0
0.933594,2.73101,0
0.93457,2.73111,0
0.935547,2.73121,0
0.936523,2.73132,0
0.9375,2.73142,0
0.937766,2.73145,0
0.938477,2.73152,0
0.939453,2.73162,0
0.94043,2.73171,0
0.941406,2.73181,0
0.942383,2.7319,0
0.943359,2.73199,0
0.944336,2.73208,0
0.945312,2.73216,0
0.946289,2.73225,0
0.947266,2.73234,0
0.948242,2.73242,0
0.948243,2.73242,0
0.949219,2.73251,0
0.950195,2.73259,0
0.951172,2.73266,0
0.952148,2.73274,0
0.953125,2.73282,0
0.954102,2.73289,0
0.955078,2.73296,0
0.956055,2.73303,0
0.957031,2.7331,0
0.958008,2.73317,0
0.958984,2.73323,0
0.959961,2.7333,0
0.960938,2.73336,0
0.9615,2.7334,0
0.961914,2.73343,0
0.962891,2.73349,0
0.963867,2.73355,0
0.964844,2.7336,0
0.96582,2.73366,0
0.966797,2.73371,0
0.967773,2.73376,0
0.96875,2.73381,0
0.969727,2.73386,0
0.970703,2.73391,0
0.97168,2.73395,0
0.972656,2.734,0
0.973633,2.73404,0
0.974609,2.73408,0
0.975586,2.73412,0
0.976562,2.73416,0
0.977539,2.73419,0
0.978516,2.73423,0
0.979492,2.73426,0
0.980469,2.73429,0
0.981445,2.73433,0
0.982422,2.73435,0
0.983137,2.73438,0
0.983398,2.73438,0
0.984375,2.73441,0
0.985352,2.73443,0
0.986328,2.73446,0
0.987305,2.73448,0
0.988281,2.7345,0
0.989258,2.73451,0
0.990234,2.73453,0
0.991211,2.73455,0
0.992188,2.73456,0
0.993164,2.73457,0
0.994141,2.73458,0
0.995117,2.73459,0
0.996094,2.7346,0
0.99707,2.7346,0
0.998047,2.73461,0
0.999023,2.73461,0
1,2.73461,0
1.00098,2.05119,0
1.00195,2.05119,0
1.00293,2.05119,0
1.00391,2.05119,0
1.00488,2.05119,0
1.00586,2.0512,0
1.00684,2.0512,0
1.00781,2.0512,0
1.00879,2.0512,0
1.00977,2.05121,0
1.01074,2.05121,0
1.01172,2.05121,0
1.0127,2.05122,0
1.01367,2.05122,0
1.01465,2.05123,0
1.01562,2.05123,0
1.0166,2.05124,0
1.01758,2.05124,0
1.01855,2.05125,0
1.01953,2.05125,0
1.02051,2.05126,0
1.02148,2.05127,0
1.02246,2.05127,0
1.02344,2.05128,0
1.02441,2.05129,0
1.02539,2.0513,0
1.02637,2.0513,0
1.02734,2.05131,0
1.02832,2.05132,0
1.0293,2.05133,0
1.03027,2.05134,0
1.03125,2.05135,0
1.03223,2.05136,0
1.0332,2.05137,0
1.03418,2.05138,0
1.03516,2.05139,0
1.03613,2.0514,0
1.03711,2.05141,0
1.03809,2.05143,0
1.03906,2.05144,0
1.04004,2.05145,0
1.04102,2.05146,0
1.04199,2.05148,0
1.04297,2.05149,0
1.04395,2.05151,0
1.04492,2.05152,0
1.0459,2.05153,0
1.04688,2.05155,0
1.04785,2.05156,0
1.04883,2.05158,0
1.0498,2.0516,0
1.05078,2.05161,0
1.05176,2.05163,0
1.05273,2.05165,0
1.05371,2.05166,0
1.05469,2.05168,0
1.05566,2.0517,0
1.05664,2.05172,0
1.05762,2.05174,0
1.05859,2.05176,0
1.05871,2.05176,0
1.05957,2.05177,0
1.06055,2.05179,0
1.06152,2.05181,0
1.0625,2.05184,0
1.06348,2.05186,0
1.06445,2.05188,0
1.06543,2.0519,0
1.06641,2.05192,0
1.06738,2.05194,0
1.06836,2.05196,0
1.06934,2.05199,0
1.07031,2.05201,0
1.07129,2.05203,0
1.07227,2.05205,0
1.07324,2.05208,0
1.07422,2.0521,0
1.0752,2.05212,0
1.07617,2.05215,0
1.07715,2.05217,0
1.07812,2.0522,0
1.0791,2.05222,0
1.08008,2.05225,0
1.08105,2.05227,0
1.08203,2.0523,0
1.08301,2.05233,0
1.08398,2.05235,0
1.08496,2.05238,0
1.08594,2.05241,0
1.08691,2.05244,0
1.08789,2.05246,0
1.08887,2.05249,0
1.08984,2.05252,0
1.09082,2.05255,0
1.0918,2.05258,0
1.09277,2.05261,0
1.09375,2.05264,0
1.09473,2.05267,0
1.0957,2.0527,0
1.09666,2.05273,0
1.09668,2.05273,0
1.09766,2.05277,0
1.09863,2.0528,0
1.09961,2.05283,0
1.10059,2.05286,0
1.10156,2.0529,0
1.10254,2.05293,0
1.10352,2.05296,0
1.10449,2.053,0
1.10547,2.05303,0
1.10645,2.05307,0
1.10742,2.0531,0
1.1084,2.05313,0
1.10938,2.05317,0
1.11035,2.05321,0
1.11133,2.05324,0
1.1123,2.05328,0
1.11328,2.05331,0
1.11426,2.05335,0
1.11523,2.05339,0
1.11621,2.05342,0
1.11719,2.05346,0
1.11816,2.0535,0
1.11914,2.05354,0
1.12012,2.05358,0
1.12109,2.05362,0
1.12207,2.05366,0
1.12305,2.0537,0
1.1234,2.05371,0
1.12402,2.05374,0
1.125,2.05378,0
1.12598,2.05382,0
1.12695,2.05386,0
1.12793,2.0539,0
1.12891,2.05394,0
1.12988,2.05399,0
1.13086,2.05403,0
1.13184,2.05407,0
1.13281,2.05411,0
1.13379,2.05415,0
1.13477,2.0542,0
1.13574,2.05424,0
1.13672,2.05428,0
1.1377,2.05433,0
1.13867,2.05437,0
1.13965,2.05442,0
1.14062,2.05446,0
1.1416,2.05451,0
1.14258,2.05455,0
1.14355,2.0546,0
1.14453,2.05465,0
1.14535,2.05469,0
1.14551,2.0547,0
1.14648,2.05474,0
1.14746,2.05479,0
1.14844,2.05484,0
1.14941,2.05489,0
1.15039,2.05494,0
1.15137,2.05498,0
1.15234,2.05503,0
1.15332,2.05508,0
1.1543,2.05513,0
1.15527,2.05518,0
1.15625,2.05523,0
1.15723,2.05528,0
1.1582,2.05533,0
1.15918,2.05538,0
1.16016,2.05543,0
1.16113,2.05548,0
1.16211,2.05553,0
1.16309,2.05559,0
1.16406,2.05564,0
1.16452,2.05566,0
1.16504,2.05569,0
1.16602,2.05575,0
1.16699,2.0558,0
1.16797,2.05585,0
1.16895,2.05591,0
1.16992,2.05596,0
1.1709,2.05602,0
1.17188,2.05607,0
1.17285,2.05612,0
1.17383,2.05618,0
1.1748,2.05623,0
1.17578,2.05629,0
1.17676,2.05634,0
1.17773,2.0564,0
1.17871,2.05645,0
1.17969,2.05651,0
1.18066,2.05657,0
1.18164,2.05663,0
1.18187,2.05664,0
1.18262,2.05669,0
1.18359,2.05674,0
1.18457,2.0568,0
1.18555,2.05686,0
1.18652,2.05692,0
1.1875,2.05698,0
1.18848,2.05703,0
1.18945,2.05709,0
1.19043,2.05715,0
1.19141,2.05721,0
1.19238,2.05727,0
1.19336,2.05733,0
1.19434,2.05739,0
1.19531,2.05745,0
1.19629,2.05751,0
1.19727,2.05757,0
1.19797,2.05762,0
1.19824,2.05763,0
1.19922,2.0577,0
1.2002,2.05776,0
1.20117,2.05782,0
1.20215,2.05788,0
1.20312,2.05794,0
1.2041,2.05801,0
1.20508,2.05807,0
1.20605,2.05813,0
1.20703,2.05819,0
1.20801,2.05825,0
1.20898,2.05832,0
1.20996,2.05838,0
1.21094,2.05844,0
1.21191,2.05851,0
1.21289,2.05857,0
1.21319,2.05859,0
1.21387,2.05864,0
1.21484,2.0587,0
1.21582,2.05877,0
1.2168,2.05883,0
1.21777,2.0589,0
1.21875,2.05896,0
1.21973,2.05903,0
1.2207,2.05909,0
1.22168,2.05916,0
1.22266,2.05922,0
1.22363,2.05929,0
1.22461,2.05935,0
1.22559,2.05942,0
1.22656,2.05948,0
1.22754,2.05955,0
1.2278,2.05957,0
1.22852,2.05962,0
1.22949,2.05969,0
1.23047,2.05975,0
1.23145,2.05982,0
1.23242,2.05989,0
1.2334,2.05995,0
1.23438,2.06002,0
1.23535,2.06009,0
1.23633,2.06015,0
1.2373,2.06022,0
1.23828,2.06028,0
1.23926,2.06035,0
1.24023,2.06042,0
1.24121,2.06049,0
1.24205,2.06055,0
1.24219,2.06056,0
1.24316,2.06063,0
1.24414,2.06069,0
1.24512,2.06076,0
1.24609,2.06083,0
1.24707,2.0609,0
1.24805,2.06096,0
1.24902,2.06103,0
1.25,2.0611,0
1.25098,2.06116,0
1.25195,2.06123,0
1.25293,2.0613,0
1.25391,2.06137,0
1.25488,2.06143,0
1.25586,2.0615,0
1.25613,2.06152,0
1.25684,2.06157,0
1.25781,2.06164,0
1.25879,2.06171,0
1.25977,2.06178,0
1.26074,2.06184,0
1.26172,2.06191,0
1.2627,2.06198,0
1.26367,2.06204,0
1.26465,2.06211,0
1.26562,2.06218,0
1.2666,2.06224,0
1.26758,2.06231,0
1.26855,2.06238,0
1.26953,2.06245,0
1.27029,2.0625,0
1.27051,2.06252,0
1.27148,2.06258,0
1.27246,2.06265,0
1.27344,2.06272,0
1.27441,2.06278,0
1.27539,2.06285,0
1.27637,2.06291,0
1.27734,2.06298,0
1.27832,2.06304,0
1.2793,2.06311,0
1.28027,2.06317,0
1.28125,2.06324,0
1.28223,2.0633,0
1.2832,2.06337,0
1.28418,2.06344,0
1.28479,2.06348,0
1.28516,2.0635,0
1.28613,2.06357,0
1.28711,2.06363,0
1.28809,2.06369,0
1.28906,2.06376,0
1.29004,2.06382,0
1.29102,2.06388,0
1.29199,2.06395,0
1.29297,2.06401,0
1.29395,2.06407,0
1.29492,2.06413,0
1.2959,2.06419,0
1.29688,2.06425,0
1.29785,2.06431,0
1.29883,2.06438,0
1.2998,2.06444,0
1.30005,2.06445,0
1.30078,2.0645,0
1.30176,2.06456,0
1.30273,2.06462,0
1.30371,2.06468,0
1.30469,2.06474,0
1.30566,2.0648,0
1.30664,2.06485,0
1.30762,2.06491,0
1.30859,2.06497,0
1.30957,2.06502,0
1.31055,2.06508,0
1.31152,2.06513,0
1.3125,2.06519,0
1.31348,2.06524,0
1.31445,2.0653,0
1.31543,2.06535,0
1.31641,2.06541,0
1.3168,2.06543,0
1.31738,2.06546,0
1.31836,2.06552,0
1.31934,2.06557,0
1.32031,2.06562,0
1.32129,2.06567,0
1.32227,2.06572,0
1.32324,2.06577,0
1.32422,2.06582,0
1.3252,2.06587,0
1.32617,2.06592,0
1.32715,2.06596,0
1.32812,2.06601,0
1.3291,2.06606,0
1.33008,2.0661,0
1.33105,2.06615,0
1.33203,2.06619,0
1.33301,2.06624,0
1.33398,2.06628,0
1.33496,2.06632,0
1.33594,2.06637,0
1.33684,2.06641,0
1.33691,2.06641,0
1.33789,2.06645,0
1.33887,2.06649,0
1.33984,2.06653,0
1.34082,2.06657,0
1.3418,2.06661,0
1.34277,2.06665,0
1.34375,2.06668,0
1.34473,2.06672,0
1.3457,2.06675,0
1.34668,2.06679,0
1.34766,2.06682,0
1.34863,2.06685,0
1.34961,2.06688,0
1.35059,2.06691,0
1.35156,2.06694,0
1.35254,2.06697,0
1.35352,2.067,0
1.35449,2.06703,0
1.35547,2.06705,0
1.35645,2.06708,0
1.35742,2.0671,0
1.3584,2.06713,0
1.35938,2.06715,0
1.36035,2.06717,0
1.36133,2.06719,0
1.3623,2.06721,0
1.36328,2.06723,0
1.36426,2.06725,0
1.36523,2.06726,0
1.36621,2.06728,0
1.36719,2.06729,0
1.36816,2.06731,0
1.36914,2.06732,0
1.37012,2.06733,0
1.37109,2.06734,0
1.37207,2.06735,0
1.37305,2.06736,0
1.37402,2.06737,0
1.375,2.06737,0
1.45605,2.06236,0
1.45513,2.0625,0
1.45703,2.06221,0
1.45801,2.06206,0
1.45898,2.06191,0
1.45996,2.06176,0
1.46094,2.0616,0
1.46191,2.06144,0
1.4614,2.06152,0
1.46289,2.06127,0
1.46387,2.06111,0
1.46484,2.06094,0
1.46777,2.06041,0
1.46705,2.06055,0
1.46875,2.06023,0
1.46582,2.06077,0
1.4668,2.06059,0
1.46973,2.06005,0
1.4707,2.05987,0
1.47266,2.05948,0
1.47221,2.05957,0
1.47168,2.05968,0
1.47363,2.05929,0
1.47461,2.05909,0
1.47559,2.05889,0
1.47656,2.05868,0
1.47754,2.05847,0
1.47698,2.05859,0
1.47852,2.05826,0
1.47949,2.05805,0
1.48047,2.05783,0
1.48145,2.05761,0
1.48141,2.05762,0
1.48242,2.05738,0
1.4834,2.05716,0
1.48438,2.05693,0
1.49316,2.05469,0
1.49316,2.05469,0
1.49414,2.05442,0
1.49512,2.05415,0
1.49609,2.05388,0
1.49707,2.05359,0
1.49667,2.05371,0
1.49805,2.05331,0
1.49902,2.05303,0
1.5,2.05274,0
1.48633,2.05645,0
1.48556,2.05664,0
1.4873,2.05621,0
1.48828,2.05597,0
1.48535,2.05669,0
1.49023,2.05546,0
1.48946,2.05566,0
1.48926,2.05572,0
1.49121,2.05521,0
1.49219,2.05495,0
1.37598,2.06738,0
1.37695,2.06738,0
1.37713,2.06738,0
1.37793,2.06738,0
1.37891,2.06739,0
1.37988,2.06739,0
1.38086,2.06738,0
1.38184,2.06738,0
1.38152,2.06738,0
1.38281,2.06738,0
1.38379,2.06737,0
1.38477,2.06737,0
1.38574,2.06736,0
1.38672,2.06735,0
1.3877,2.06734,0
1.38867,2.06733,0
1.38965,2.06731,0
1.39062,2.0673,0
1.3916,2.06728,0
1.39258,2.06727,0
1.39355,2.06725,0
1.39453,2.06723,0
1.39551,2.06721,0
1.39648,2.06718,0
1.39746,2.06716,0
1.39844,2.06713,0
1.39941,2.06711,0
1.40039,2.06708,0
1.40137,2.06705,0
1.40234,2.06701,0
1.40332,2.06698,0
1.4043,2.06695,0
1.40527,2.06691,0
1.40625,2.06687,0
1.40723,2.06683,0
1.4082,2.06679,0
1.40918,2.06675,0
1.41016,2.0667,0
1.41113,2.06666,0
1.41211,2.06661,0
1.41309,2.06656,0
1.41406,2.06651,0
1.41602,2.0664,0
1.41582,2.06641,0
1.41699,2.06634,0
1.41797,2.06628,0
1.41895,2.06622,0
1.41992,2.06615,0
1.4209,2.06609,0
1.42188,2.06602,0
1.41504,2.06645,0
1.42285,2.06596,0
1.42383,2.06589,0
1.4248,2.06581,0
1.42578,2.06574,0
1.42676,2.06567,0
1.42773,2.06559,0
1.42969,2.06542,0
1.4296,2.06543,0
1.42871,2.06551,0
1.43066,2.06534,0
1.43164,2.06525,0
1.43262,2.06516,0
1.43359,2.06507,0
1.43457,2.06498,0
1.43555,2.06489,0
1.43652,2.06479,0
1.4375,2.06469,0
1.44043,2.06438,0
1.43974,2.06445,0
1.44141,2.06427,0
1.43848,2.06459,0
1.43945,2.06448,0
1.44238,2.06416,0
1.44336,2.06405,0
1.44434,2.06393,0
1.44531,2.06382,0
1.44629,2.0637,0
1.44727,2.06357,0
1.44824,2.06345,0
1.44802,2.06348,0
1.44922,2.06332,0
1.4502,2.06319,0
1.45117,2.06306,0
1.45215,2.06293,0
1.45312,2.06279,0
1.4541,2.06265,0
1.45508,2.06251,0
1.4999,2.48633,0
1.5,2.48621,0
1.49913,2.4873,0
1.49835,2.48828,0
1.49902,2.48743,0
1.49598,2.49121,0
1.49609,2.49107,0
1.49519,2.49219,0
1.49756,2.48926,0
1.49805,2.48865,0
1.49677,2.49023,0
1.49707,2.48987,0
1.49199,2.49609,0
1.49219,2.49585,0
1.49118,2.49707,0
1.49121,2.49703,0
1.49037,2.49805,0
1.48956,2.49902,0
1.49023,2.49821,0
1.48874,2.5,0
1.48926,2.49938,0
1.4936,2.49414,0
1.49414,2.49347,0
1.4944,2.49316,0
1.49512,2.49228,0
1.49279,2.49512,0
1.49316,2.49467,0
1.5625,2.0232,0
1.56216,2.02344,0
1.55078,2.03082,0
1.55006,2.03125,0
1.55371,2.02903,0
1.55329,2.0293,0
1.55469,2.02842,0
1.55176,2.03023,0
1.55169,2.03027,0
1.55273,2.02964,0
1.55664,2.02717,0
1.55637,2.02734,0
1.55859,2.02588,0
1.55787,2.02637,0
1.55762,2.02653,0
1.55957,2.02523,0
1.55933,2.02539,0
1.56055,2.02456,0
1.56152,2.02389,0
1.56076,2.02441,0
1.55566,2.0278,0
1.55485,2.02832,0
1.51758,2.04678,0
1.51733,2.04688,0
1.51855,2.04641,0
1.51953,2.04603,0
1.52246,2.04486,0
1.5223,2.04492,0
1.52344,2.04446,0
1.52051,2.04564,0
1.51986,2.0459,0
1.52148,2.04525,0
1.52734,2.0428,0
1.52696,2.04297,0
1.5293,2.04194,0
1.52919,2.04199,0
1.52832,2.04238,0
1.53027,2.04151,0
1.53125,2.04106,0
1.52539,2.04364,0
1.52467,2.04395,0
1.52441,2.04405,0
1.52637,2.04323,0
1.50684,2.05059,0
1.50625,2.05078,0
1.50781,2.05027,0
1.50098,2.05244,0
1.50001,2.05273,0
1.50195,2.05215,0
1.50391,2.05153,0
1.5032,2.05176,0
1.50293,2.05184,0
1.50488,2.05123,0
1.50586,2.05091,0
1.50977,2.0496,0
1.50918,2.0498,0
1.50879,2.04994,0
1.51074,2.04927,0
1.51172,2.04893,0
1.5127,2.04858,0
1.512,2.04883,0
1.51367,2.04823,0
1.51562,2.04751,0
1.51471,2.04785,0
1.51465,2.04788,0
1.5166,2.04715,0
1.53613,2.03875,0
1.53549,2.03906,0
1.53711,2.03827,0
1.53809,2.03778,0
1.53748,2.03809,0
1.53906,2.03729,0
1.54688,2.03309,0
1.54668,2.0332,0
1.54395,2.03472,0
1.54314,2.03516,0
1.54492,2.03418,0
1.5459,2.03364,0
1.54493,2.03418,0
1.54004,2.03679,0
1.53941,2.03711,0
1.54102,2.03628,0
1.54199,2.03577,0
1.5413,2.03613,0
1.54297,2.03525,0
1.53223,2.04061,0
1.53135,2.04102,0
1.5332,2.04016,0
1.53418,2.03969,0
1.53345,2.04004,0
1.53516,2.03923,0
1.54883,2.03197,0
1.54839,2.03223,0
1.54785,2.03254,0
1.5498,2.0314,0
1.57812,2.01069,0
1.57807,2.01074,0
1.57715,2.01157,0
1.57698,2.01172,0
1.57422,2.01412,0
1.57359,2.01465,0
1.57324,2.01494,0
1.57242,2.01562,0
1.57617,2.01243,0
1.57587,2.0127,0
1.5752,2.01328,0
1.57474,2.01367,0
1.58594,2.00309,0
1.58515,2.00391,0
1.58203,2.00702,0
1.58121,2.00781,0
1.58398,2.00509,0
1.58322,2.00586,0
1.58496,2.0041,0
1.58419,2.00488,0
1.58301,2.00607,0
1.58222,2.00684,0
1.58789,2.001,0
1.58701,2.00195,0
1.58792,2.00098,0
1.58691,2.00206,0
1.58609,2.00293,0
1.58008,2.00889,0
1.57913,2.00977,0
1.58105,2.00796,0
1.58018,2.00879,0
1.5791,2.0098,0
1.57031,2.01733,0
1.57,2.01758,0
1.56836,2.01887,0
1.56749,2.01953,0
1.56934,2.0181,0
1.56876,2.01855,0
1.56641,2.02035,0
1.5662,2.02051,0
1.56543,2.02108,0
1.56488,2.02148,0
1.56445,2.0218,0
1.56354,2.02246,0
1.56348,2.0225,0
1.56738,2.01962,0
1.57129,2.01655,0
1.57122,2.0166,0
1.57227,2.01575,0
1.67584,2.00098,0
1.67584,2.00195,0
1.67583,2.00293,0
1.67582,2.00391,0
1.67582,2.00488,0
1.67581,2.00586,0
1.6758,2.00684,0
1.67578,2.00781,0
1.67577,2.00879,0
1.67578,2.00794,0
1.67575,2.00977,0
1.67573,2.01074,0
1.67571,2.01172,0
1.67569,2.0127,0
1.67567,2.01367,0
1.67564,2.01465,0
1.67562,2.01562,0
1.67559,2.0166,0
1.67556,2.01758,0
1.67553,2.01855,0
1.6755,2.01953,0
1.67546,2.02051,0
1.67543,2.02148,0
1.67539,2.02246,0
1.67535,2.02344,0
1.67531,2.02441,0
1.67527,2.02539,0
1.67523,2.02637,0
1.67518,2.02734,0
1.67513,2.02832,0
1.67509,2.0293,0
1.67504,2.03027,0
1.67498,2.03125,0
1.67493,2.03223,0
1.67487,2.0332,0
1.67482,2.03418,0
1.67476,2.03516,0
1.6748,2.03438,0
1.6747,2.03613,0
1.67463,2.03711,0
1.67457,2.03809,0
1.67451,2.03906,0
1.67444,2.04004,0
1.67438,2.04102,0
1.67431,2.04199,0
1.67424,2.04297,0
1.67417,2.04395,0
1.67409,2.04492,0
1.67402,2.0459,0
1.67394,2.04688,0
1.67378,2.04883,0
1.67383,2.04824,0
1.67386,2.04785,0
1.6737,2.0498,0
1.67361,2.05078,0
1.67353,2.05176,0
1.67345,2.05273,0
1.67336,2.05371,0
1.67327,2.05469,0
1.67318,2.05566,0
1.67309,2.05664,0
1.673,2.05762,0
1.6729,2.05859,0
1.6728,2.05957,0
1.67285,2.0591,0
1.67271,2.06055,0
1.67261,2.06152,0
1.67251,2.0625,0
1.67176,2.06934,0
1.67188,2.06837,0
1.67165,2.07031,0
1.67154,2.07129,0
1.67143,2.07227,0
1.67131,2.07324,0
1.67119,2.07422,0
1.67108,2.0752,0
1.67095,2.07617,0
1.67083,2.07715,0
1.6709,2.07661,0
1.67071,2.07812,0
1.67241,2.06348,0
1.6723,2.06445,0
1.6722,2.06543,0
1.67209,2.06641,0
1.67199,2.06738,0
1.67188,2.06836,0
1.67058,2.0791,0
1.67046,2.08008,0
1.67033,2.08105,0
1.6702,2.08203,0
1.67007,2.08301,0
1.66994,2.08398,0
1.66981,2.08496,0
1.66992,2.08412,0
1.66967,2.08594,0
1.66954,2.08691,0
1.6694,2.08789,0
1.66926,2.08887,0
1.66913,2.08984,0
1.66898,2.09082,0
1.66884,2.0918,0
1.66895,2.09108,0
1.66869,2.09277,0
1.66855,2.09375,0
1.66796,2.09766,0
1.66797,2.09759,0
1.66841,2.09473,0
1.66826,2.0957,0
1.66811,2.09668,0
1.6678,2.09863,0
1.66765,2.09961,0
1.6675,2.10059,0
1.66735,2.10156,0
1.66719,2.10254,0
1.66703,2.10352,0
1.66687,2.10449,0
1.66699,2.10374,0
1.66671,2.10547,0
1.66655,2.10645,0
1.66638,2.10742,0
1.66622,2.1084,0
1.66605,2.10938,0
1.66588,2.11035,0
1.66602,2.10959,0
1.66571,2.11133,0
1.66555,2.1123,0
1.66538,2.11328,0
1.6652,2.11426,0
1.66503,2.11523,0
1.66504,2.11518,0
1.66485,2.11621,0
1.66468,2.11719,0
1.66396,2.12109,0
1.66406,2.12053,0
1.66377,2.12207,0
1.66359,2.12305,0
1.66341,2.12402,0
1.66322,2.125,0
1.6645,2.11816,0
1.66432,2.11914,0
1.66414,2.12012,0
1.66303,2.12598,0
1.66309,2.1257,0
1.66284,2.12695,0
1.66265,2.12793,0
1.66246,2.12891,0
1.66207,2.13086,0
1.66211,2.13068,0
1.66227,2.12988,0
1.66188,2.13184,0
1.66168,2.13281,0
1.66148,2.13379,0
1.66129,2.13477,0
1.66108,2.13574,0
1.66113,2.1355,0
1.66088,2.13672,0
1.66006,2.14062,0
1.66016,2.14018,0
1.66068,2.1377,0
1.66048,2.13867,0
1.66027,2.13965,0
1.65985,2.1416,0
1.65965,2.14258,0
1.65944,2.14355,0
1.65922,2.14453,0
1.65901,2.14551,0
1.65918,2.14473,0
1.65879,2.14648,0
1.65858,2.14746,0
1.65837,2.14844,0
1.65814,2.14941,0
1.6582,2.14916,0
1.65792,2.15039,0
1.65771,2.15137,0
1.65749,2.15234,0
1.65726,2.15332,0
1.65704,2.1543,0
1.65723,2.15348,0
1.65681,2.15527,0
1.65659,2.15625,0
1.65613,2.1582,0
1.65625,2.15769,0
1.6559,2.15918,0
1.65567,2.16016,0
1.65544,2.16113,0
1.6552,2.16211,0
1.65527,2.16181,0
1.65496,2.16309,0
1.65473,2.16406,0
1.65425,2.16602,0
1.6543,2.16584,0
1.65449,2.16504,0
1.65401,2.16699,0
1.65377,2.16797,0
1.65353,2.16895,0
1.65329,2.16992,0
1.65332,2.16979,0
1.65304,2.1709,0
1.6528,2.17188,0
1.6523,2.17383,0
1.65234,2.17365,0
1.65205,2.1748,0
1.6518,2.17578,0
1.65255,2.17285,0
1.65155,2.17676,0
1.65129,2.17773,0
1.65137,2.17745,0
1.65104,2.17871,0
1.65078,2.17969,0
1.65027,2.18164,0
1.65039,2.18118,0
1.65053,2.18066,0
1.65001,2.18262,0
1.64975,2.18359,0
1.64949,2.18457,0
1.64922,2.18555,0
1.64941,2.18484,0
1.64896,2.18652,0
1.64869,2.1875,0
1.65636,2.15723,0
1.64843,2.18848,0
1.64844,2.18843,0
1.64816,2.18945,0
1.64789,2.19043,0
1.64762,2.19141,0
1.64734,2.19238,0
1.64746,2.19197,0
1.64707,2.19336,0
1.6468,2.19434,0
1.64652,2.19531,0
1.64624,2.19629,0
1.64648,2.19545,0
1.64597,2.19727,0
1.64569,2.19824,0
1.64541,2.19922,0
1.64551,2.19888,0
1.64427,2.20312,0
1.64453,2.20225,0
1.64513,2.2002,0
1.64485,2.20117,0
1.64456,2.20215,0
1.64046,2.21582,0
1.64062,2.21528,0
1.64016,2.2168,0
1.63985,2.21777,0
1.63955,2.21875,0
1.63965,2.21843,0
1.64399,2.2041,0
1.64371,2.20508,0
1.64341,2.20605,0
1.64355,2.20558,0
1.64312,2.20703,0
1.64254,2.20898,0
1.64258,2.20886,0
1.64284,2.20801,0
1.64225,2.20996,0
1.64195,2.21094,0
1.64166,2.21191,0
1.64136,2.21289,0
1.6416,2.21209,0
1.64106,2.21387,0
1.64076,2.21484,0
1.63924,2.21973,0
1.63894,2.2207,0
1.63863,2.22168,0
1.63867,2.22153,0
1.63831,2.22266,0
1.63801,2.22363,0
1.63769,2.22461,0
1.6377,2.2246,0
1.63738,2.22559,0
1.63707,2.22656,0
1.63643,2.22852,0
1.63672,2.22763,0
1.63611,2.22949,0
1.63579,2.23047,0
1.63675,2.22754,0
1.63547,2.23145,0
1.63574,2.23063,0
1.63515,2.23242,0
1.6345,2.23438,0
1.63477,2.23358,0
1.63483,2.2334,0
1.63253,2.24023,0
1.63281,2.2394,0
1.6322,2.24121,0
1.63186,2.24219,0
1.63418,2.23535,0
1.63385,2.23633,0
1.63352,2.2373,0
1.63379,2.23651,0
1.63319,2.23828,0
1.63286,2.23926,0
1.63152,2.24316,0
1.63184,2.24226,0
1.63119,2.24414,0
1.63085,2.24512,0
1.63086,2.24508,0
1.63051,2.24609,0
1.63017,2.24707,0
1.62982,2.24805,0
1.62988,2.24788,0
1.62948,2.24902,0
1.62914,2.25,0
1.62489,2.26172,0
1.625,2.26144,0
1.62453,2.2627,0
1.62417,2.26367,0
1.62381,2.26465,0
1.62402,2.26407,0
1.62344,2.26562,0
1.6227,2.26758,0
1.62305,2.26668,0
1.62308,2.2666,0
1.62234,2.26855,0
1.62196,2.26953,0
1.62207,2.26926,0
1.62084,2.27246,0
1.62109,2.27181,0
1.62047,2.27344,0
1.62159,2.27051,0
1.62122,2.27148,0
1.62009,2.27441,0
1.62012,2.27435,0
1.61971,2.27539,0
1.61895,2.27734,0
1.61914,2.27686,0
1.61933,2.27637,0
1.61857,2.27832,0
1.61818,2.2793,0
1.6178,2.28027,0
1.61816,2.27935,0
1.61741,2.28125,0
1.61702,2.28223,0
1.61719,2.28181,0
1.61663,2.2832,0
1.61624,2.28418,0
1.61585,2.28516,0
1.61621,2.28426,0
1.61506,2.28711,0
1.61523,2.28668,0
1.61546,2.28613,0
1.61467,2.28809,0
1.61427,2.28906,0
1.61306,2.29199,0
1.61328,2.29147,0
1.61266,2.29297,0
1.61387,2.29004,0
1.61426,2.28909,0
1.61347,2.29102,0
1.61226,2.29395,0
1.6123,2.29383,0
1.61185,2.29492,0
1.61103,2.29688,0
1.61133,2.29618,0
1.61145,2.2959,0
1.60897,2.30176,0
1.60938,2.30081,0
1.60856,2.30273,0
1.60813,2.30371,0
1.6084,2.3031,0
1.60772,2.30469,0
1.60729,2.30566,0
1.60742,2.30537,0
1.60687,2.30664,0
1.60645,2.30762,0
1.60602,2.30859,0
1.60645,2.30762,0
1.60516,2.31055,0
1.60547,2.30986,0
1.60474,2.31152,0
1.6043,2.3125,0
1.60449,2.31208,0
1.6056,2.30957,0
1.61063,2.29785,0
1.61021,2.29883,0
1.61035,2.2985,0
1.6098,2.2998,0
1.60939,2.30078,0
1.59351,2.33594,0
1.59375,2.33544,0
1.59304,2.33691,0
1.59257,2.33789,0
1.59277,2.33747,0
1.59163,2.33984,0
1.5918,2.33949,0
1.5921,2.33887,0
1.58972,2.34375,0
1.58984,2.3435,0
1.59115,2.34082,0
1.59067,2.3418,0
1.59082,2.3415,0
1.5902,2.34277,0
1.60124,2.31934,0
1.60156,2.31863,0
1.6008,2.32031,0
1.60344,2.31445,0
1.60352,2.31428,0
1.60387,2.31348,0
1.603,2.31543,0
1.60257,2.31641,0
1.60213,2.31738,0
1.60254,2.31646,0
1.60169,2.31836,0
1.60036,2.32129,0
1.60059,2.32079,0
1.59991,2.32227,0
1.59946,2.32324,0
1.59961,2.32292,0
1.59902,2.32422,0
1.5972,2.32812,0
1.59766,2.32715,0
1.59856,2.3252,0
1.59863,2.32505,0
1.59811,2.32617,0
1.59766,2.32715,0
1.59675,2.3291,0
1.59629,2.33008,0
1.59668,2.32925,0
1.59537,2.33203,0
1.5957,2.33133,0
1.59583,2.33105,0
1.59491,2.33301,0
1.59444,2.33398,0
1.59473,2.33339,0
1.59398,2.33496,0
1.58583,2.35156,0
1.58594,2.35134,0
1.58924,2.34473,0
1.58875,2.3457,0
1.58887,2.34548,0
1.58778,2.34766,0
1.58789,2.34745,0
1.58827,2.34668,0
1.5873,2.34863,0
1.58681,2.34961,0
1.58691,2.3494,0
1.58632,2.35059,0
1.58534,2.35254,0
1.58484,2.35352,0
1.58496,2.35327,0
1.58384,2.35547,0
1.58398,2.35519,0
1.58434,2.35449,0
1.58183,2.35938,0
1.58203,2.35899,0
1.58334,2.35645,0
1.58284,2.35742,0
1.58301,2.3571,0
1.58234,2.3584,0
1.57773,2.36719,0
1.57812,2.36645,0
1.57722,2.36816,0
1.57669,2.36914,0
1.57715,2.36829,0
1.57617,2.37012,0
1.57617,2.37011,0
1.57564,2.37109,0
1.57406,2.37402,0
1.57422,2.37373,0
1.57353,2.375,0
1.57512,2.37207,0
1.5752,2.37193,0
1.57459,2.37305,0
1.58133,2.36035,0
1.58082,2.36133,0
1.58105,2.36087,0
1.5798,2.36328,0
1.58008,2.36275,0
1.58031,2.3623,0
1.57929,2.36426,0
1.57877,2.36523,0
1.5791,2.3646,0
1.57825,2.36621,0
1.62879,2.25098,0
1.62891,2.25065,0
1.62844,2.25195,0
1.6281,2.25293,0
1.62774,2.25391,0
1.62793,2.25339,0
1.62739,2.25488,0
1.62704,2.25586,0
1.62668,2.25684,0
1.62695,2.2561,0
1.62633,2.25781,0
1.62597,2.25879,0
1.62598,2.25878,0
1.62561,2.25977,0
1.62526,2.26074,0
1.56195,2.39551,0
1.5625,2.39457,0
1.56138,2.39648,0
1.56152,2.39624,0
1.56023,2.39844,0
1.56055,2.39791,0
1.56081,2.39746,0
1.5585,2.40137,0
1.55859,2.40121,0
1.55792,2.40234,0
1.55966,2.39941,0
1.55908,2.40039,0
1.55957,2.39956,0
1.55733,2.40332,0
1.55762,2.40285,0
1.55675,2.4043,0
1.55616,2.40527,0
1.55664,2.40447,0
1.55557,2.40625,0
1.55566,2.40609,0
1.54649,2.4209,0
1.54688,2.42029,0
1.54587,2.42188,0
1.5459,2.42182,0
1.55438,2.4082,0
1.55469,2.4077,0
1.55379,2.40918,0
1.55319,2.41016,0
1.55371,2.40931,0
1.55078,2.41406,0
1.55078,2.41406,0
1.55259,2.41113,0
1.55273,2.4109,0
1.55199,2.41211,0
1.55139,2.41309,0
1.55176,2.41249,0
1.55498,2.40723,0
1.55017,2.41504,0
1.54956,2.41602,0
1.5498,2.41563,0
1.54834,2.41797,0
1.54883,2.41719,0
1.54895,2.41699,0
1.54772,2.41895,0
1.54785,2.41874,0
1.54711,2.41992,0
1.54462,2.42383,0
1.54492,2.42335,0
1.54524,2.42285,0
1.54399,2.4248,0
1.54336,2.42578,0
1.54395,2.42487,0
1.54273,2.42676,0
1.54297,2.42639,0
1.5421,2.42773,0
1.54082,2.42969,0
1.54102,2.42939,0
1.54146,2.42871,0
1.54199,2.42789,0
1.53889,2.43262,0
1.53906,2.43236,0
1.53825,2.43359,0
1.53695,2.43555,0
1.53711,2.4353,0
1.5376,2.43457,0
1.53809,2.43384,0
1.5363,2.43652,0
1.53564,2.4375,0
1.53613,2.43677,0
1.54018,2.43066,0
1.53954,2.43164,0
1.54004,2.43088,0
1.5703,2.38086,0
1.57031,2.38084,0
1.56976,2.38184,0
1.56921,2.38281,0
1.56934,2.38259,0
1.57299,2.37598,0
1.57324,2.37552,0
1.57246,2.37695,0
1.57192,2.37793,0
1.57227,2.37731,0
1.57138,2.37891,0
1.57084,2.37988,0
1.57129,2.37908,0
1.56811,2.38477,0
1.56836,2.38433,0
1.56867,2.38379,0
1.56757,2.38574,0
1.56701,2.38672,0
1.56738,2.38606,0
1.5659,2.38867,0
1.56641,2.38778,0
1.56534,2.38965,0
1.56543,2.38949,0
1.56478,2.39062,0
1.56646,2.3877,0
1.56422,2.3916,0
1.56445,2.3912,0
1.56366,2.39258,0
1.56309,2.39355,0
1.56348,2.39289,0
1.56252,2.39453,0
1.53099,2.44434,0
1.53125,2.44396,0
1.53032,2.44531,0
1.52897,2.44727,0
1.5293,2.44679,0
1.52965,2.44629,0
1.53027,2.44538,0
1.52829,2.44824,0
1.52832,2.4482,0
1.52761,2.44922,0
1.52692,2.4502,0
1.52734,2.44959,0
1.52623,2.45117,0
1.52637,2.45098,0
1.52486,2.45312,0
1.52539,2.45237,0
1.52555,2.45215,0
1.51493,2.4668,0
1.51562,2.46587,0
1.51348,2.46875,0
1.51367,2.46849,0
1.51421,2.46777,0
1.51465,2.46718,0
1.52277,2.45605,0
1.52344,2.45512,0
1.52207,2.45703,0
1.52246,2.45649,0
1.51924,2.46094,0
1.51953,2.46054,0
1.52136,2.45801,0
1.52148,2.45784,0
1.52066,2.45898,0
1.51995,2.45996,0
1.52051,2.4592,0
1.52416,2.4541,0
1.52441,2.45375,0
1.52347,2.45508,0
1.51853,2.46191,0
1.51855,2.46188,0
1.51782,2.46289,0
1.5171,2.46387,0
1.51758,2.46322,0
1.51638,2.46484,0
1.5166,2.46454,0
1.51566,2.46582,0
1.53498,2.43848,0
1.53516,2.43822,0
1.53432,2.43945,0
1.533,2.44141,0
1.5332,2.4411,0
1.53366,2.44043,0
1.53418,2.43967,0
1.53233,2.44238,0
1.53166,2.44336,0
1.53223,2.44254,0
1.50755,2.47656,0
1.50781,2.47622,0
1.51127,2.47168,0
1.51172,2.47109,0
1.51053,2.47266,0
1.51074,2.47238,0
1.51275,2.46973,0
1.51201,2.4707,0
1.5127,2.46979,0
1.50905,2.47461,0
1.50977,2.47367,0
1.50979,2.47363,0
1.5083,2.47559,0
1.50879,2.47495,0
1.5068,2.47754,0
1.50684,2.47749,0
1.50604,2.47852,0
1.50529,2.47949,0
1.50586,2.47875,0
1.50452,2.48047,0
1.50488,2.48001,0
1.50376,2.48145,0
1.50391,2.48126,0
1.503,2.48242,0
1.50146,2.48438,0
1.50195,2.48375,0
1.50223,2.4834,0
1.50293,2.48251,0
1.50068,2.48535,0
1.50098,2.48498,0
1.01686,2.73438,0
1.01758,2.73435,0
1.01855,2.73433,0
1.01953,2.73429,0
1.02051,2.73426,0
1.02148,2.73423,0
1.02246,2.73419,0
1.02344,2.73416,0
1.02441,2.73412,0
1.02539,2.73408,0
1.02637,2.73404,0
1.02734,2.734,0
1.02832,2.73395,0
1.0293,2.73391,0
1.03027,2.73386,0
1.03125,2.73381,0
1.00098,2.73461,0
1.00195,2.73461,0
1.00293,2.7346,0
1.00391,2.7346,0
1.00488,2.73459,0
1.00586,2.73458,0
1.00684,2.73457,0
1.00781,2.73456,0
1.00879,2.73455,0
1.00977,2.73453,0
1.01074,2.73451,0
1.01172,2.7345,0
1.0127,2.73448,0
1.01367,2.73446,0
1.01465,2.73443,0
1.01562,2.73441,0
1.0166,2.73438,0
1.03223,2.73376,0
1.0332,2.73371,0
1.03418,2.73366,0
1.03516,2.7336,0
1.03613,2.73355,0
1.03711,2.73349,0
1.0385,2.7334,0
1.03906,2.73336,0
1.03809,2.73343,0
1.04004,2.7333,0
1.04102,2.73323,0
1.04199,2.73317,0
1.04297,2.7331,0
1.04395,2.73303,0
1.04492,2.73296,0
1.0459,2.73289,0
1.04688,2.73282,0
1.04785,2.73274,0
1.04883,2.73266,0
1.0498,2.73259,0
1.05078,2.73251,0
1.05176,2.73242,0
1.05176,2.73242,0
1.05273,2.73234,0
1.05371,2.73225,0
1.05469,2.73216,0
1.05566,2.73208,0
1.05664,2.73199,0
1.05762,2.7319,0
1.05859,2.73181,0
1.05957,2.73171,0
1.06055,2.73162,0
1.06223,2.73145,0
1.0625,2.73142,0
1.06152,2.73152,0
1.06348,2.73132,0
1.06445,2.73121,0
1.06543,2.73111,0
1.06641,2.73101,0
1.06738,2.7309,0
1.06836,2.73079,0
1.06934,2.73068,0
1.07031,2.73057,0
1.07118,2.73047,0
1.07129,2.73046,0
1.07227,2.73034,0
1.07324,2.73022,0
1.07422,2.7301,0
1.0752,2.72999,0
1.07617,2.72987,0
1.07715,2.72974,0
1.07812,2.72962,0
1.0791,2.72949,0
1.08008,2.72936,0
1.0791,2.72949,0
1.08105,2.72923,0
1.08203,2.7291,0
1.08301,2.72897,0
1.08398,2.72884,0
1.08496,2.72871,0
1.08594,2.72857,0
1.08629,2.72852,0
1.08691,2.72843,0
1.08789,2.72828,0
1.08887,2.72814,0
1.08984,2.728,0
1.09082,2.72786,0
1.0918,2.72771,0
1.09292,2.72754,0
1.09375,2.72741,0
1.09277,2.72756,0
1.09909,2.72656,0
1.09961,2.72648,0
1.10059,2.72631,0
1.10156,2.72615,0
1.10254,2.72599,0
1.10352,2.72583,0
1.1049,2.72559,0
1.10547,2.72549,0
1.10449,2.72566,0
1.10645,2.72531,0
1.10742,2.72514,0
1.1084,2.72497,0
1.10938,2.7248,0
1.09473,2.72726,0
1.0957,2.72711,0
1.09668,2.72695,0
1.09766,2.7268,0
1.09863,2.72664,0
1.11039,2.72461,0
1.11133,2.72443,0
1.1123,2.72426,0
1.11328,2.72407,0
1.11035,2.72462,0
1.11426,2.72389,0
1.11523,2.72371,0
1.11561,2.72363,0
1.11621,2.72352,0
1.11719,2.72333,0
1.1206,2.72266,0
1.12109,2.72256,0
1.12207,2.72236,0
1.12305,2.72216,0
1.12402,2.72196,0
1.125,2.72176,0
1.11816,2.72314,0
1.11914,2.72295,0
1.12012,2.72275,0
1.23622,2.6875,0
1.23633,2.68745,0
1.2373,2.68705,0
1.23828,2.68664,0
1.24088,2.68555,0
1.24121,2.68541,0
1.24219,2.68499,0
1.23856,2.68652,0
1.23926,2.68623,0
1.24023,2.68582,0
1.24544,2.68359,0
1.24609,2.68331,0
1.24991,2.68164,0
1.25,2.6816,0
1.24769,2.68262,0
1.24805,2.68246,0
1.24707,2.68289,0
1.24902,2.68203,0
1.24318,2.68457,0
1.24414,2.68416,0
1.24316,2.68458,0
1.24512,2.68374,0
1.13871,2.71875,0
1.13965,2.71853,0
1.14062,2.7183,0
1.1416,2.71808,0
1.14258,2.71784,0
1.14287,2.71777,0
1.14355,2.71761,0
1.14453,2.71737,0
1.1469,2.7168,0
1.14746,2.71666,0
1.14844,2.71641,0
1.14551,2.71714,0
1.14648,2.7169,0
1.15463,2.71484,0
1.15527,2.71467,0
1.15625,2.71442,0
1.14941,2.71617,0
1.15039,2.71593,0
1.15081,2.71582,0
1.15137,2.71568,0
1.15234,2.71543,0
1.15332,2.71518,0
1.1543,2.71493,0
1.16897,2.71094,0
1.16992,2.71066,0
1.1709,2.71038,0
1.17188,2.7101,0
1.15723,2.71416,0
1.1582,2.7139,0
1.15834,2.71387,0
1.15918,2.71364,0
1.16016,2.71338,0
1.16196,2.71289,0
1.16211,2.71285,0
1.16309,2.71258,0
1.16406,2.71232,0
1.16113,2.71312,0
1.1655,2.71191,0
1.16602,2.71177,0
1.16504,2.71205,0
1.16699,2.7115,0
1.16797,2.71122,0
1.16895,2.71094,0
1.17567,2.70898,0
1.17578,2.70895,0
1.17235,2.70996,0
1.17285,2.70981,0
1.17383,2.70953,0
1.1748,2.70924,0
1.17676,2.70866,0
1.17773,2.70837,0
1.17892,2.70801,0
1.17969,2.70777,0
1.17871,2.70807,0
1.1821,2.70703,0
1.18262,2.70687,0
1.18359,2.70657,0
1.18523,2.70605,0
1.18555,2.70595,0
1.18457,2.70626,0
1.18652,2.70564,0
1.1875,2.70534,0
1.18066,2.70747,0
1.18164,2.70718,0
1.12538,2.72168,0
1.12598,2.72155,0
1.12695,2.72135,0
1.12793,2.72114,0
1.12891,2.72094,0
1.12999,2.7207,0
1.13086,2.72051,0
1.13184,2.7203,0
1.13281,2.72009,0
1.12988,2.72073,0
1.13442,2.71973,0
1.13477,2.71965,0
1.13379,2.71987,0
1.13574,2.71943,0
1.13672,2.71921,0
1.1377,2.71899,0
1.13867,2.71876,0
1.19428,2.70312,0
1.19434,2.70311,0
1.19531,2.70278,0
1.1972,2.70215,0
1.19727,2.70212,0
1.19629,2.70246,0
1.19824,2.70179,0
1.19922,2.70146,0
1.20006,2.70117,0
1.2002,2.70113,0
1.20117,2.70079,0
1.20289,2.7002,0
1.20312,2.70011,0
1.20215,2.70045,0
1.2164,2.69531,0
1.2168,2.69516,0
1.21777,2.6948,0
1.21875,2.69443,0
1.20567,2.69922,0
1.20605,2.69908,0
1.20703,2.69874,0
1.20841,2.69824,0
1.20898,2.69803,0
1.20801,2.69839,0
1.20996,2.69768,0
1.21094,2.69733,0
1.2041,2.69977,0
1.20508,2.69943,0
1.21111,2.69727,0
1.21191,2.69697,0
1.21289,2.69662,0
1.21377,2.69629,0
1.21387,2.69625,0
1.21484,2.69589,0
1.21582,2.69553,0
1.1883,2.70508,0
1.18848,2.70502,0
1.18945,2.7047,0
1.19131,2.7041,0
1.19141,2.70407,0
1.19043,2.70439,0
1.19238,2.70375,0
1.19336,2.70343,0
1.22655,2.69141,0
1.22656,2.6914,0
1.22154,2.69336,0
1.22168,2.69331,0
1.22266,2.69293,0
1.21899,2.69434,0
1.21973,2.69405,0
1.2207,2.69368,0
1.22406,2.69238,0
1.22461,2.69217,0
1.22363,2.69255,0
1.22559,2.69179,0
1.22754,2.69102,0
1.22852,2.69063,0
1.22901,2.69043,0
1.22949,2.69024,0
1.23047,2.68985,0
1.23144,2.68945,0
1.23145,2.68945,0
1.23242,2.68906,0
1.23384,2.68848,0
1.23438,2.68826,0
1.2334,2.68866,0
1.23535,2.68786,0
1.37475,2.6084,0
1.375,2.60821,0
1.37345,2.60938,0
1.37402,2.60895,0
1.35722,2.62109,0
1.35742,2.62095,0
1.35861,2.62012,0
1.35938,2.61958,0
1.3584,2.62027,0
1.35441,2.62305,0
1.35449,2.62299,0
1.35547,2.62231,0
1.35299,2.62402,0
1.35352,2.62366,0
1.35157,2.625,0
1.35254,2.62433,0
1.35582,2.62207,0
1.35645,2.62163,0
1.36275,2.61719,0
1.36328,2.6168,0
1.36681,2.61426,0
1.36719,2.61398,0
1.36547,2.61523,0
1.36621,2.6147,0
1.36411,2.61621,0
1.36426,2.6161,0
1.36523,2.6154,0
1.37081,2.61133,0
1.37109,2.61112,0
1.36815,2.61328,0
1.36816,2.61327,0
1.36914,2.61256,0
1.36949,2.6123,0
1.37012,2.61184,0
1.37214,2.61035,0
1.37305,2.60968,0
1.37207,2.6104,0
1.36,2.61914,0
1.36035,2.61889,0
1.36133,2.6182,0
1.36138,2.61816,0
1.3623,2.6175,0
1.42957,2.5625,0
1.42969,2.56239,0
1.43679,2.55566,0
1.4375,2.55499,0
1.43577,2.55664,0
1.43652,2.55592,0
1.43475,2.55762,0
1.43555,2.55686,0
1.43372,2.55859,0
1.43457,2.55779,0
1.43269,2.55957,0
1.43359,2.55872,0
1.43165,2.56055,0
1.43262,2.55964,0
1.43061,2.56152,0
1.43066,2.56148,0
1.43164,2.56056,0
1.46824,2.52344,0
1.46875,2.52288,0
1.46464,2.52734,0
1.46484,2.52712,0
1.46644,2.52539,0
1.4668,2.52501,0
1.46734,2.52441,0
1.46777,2.52394,0
1.46554,2.52637,0
1.46582,2.52606,0
1.46282,2.5293,0
1.46289,2.52922,0
1.46373,2.52832,0
1.46387,2.52817,0
1.4619,2.53027,0
1.46191,2.53026,0
1.46098,2.53125,0
1.48378,2.50586,0
1.48438,2.50517,0
1.48211,2.50781,0
1.48242,2.50745,0
1.48295,2.50684,0
1.4834,2.50631,0
1.47614,2.51465,0
1.47656,2.51417,0
1.47527,2.51562,0
1.47559,2.51527,0
1.48042,2.50977,0
1.48047,2.50971,0
1.47957,2.51074,0
1.47872,2.51172,0
1.47949,2.51083,0
1.48126,2.50879,0
1.48145,2.50858,0
1.47786,2.5127,0
1.47852,2.51195,0
1.477,2.51367,0
1.47754,2.51306,0
1.48792,2.50098,0
1.48828,2.50055,0
1.4871,2.50195,0
1.4873,2.50171,0
1.48628,2.50293,0
1.48633,2.50287,0
1.48545,2.50391,0
1.48462,2.50488,0
1.48535,2.50402,0
1.47178,2.51953,0
1.47266,2.51856,0
1.4744,2.5166,0
1.47461,2.51637,0
1.47353,2.51758,0
1.47363,2.51747,0
1.47266,2.51855,0
1.47002,2.52148,0
1.4707,2.52073,0
1.4709,2.52051,0
1.47168,2.51965,0
1.46913,2.52246,0
1.46973,2.5218,0
1.45255,2.54004,0
1.45312,2.53945,0
1.45159,2.54102,0
1.45215,2.54045,0
1.45063,2.54199,0
1.45117,2.54145,0
1.44967,2.54297,0
1.4502,2.54244,0
1.4487,2.54395,0
1.44922,2.54343,0
1.44773,2.54492,0
1.44824,2.54441,0
1.44676,2.5459,0
1.44727,2.54539,0
1.44578,2.54688,0
1.44629,2.54637,0
1.46006,2.53223,0
1.46094,2.5313,0
1.45913,2.5332,0
1.45996,2.53233,0
1.45821,2.53418,0
1.45898,2.53336,0
1.45727,2.53516,0
1.45801,2.53439,0
1.45633,2.53613,0
1.45703,2.53541,0
1.45539,2.53711,0
1.45605,2.53642,0
1.45445,2.53809,0
1.45508,2.53744,0
1.4535,2.53906,0
1.4541,2.53844,0
1.4448,2.54785,0
1.44531,2.54734,0
1.44381,2.54883,0
1.44434,2.54831,0
1.44282,2.5498,0
1.44336,2.54927,0
1.44183,2.55078,0
1.44238,2.55024,0
1.44083,2.55176,0
1.44141,2.55119,0
1.43983,2.55273,0
1.44043,2.55215,0
1.43882,2.55371,0
1.43945,2.5531,0
1.43781,2.55469,0
1.43848,2.55404,0
1.40539,2.58398,0
1.40625,2.58326,0
1.40423,2.58496,0
1.4043,2.58491,0
1.40307,2.58594,0
1.40332,2.58573,0
1.40527,2.58408,0
1.39837,2.58984,0
1.39844,2.58979,0
1.39358,2.59375,0
1.39453,2.59298,0
1.39599,2.5918,0
1.39648,2.59139,0
1.39718,2.59082,0
1.39746,2.59059,0
1.39479,2.59277,0
1.39551,2.59219,0
1.4019,2.58691,0
1.40234,2.58655,0
1.40073,2.58789,0
1.40137,2.58736,0
1.39956,2.58887,0
1.40039,2.58818,0
1.39941,2.58898,0
1.42105,2.57031,0
1.42188,2.56956,0
1.41334,2.57715,0
1.41406,2.57652,0
1.41222,2.57812,0
1.41309,2.57737,0
1.41777,2.57324,0
1.41797,2.57307,0
1.41667,2.57422,0
1.41699,2.57393,0
1.41887,2.57227,0
1.41895,2.5722,0
1.41992,2.57132,0
1.41996,2.57129,0
1.4209,2.57045,0
1.41557,2.5752,0
1.41602,2.5748,0
1.41446,2.57617,0
1.41504,2.57566,0
1.42534,2.56641,0
1.42578,2.566,0
1.42746,2.56445,0
1.42773,2.5642,0
1.42852,2.56348,0
1.42871,2.5633,0
1.42641,2.56543,0
1.42676,2.5651,0
1.4232,2.56836,0
1.42383,2.56779,0
1.42428,2.56738,0
1.4248,2.5669,0
1.42213,2.56934,0
1.42285,2.56868,0
1.40996,2.58008,0
1.41016,2.57991,0
1.40769,2.58203,0
1.4082,2.58159,0
1.40883,2.58105,0
1.40918,2.58075,0
1.41109,2.5791,0
1.41113,2.57907,0
1.41211,2.57822,0
1.40654,2.58301,0
1.40723,2.58243,0
1.38993,2.59668,0
1.39062,2.59612,0
1.3887,2.59766,0
1.38965,2.5969,0
1.38622,2.59961,0
1.38672,2.59922,0
1.38372,2.60156,0
1.38379,2.6015,0
1.38477,2.60075,0
1.38497,2.60059,0
1.38574,2.59998,0
1.38746,2.59863,0
1.3877,2.59845,0
1.38867,2.59768,0
1.37863,2.60547,0
1.37891,2.60526,0
1.38245,2.60254,0
1.38281,2.60226,0
1.38119,2.60352,0
1.38184,2.60302,0
1.37991,2.60449,0
1.38086,2.60377,0
1.37988,2.60452,0
1.37606,2.60742,0
1.37695,2.60675,0
1.37735,2.60645,0
1.37793,2.606,0
1.37598,2.60748,0
1.39237,2.59473,0
1.39258,2.59456,0
1.39115,2.5957,0
1.3916,2.59534,0
1.39355,2.59377,0
1.30445,2.6543,0
1.30469,2.65416,0
1.30271,2.65527,0
1.30273,2.65526,0
1.30096,2.65625,0
1.30176,2.6558,0
1.30371,2.65471,0
1.30789,2.65234,0
1.30859,2.65194,0
1.31128,2.65039,0
1.31152,2.65025,0
1.3125,2.64969,0
1.30959,2.65137,0
1.31055,2.65082,0
1.30957,2.65138,0
1.30618,2.65332,0
1.30664,2.65305,0
1.30566,2.65361,0
1.30762,2.6525,0
1.27094,2.67188,0
1.27148,2.67161,0
1.27293,2.6709,0
1.27344,2.67065,0
1.27246,2.67113,0
1.27882,2.66797,0
1.2793,2.66773,0
1.28075,2.66699,0
1.28125,2.66673,0
1.28027,2.66723,0
1.27491,2.66992,0
1.27539,2.66968,0
1.27687,2.66895,0
1.27734,2.66871,0
1.27637,2.6692,0
1.27441,2.67017,0
1.27832,2.66822,0
1.25428,2.67969,0
1.25488,2.67941,0
1.25586,2.67897,0
1.25643,2.67871,0
1.25684,2.67853,0
1.25781,2.67808,0
1.26277,2.67578,0
1.26367,2.67535,0
1.26484,2.6748,0
1.26562,2.67443,0
1.26465,2.6749,0
1.25856,2.67773,0
1.25879,2.67763,0
1.25977,2.67718,0
1.26068,2.67676,0
1.26074,2.67673,0
1.26172,2.67627,0
1.2627,2.67582,0
1.25098,2.68117,0
1.25195,2.68073,0
1.25211,2.68066,0
1.25293,2.68029,0
1.25391,2.67986,0
1.26689,2.67383,0
1.26758,2.6735,0
1.26892,2.67285,0
1.26953,2.67256,0
1.26855,2.67303,0
1.2666,2.67397,0
1.27051,2.67209,0
1.28644,2.66406,0
1.28711,2.66371,0
1.2883,2.66309,0
1.28906,2.66268,0
1.28809,2.6632,0
1.29381,2.66016,0
1.29395,2.66008,0
1.29492,2.65956,0
1.29561,2.65918,0
1.2959,2.65902,0
1.29688,2.6585,0
1.29015,2.66211,0
1.29102,2.66165,0
1.29199,2.66113,0
1.29199,2.66113,0
1.29297,2.66061,0
1.29004,2.66217,0
1.28266,2.66602,0
1.2832,2.66573,0
1.28455,2.66504,0
1.28516,2.66473,0
1.28418,2.66523,0
1.28223,2.66624,0
1.28613,2.66422,0
1.29741,2.6582,0
1.29785,2.65796,0
1.29883,2.65743,0
1.29919,2.65723,0
1.2998,2.65689,0
1.30078,2.65635,0
1.32757,2.64062,0
1.32812,2.64028,0
1.34284,2.63086,0
1.34375,2.63026,0
1.34135,2.63184,0
1.3418,2.63154,0
1.33986,2.63281,0
1.34082,2.63219,0
1.34277,2.6309,0
1.33379,2.63672,0
1.33398,2.6366,0
1.33532,2.63574,0
1.33594,2.63535,0
1.33496,2.63598,0
1.3307,2.63867,0
1.33105,2.63845,0
1.33203,2.63784,0
1.32914,2.63965,0
1.33008,2.63906,0
1.3291,2.63967,0
1.33225,2.6377,0
1.33301,2.63722,0
1.33684,2.63477,0
1.33691,2.63472,0
1.33789,2.63409,0
1.33836,2.63379,0
1.33887,2.63346,0
1.33984,2.63282,0
1.31629,2.64746,0
1.31641,2.64739,0
1.31463,2.64844,0
1.31543,2.64797,0
1.31793,2.64648,0
1.31836,2.64623,0
1.31957,2.64551,0
1.32031,2.64506,0
1.31934,2.64565,0
1.31738,2.64681,0
1.32119,2.64453,0
1.32129,2.64447,0
1.32227,2.64388,0
1.3228,2.64355,0
1.32324,2.64328,0
1.32422,2.64269,0
1.32599,2.6416,0
1.32617,2.64149,0
1.3244,2.64258,0
1.3252,2.64209,0
1.32715,2.64089,0
1.31296,2.64941,0
1.31348,2.64911,0
1.31445,2.64854,0
1.34724,2.62793,0
1.34766,2.62765,0
1.34578,2.62891,0
1.34668,2.62831,0
1.34869,2.62695,0
1.34961,2.62633,0
1.35013,2.62598,0
1.35059,2.62567,0
1.35156,2.625,0
1.34863,2.62699,0
1.34431,2.62988,0
1.34473,2.62961,0
1.3457,2.62896,0


==> Figures/Bubble_rise_benchmarks/Re35We125/bubbleShapeRe35We125AMR.csv <==
x,y,z
0.251953,0.999635,0
0.251355,1,0
0.253906,0.998531,0
0.253029,0.999023,0
0.25293,0.999079,0
0.254883,0.998002,0
0.254799,0.998047,0
0.255859,0.997506,0
0.256836,0.99703,0
0.256755,0.99707,0
0.257812,0.996567,0
0.259766,0.995708,0
0.25886,0.996094,0
0.261719,0.994932,0
0.261238,0.995117,0
0.260742,0.995311,0
0.264648,0.993933,0
0.264016,0.994141,0
0.265625,0.993644,0
0.262695,0.994593,0
0.263672,0.994256,0
0.258789,0.996125,0
0.272461,0.99207,0
0.27179,0.992188,0
0.273438,0.991919,0
0.274414,0.991787,0
0.275391,0.991672,0
0.276367,0.991574,0
0.277344,0.991493,0
0.27832,0.991427,0
0.279297,0.991379,0
0.280273,0.991348,0
0.28125,0.991334,0
0.267578,0.993088,0
0.267296,0.993164,0
0.266602,0.993355,0
0.268555,0.99285,0
0.269531,0.992631,0
0.270508,0.992429,0
0.271484,0.992241,0
0.282227,0.991337,0
0.283203,0.991358,0
0.28418,0.991395,0
0.285156,0.991449,0
0.286133,0.991519,0
0.287109,0.991607,0
0.288086,0.991711,0
0.289062,0.991832,0
0.290039,0.991971,0
0.291016,0.99213,0
0.291335,0.992188,0
0.291992,0.992306,0
0.292969,0.992496,0
0.293945,0.992702,0
0.294922,0.992925,0
0.295871,0.993164,0
0.295898,0.993171,0
0.296875,0.993437,0
0.297852,0.993719,0
0.298828,0.994021,0
0.299187,0.994141,0
0.299805,0.994346,0
0.300781,0.994686,0
0.301758,0.995047,0
0.301936,0.995117,0
0.302734,0.995425,0
0.303711,0.995817,0
0.304363,0.996094,0
0.304688,0.996232,0
0.305664,0.99666,0
0.306554,0.99707,0
0.306641,0.997112,0
0.307617,0.997589,0
0.308509,0.998047,0
0.308594,0.998091,0
0.30957,0.998612,0
0.310307,0.999023,0
0.310547,0.999157,0
0.311523,0.999715,0
0.312004,1,0
1.68848,0.999739,0
1.68804,1,0
1.68945,0.999181,0
1.69043,0.998635,0
1.68974,0.999023,0
1.69141,0.998115,0
1.69238,0.997612,0
1.69154,0.998047,0
1.69336,0.997136,0
1.69434,0.996682,0
1.6935,0.99707,0
1.69531,0.996255,0
1.69629,0.995839,0
1.69569,0.996094,0
1.69727,0.995448,0
1.69824,0.995071,0
1.69812,0.995117,0
1.69922,0.994709,0
1.70117,0.994045,0
1.70088,0.994141,0
1.70215,0.993741,0
1.70312,0.99346,0
1.7002,0.994369,0
1.70898,0.992152,0
1.70879,0.992188,0
1.70996,0.991993,0
1.71094,0.991854,0
1.71191,0.991733,0
1.71289,0.99163,0
1.71387,0.991542,0
1.71484,0.991472,0
1.71582,0.991417,0
1.7168,0.991381,0
1.71777,0.99136,0
1.71875,0.991357,0
1.70508,0.992947,0
1.70422,0.993164,0
1.7041,0.993194,0
1.70605,0.992724,0
1.70703,0.992518,0
1.70801,0.992328,0
1.71973,0.991371,0
1.7207,0.991402,0
1.72168,0.99145,0
1.72266,0.991516,0
1.72363,0.991597,0
1.72461,0.991696,0
1.72559,0.991811,0
1.72656,0.991944,0
1.72754,0.992097,0
1.72806,0.992188,0
1.72852,0.992267,0
1.72949,0.992454,0
1.73047,0.992656,0
1.73145,0.992875,0
1.73242,0.993112,0
1.73261,0.993164,0
1.7334,0.993379,0
1.73438,0.993667,0
1.73535,0.993958,0
1.73591,0.994141,0
1.73633,0.994281,0
1.7373,0.994617,0
1.73828,0.99496,0
1.73869,0.995117,0
1.73926,0.99534,0
1.74023,0.995736,0
1.74107,0.996094,0
1.74121,0.996154,0
1.74219,0.996594,0
1.74316,0.997058,0
1.74319,0.99707,0
1.74414,0.997534,0
1.74512,0.998028,0
1.74515,0.998047,0
1.74609,0.998557,0
1.74692,0.999023,0
1.74707,0.999109,0
1.74805,0.999664,0
1.7486,1,0
0.234375,1.01479,0
0.233685,1.01562,0
0.242188,1.00676,0
0.242104,1.00684,0
0.241211,1.00764,0
0.241018,1.00781,0
0.246094,1.00357,0
0.24566,1.00391,0
0.25,1.00084,0
0.249793,1.00098,0
0.249023,1.00149,0
0.248352,1.00195,0
0.24707,1.00286,0
0.246978,1.00293,0
0.248047,1.00217,0
0.244141,1.00511,0
0.243232,1.00586,0
0.245117,1.00433,0
0.244424,1.00488,0
0.243164,1.00592,0
0.238281,1.01047,0
0.238016,1.01074,0
0.237305,1.01149,0
0.237085,1.01172,0
0.240234,1.00854,0
0.239965,1.00879,0
0.239258,1.00948,0
0.238966,1.00977,0
0.236328,1.01253,0
0.236178,1.0127,0
0.235352,1.01363,0
0.235317,1.01367,0
0.234494,1.01465,0
0.232422,1.01723,0
0.232154,1.01758,0
0.233398,1.01598,0
0.232899,1.0166,0
0.231445,1.01851,0
0.231409,1.01855,0
0.230705,1.01953,0
0.230469,1.01986,0
0.230015,1.02051,0
0.229492,1.02127,0
0.229349,1.02148,0
0.228516,1.02276,0
0.228082,1.02344,0
0.228713,1.02246,0
0.226562,1.02594,0
0.226311,1.02637,0
0.225758,1.02734,0
0.225586,1.02766,0
0.225226,1.02832,0
0.224692,1.0293,0
0.224609,1.02945,0
0.224195,1.03027,0
0.223707,1.03125,0
0.227539,1.02433,0
0.227486,1.02441,0
0.226889,1.02539,0
0.21875,1.04314,0
0.218474,1.04395,0
0.218158,1.04492,0
0.217862,1.0459,0
0.217773,1.04619,0
0.21756,1.04688,0
0.217263,1.04785,0
0.216995,1.04883,0
0.216797,1.04953,0
0.216717,1.0498,0
0.216456,1.05078,0
0.216209,1.05176,0
0.215972,1.05273,0
0.21582,1.05335,0
0.215735,1.05371,0
0.215516,1.05469,0
0.214844,1.05799,0
0.214724,1.05859,0
0.215308,1.05566,0
0.215106,1.05664,0
0.214916,1.05762,0
0.214546,1.05957,0
0.21438,1.06055,0
0.21423,1.06152,0
0.214082,1.0625,0
0.222656,1.03341,0
0.222299,1.03418,0
0.221861,1.03516,0
0.223633,1.03139,0
0.223213,1.03223,0
0.222753,1.0332,0
0.22168,1.03558,0
0.221444,1.03613,0
0.221026,1.03711,0
0.220703,1.03789,0
0.220625,1.03809,0
0.220243,1.03906,0
0.219863,1.04004,0
0.219727,1.0404,0
0.219496,1.04102,0
0.219155,1.04199,0
0.218811,1.04297,0
0.213938,1.06348,0
0.213867,1.06399,0
0.213803,1.06445,0
0.21366,1.06543,0
0.213544,1.06641,0
0.213437,1.06738,0
0.213335,1.06836,0
0.213244,1.06934,0
0.213159,1.07031,0
0.213079,1.07129,0
0.213004,1.07227,0
0.212891,1.07411,0
0.212884,1.07422,0
0.212944,1.07324,0
0.212833,1.0752,0
0.212794,1.07617,0
0.212757,1.07715,0
0.212731,1.07812,0
0.212712,1.0791,0
0.212702,1.08008,0
0.212693,1.08105,0
0.212696,1.08203,0
0.21271,1.08301,0
0.212728,1.08398,0
0.212752,1.08496,0
0.21278,1.08594,0
0.212821,1.08691,0
0.21287,1.08789,0
0.212891,1.08827,0
0.212922,1.08887,0
0.212985,1.08984,0
0.213047,1.09082,0
0.213123,1.0918,0
0.213204,1.09277,0
0.21329,1.09375,0
0.213383,1.09473,0
0.213482,1.0957,0
0.213591,1.09668,0
0.213705,1.09766,0
0.21383,1.09863,0
0.213867,1.09891,0
0.213962,1.09961,0
0.214099,1.10059,0
0.214242,1.10156,0
0.214391,1.10254,0
0.214549,1.10352,0
0.214713,1.10449,0
0.214844,1.10522,0
0.214888,1.10547,0
0.215069,1.10645,0
0.215255,1.10742,0
0.215442,1.1084,0
0.215647,1.10938,0
0.21582,1.11023,0
0.215845,1.11035,0
0.216063,1.11133,0
0.21629,1.1123,0
0.216515,1.11328,0
0.216753,1.11426,0
0.216797,1.11443,0
0.216998,1.11523,0
0.217247,1.11621,0
0.217503,1.11719,0
0.21777,1.11816,0
0.217773,1.11818,0
0.218044,1.11914,0
0.21832,1.12012,0
0.218605,1.12109,0
0.21875,1.12157,0
0.218903,1.12207,0
0.219202,1.12305,0
0.21951,1.12402,0
0.219727,1.12469,0
0.219831,1.125,0
0.220156,1.12598,0
0.220487,1.12695,0
0.220703,1.12757,0
0.220831,1.12793,0
0.221179,1.12891,0
0.221536,1.12988,0
0.22168,1.13026,0
0.221903,1.13086,0
0.222272,1.13184,0
0.222655,1.13281,0
0.222656,1.13282,0
0.223042,1.13379,0
0.223445,1.13477,0
0.223633,1.13523,0
0.223834,1.13574,0
0.224249,1.13672,0
0.224609,1.13753,0
0.224681,1.1377,0
0.225103,1.13867,0
0.225539,1.13965,0
0.225586,1.13975,0
0.225996,1.14062,0
0.22646,1.1416,0
0.226562,1.14181,0
0.22693,1.14258,0
0.22741,1.14355,0
0.227539,1.14381,0
0.227893,1.14453,0
0.228377,1.14551,0
0.228516,1.14577,0
0.228885,1.14648,0
0.229389,1.14746,0
0.229492,1.14765,0
0.229922,1.14844,0
0.230467,1.14941,0
0.230469,1.14942,0
0.231011,1.15039,0
0.231445,1.15114,0
0.231573,1.15137,0
0.232129,1.15234,0
0.232422,1.15285,0
0.232698,1.15332,0
0.233282,1.1543,0
0.233398,1.15449,0
0.233891,1.15527,0
0.234375,1.15604,0
0.23451,1.15625,0
0.235137,1.15723,0
0.235352,1.15756,0
0.235769,1.1582,0
0.236328,1.15907,0
0.236403,1.15918,0
0.237058,1.16016,0
0.237305,1.1605,0
0.23775,1.16113,0
0.238281,1.1619,0
0.238432,1.16211,0
0.239118,1.16309,0
0.239258,1.16328,0
0.239849,1.16406,0
0.240234,1.16458,0
0.240568,1.16504,0
0.241211,1.16589,0
0.241306,1.16602,0
0.242079,1.16699,0
0.242188,1.16713,0
0.242853,1.16797,0
0.243164,1.16835,0
0.243642,1.16895,0
0.244141,1.16957,0
0.244439,1.16992,0
0.245117,1.17071,0
0.245278,1.1709,0
0.246094,1.17186,0
0.246111,1.17188,0
0.246986,1.17285,0
0.24707,1.17294,0
0.247861,1.17383,0
0.248047,1.17403,0
0.248747,1.1748,0
0.249023,1.1751,0
0.249683,1.17578,0
0.25,1.17611,0
0.250977,1.00023,0
0.3125,1.0003,0
0.313477,1.00089,0
0.313606,1.00098,0
0.314453,1.00153,0
0.315092,1.00195,0
0.31543,1.00218,0
0.316406,1.00287,0
0.316493,1.00293,0
0.317383,1.00357,0
0.317848,1.00391,0
0.318359,1.00429,0
0.319119,1.00488,0
0.319336,1.00505,0
0.320312,1.00582,0
0.320357,1.00586,0
0.321289,1.00662,0
0.321536,1.00684,0
0.322266,1.00747,0
0.32266,1.00781,0
0.323242,1.00834,0
0.323743,1.00879,0
0.324219,1.00922,0
0.324792,1.00977,0
0.325195,1.01016,0
0.3258,1.01074,0
0.326172,1.01111,0
0.326775,1.01172,0
0.327148,1.0121,0
0.327718,1.0127,0
0.328125,1.01312,0
0.328635,1.01367,0
0.329102,1.01419,0
0.329517,1.01465,0
0.330078,1.01528,0
0.330379,1.01562,0
0.331055,1.01642,0
0.331206,1.0166,0
0.332015,1.01758,0
0.332031,1.0176,0
0.332813,1.01855,0
0.333008,1.0188,0
0.333577,1.01953,0
0.333984,1.02007,0
0.334314,1.02051,0
0.334961,1.02138,0
0.335041,1.02148,0
0.335753,1.02246,0
0.335938,1.02272,0
0.336437,1.02344,0
0.336914,1.02411,0
0.337119,1.02441,0
0.337769,1.02539,0
0.337891,1.02557,0
0.338411,1.02637,0
0.338867,1.02708,0
0.339035,1.02734,0
0.339637,1.02832,0
0.339844,1.02865,0
0.340236,1.0293,0
0.340805,1.03027,0
0.34082,1.0303,0
0.341375,1.03125,0
0.341797,1.03199,0
0.341932,1.03223,0
0.342466,1.0332,0
0.342773,1.03376,0
0.343008,1.03418,0
0.343514,1.03516,0
0.34375,1.03561,0
0.344023,1.03613,0
0.34451,1.03711,0
0.344727,1.03754,0
0.345005,1.03809,0
0.345471,1.03906,0
0.345703,1.03955,0
0.345936,1.04004,0
0.346387,1.04102,0
0.34668,1.04168,0
0.34682,1.04199,0
0.34725,1.04297,0
0.347656,1.0439,0
0.347677,1.04395,0
0.348088,1.04492,0
0.348497,1.0459,0
0.348633,1.04623,0
0.348896,1.04688,0
0.349271,1.04785,0
0.349609,1.04872,0
0.349653,1.04883,0
0.35002,1.0498,0
0.350374,1.05078,0
0.350586,1.05134,0
0.350743,1.05176,0
0.351084,1.05273,0
0.351414,1.05371,0
0.351562,1.05414,0
0.351752,1.05469,0
0.352069,1.05566,0
0.352378,1.05664,0
0.352539,1.05713,0
0.3527,1.05762,0
0.352999,1.05859,0
0.353283,1.05957,0
0.353516,1.06035,0
0.353575,1.06055,0
0.353856,1.06152,0
0.354125,1.0625,0
0.354392,1.06348,0
0.354492,1.06385,0
0.354655,1.06445,0
0.354911,1.06543,0
0.355153,1.06641,0
0.355396,1.06738,0
0.355469,1.06768,0
0.355635,1.06836,0
0.355866,1.06934,0
0.356087,1.07031,0
0.356302,1.07129,0
0.356445,1.07194,0
0.356517,1.07227,0
0.356725,1.07324,0
0.356922,1.07422,0
0.357113,1.0752,0
0.3573,1.07617,0
0.357422,1.0768,0
0.357491,1.07715,0
0.357668,1.07812,0
0.35784,1.0791,0
0.358005,1.08008,0
0.358166,1.08105,0
0.358324,1.08203,0
0.358398,1.08251,0
0.358475,1.08301,0
0.358622,1.08398,0
0.35876,1.08496,0
0.358893,1.08594,0
0.359026,1.08691,0
0.35915,1.08789,0
0.359267,1.08887,0
0.359375,1.0898,0
0.35938,1.08984,0
0.359494,1.09082,0
0.359599,1.0918,0
0.359696,1.09277,0
0.359789,1.09375,0
0.359878,1.09473,0
0.359961,1.0957,0
0.360038,1.09668,0
0.36011,1.09766,0
0.360181,1.09863,0
0.360243,1.09961,0
0.3603,1.10059,0
0.360352,1.10139,0
0.360362,1.10156,0
0.36041,1.10254,0
0.360447,1.10352,0
0.360488,1.10449,0
0.360529,1.10547,0
0.360554,1.10645,0
0.360572,1.10742,0
0.360592,1.1084,0
0.360608,1.10938,0
0.360612,1.11035,0
0.360617,1.11133,0
0.360613,1.1123,0
0.360606,1.11328,0
0.360593,1.11426,0
0.360575,1.11523,0
0.36055,1.11621,0
0.360533,1.11719,0
0.360495,1.11816,0
0.360455,1.11914,0
0.360407,1.12012,0
0.360355,1.12109,0
0.360298,1.12207,0
0.360352,1.12115,0
0.360234,1.12305,0
0.360166,1.12402,0
0.360094,1.125,0
0.250642,1.17676,0
0.250977,1.1771,0
0.251612,1.17773,0
0.251953,1.17808,0
0.252587,1.17871,0
0.25293,1.17904,0
0.253614,1.17969,0
0.253906,1.17996,0
0.254684,1.18066,0
0.254883,1.18085,0
0.255755,1.18164,0
0.255859,1.18174,0
0.256836,1.18261,0
0.256849,1.18262,0
0.257812,1.18342,0
0.258016,1.18359,0
0.258789,1.18425,0
0.259175,1.18457,0
0.259766,1.18504,0
0.260408,1.18555,0
0.260742,1.18581,0
0.261665,1.18652,0
0.261719,1.18656,0
0.262695,1.18729,0
0.262985,1.1875,0
0.359284,1.13281,0
0.359375,1.1321,0
0.359155,1.13379,0
0.359021,1.13477,0
0.358879,1.13574,0
0.358734,1.13672,0
0.358576,1.1377,0
0.358415,1.13867,0
0.358239,1.13965,0
0.358398,1.13876,0
0.358065,1.14062,0
0.360013,1.12598,0
0.35993,1.12695,0
0.35984,1.12793,0
0.359742,1.12891,0
0.359639,1.12988,0
0.359529,1.13086,0
0.35941,1.13184,0
0.357881,1.1416,0
0.357693,1.14258,0
0.357281,1.14453,0
0.357422,1.14388,0
0.357492,1.14355,0
0.357065,1.14551,0
0.356842,1.14648,0
0.35661,1.14746,0
0.356364,1.14844,0
0.356445,1.14812,0
0.355307,1.15234,0
0.355469,1.15178,0
0.356113,1.14941,0
0.355858,1.15039,0
0.355588,1.15137,0
0.355022,1.15332,0
0.354726,1.1543,0
0.354417,1.15527,0
0.354492,1.15504,0
0.354099,1.15625,0
0.343637,1.17773,0
0.34375,1.17757,0
0.342948,1.17871,0
0.342229,1.17969,0
0.342773,1.17895,0
0.335248,1.1875,0
0.335938,1.18685,0
0.339044,1.18359,0
0.339844,1.18267,0
0.341477,1.18066,0
0.341797,1.18025,0
0.340699,1.18164,0
0.34082,1.18149,0
0.339893,1.18262,0
0.337238,1.18555,0
0.337891,1.18486,0
0.33816,1.18457,0
0.338867,1.18379,0
0.336268,1.18652,0
0.336914,1.18588,0
0.351555,1.16309,0
0.351562,1.16307,0
0.351146,1.16406,0
0.35343,1.1582,0
0.353516,1.15796,0
0.353775,1.15723,0
0.353082,1.15918,0
0.352719,1.16016,0
0.352344,1.16113,0
0.352539,1.16063,0
0.351959,1.16211,0
0.350716,1.16504,0
0.350274,1.16602,0
0.350586,1.16533,0
0.349347,1.16797,0
0.349609,1.16743,0
0.349824,1.16699,0
0.347299,1.17188,0
0.347656,1.17123,0
0.348865,1.16895,0
0.348358,1.16992,0
0.348633,1.16939,0
0.347839,1.1709,0
0.346742,1.17285,0
0.346163,1.17383,0
0.34668,1.17296,0
0.345567,1.1748,0
0.345703,1.17458,0
0.344955,1.17578,0
0.344301,1.17676,0
0.344727,1.17613,0
0.263672,1.18799,0
0.264372,1.18848,0
0.264648,1.18867,0
0.265625,1.18935,0
0.265775,1.18945,0
0.266602,1.19,0
0.267259,1.19043,0
0.267578,1.19064,0
0.268555,1.19125,0
0.268818,1.19141,0
0.269531,1.19183,0
0.270492,1.19238,0
0.270508,1.19239,0
0.271484,1.19296,0
0.272209,1.19336,0
0.272461,1.19349,0
0.273438,1.19402,0
0.274052,1.19434,0
0.274414,1.19452,0
0.275391,1.19499,0
0.27609,1.19531,0
0.276367,1.19544,0
0.277344,1.1959,0
0.278237,1.19629,0
0.27832,1.19632,0
0.279297,1.19671,0
0.280273,1.1971,0
0.280706,1.19727,0
0.28125,1.19747,0
0.282227,1.19782,0
0.283203,1.19815,0
0.283492,1.19824,0
0.28418,1.19847,0
0.285156,1.19877,0
0.286133,1.19905,0
0.286733,1.19922,0
0.287109,1.19933,0
0.288086,1.19958,0
0.289062,1.19979,0
0.290039,1.2,0
0.291016,1.20019,0
0.291046,1.2002,0
0.291992,1.20037,0
0.292969,1.20055,0
0.293945,1.20069,0
0.294922,1.20081,0
0.295898,1.20091,0
0.296875,1.201,0
0.297852,1.20107,0
0.298828,1.20112,0
0.299805,1.20114,0
0.300781,1.20115,0
0.301758,1.20115,0
0.302734,1.20114,0
0.303711,1.2011,0
0.304688,1.20104,0
0.305664,1.20096,0
0.306641,1.20086,0
0.307617,1.20073,0
0.308594,1.20059,0
0.30957,1.20044,0
0.310547,1.20026,0
0.310884,1.2002,0
0.311523,1.20008,0
0.3125,1.19986,0
0.257812,1.24022,0
0.257789,1.24023,0
0.255859,1.24151,0
0.255138,1.24219,0
0.256836,1.24078,0
0.256237,1.24121,0
0.258789,1.2398,0
0.259766,1.2395,0
0.261719,1.2392,0
0.261143,1.23926,0
0.260742,1.2393,0
0.262695,1.23919,0
0.263377,1.23926,0
0.263672,1.23929,0
0.264648,1.23947,0
0.265625,1.23975,0
0.253906,1.24376,0
0.253672,1.24414,0
0.253187,1.24512,0
0.25293,1.24581,0
0.252824,1.24609,0
0.254883,1.24246,0
0.254311,1.24316,0
0.252574,1.24707,0
0.252427,1.24805,0
0.252377,1.24902,0
0.25242,1.25,0
0.266602,1.24014,0
0.266785,1.24023,0
0.267578,1.24065,0
0.26844,1.24121,0
0.268555,1.24129,0
0.269531,1.2421,0
0.269619,1.24219,0
0.270508,1.24314,0
0.270529,1.24316,0
0.271242,1.24414,0
0.271484,1.24454,0
0.271817,1.24512,0
0.272256,1.24609,0
0.272461,1.24668,0
0.272593,1.24707,0
0.272824,1.24805,0
0.272958,1.24902,0
0.272998,1.25,0
0.327751,1.19336,0
0.328125,1.19312,0
0.326161,1.19434,0
0.326172,1.19433,0
0.324454,1.19531,0
0.325195,1.19489,0
0.327148,1.19374,0
0.314908,1.19922,0
0.31543,1.19907,0
0.316406,1.19876,0
0.31794,1.19824,0
0.318359,1.19809,0
0.317383,1.19844,0
0.319336,1.1977,0
0.320312,1.1973,0
0.313477,1.19961,0
0.314453,1.19935,0
0.320385,1.19727,0
0.321289,1.19686,0
0.322266,1.19642,0
0.322524,1.19629,0
0.323242,1.19593,0
0.324219,1.19544,0
0.331847,1.19043,0
0.332031,1.19028,0
0.330583,1.19141,0
0.331055,1.19105,0
0.333046,1.18945,0
0.333984,1.18865,0
0.334175,1.18848,0
0.334961,1.18777,0
0.333008,1.18949,0
0.329204,1.19238,0
0.330078,1.19178,0
0.329102,1.19245,0
0.252556,1.25098,0
0.25279,1.25195,0
0.25293,1.25236,0
0.25313,1.25293,0
0.253576,1.25391,0
0.253906,1.25448,0
0.254153,1.25488,0
0.254877,1.25586,0
0.254883,1.25587,0
0.255793,1.25684,0
0.255859,1.2569,0
0.256836,1.2577,0
0.256992,1.25781,0
0.257812,1.25834,0
0.25868,1.25879,0
0.258789,1.25884,0
0.259766,1.25924,0
0.260742,1.25953,0
0.261719,1.2597,0
0.262551,1.25977,0
0.263892,1.25977,0
0.264648,1.25969,0
0.265625,1.25949,0
0.262695,1.25978,0
0.263672,1.25979,0
0.272943,1.25098,0
0.272793,1.25195,0
0.272539,1.25293,0
0.27217,1.25391,0
0.272461,1.25314,0
0.269074,1.25781,0
0.269531,1.25745,0
0.271031,1.25586,0
0.271484,1.25519,0
0.271678,1.25488,0
0.270194,1.25684,0
0.270508,1.2565,0
0.267458,1.25879,0
0.267578,1.25874,0
0.266602,1.25915,0
0.268555,1.25818,0
0.359375,1.5296,0
0.359085,1.53027,0
0.358741,1.53125,0
0.363281,1.52503,0
0.362767,1.52539,0
0.361328,1.52666,0
0.360742,1.52734,0
0.362305,1.52575,0
0.361617,1.52637,0
0.365234,1.52407,0
0.364409,1.52441,0
0.364258,1.52448,0
0.366211,1.52377,0
0.367188,1.52358,0
0.360352,1.52788,0
0.360053,1.52832,0
0.359512,1.5293,0
0.368164,1.52348,0
0.369141,1.52348,0
0.370117,1.52358,0
0.371094,1.52375,0
0.37207,1.52402,0
0.373047,1.52439,0
0.373105,1.52441,0
0.374023,1.52485,0
0.374968,1.52539,0
0.375,1.52541,0
0.358485,1.53223,0
0.358398,1.53284,0
0.358347,1.5332,0
0.358243,1.53418,0
0.358192,1.53516,0
0.35818,1.53613,0
0.358248,1.53711,0
0.358398,1.53807,0
0.358401,1.53809,0
0.358565,1.53906,0
0.358774,1.54004,0
0.359031,1.54102,0
0.359329,1.54199,0
0.359375,1.54212,0
0.35968,1.54297,0
0.360051,1.54395,0
0.360352,1.54463,0
0.360486,1.54492,0
0.360966,1.5459,0
0.361328,1.54657,0
0.361495,1.54688,0
0.362067,1.54785,0
0.362305,1.54822,0
0.362705,1.54883,0
0.363281,1.54964,0
0.363402,1.5498,0
0.364178,1.55078,0
0.364258,1.55087,0
0.365058,1.55176,0
0.365234,1.55194,0
0.366074,1.55273,0
0.366211,1.55286,0
0.367188,1.55366,0
0.367256,1.55371,0
0.368164,1.55433,0
0.368757,1.55469,0
0.369141,1.55491,0
0.370117,1.55537,0
0.370908,1.55566,0
0.371094,1.55573,0
0.37207,1.556,0
0.373047,1.55617,0
0.374023,1.55624,0
0.375,1.55621,0
0.375,1.58306,0
0.374923,1.58398,0
0.374929,1.58496,0
0.374998,1.58594,0
0.375,1.58596,0
0.375977,1.52608,0
0.376338,1.52637,0
0.376953,1.52688,0
0.377449,1.52734,0
0.37793,1.52782,0
0.378394,1.52832,0
0.378906,1.52892,0
0.379215,1.5293,0
0.379883,1.5302,0
0.379936,1.53027,0
0.380566,1.53125,0
0.380859,1.53175,0
0.381135,1.53223,0
0.381638,1.5332,0
0.381836,1.53362,0
0.382099,1.53418,0
0.382505,1.53516,0
0.382812,1.53598,0
0.382871,1.53613,0
0.383191,1.53711,0
0.383464,1.53809,0
0.383698,1.53906,0
0.383789,1.5395,0
0.383897,1.54004,0
0.384048,1.54102,0
0.384155,1.54199,0
0.38422,1.54297,0
0.384239,1.54395,0
0.38421,1.54492,0
0.384129,1.5459,0
0.383991,1.54688,0
0.382703,1.55078,0
0.382812,1.55056,0
0.382129,1.55176,0
0.381433,1.55273,0
0.381836,1.55219,0
0.380513,1.55371,0
0.380859,1.55338,0
0.379283,1.55469,0
0.379883,1.55425,0
0.383787,1.54785,0
0.383789,1.54784,0
0.383511,1.54883,0
0.383158,1.5498,0
0.375977,1.55607,0
0.376953,1.55583,0
0.37739,1.55566,0
0.37793,1.55546,0
0.378906,1.55494,0
0.378906,1.57674,0
0.378256,1.57715,0
0.37793,1.57738,0
0.377131,1.57812,0
0.380859,1.57606,0
0.380426,1.57617,0
0.381836,1.57596,0
0.382812,1.57601,0
0.379883,1.57632,0
0.383568,1.57617,0
0.383789,1.57622,0
0.384766,1.57655,0
0.385742,1.57705,0
0.385887,1.57715,0
0.386719,1.57775,0
0.387143,1.57812,0
0.376953,1.57833,0
0.376376,1.5791,0
0.375977,1.57979,0
0.375825,1.58008,0
0.375437,1.58105,0
0.375171,1.58203,0
0.375004,1.58301,0
0.387695,1.57867,0
0.388082,1.5791,0
0.388672,1.57986,0
0.388824,1.58008,0
0.389424,1.58105,0
0.389648,1.58148,0
0.38992,1.58203,0
0.390323,1.58301,0
0.390625,1.58386,0
0.375116,1.58691,0
0.375288,1.58789,0
0.375504,1.58887,0
0.375759,1.58984,0
0.375977,1.59056,0
0.376058,1.59082,0
0.376368,1.5918,0
0.376689,1.59277,0
0.376953,1.59352,0
0.377036,1.59375,0
0.390669,1.58398,0
0.390959,1.58496,0
0.391201,1.58594,0
0.391407,1.58691,0
0.391585,1.58789,0
0.391602,1.588,0
0.39174,1.58887,0
0.391872,1.58984,0
0.391985,1.59082,0
0.392082,1.5918,0
0.392182,1.59277,0
0.392262,1.59375,0
0.377382,1.59473,0
0.37773,1.5957,0
0.37793,1.59626,0
0.378084,1.59668,0
0.378428,1.59766,0
0.378764,1.59863,0
0.378906,1.59905,0
0.379095,1.59961,0
0.379408,1.60059,0
0.379709,1.60156,0
0.379883,1.60214,0
0.380007,1.60254,0
0.380285,1.60352,0
0.380549,1.60449,0
0.380802,1.60547,0
0.380859,1.6057,0
0.381047,1.60645,0
0.381272,1.60742,0
0.381487,1.6084,0
0.381692,1.60938,0
0.39234,1.59473,0
0.392418,1.5957,0
0.392494,1.59668,0
0.392575,1.59766,0
0.392578,1.5977,0
0.392658,1.59863,0
0.392747,1.59961,0
0.392837,1.60059,0
0.392934,1.60156,0
0.393037,1.60254,0
0.393146,1.60352,0
0.393261,1.60449,0
0.393385,1.60547,0
0.393516,1.60645,0
0.393555,1.60672,0
0.393655,1.60742,0
0.3938,1.6084,0
0.393946,1.60938,0
0.381836,1.61009,0
0.38189,1.61035,0
0.382076,1.61133,0
0.38225,1.6123,0
0.382417,1.61328,0
0.382576,1.61426,0
0.382733,1.61523,0
0.382812,1.61576,0
0.382883,1.61621,0
0.383027,1.61719,0
0.383166,1.61816,0
0.383299,1.61914,0
0.383434,1.62012,0
0.383562,1.62109,0
0.383689,1.62207,0
0.383789,1.62285,0
0.383814,1.62305,0
0.383933,1.62402,0
0.38405,1.625,0
0.394101,1.61035,0
0.394253,1.61133,0
0.394417,1.6123,0
0.394531,1.61296,0
0.394587,1.61328,0
0.394753,1.61426,0
0.394912,1.61523,0
0.395076,1.61621,0
0.39524,1.61719,0
0.395407,1.61816,0
0.395508,1.61875,0
0.395578,1.61914,0
0.39575,1.62012,0
0.395918,1.62109,0
0.396085,1.62207,0
0.396249,1.62305,0
0.39642,1.62402,0
0.396484,1.62439,0
0.396589,1.625,0
0.384163,1.62598,0
0.384274,1.62695,0
0.384382,1.62793,0
0.384488,1.62891,0
0.384593,1.62988,0
0.384698,1.63086,0
0.384766,1.63152,0
0.384799,1.63184,0
0.384899,1.63281,0
0.384996,1.63379,0
0.385091,1.63477,0
0.385181,1.63574,0
0.385269,1.63672,0
0.385355,1.6377,0
0.385441,1.63867,0
0.385522,1.63965,0
0.385598,1.64062,0
0.396749,1.62598,0
0.396906,1.62695,0
0.397064,1.62793,0
0.39722,1.62891,0
0.397375,1.62988,0
0.397461,1.63043,0
0.397529,1.63086,0
0.397675,1.63184,0
0.39782,1.63281,0
0.397963,1.63379,0
0.398106,1.63477,0
0.398237,1.63574,0
0.398384,1.63672,0
0.398438,1.6371,0
0.39852,1.6377,0
0.39865,1.63867,0
0.398788,1.63965,0
0.398912,1.64062,0
0.385692,1.6416,0
0.385742,1.64225,0
0.385767,1.64258,0
0.385838,1.64355,0
0.385909,1.64453,0
0.385977,1.64551,0
0.386043,1.64648,0
0.386104,1.64746,0
0.386162,1.64844,0
0.386219,1.64941,0
0.386273,1.65039,0
0.386323,1.65137,0
0.386371,1.65234,0
0.386415,1.65332,0
0.386462,1.6543,0
0.3865,1.65527,0
0.386537,1.65625,0
0.399036,1.6416,0
0.39916,1.64258,0
0.399281,1.64355,0
0.3994,1.64453,0
0.399414,1.64464,0
0.39952,1.64551,0
0.399631,1.64648,0
0.39974,1.64746,0
0.399848,1.64844,0
0.399938,1.64941,0
0.400047,1.65039,0
0.400149,1.65137,0
0.400248,1.65234,0
0.400347,1.65332,0
0.400391,1.65375,0
0.400445,1.6543,0
0.400539,1.65527,0
0.400628,1.65625,0
0.386567,1.65723,0
0.386601,1.6582,0
0.386625,1.65918,0
0.386649,1.66016,0
0.386676,1.66113,0
0.386696,1.66211,0
0.386719,1.66309,0
0.386719,1.66309,0
0.386729,1.66406,0
0.38674,1.66504,0
0.386746,1.66602,0
0.386751,1.66699,0
0.386754,1.66797,0
0.386751,1.66895,0
0.386743,1.66992,0
0.386736,1.6709,0
0.386727,1.67188,0
0.400715,1.65723,0
0.400799,1.6582,0
0.40088,1.65918,0
0.400958,1.66016,0
0.401034,1.66113,0
0.401111,1.66211,0
0.401182,1.66309,0
0.401252,1.66406,0
0.401307,1.66504,0
0.401367,1.66601,0
0.401368,1.66602,0
0.401434,1.66699,0
0.401496,1.66797,0
0.401555,1.66895,0
0.401611,1.66992,0
0.401665,1.6709,0
0.401714,1.67188,0
0.386719,1.6729,0
0.386699,1.67383,0
0.386679,1.6748,0
0.386653,1.67578,0
0.38672,1.67285,0
0.386621,1.67676,0
0.386589,1.67773,0
0.386559,1.67871,0
0.386525,1.67969,0
0.386483,1.68066,0
0.386437,1.68164,0
0.386392,1.68262,0
0.386343,1.68359,0
0.386289,1.68457,0
0.38624,1.68555,0
0.386186,1.68652,0
0.386127,1.6875,0
0.401765,1.67285,0
0.401809,1.67383,0
0.401853,1.6748,0
0.401894,1.67578,0
0.401936,1.67676,0
0.401973,1.67773,0
0.402004,1.67871,0
0.402032,1.67969,0
0.402064,1.68066,0
0.40209,1.68164,0
0.402113,1.68262,0
0.402135,1.68359,0
0.40215,1.68457,0
0.40217,1.68555,0
0.402184,1.68652,0
0.402196,1.6875,0
0.386065,1.68848,0
0.385975,1.68945,0
0.385904,1.69043,0
0.385855,1.69141,0
0.385776,1.69238,0
0.385742,1.6928,0
0.385695,1.69336,0
0.385605,1.69434,0
0.385498,1.69531,0
0.385412,1.69629,0
0.385322,1.69727,0
0.385228,1.69824,0
0.38513,1.69922,0
0.385031,1.7002,0
0.384927,1.70117,0
0.384766,1.70262,0
0.384708,1.70312,0
0.384819,1.70215,0
0.402206,1.68848,0
0.402211,1.68945,0
0.402217,1.69043,0
0.402219,1.69141,0
0.402222,1.69238,0
0.402223,1.69336,0
0.402217,1.69434,0
0.40221,1.69531,0
0.402198,1.69629,0
0.402185,1.69727,0
0.402171,1.69824,0
0.402154,1.69922,0
0.402134,1.7002,0
0.402112,1.70117,0
0.402088,1.70215,0
0.402062,1.70312,0
0.384591,1.7041,0
0.384472,1.70508,0
0.384355,1.70605,0
0.384237,1.70703,0
0.384114,1.70801,0
0.383965,1.70898,0
0.383832,1.70996,0
0.383789,1.71025,0
0.383692,1.71094,0
0.382812,1.71687,0
0.382663,1.71777,0
0.382509,1.71875,0
0.383556,1.71191,0
0.38343,1.71289,0
0.383283,1.71387,0
0.383135,1.71484,0
0.382983,1.71582,0
0.382825,1.7168,0
0.402033,1.7041,0
0.402002,1.70508,0
0.401967,1.70605,0
0.401931,1.70703,0
0.401895,1.70801,0
0.401851,1.70898,0
0.40181,1.70996,0
0.401764,1.71094,0
0.401717,1.71191,0
0.401665,1.71289,0
0.401613,1.71387,0
0.401572,1.71484,0
0.401515,1.71582,0
0.401457,1.7168,0
0.401393,1.71777,0
0.401327,1.71875,0
0.401367,1.71816,0
0.382346,1.71973,0
0.382177,1.7207,0
0.382006,1.72168,0
0.381836,1.72261,0
0.381827,1.72266,0
0.381654,1.72363,0
0.381482,1.72461,0
0.381302,1.72559,0
0.38112,1.72656,0
0.380859,1.72794,0
0.380748,1.72852,0
0.380936,1.72754,0
0.380556,1.72949,0
0.380366,1.73047,0
0.380173,1.73145,0
0.379976,1.73242,0
0.379883,1.73286,0
0.379768,1.7334,0
0.379561,1.73438,0
0.401264,1.71973,0
0.401191,1.7207,0
0.401126,1.72168,0
0.40105,1.72266,0
0.400976,1.72363,0
0.4009,1.72461,0
0.400824,1.72559,0
0.400738,1.72656,0
0.400656,1.72754,0
0.400571,1.72852,0
0.40039,1.73047,0
0.400391,1.73047,0
0.400482,1.72949,0
0.400294,1.73145,0
0.400198,1.73242,0
0.4001,1.7334,0
0.400002,1.73438,0
0.378906,1.73742,0
0.378706,1.73828,0
0.379355,1.73535,0
0.379145,1.73633,0
0.378933,1.7373,0
0.378491,1.73926,0
0.37827,1.74023,0
0.378044,1.74121,0
0.37793,1.7417,0
0.377818,1.74219,0
0.37759,1.74316,0
0.377365,1.74414,0
0.376953,1.74586,0
0.376897,1.74609,0
0.377129,1.74512,0
0.37666,1.74707,0
0.376423,1.74805,0
0.376188,1.74902,0
0.375977,1.74986,0
0.375941,1.75,0
0.399901,1.73535,0
0.399798,1.73633,0
0.399692,1.7373,0
0.399599,1.73828,0
0.399493,1.73926,0
0.399376,1.74023,0
0.399414,1.73992,0
0.399266,1.74121,0
0.399147,1.74219,0
0.398413,1.74805,0
0.398438,1.74787,0
0.398282,1.74902,0
0.398154,1.75,0
0.399035,1.74316,0
0.398912,1.74414,0
0.398794,1.74512,0
0.398674,1.74609,0
0.398551,1.74707,0
0.375,1.75367,0
0.374934,1.75391,0
0.374679,1.75488,0
0.374421,1.75586,0
0.37416,1.75684,0
0.374023,1.75734,0
0.373897,1.75781,0
0.373634,1.75879,0
0.373374,1.75977,0
0.373047,1.76095,0
0.372841,1.76172,0
0.373103,1.76074,0
0.372572,1.7627,0
0.372305,1.76367,0
0.37207,1.76452,0
0.372034,1.76465,0
0.371752,1.76562,0
0.371094,1.76793,0
0.370909,1.76855,0
0.370636,1.76953,0
0.371482,1.7666,0
0.371197,1.76758,0
0.370356,1.77051,0
0.370117,1.77133,0
0.37007,1.77148,0
0.369782,1.77246,0
0.369496,1.77344,0
0.367188,1.7811,0
0.367141,1.78125,0
0.369141,1.77463,0
0.368908,1.77539,0
0.369207,1.77441,0
0.368619,1.77637,0
0.368324,1.77734,0
0.368164,1.77786,0
0.368027,1.77832,0
0.367747,1.7793,0
0.367448,1.78027,0
0.366847,1.78223,0
0.366559,1.7832,0
0.366262,1.78418,0
0.366211,1.78434,0
0.365953,1.78516,0
0.365656,1.78613,0
0.365352,1.78711,0
0.365234,1.78749,0
0.365047,1.78809,0
0.36474,1.78906,0
0.364437,1.79004,0
0.364258,1.7906,0
0.364126,1.79102,0
0.363821,1.79199,0
0.363527,1.79297,0
0.363281,1.79374,0
0.363213,1.79395,0
0.362909,1.79492,0
0.362608,1.7959,0
0.362305,1.79687,0
0.362302,1.79688,0
0.359375,1.80612,0
0.359208,1.80664,0
0.358899,1.80762,0
0.358594,1.80859,0
0.358398,1.80921,0
0.358284,1.80957,0
0.357975,1.81055,0
0.357422,1.81229,0
0.357354,1.8125,0
0.357668,1.81152,0
0.361988,1.79785,0
0.361677,1.79883,0
0.361328,1.79991,0
0.361058,1.80078,0
0.361361,1.7998,0
0.360757,1.80176,0
0.36045,1.80273,0
0.360352,1.80304,0
0.360138,1.80371,0
0.359823,1.80469,0
0.359518,1.80566,0
0.357044,1.81348,0
0.35674,1.81445,0
0.356445,1.81536,0
0.356422,1.81543,0
0.356124,1.81641,0
0.355469,1.81851,0
0.355204,1.81934,0
0.354905,1.82031,0
0.355815,1.81738,0
0.355518,1.81836,0
0.354606,1.82129,0
0.354492,1.82165,0
0.354293,1.82227,0
0.353997,1.82324,0
0.353691,1.82422,0
0.353516,1.82477,0
0.353381,1.8252,0
0.353089,1.82617,0
0.352793,1.82715,0
0.352539,1.82793,0
0.352474,1.82812,0
0.351562,1.83114,0
0.351296,1.83203,0
0.351001,1.83301,0
0.350708,1.83398,0
0.350586,1.83439,0
0.350413,1.83496,0
0.350115,1.83594,0
0.352181,1.8291,0
0.351892,1.83008,0
0.351589,1.83105,0
0.349609,1.83763,0
0.349528,1.83789,0
0.349831,1.83691,0
0.349243,1.83887,0
0.348955,1.83984,0
0.348662,1.84082,0
0.348633,1.84092,0
0.348377,1.8418,0
0.348095,1.84277,0
0.347818,1.84375,0
0.34375,1.85822,0
0.3437,1.8584,0
0.343441,1.85938,0
0.343185,1.86035,0
0.342914,1.86133,0
0.342773,1.86185,0
0.342652,1.8623,0
0.342405,1.86328,0
0.342148,1.86426,0
0.341895,1.86523,0
0.341797,1.86561,0
0.341642,1.86621,0
0.341384,1.86719,0
0.34114,1.86816,0
0.340891,1.86914,0
0.34082,1.86942,0
0.340642,1.87012,0
0.3404,1.87109,0
0.339844,1.87336,0
0.33968,1.87402,0
0.339435,1.875,0
0.340162,1.87207,0
0.339922,1.87305,0
0.347656,1.84431,0
0.347533,1.84473,0
0.347243,1.8457,0
0.346967,1.84668,0
0.346684,1.84766,0
0.34668,1.84767,0
0.346405,1.84863,0
0.346131,1.84961,0
0.345703,1.85114,0
0.345579,1.85156,0
0.345861,1.85059,0
0.345306,1.85254,0
0.345039,1.85352,0
0.344764,1.85449,0
0.344727,1.85463,0
0.344498,1.85547,0
0.344229,1.85645,0
0.343972,1.85742,0
0.375693,1.75098,0
0.375444,1.75195,0
0.375204,1.75293,0
0.398022,1.75098,0
0.397897,1.75195,0
0.397765,1.75293,0
0.397626,1.75391,0
0.397492,1.75488,0
0.397345,1.75586,0
0.397461,1.7551,0
0.397207,1.75684,0
0.39706,1.75781,0
0.396916,1.75879,0
0.396769,1.75977,0
0.396463,1.76172,0
0.396484,1.76159,0
0.396624,1.76074,0
0.396312,1.7627,0
0.396159,1.76367,0
0.396003,1.76465,0
0.395845,1.76562,0
0.395685,1.7666,0
0.395541,1.76758,0
0.395378,1.76855,0
0.395508,1.76778,0
0.395212,1.76953,0
0.395056,1.77051,0
0.394887,1.77148,0
0.394719,1.77246,0
0.394542,1.77344,0
0.394376,1.77441,0
0.394531,1.7735,0
0.394205,1.77539,0
0.394034,1.77637,0
0.393878,1.77734,0
0.393702,1.77832,0
0.393527,1.7793,0
0.393555,1.77914,0
0.393349,1.78027,0
0.393172,1.78125,0
0.390597,1.79492,0
0.390625,1.79478,0
0.39041,1.7959,0
0.390218,1.79688,0
0.392995,1.78223,0
0.392815,1.7832,0
0.392451,1.78516,0
0.392578,1.7845,0
0.392639,1.78418,0
0.392269,1.78613,0
0.392086,1.78711,0
0.391902,1.78809,0
0.391719,1.78906,0
0.391525,1.79004,0
0.391602,1.78965,0
0.391343,1.79102,0
0.39116,1.79199,0
0.39098,1.79297,0
0.390791,1.79395,0
0.390028,1.79785,0
0.389835,1.79883,0
0.389639,1.7998,0
0.389648,1.79976,0
0.389448,1.80078,0
0.389259,1.80176,0
0.389073,1.80273,0
0.388884,1.80371,0
0.388682,1.80469,0
0.388489,1.80566,0
0.388672,1.80474,0
0.388291,1.80664,0
0.388098,1.80762,0
0.387904,1.80859,0
0.387703,1.80957,0
0.387511,1.81055,0
0.387695,1.80961,0
0.387309,1.81152,0
0.387128,1.8125,0
0.386536,1.81543,0
0.386719,1.81454,0
0.386346,1.81641,0
0.386927,1.81348,0
0.386737,1.81445,0
0.386154,1.81738,0
0.385964,1.81836,0
0.385772,1.81934,0
0.385558,1.82031,0
0.385742,1.81947,0
0.385369,1.82129,0
0.385185,1.82227,0
0.384988,1.82324,0
0.384797,1.82422,0
0.3846,1.8252,0
0.384766,1.82437,0
0.384409,1.82617,0
0.384224,1.82715,0
0.384021,1.82812,0
0.38271,1.83496,0
0.382812,1.83443,0
0.382528,1.83594,0
0.383832,1.8291,0
0.38364,1.83008,0
0.383789,1.82932,0
0.383453,1.83105,0
0.383269,1.83203,0
0.383084,1.83301,0
0.382898,1.83398,0
0.382341,1.83691,0
0.382157,1.83789,0
0.381977,1.83887,0
0.381789,1.83984,0
0.381836,1.8396,0
0.381621,1.84082,0
0.381442,1.8418,0
0.381262,1.84277,0
0.381093,1.84375,0
0.380743,1.8457,0
0.380859,1.84503,0
0.380913,1.84473,0
0.380565,1.84668,0
0.380402,1.84766,0
0.380231,1.84863,0
0.380067,1.84961,0
0.379897,1.85059,0
0.379738,1.85156,0
0.379883,1.85067,0
0.379574,1.85254,0
0.379416,1.85352,0
0.379261,1.85449,0
0.379101,1.85547,0
0.378794,1.85742,0
0.378906,1.85669,0
0.378643,1.8584,0
0.378501,1.85938,0
0.378945,1.85645,0
0.378353,1.86035,0
0.378212,1.86133,0
0.378067,1.8623,0
0.377933,1.86328,0
0.37779,1.86426,0
0.37793,1.8633,0
0.377657,1.86523,0
0.377527,1.86621,0
0.377401,1.86719,0
0.377274,1.86816,0
0.377153,1.86914,0
0.376911,1.87109,0
0.376953,1.87074,0
0.377028,1.87012,0
0.376791,1.87207,0
0.376681,1.87305,0
0.376569,1.87402,0
0.376465,1.875,0
0.339205,1.87598,0
0.33897,1.87695,0
0.338867,1.87738,0
0.338734,1.87793,0
0.338503,1.87891,0
0.338276,1.87988,0
0.338047,1.88086,0
0.337891,1.88153,0
0.337819,1.88184,0
0.337592,1.88281,0
0.335938,1.89026,0
0.335858,1.89062,0
0.337372,1.88379,0
0.337152,1.88477,0
0.336931,1.88574,0
0.336914,1.88581,0
0.33671,1.88672,0
0.336494,1.8877,0
0.336284,1.88867,0
0.336069,1.88965,0
0.335645,1.8916,0
0.335442,1.89258,0
0.335237,1.89355,0
0.335033,1.89453,0
0.334961,1.89487,0
0.334828,1.89551,0
0.334627,1.89648,0
0.334432,1.89746,0
0.334234,1.89844,0
0.333984,1.89969,0
0.33384,1.90039,0
0.334043,1.89941,0
0.333655,1.90137,0
0.333463,1.90234,0
0.333281,1.90332,0
0.333092,1.9043,0
0.333008,1.90474,0
0.332907,1.90527,0
0.332723,1.90625,0
0.374982,1.89648,0
0.375,1.89591,0
0.374962,1.89746,0
0.374943,1.89844,0
0.374927,1.89941,0
0.374921,1.90039,0
0.374914,1.90137,0
0.374913,1.90234,0
0.37492,1.90332,0
0.374926,1.9043,0
0.374943,1.90527,0
0.374962,1.90625,0
0.332031,1.91008,0
0.332017,1.91016,0
0.332543,1.90723,0
0.33237,1.9082,0
0.33219,1.90918,0
0.331838,1.91113,0
0.331671,1.91211,0
0.331501,1.91309,0
0.331336,1.91406,0
0.33117,1.91504,0
0.331055,1.91572,0
0.331005,1.91602,0
0.330842,1.91699,0
0.330682,1.91797,0
0.330528,1.91895,0
0.33037,1.91992,0
0.330078,1.92177,0
0.330061,1.92188,0
0.33022,1.9209,0
0.328125,1.93565,0
0.328006,1.93652,0
0.327891,1.9375,0
0.329914,1.92285,0
0.329761,1.92383,0
0.329621,1.9248,0
0.329474,1.92578,0
0.329337,1.92676,0
0.329192,1.92773,0
0.329102,1.92839,0
0.329056,1.92871,0
0.328912,1.92969,0
0.32878,1.93066,0
0.328649,1.93164,0
0.328517,1.93262,0
0.328392,1.93359,0
0.328261,1.93457,0
0.32814,1.93555,0
0.374987,1.90723,0
0.375,1.90767,0
0.327766,1.93848,0
0.327655,1.93945,0
0.327533,1.94043,0
0.327427,1.94141,0
0.327309,1.94238,0
0.327203,1.94336,0
0.327148,1.94381,0
0.327087,1.94434,0
0.326984,1.94531,0
0.326876,1.94629,0
0.326775,1.94727,0
0.326677,1.94824,0
0.326577,1.94922,0
0.326481,1.9502,0
0.326387,1.95117,0
0.326285,1.95215,0
0.326208,1.95312,0
0.326172,1.95349,0
0.326111,1.9541,0
0.326028,1.95508,0
0.325934,1.95605,0
0.325859,1.95703,0
0.325771,1.95801,0
0.325696,1.95898,0
0.325615,1.95996,0
0.325543,1.96094,0
0.325465,1.96191,0
0.325398,1.96289,0
0.32532,1.96387,0
0.325258,1.96484,0
0.325195,1.96566,0
0.325184,1.96582,0
0.325122,1.9668,0
0.325054,1.96777,0
0.324998,1.96875,0
0.324935,1.96973,0
0.32488,1.9707,0
0.324825,1.97168,0
0.324773,1.97266,0
0.324721,1.97363,0
0.324672,1.97461,0
0.324627,1.97559,0
0.324579,1.97656,0
0.324537,1.97754,0
0.324492,1.97852,0
0.324458,1.97949,0
0.324412,1.98047,0
0.324381,1.98145,0
0.324342,1.98242,0
0.324315,1.9834,0
0.324274,1.98438,0
0.324219,1.98626,0
0.324216,1.98633,0
0.324201,1.9873,0
0.324167,1.98828,0
0.324255,1.98535,0
0.324151,1.98926,0
0.324128,1.99023,0
0.324107,1.99121,0
0.324094,1.99219,0
0.324078,1.99316,0
0.324066,1.99414,0
0.32405,1.99512,0
0.324044,1.99609,0
0.324032,1.99707,0
0.324032,1.99805,0
0.324022,1.99902,0
0.324023,2,0
0.37636,1.87598,0
0.376266,1.87695,0
0.376169,1.87793,0
0.376066,1.87891,0
0.375974,1.87988,0
0.375977,1.87986,0
0.375894,1.88086,0
0.375805,1.88184,0
0.375724,1.88281,0
0.375647,1.88379,0
0.375575,1.88477,0
0.375504,1.88574,0
0.375439,1.88672,0
0.375376,1.8877,0
0.375319,1.88867,0
0.375266,1.88965,0
0.375209,1.89062,0
0.375164,1.8916,0
0.375118,1.89258,0
0.37508,1.89355,0
0.375043,1.89453,0
0.375012,1.89551,0
0.375015,1.9082,0
0.375048,1.90918,0
0.375092,1.91016,0
0.375137,1.91113,0
0.37518,1.91211,0
0.37524,1.91309,0
0.375295,1.91406,0
0.375359,1.91504,0
0.375433,1.91602,0
0.375505,1.91699,0
0.375592,1.91797,0
0.375678,1.91895,0
0.375774,1.91992,0
0.375873,1.9209,0
0.375977,1.92184,0
0.375981,1.92188,0
0.376093,1.92285,0
0.376209,1.92383,0
0.376332,1.9248,0
0.376458,1.92578,0
0.376592,1.92676,0
0.37673,1.92773,0
0.37688,1.92871,0
0.376953,1.92917,0
0.377035,1.92969,0
0.377196,1.93066,0
0.377358,1.93164,0
0.37753,1.93262,0
0.377707,1.93359,0
0.377894,1.93457,0
0.37793,1.93475,0
0.37809,1.93555,0
0.378291,1.93652,0
0.378503,1.9375,0
0.378716,1.93848,0
0.378906,1.93932,0
0.378937,1.93945,0
0.379164,1.94043,0
0.379401,1.94141,0
0.379646,1.94238,0
0.379883,1.94336,0
0.379883,1.94336,0
0.380146,1.94434,0
0.380417,1.94531,0
0.380687,1.94629,0
0.380859,1.94689,0
0.380966,1.94727,0
0.381251,1.94824,0
0.381554,1.94922,0
0.381836,1.95012,0
0.38186,1.9502,0
0.382169,1.95117,0
0.382487,1.95215,0
0.382812,1.95312,0
0.382813,1.95312,0
0.383145,1.9541,0
0.383493,1.95508,0
0.383789,1.95589,0
0.383849,1.95605,0
0.384205,1.95703,0
0.384573,1.95801,0
0.384766,1.95851,0
0.384946,1.95898,0
0.385329,1.95996,0
0.385722,1.96094,0
0.385742,1.96099,0
0.386129,1.96191,0
0.386545,1.96289,0
0.386719,1.96329,0
0.386967,1.96387,0
0.387398,1.96484,0
0.387695,1.96549,0
0.387846,1.96582,0
0.388286,1.9668,0
0.388672,1.96761,0
0.38875,1.96777,0
0.38921,1.96875,0
0.389648,1.96965,0
0.389685,1.96973,0
0.39018,1.9707,0
0.390625,1.97157,0
0.39068,1.97168,0
0.391186,1.97266,0
0.391602,1.97345,0
0.391701,1.97363,0
0.392234,1.97461,0
0.392578,1.97524,0
0.392772,1.97559,0
0.393326,1.97656,0
0.393555,1.97695,0
0.393893,1.97754,0
0.394451,1.97852,0
0.394531,1.97865,0
0.395036,1.97949,0
0.395508,1.98027,0
0.395633,1.98047,0
0.396235,1.98145,0
0.396484,1.98183,0
0.396862,1.98242,0
0.397461,1.98335,0
0.397492,1.9834,0
0.398115,1.98438,0
0.398438,1.98486,0
0.398773,1.98535,0
0.399414,1.98629,0
0.399442,1.98633,0
0.400114,1.9873,0
0.400391,1.98771,0
0.400798,1.98828,0
0.401367,1.98906,0
0.401512,1.98926,0
0.402213,1.99023,0
0.402344,1.99041,0
0.402943,1.99121,0
0.40332,1.99171,0
0.40369,1.99219,0
0.404297,1.99298,0
0.404443,1.99316,0
0.405206,1.99414,0
0.405273,1.99423,0
0.40599,1.99512,0
0.40625,1.99543,0
0.406793,1.99609,0
0.407227,1.99662,0
0.407598,1.99707,0
0.408203,1.99777,0
0.408438,1.99805,0
0.40918,1.99891,0
0.409282,1.99902,0
0.410131,2,0
1.67188,1.01316,0
1.6714,1.01367,0
1.66992,1.01531,0
1.66965,1.01562,0
1.6709,1.01422,0
1.67051,1.01465,0
1.67969,1.00585,0
1.67968,1.00586,0
1.67773,1.00749,0
1.67737,1.00781,0
1.67871,1.00666,0
1.67851,1.00684,0
1.68359,1.00289,0
1.68354,1.00293,0
1.68262,1.00359,0
1.68219,1.00391,0
1.68555,1.00155,0
1.68494,1.00195,0
1.68652,1.00092,0
1.68643,1.00098,0
1.6875,1.00032,0
1.68457,1.00221,0
1.68164,1.00431,0
1.6809,1.00488,0
1.68066,1.00506,0
1.67578,1.00926,0
1.67524,1.00977,0
1.67383,1.01114,0
1.67326,1.01172,0
1.6748,1.01018,0
1.67424,1.01074,0
1.67676,1.00836,0
1.67628,1.00879,0
1.67285,1.01213,0
1.67231,1.0127,0
1.66406,1.02276,0
1.66359,1.02344,0
1.66797,1.01763,0
1.66723,1.01855,0
1.66699,1.01885,0
1.66646,1.01953,0
1.66895,1.01646,0
1.66882,1.0166,0
1.66801,1.01758,0
1.66602,1.02011,0
1.66571,1.02051,0
1.66504,1.02141,0
1.66499,1.02148,0
1.66428,1.02246,0
1.66309,1.02416,0
1.66291,1.02441,0
1.66226,1.02539,0
1.66211,1.02562,0
1.66163,1.02637,0
1.66113,1.02714,0
1.661,1.02734,0
1.66016,1.0287,0
1.6598,1.0293,0
1.65921,1.03027,0
1.65918,1.03032,0
1.65865,1.03125,0
1.66039,1.02832,0
1.65625,1.03566,0
1.65601,1.03613,0
1.65552,1.03711,0
1.65527,1.03759,0
1.65502,1.03809,0
1.65456,1.03906,0
1.6543,1.03961,0
1.65409,1.04004,0
1.65364,1.04102,0
1.65332,1.04174,0
1.65321,1.04199,0
1.65278,1.04297,0
1.65234,1.04396,0
1.65194,1.04492,0
1.65153,1.0459,0
1.65137,1.0463,0
1.65113,1.04688,0
1.65235,1.04395,0
1.64844,1.05421,0
1.64827,1.05469,0
1.65039,1.04879,0
1.65038,1.04883,0
1.65076,1.04785,0
1.65001,1.0498,0
1.64965,1.05078,0
1.64941,1.05142,0
1.64929,1.05176,0
1.64894,1.05273,0
1.64861,1.05371,0
1.64796,1.05566,0
1.64765,1.05664,0
1.64746,1.05723,0
1.64733,1.05762,0
1.64703,1.05859,0
1.64648,1.06046,0
1.64646,1.06055,0
1.64675,1.05957,0
1.64618,1.06152,0
1.64591,1.0625,0
1.6582,1.03203,0
1.65809,1.03223,0
1.65755,1.0332,0
1.65723,1.03381,0
1.65703,1.03418,0
1.65652,1.03516,0
1.74902,1.00026,0
1.75,1.00087,0
1.64564,1.06348,0
1.64551,1.06397,0
1.64538,1.06445,0
1.64512,1.06543,0
1.64487,1.06641,0
1.64453,1.06779,0
1.64439,1.06836,0
1.64417,1.06934,0
1.64395,1.07031,0
1.64463,1.06738,0
1.64373,1.07129,0
1.64355,1.0721,0
1.64352,1.07227,0
1.64331,1.07324,0
1.64311,1.07422,0
1.64292,1.0752,0
1.64273,1.07617,0
1.64258,1.07698,0
1.64254,1.07715,0
1.64237,1.07812,0
1.64062,1.09013,0
1.64054,1.09082,0
1.64044,1.0918,0
1.64034,1.09277,0
1.64025,1.09375,0
1.64219,1.0791,0
1.64203,1.08008,0
1.64187,1.08105,0
1.64171,1.08203,0
1.6416,1.08276,0
1.64156,1.08301,0
1.64141,1.08398,0
1.64127,1.08496,0
1.64114,1.08594,0
1.64102,1.08691,0
1.64089,1.08789,0
1.64077,1.08887,0
1.64066,1.08984,0
1.64016,1.09473,0
1.64008,1.0957,0
1.64,1.09668,0
1.63993,1.09766,0
1.63986,1.09863,0
1.6398,1.09961,0
1.63974,1.10059,0
1.63968,1.10156,0
1.63965,1.1022,0
1.63963,1.10254,0
1.6396,1.10352,0
1.63955,1.10449,0
1.63951,1.10547,0
1.63949,1.10645,0
1.63947,1.10742,0
1.63945,1.1084,0
1.63944,1.10938,0
1.63943,1.11035,0
1.63943,1.11133,0
1.63943,1.1123,0
1.63943,1.11328,0
1.63944,1.11426,0
1.63947,1.11523,0
1.63949,1.11621,0
1.63951,1.11719,0
1.63955,1.11816,0
1.6396,1.11914,0
1.63964,1.12012,0
1.63965,1.12029,0
1.63969,1.12109,0
1.63975,1.12207,0
1.63982,1.12305,0
1.63988,1.12402,0
1.63995,1.125,0
1.64003,1.12598,0
1.64011,1.12695,0
1.6402,1.12793,0
1.6403,1.12891,0
1.6404,1.12988,0
1.64051,1.13086,0
1.64062,1.13176,0
1.64063,1.13184,0
1.64075,1.13281,0
1.64088,1.13379,0
1.64102,1.13477,0
1.64116,1.13574,0
1.64131,1.13672,0
1.64147,1.1377,0
1.6416,1.1385,0
1.64163,1.13867,0
1.6418,1.13965,0
1.64198,1.14062,0
1.64216,1.1416,0
1.64235,1.14258,0
1.64255,1.14355,0
1.64258,1.14368,0
1.64276,1.14453,0
1.64298,1.14551,0
1.6432,1.14648,0
1.64343,1.14746,0
1.64355,1.14794,0
1.64368,1.14844,0
1.64393,1.14941,0
1.64418,1.15039,0
1.64446,1.15137,0
1.64453,1.15163,0
1.64474,1.15234,0
1.64502,1.15332,0
1.64531,1.1543,0
1.64551,1.1549,0
1.64563,1.15527,0
1.64594,1.15625,0
1.64626,1.15723,0
1.64648,1.15787,0
1.6466,1.1582,0
1.64696,1.15918,0
1.64732,1.16016,0
1.64746,1.16052,0
1.6477,1.16113,0
1.64809,1.16211,0
1.64844,1.16297,0
1.64848,1.16309,0
1.6489,1.16406,0
1.64932,1.16504,0
1.64941,1.16525,0
1.64977,1.16602,0
1.65022,1.16699,0
1.65039,1.16735,0
1.65069,1.16797,0
1.65118,1.16895,0
1.65137,1.16931,0
1.65168,1.16992,0
1.6522,1.1709,0
1.65234,1.17116,0
1.65274,1.17188,0
1.6533,1.17285,0
1.65332,1.17289,0
1.65387,1.17383,0
1.6543,1.17452,0
1.65448,1.1748,0
1.65509,1.17578,0
1.65527,1.17606,0
1.65573,1.17676,0
1.65625,1.17751,0
1.65641,1.17773,0
1.65709,1.17871,0
1.65723,1.1789,0
1.65781,1.17969,0
1.6582,1.1802,0
1.65856,1.18066,0
1.65918,1.18144,0
1.65934,1.18164,0
1.66014,1.18262,0
1.66016,1.18263,0
1.66099,1.18359,0
1.66113,1.18375,0
1.66187,1.18457,0
1.66211,1.18483,0
1.6628,1.18555,0
1.66309,1.18584,0
1.66377,1.18652,0
1.66406,1.18681,0
1.66478,1.1875,0
1.74948,1.17676,0
1.75,1.17622,0
1.74851,1.17773,0
1.74902,1.17722,0
1.74749,1.17871,0
1.74805,1.17818,0
1.74649,1.17969,0
1.74707,1.17912,0
1.7421,1.18359,0
1.74219,1.18352,0
1.73713,1.1875,0
1.7373,1.18738,0
1.73828,1.18665,0
1.73969,1.18555,0
1.74023,1.18512,0
1.74093,1.18457,0
1.74121,1.18434,0
1.73844,1.18652,0
1.73926,1.18589,0
1.74542,1.18066,0
1.74609,1.18006,0
1.74437,1.18164,0
1.74512,1.18094,0
1.74323,1.18262,0
1.74414,1.18184,0
1.74316,1.18268,0
1.66504,1.18774,0
1.66585,1.18848,0
1.66602,1.18862,0
1.66697,1.18945,0
1.66699,1.18947,0
1.66797,1.19026,0
1.66818,1.19043,0
1.66895,1.19103,0
1.66945,1.19141,0
1.66992,1.19175,0
1.67082,1.19238,0
1.6709,1.19244,0
1.67188,1.1931,0
1.67228,1.19336,0
1.67285,1.19374,0
1.67383,1.19432,0
1.67386,1.19434,0
1.6748,1.19488,0
1.67558,1.19531,0
1.67578,1.19543,0
1.67676,1.19594,0
1.67749,1.19629,0
1.67773,1.19641,0
1.67871,1.19686,0
1.67962,1.19727,0
1.67969,1.1973,0
1.68066,1.1977,0
1.68164,1.19807,0
1.68212,1.19824,0
1.68262,1.19843,0
1.68359,1.19877,0
1.68457,1.19908,0
1.68507,1.19922,0
1.68555,1.19935,0
1.68652,1.19962,0
1.6875,1.19985,0
1.68848,1.20007,0
1.6891,1.2002,0
1.68945,1.20027,0
1.69043,1.20045,0
1.69141,1.20061,0
1.69238,1.20075,0
1.69336,1.20087,0
1.69434,1.20097,0
1.69531,1.20105,0
1.69629,1.20112,0
1.69727,1.20116,0
1.69815,1.20117,0
1.69824,1.20117,0
1.69922,1.20118,0
1.69987,1.20117,0
1.7002,1.20117,0
1.70117,1.20113,0
1.70215,1.20109,0
1.70312,1.20102,0
1.7041,1.20093,0
1.70508,1.20083,0
1.70605,1.20071,0
1.70703,1.20058,0
1.70801,1.20041,0
1.70898,1.20023,0
1.70915,1.2002,0
1.70996,1.20004,0
1.71094,1.19983,0
1.71342,1.19922,0
1.71387,1.19909,0
1.71484,1.19881,0
1.71666,1.19824,0
1.7168,1.1982,0
1.71582,1.19852,0
1.71777,1.19787,0
1.71875,1.19753,0
1.71191,1.19962,0
1.71289,1.19937,0
1.72403,1.19531,0
1.72461,1.19504,0
1.72607,1.19434,0
1.72656,1.19408,0
1.72559,1.19458,0
1.73432,1.18945,0
1.73438,1.18941,0
1.73128,1.19141,0
1.73145,1.19131,0
1.73242,1.1907,0
1.73286,1.19043,0
1.7334,1.19008,0
1.7279,1.19336,0
1.72852,1.19302,0
1.72962,1.19238,0
1.73047,1.19189,0
1.72949,1.19246,0
1.72754,1.19356,0
1.71945,1.19727,0
1.71973,1.19716,0
1.7207,1.19676,0
1.72189,1.19629,0
1.72266,1.19595,0
1.72168,1.19638,0
1.72363,1.1955,0
1.73574,1.18848,0
1.73633,1.18807,0
1.73535,1.18875,0
1.73438,1.24014,0
1.73413,1.24023,0
1.73242,1.24101,0
1.73209,1.24121,0
1.73145,1.24163,0
1.73073,1.24219,0
1.7334,1.24052,0
1.73047,1.24242,0
1.72972,1.24316,0
1.72949,1.24342,0
1.72891,1.24414,0
1.72852,1.24473,0
1.72827,1.24512,0
1.72778,1.24609,0
1.72754,1.24668,0
1.72739,1.24707,0
1.72711,1.24805,0
1.72693,1.24902,0
1.72685,1.25,0
1.73535,1.23987,0
1.73633,1.2397,0
1.7373,1.23963,0
1.73828,1.23965,0
1.73926,1.23976,0
1.74023,1.23997,0
1.74103,1.24023,0
1.74121,1.24029,0
1.74219,1.24073,0
1.743,1.24121,0
1.74316,1.24132,0
1.74414,1.24207,0
1.74427,1.24219,0
1.74512,1.24305,0
1.74521,1.24316,0
1.74593,1.24414,0
1.74609,1.24442,0
1.74648,1.24512,0
1.74689,1.24609,0
1.74707,1.24665,0
1.7472,1.24707,0
1.74739,1.24805,0
1.74749,1.24902,0
1.74749,1.25,0
1.75016,1.00098,0
1.75098,1.00152,0
1.75161,1.00195,0
1.75195,1.0022,0
1.75293,1.00289,0
1.75298,1.00293,0
1.75391,1.0036,0
1.7543,1.00391,0
1.75488,1.00436,0
1.75554,1.00488,0
1.75586,1.00514,0
1.75673,1.00586,0
1.75684,1.00595,0
1.75781,1.00678,0
1.75788,1.00684,0
1.75879,1.00766,0
1.75896,1.00781,0
1.75977,1.00857,0
1.76,1.00879,0
1.76074,1.00951,0
1.761,1.00977,0
1.76172,1.0105,0
1.76196,1.01074,0
1.7627,1.01152,0
1.76289,1.01172,0
1.76367,1.01257,0
1.76379,1.0127,0
1.76465,1.01367,0
1.76465,1.01367,0
1.76548,1.01465,0
1.76562,1.01482,0
1.76629,1.01562,0
1.7666,1.01601,0
1.76708,1.0166,0
1.76758,1.01725,0
1.76783,1.01758,0
1.76855,1.01855,0
1.76855,1.01856,0
1.76927,1.01953,0
1.76953,1.0199,0
1.76997,1.02051,0
1.77051,1.0213,0
1.77063,1.02148,0
1.77127,1.02246,0
1.77148,1.02279,0
1.7719,1.02344,0
1.77246,1.02435,0
1.7725,1.02441,0
1.7731,1.02539,0
1.77344,1.02596,0
1.77367,1.02637,0
1.77423,1.02734,0
1.77441,1.02768,0
1.77476,1.02832,0
1.77528,1.0293,0
1.77539,1.0295,0
1.77579,1.03027,0
1.77628,1.03125,0
1.77637,1.03142,0
1.77678,1.03223,0
1.77723,1.0332,0
1.77734,1.03344,0
1.77769,1.03418,0
1.77813,1.03516,0
1.77832,1.03558,0
1.77856,1.03613,0
1.77897,1.03711,0
1.7793,1.03792,0
1.77937,1.03809,0
1.77975,1.03906,0
1.78012,1.04004,0
1.78027,1.04045,0
1.78049,1.04102,0
1.78085,1.04199,0
1.78119,1.04297,0
1.78125,1.04314,0
1.78152,1.04395,0
1.78183,1.04492,0
1.78215,1.0459,0
1.78223,1.04614,0
1.78245,1.04688,0
1.78273,1.04785,0
1.78301,1.04883,0
1.7832,1.04954,0
1.78328,1.0498,0
1.78354,1.05078,0
1.7838,1.05176,0
1.78404,1.05273,0
1.78418,1.05333,0
1.78427,1.05371,0
1.78449,1.05469,0
1.7847,1.05566,0
1.7849,1.05664,0
1.78509,1.05762,0
1.78516,1.05794,0
1.78529,1.05859,0
1.78546,1.05957,0
1.78563,1.06055,0
1.78578,1.06152,0
1.78593,1.0625,0
1.78607,1.06348,0
1.78613,1.0639,0
1.78621,1.06445,0
1.78635,1.06543,0
1.78647,1.06641,0
1.78657,1.06738,0
1.78667,1.06836,0
1.78677,1.06934,0
1.78686,1.07031,0
1.78694,1.07129,0
1.78701,1.07227,0
1.78707,1.07324,0
1.78711,1.07392,0
1.78713,1.07422,0
1.78718,1.0752,0
1.78723,1.07617,0
1.78727,1.07715,0
1.78729,1.07812,0
1.78731,1.0791,0
1.78732,1.08008,0
1.78733,1.08105,0
1.78733,1.08203,0
1.78732,1.08301,0
1.7873,1.08398,0
1.78728,1.08496,0
1.78725,1.08594,0
1.78721,1.08691,0
1.78716,1.08789,0
1.78705,1.08984,0
1.78711,1.0889,0
1.78711,1.08887,0
1.78698,1.09082,0
1.78691,1.0918,0
1.78683,1.09277,0
1.78674,1.09375,0
1.78116,1.12207,0
1.78125,1.12178,0
1.78086,1.12305,0
1.78055,1.12402,0
1.78022,1.125,0
1.78027,1.12485,0
1.78665,1.09473,0
1.78655,1.0957,0
1.78644,1.09668,0
1.78633,1.09766,0
1.7862,1.09863,0
1.78607,1.09961,0
1.78613,1.09916,0
1.78594,1.10059,0
1.78579,1.10156,0
1.78565,1.10254,0
1.7855,1.10352,0
1.78533,1.10449,0
1.78516,1.10547,0
1.78498,1.10645,0
1.78516,1.10547,0
1.78479,1.10742,0
1.7846,1.1084,0
1.7844,1.10938,0
1.7842,1.11035,0
1.78398,1.11133,0
1.78418,1.11042,0
1.78376,1.1123,0
1.78354,1.11328,0
1.78306,1.11523,0
1.7832,1.11466,0
1.7833,1.11426,0
1.78281,1.11621,0
1.78256,1.11719,0
1.78229,1.11816,0
1.78202,1.11914,0
1.78223,1.1184,0
1.78174,1.12012,0
1.78146,1.12109,0
1.77991,1.12598,0
1.77958,1.12695,0
1.77924,1.12793,0
1.7793,1.12776,0
1.77889,1.12891,0
1.77854,1.12988,0
1.77817,1.13086,0
1.77832,1.13045,0
1.7778,1.13184,0
1.77742,1.13281,0
1.77703,1.13379,0
1.77734,1.133,0
1.77663,1.13477,0
1.77624,1.13574,0
1.77637,1.13542,0
1.77582,1.13672,0
1.77497,1.13867,0
1.77539,1.1377,0
1.77539,1.1377,0
1.77454,1.13965,0
1.77408,1.14062,0
1.77441,1.13992,0
1.76559,1.15625,0
1.76562,1.15619,0
1.77315,1.14258,0
1.77344,1.14196,0
1.77269,1.14355,0
1.7722,1.14453,0
1.77246,1.14401,0
1.77119,1.14648,0
1.77148,1.14592,0
1.7717,1.14551,0
1.77069,1.14746,0
1.77016,1.14844,0
1.77051,1.14781,0
1.77361,1.1416,0
1.76907,1.15039,0
1.76953,1.14957,0
1.76853,1.15137,0
1.76855,1.15133,0
1.76796,1.15234,0
1.76962,1.14941,0
1.76737,1.15332,0
1.76758,1.15297,0
1.7668,1.1543,0
1.76619,1.15527,0
1.7666,1.15462,0
1.76498,1.15723,0
1.76433,1.1582,0
1.76465,1.15773,0
1.76302,1.16016,0
1.76367,1.15918,0
1.76367,1.15918,0
1.76168,1.16211,0
1.76172,1.16205,0
1.76096,1.16309,0
1.76025,1.16406,0
1.76074,1.16338,0
1.76234,1.16113,0
1.7627,1.16062,0
1.75725,1.16797,0
1.75781,1.16726,0
1.75564,1.16992,0
1.75586,1.16966,0
1.75647,1.16895,0
1.75684,1.16848,0
1.75481,1.1709,0
1.75488,1.17082,0
1.75399,1.17188,0
1.75953,1.16504,0
1.75977,1.16472,0
1.75879,1.16602,0
1.75802,1.16699,0
1.75879,1.16602,0
1.75314,1.17285,0
1.75391,1.17197,0
1.75225,1.17383,0
1.75293,1.17309,0
1.75133,1.1748,0
1.75195,1.17415,0
1.75042,1.17578,0
1.75098,1.17518,0
1.72685,1.25098,0
1.72695,1.25195,0
1.72716,1.25293,0
1.72747,1.25391,0
1.72754,1.25408,0
1.72789,1.25488,0
1.72846,1.25586,0
1.72852,1.25594,0
1.72919,1.25684,0
1.72949,1.25717,0
1.73015,1.25781,0
1.73047,1.25808,0
1.73145,1.25878,0
1.73145,1.25879,0
1.73242,1.25932,0
1.7334,1.2597,0
1.7336,1.25977,0
1.73438,1.26,0
1.7474,1.25098,0
1.74721,1.25195,0
1.74692,1.25293,0
1.74707,1.25243,0
1.74653,1.25391,0
1.74602,1.25488,0
1.74609,1.25475,0
1.74537,1.25586,0
1.74352,1.25781,0
1.74414,1.25726,0
1.74456,1.25684,0
1.74512,1.25619,0
1.73535,1.26021,0
1.73633,1.26028,0
1.7373,1.26029,0
1.73828,1.26017,0
1.73996,1.25977,0
1.74023,1.25968,0
1.74213,1.25879,0
1.74219,1.25876,0
1.74121,1.25927,0
1.73926,1.25998,0
1.74316,1.2581,0
1.61719,1.55084,0
1.61623,1.55176,0
1.61621,1.55177,0
1.61536,1.55273,0
1.61523,1.55289,0
1.61462,1.55371,0
1.61426,1.55426,0
1.61398,1.55469,0
1.62109,1.54852,0
1.62035,1.54883,0
1.61914,1.54943,0
1.61855,1.5498,0
1.61816,1.55006,0
1.61726,1.55078,0
1.62012,1.54893,0
1.62207,1.54823,0
1.62305,1.54805,0
1.62402,1.54797,0
1.625,1.54798,0
1.61328,1.55591,0
1.61291,1.55664,0
1.61247,1.55762,0
1.6123,1.55802,0
1.61208,1.55859,0
1.61341,1.55566,0
1.61174,1.55957,0
1.61143,1.56055,0
1.61133,1.56091,0
1.61115,1.56152,0
1.61091,1.5625,0
1.6107,1.56348,0
1.61052,1.56445,0
1.61035,1.56541,0
1.61035,1.56543,0
1.6102,1.56641,0
1.61007,1.56738,0
1.60996,1.56836,0
1.60987,1.56934,0
1.6098,1.57031,0
1.60973,1.57129,0
1.60967,1.57227,0
1.60963,1.57324,0
1.6096,1.57422,0
1.60957,1.5752,0
1.60955,1.57617,0
1.60954,1.57715,0
1.60953,1.57812,0
1.60938,1.58772,0
1.60937,1.58789,0
1.60932,1.58887,0
1.60927,1.58984,0
1.60921,1.59082,0
1.60915,1.5918,0
1.60907,1.59277,0
1.60898,1.59375,0
1.60952,1.5791,0
1.60951,1.58008,0
1.6095,1.58105,0
1.60949,1.58203,0
1.60948,1.58301,0
1.60947,1.58398,0
1.60945,1.58496,0
1.60943,1.58594,0
1.62463,1.58398,0
1.625,1.58312,0
1.62425,1.58496,0
1.62385,1.58594,0
1.62402,1.58552,0
1.6094,1.58691,0
1.62348,1.58691,0
1.62311,1.58789,0
1.62275,1.58887,0
1.62305,1.58806,0
1.62241,1.58984,0
1.62208,1.59082,0
1.62177,1.5918,0
1.62207,1.59086,0
1.62147,1.59277,0
1.62119,1.59375,0
1.60888,1.59473,0
1.60877,1.5957,0
1.60865,1.59668,0
1.60852,1.59766,0
1.6084,1.59845,0
1.60837,1.59863,0
1.60822,1.59961,0
1.60806,1.60059,0
1.6079,1.60156,0
1.60772,1.60254,0
1.60754,1.60352,0
1.60742,1.60411,0
1.60735,1.60449,0
1.60715,1.60547,0
1.60696,1.60645,0
1.60676,1.60742,0
1.60655,1.6084,0
1.60645,1.60891,0
1.60634,1.60938,0
1.62091,1.59473,0
1.62109,1.59408,0
1.62065,1.5957,0
1.62041,1.59668,0
1.62018,1.59766,0
1.61995,1.59863,0
1.62012,1.59792,0
1.61974,1.59961,0
1.61955,1.60059,0
1.61936,1.60156,0
1.61901,1.60352,0
1.61914,1.60278,0
1.61918,1.60254,0
1.61885,1.60449,0
1.6187,1.60547,0
1.61856,1.60645,0
1.61842,1.60742,0
1.61828,1.6084,0
1.61815,1.60938,0
1.61816,1.60931,0
1.60614,1.61035,0
1.60593,1.61133,0
1.60573,1.6123,0
1.60552,1.61328,0
1.60547,1.61352,0
1.60532,1.61426,0
1.60512,1.61523,0
1.60492,1.61621,0
1.60473,1.61719,0
1.60456,1.61816,0
1.60449,1.6185,0
1.60437,1.61914,0
1.60418,1.62012,0
1.604,1.62109,0
1.60383,1.62207,0
1.60365,1.62305,0
1.60352,1.62382,0
1.60348,1.62402,0
1.60331,1.625,0
1.61715,1.61719,0
1.61719,1.61686,0
1.61801,1.61035,0
1.61788,1.61133,0
1.61776,1.6123,0
1.61764,1.61328,0
1.61752,1.61426,0
1.61739,1.61523,0
1.61727,1.61621,0
1.61702,1.61816,0
1.6169,1.61914,0
1.61677,1.62012,0
1.61665,1.62109,0
1.61653,1.62207,0
1.6164,1.62305,0
1.61628,1.62402,0
1.61616,1.625,0
1.61621,1.62457,0
1.62598,1.5481,0
1.62695,1.54834,0
1.62793,1.5487,0
1.62818,1.54883,0
1.62891,1.5492,0
1.62978,1.5498,0
1.62988,1.54988,0
1.63086,1.55076,0
1.63087,1.55078,0
1.63167,1.55176,0
1.63184,1.552,0
1.63228,1.55273,0
1.63276,1.55371,0
1.63281,1.55385,0
1.63313,1.55469,0
1.63339,1.55566,0
1.63357,1.55664,0
1.63371,1.55762,0
1.63375,1.55859,0
1.63373,1.55957,0
1.63365,1.56055,0
1.63352,1.56152,0
1.63335,1.5625,0
1.63259,1.56543,0
1.63281,1.56467,0
1.63228,1.56641,0
1.63191,1.56738,0
1.63154,1.56836,0
1.63184,1.56758,0
1.63076,1.57031,0
1.63086,1.57007,0
1.63117,1.56934,0
1.63313,1.56348,0
1.63288,1.56445,0
1.63033,1.57129,0
1.6299,1.57227,0
1.62946,1.57324,0
1.62988,1.5723,0
1.62901,1.57422,0
1.62856,1.5752,0
1.62891,1.57445,0
1.62812,1.57617,0
1.62766,1.57715,0
1.62793,1.57657,0
1.62721,1.57812,0
1.62676,1.5791,0
1.62695,1.57868,0
1.62633,1.58008,0
1.62589,1.58105,0
1.62598,1.58087,0
1.62547,1.58203,0
1.62505,1.58301,0
1.60315,1.62598,0
1.60299,1.62695,0
1.60284,1.62793,0
1.60268,1.62891,0
1.60254,1.62984,0
1.60253,1.62988,0
1.60239,1.63086,0
1.60224,1.63184,0
1.6021,1.63281,0
1.60156,1.63674,0
1.60143,1.6377,0
1.6013,1.63867,0
1.60118,1.63965,0
1.60106,1.64062,0
1.60198,1.63379,0
1.60184,1.63477,0
1.6017,1.63574,0
1.60157,1.63672,0
1.61603,1.62598,0
1.61592,1.62695,0
1.6158,1.62793,0
1.61568,1.62891,0
1.61557,1.62988,0
1.61546,1.63086,0
1.61535,1.63184,0
1.61524,1.63281,0
1.61513,1.63379,0
1.61523,1.63283,0
1.61502,1.63477,0
1.61492,1.63574,0
1.61483,1.63672,0
1.61473,1.6377,0
1.61464,1.63867,0
1.61455,1.63965,0
1.61447,1.64062,0
1.60094,1.6416,0
1.60082,1.64258,0
1.60072,1.64355,0
1.6006,1.64453,0
1.60059,1.64467,0
1.60049,1.64551,0
1.60037,1.64648,0
1.60026,1.64746,0
1.60016,1.64844,0
1.60005,1.64941,0
1.59995,1.65039,0
1.59985,1.65137,0
1.59975,1.65234,0
1.59961,1.65375,0
1.59956,1.6543,0
1.59965,1.65332,0
1.59946,1.65527,0
1.59937,1.65625,0
1.61437,1.6416,0
1.61429,1.64258,0
1.61421,1.64355,0
1.61426,1.64299,0
1.61414,1.64453,0
1.61407,1.64551,0
1.614,1.64648,0
1.61393,1.64746,0
1.61387,1.64844,0
1.61381,1.64941,0
1.61376,1.65039,0
1.61371,1.65137,0
1.61366,1.65234,0
1.61362,1.65332,0
1.61357,1.6543,0
1.61352,1.65527,0
1.61349,1.65625,0
1.59929,1.65723,0
1.5992,1.6582,0
1.59912,1.65918,0
1.59904,1.66016,0
1.59896,1.66113,0
1.59889,1.66211,0
1.59882,1.66309,0
1.59874,1.66406,0
1.59869,1.66504,0
1.59863,1.66592,0
1.59863,1.66602,0
1.59856,1.66699,0
1.5985,1.66797,0
1.59844,1.66895,0
1.59838,1.66992,0
1.59833,1.6709,0
1.59828,1.67188,0
1.61346,1.65723,0
1.61342,1.6582,0
1.6134,1.65918,0
1.61337,1.66016,0
1.61334,1.66113,0
1.61333,1.66211,0
1.61331,1.66309,0
1.6133,1.66406,0
1.61328,1.66602,0
1.61328,1.66538,0
1.61327,1.66699,0
1.61327,1.66797,0
1.61328,1.66504,0
1.61327,1.66895,0
1.61328,1.66992,0
1.61328,1.67052,0
1.61328,1.6709,0
1.61329,1.67188,0
1.59822,1.67285,0
1.59818,1.67383,0
1.59814,1.6748,0
1.59809,1.67578,0
1.59805,1.67676,0
1.59802,1.67773,0
1.59798,1.67871,0
1.59795,1.67969,0
1.59792,1.68066,0
1.59789,1.68164,0
1.59787,1.68262,0
1.59785,1.68359,0
1.59783,1.68457,0
1.59781,1.68555,0
1.5978,1.68652,0
1.59779,1.6875,0
1.6133,1.67285,0
1.61332,1.67383,0
1.61334,1.6748,0
1.61336,1.67578,0
1.61339,1.67676,0
1.61342,1.67773,0
1.61346,1.67871,0
1.61349,1.67969,0
1.61353,1.68066,0
1.61357,1.68164,0
1.61362,1.68262,0
1.61367,1.68359,0
1.61372,1.68457,0
1.61378,1.68555,0
1.61384,1.68652,0
1.61389,1.6875,0
1.59778,1.68848,0
1.59777,1.68945,0
1.59776,1.69043,0
1.59776,1.69141,0
1.59776,1.69238,0
1.59776,1.69336,0
1.59777,1.69434,0
1.59778,1.69531,0
1.59779,1.69629,0
1.5978,1.69727,0
1.59781,1.69824,0
1.59783,1.69922,0
1.59785,1.7002,0
1.59787,1.70117,0
1.5979,1.70215,0
1.59792,1.70312,0
1.61396,1.68848,0
1.61402,1.68945,0
1.6141,1.69043,0
1.61417,1.69141,0
1.61425,1.69238,0
1.61426,1.69247,0
1.61433,1.69336,0
1.61441,1.69434,0
1.6145,1.69531,0
1.61459,1.69629,0
1.61468,1.69727,0
1.61477,1.69824,0
1.61486,1.69922,0
1.61496,1.7002,0
1.61506,1.70117,0
1.61518,1.70215,0
1.61523,1.70269,0
1.61528,1.70312,0
1.59795,1.7041,0
1.59799,1.70508,0
1.59802,1.70605,0
1.59805,1.70703,0
1.59809,1.70801,0
1.59813,1.70898,0
1.59817,1.70996,0
1.59822,1.71094,0
1.59827,1.71191,0
1.59831,1.71289,0
1.59837,1.71387,0
1.59843,1.71484,0
1.59848,1.71582,0
1.59854,1.7168,0
1.59861,1.71777,0
1.59863,1.71817,0
1.59867,1.71875,0
1.61539,1.7041,0
1.61552,1.70508,0
1.61564,1.70605,0
1.61577,1.70703,0
1.61589,1.70801,0
1.61602,1.70898,0
1.61616,1.70996,0
1.61621,1.71032,0
1.6163,1.71094,0
1.61644,1.71191,0
1.61658,1.71289,0
1.61672,1.71387,0
1.61685,1.71484,0
1.61701,1.71582,0
1.61716,1.7168,0
1.61719,1.71695,0
1.61733,1.71777,0
1.61748,1.71875,0
1.59874,1.71973,0
1.59881,1.7207,0
1.59887,1.72168,0
1.59893,1.72266,0
1.59901,1.72363,0
1.59909,1.72461,0
1.59916,1.72559,0
1.59925,1.72656,0
1.59933,1.72754,0
1.59941,1.72852,0
1.5995,1.72949,0
1.59959,1.73047,0
1.59961,1.73062,0
1.59969,1.73145,0
1.59979,1.73242,0
1.59988,1.7334,0
1.59998,1.73438,0
1.61764,1.71973,0
1.6178,1.7207,0
1.61797,1.72168,0
1.61816,1.72266,0
1.61816,1.72266,0
1.61833,1.72363,0
1.61849,1.72461,0
1.61868,1.72559,0
1.61886,1.72656,0
1.61905,1.72754,0
1.61914,1.72801,0
1.61924,1.72852,0
1.61943,1.72949,0
1.61963,1.73047,0
1.61982,1.73145,0
1.62003,1.73242,0
1.62012,1.73285,0
1.62023,1.7334,0
1.62042,1.73438,0
1.60008,1.73535,0
1.60019,1.73633,0
1.60029,1.7373,0
1.60039,1.73828,0
1.6005,1.73926,0
1.60059,1.74005,0
1.60061,1.74023,0
1.60072,1.74121,0
1.60084,1.74219,0
1.60095,1.74316,0
1.60107,1.74414,0
1.60119,1.74512,0
1.60131,1.74609,0
1.60143,1.74707,0
1.60156,1.74801,0
1.60157,1.74805,0
1.60169,1.74902,0
1.60183,1.75,0
1.62063,1.73535,0
1.62084,1.73633,0
1.62105,1.7373,0
1.62109,1.73749,0
1.62128,1.73828,0
1.62149,1.73926,0
1.62171,1.74023,0
1.62194,1.74121,0
1.62207,1.74178,0
1.62217,1.74219,0
1.62239,1.74316,0
1.62262,1.74414,0
1.62285,1.74512,0
1.62305,1.74594,0
1.62308,1.74609,0
1.62332,1.74707,0
1.62356,1.74805,0
1.62379,1.74902,0
1.62402,1.74993,0
1.62404,1.75,0
1.60196,1.75098,0
1.60209,1.75195,0
1.60223,1.75293,0
1.60237,1.75391,0
1.60251,1.75488,0
1.60254,1.75511,0
1.60263,1.75586,0
1.60278,1.75684,0
1.60292,1.75781,0
1.60306,1.75879,0
1.60321,1.75977,0
1.60336,1.76074,0
1.60351,1.76172,0
1.60352,1.76173,0
1.60367,1.7627,0
1.60382,1.76367,0
1.60398,1.76465,0
1.60413,1.76562,0
1.62429,1.75098,0
1.62454,1.75195,0
1.62478,1.75293,0
1.625,1.75375,0
1.60429,1.7666,0
1.60445,1.76758,0
1.60449,1.76781,0
1.60461,1.76855,0
1.60478,1.76953,0
1.60494,1.77051,0
1.6051,1.77148,0
1.60527,1.77246,0
1.60543,1.77344,0
1.60547,1.77367,0
1.6056,1.77441,0
1.60577,1.77539,0
1.60593,1.77637,0
1.60611,1.77734,0
1.60629,1.77832,0
1.60645,1.77919,0
1.60646,1.7793,0
1.60664,1.78027,0
1.60681,1.78125,0
1.60699,1.78223,0
1.60716,1.7832,0
1.60733,1.78418,0
1.60742,1.78464,0
1.60753,1.78516,0
1.60771,1.78613,0
1.60789,1.78711,0
1.60808,1.78809,0
1.60826,1.78906,0
1.6084,1.78976,0
1.60845,1.79004,0
1.60864,1.79102,0
1.60882,1.79199,0
1.609,1.79297,0
1.60919,1.79395,0
1.60938,1.79489,0
1.60938,1.79492,0
1.60957,1.7959,0
1.60976,1.79688,0
1.60995,1.79785,0
1.61015,1.79883,0
1.61034,1.7998,0
1.61035,1.79986,0
1.61053,1.80078,0
1.61072,1.80176,0
1.61091,1.80273,0
1.6111,1.80371,0
1.6113,1.80469,0
1.61133,1.80483,0
1.61149,1.80566,0
1.61169,1.80664,0
1.61188,1.80762,0
1.61208,1.80859,0
1.61228,1.80957,0
1.6123,1.80969,0
1.61247,1.81055,0
1.61267,1.81152,0
1.61286,1.8125,0
1.61306,1.81348,0
1.61324,1.81445,0
1.61328,1.81463,0
1.61345,1.81543,0
1.61364,1.81641,0
1.61383,1.81738,0
1.61402,1.81836,0
1.61422,1.81934,0
1.61426,1.81953,0
1.61442,1.82031,0
1.61462,1.82129,0
1.6148,1.82227,0
1.615,1.82324,0
1.61519,1.82422,0
1.61523,1.82444,0
1.61539,1.8252,0
1.61557,1.82617,0
1.61577,1.82715,0
1.61595,1.82812,0
1.61614,1.8291,0
1.61621,1.82943,0
1.61635,1.83008,0
1.61653,1.83105,0
1.61671,1.83203,0
1.6169,1.83301,0
1.61709,1.83398,0
1.61719,1.83446,0
1.61729,1.83496,0
1.61746,1.83594,0
1.61764,1.83691,0
1.61782,1.83789,0
1.618,1.83887,0
1.61816,1.83973,0
1.61819,1.83984,0
1.61837,1.84082,0
1.61855,1.8418,0
1.61872,1.84277,0
1.6189,1.84375,0
1.61908,1.84473,0
1.61914,1.84509,0
1.61925,1.8457,0
1.61942,1.84668,0
1.61959,1.84766,0
1.61976,1.84863,0
1.61992,1.84961,0
1.62009,1.85059,0
1.62012,1.85074,0
1.62025,1.85156,0
1.62042,1.85254,0
1.62057,1.85352,0
1.62073,1.85449,0
1.62089,1.85547,0
1.62105,1.85645,0
1.62109,1.85676,0
1.6212,1.85742,0
1.62135,1.8584,0
1.62149,1.85938,0
1.62164,1.86035,0
1.62178,1.86133,0
1.62192,1.8623,0
1.62206,1.86328,0
1.62207,1.86336,0
1.6222,1.86426,0
1.62234,1.86523,0
1.62247,1.86621,0
1.62259,1.86719,0
1.62272,1.86816,0
1.62284,1.86914,0
1.62297,1.87012,0
1.62305,1.87078,0
1.62309,1.87109,0
1.6232,1.87207,0
1.62332,1.87305,0
1.62342,1.87402,0
1.62353,1.875,0
1.62504,1.75391,0
1.6253,1.75488,0
1.62556,1.75586,0
1.62582,1.75684,0
1.62598,1.75741,0
1.62609,1.75781,0
1.62635,1.75879,0
1.62661,1.75977,0
1.62688,1.76074,0
1.62695,1.76102,0
1.62714,1.76172,0
1.62741,1.7627,0
1.62768,1.76367,0
1.62793,1.76458,0
1.62795,1.76465,0
1.62823,1.76562,0
1.6285,1.7666,0
1.62879,1.76758,0
1.62891,1.768,0
1.62907,1.76855,0
1.62935,1.76953,0
1.62964,1.77051,0
1.62988,1.77133,0
1.62993,1.77148,0
1.63021,1.77246,0
1.63049,1.77344,0
1.63078,1.77441,0
1.63086,1.77469,0
1.63107,1.77539,0
1.63136,1.77637,0
1.63165,1.77734,0
1.63184,1.77793,0
1.63195,1.77832,0
1.63225,1.7793,0
1.63254,1.78027,0
1.63281,1.78117,0
1.63284,1.78125,0
1.63313,1.78223,0
1.63342,1.7832,0
1.63372,1.78418,0
1.63379,1.7844,0
1.63403,1.78516,0
1.63432,1.78613,0
1.63463,1.78711,0
1.63477,1.78754,0
1.63493,1.78809,0
1.63524,1.78906,0
1.63554,1.79004,0
1.63574,1.79066,0
1.63585,1.79102,0
1.63616,1.79199,0
1.63646,1.79297,0
1.63672,1.79379,0
1.63677,1.79395,0
1.63707,1.79492,0
1.63738,1.7959,0
1.63768,1.79688,0
1.6377,1.79692,0
1.63799,1.79785,0
1.6383,1.79883,0
1.63861,1.7998,0
1.63867,1.79999,0
1.63893,1.80078,0
1.63923,1.80176,0
1.63955,1.80273,0
1.63965,1.80305,0
1.63985,1.80371,0
1.64016,1.80469,0
1.64046,1.80566,0
1.64062,1.80616,0
1.64078,1.80664,0
1.64109,1.80762,0
1.6414,1.80859,0
1.6416,1.80923,0
1.64171,1.80957,0
1.64201,1.81055,0
1.64232,1.81152,0
1.64258,1.81234,0
1.64263,1.8125,0
1.64293,1.81348,0
1.64325,1.81445,0
1.64355,1.81541,0
1.64356,1.81543,0
1.64386,1.81641,0
1.64417,1.81738,0
1.64447,1.81836,0
1.64453,1.81855,0
1.64478,1.81934,0
1.64508,1.82031,0
1.64538,1.82129,0
1.64551,1.82169,0
1.64569,1.82227,0
1.64599,1.82324,0
1.6463,1.82422,0
1.64648,1.82482,0
1.6466,1.8252,0
1.64691,1.82617,0
1.64721,1.82715,0
1.64746,1.82797,0
1.64751,1.82812,0
1.64781,1.8291,0
1.6481,1.83008,0
1.6484,1.83105,0
1.64844,1.83117,0
1.6487,1.83203,0
1.64899,1.83301,0
1.64928,1.83398,0
1.64941,1.83443,0
1.64958,1.83496,0
1.64987,1.83594,0
1.65016,1.83691,0
1.65039,1.83766,0
1.65046,1.83789,0
1.65075,1.83887,0
1.65104,1.83984,0
1.65133,1.84082,0
1.65137,1.84095,0
1.65161,1.8418,0
1.65189,1.84277,0
1.65217,1.84375,0
1.65234,1.84432,0
1.65247,1.84473,0
1.65274,1.8457,0
1.65302,1.84668,0
1.65331,1.84766,0
1.65332,1.84769,0
1.65359,1.84863,0
1.65386,1.84961,0
1.65413,1.85059,0
1.6543,1.85118,0
1.65441,1.85156,0
1.65468,1.85254,0
1.65495,1.85352,0
1.65523,1.85449,0
1.65527,1.85466,0
1.65549,1.85547,0
1.65576,1.85645,0
1.65602,1.85742,0
1.65625,1.85824,0
1.65629,1.8584,0
1.65655,1.85938,0
1.65681,1.86035,0
1.65708,1.86133,0
1.65723,1.86188,0
1.65734,1.8623,0
1.65759,1.86328,0
1.65785,1.86426,0
1.65809,1.86523,0
1.6582,1.86565,0
1.65835,1.86621,0
1.6586,1.86719,0
1.65885,1.86816,0
1.65911,1.86914,0
1.65918,1.86943,0
1.65935,1.87012,0
1.65959,1.87109,0
1.65983,1.87207,0
1.66007,1.87305,0
1.66016,1.87339,0
1.66031,1.87402,0
1.66056,1.875,0
1.62363,1.87598,0
1.62373,1.87695,0
1.62383,1.87793,0
1.62392,1.87891,0
1.62402,1.87988,0
1.62402,1.87995,0
1.62411,1.88086,0
1.62419,1.88184,0
1.62427,1.88281,0
1.62435,1.88379,0
1.62442,1.88477,0
1.62449,1.88574,0
1.62456,1.88672,0
1.62462,1.8877,0
1.62468,1.88867,0
1.62473,1.88965,0
1.62479,1.89062,0
1.62484,1.8916,0
1.62488,1.89258,0
1.62492,1.89355,0
1.62495,1.89453,0
1.62498,1.89551,0
1.625,1.89601,0
1.625,1.90782,0
1.62499,1.9082,0
1.62495,1.90918,0
1.62491,1.91016,0
1.62487,1.91113,0
1.62482,1.91211,0
1.62476,1.91309,0
1.62471,1.91406,0
1.62465,1.91504,0
1.62457,1.91602,0
1.6245,1.91699,0
1.62442,1.91797,0
1.62433,1.91895,0
1.62423,1.91992,0
1.62413,1.9209,0
1.62402,1.92188,0
1.62402,1.92189,0
1.62391,1.92285,0
1.6238,1.92383,0
1.62367,1.9248,0
1.62355,1.92578,0
1.62341,1.92676,0
1.62328,1.92773,0
1.62305,1.92921,0
1.62297,1.92969,0
1.62313,1.92871,0
1.62281,1.93066,0
1.62265,1.93164,0
1.62248,1.93262,0
1.6223,1.93359,0
1.62211,1.93457,0
1.62207,1.93477,0
1.6219,1.93555,0
1.62171,1.93652,0
1.6215,1.9375,0
1.62109,1.93935,0
1.62107,1.93945,0
1.62084,1.94043,0
1.62061,1.94141,0
1.62129,1.93848,0
1.62037,1.94238,0
1.62012,1.94332,0
1.62011,1.94336,0
1.61985,1.94434,0
1.61959,1.94531,0
1.61914,1.94692,0
1.61904,1.94727,0
1.61932,1.94629,0
1.61875,1.94824,0
1.61847,1.94922,0
1.61816,1.9502,0
1.61816,1.9502,0
1.61784,1.95117,0
1.61752,1.95215,0
1.6172,1.95312,0
1.61719,1.95315,0
1.61686,1.9541,0
1.61653,1.95508,0
1.61621,1.95597,0
1.61618,1.95605,0
1.6158,1.95703,0
1.61523,1.95855,0
1.61507,1.95898,0
1.61544,1.95801,0
1.61468,1.95996,0
1.61429,1.96094,0
1.61328,1.96332,0
1.61304,1.96387,0
1.61261,1.96484,0
1.61426,1.96101,0
1.61388,1.96191,0
1.61347,1.96289,0
1.6123,1.96552,0
1.61217,1.96582,0
1.61173,1.9668,0
1.61133,1.96763,0
1.61126,1.96777,0
1.6108,1.96875,0
1.59375,1.99544,0
1.59323,1.99609,0
1.5918,1.99779,0
1.59158,1.99805,0
1.59277,1.99664,0
1.59242,1.99707,0
1.59082,1.99895,0
1.59075,1.99902,0
1.58989,2,0
1.60938,1.97159,0
1.60933,1.97168,0
1.60883,1.97266,0
1.6084,1.97347,0
1.60831,1.97363,0
1.60778,1.97461,0
1.60742,1.97526,0
1.60724,1.97559,0
1.60669,1.97656,0
1.60547,1.97867,0
1.60498,1.97949,0
1.60449,1.98029,0
1.60438,1.98047,0
1.60645,1.97698,0
1.60612,1.97754,0
1.60556,1.97852,0
1.60352,1.98185,0
1.60315,1.98242,0
1.60378,1.98145,0
1.60254,1.98337,0
1.60252,1.9834,0
1.6019,1.98438,0
1.61035,1.96968,0
1.61033,1.96973,0
1.60983,1.9707,0
1.60156,1.98488,0
1.60124,1.98535,0
1.60059,1.98631,0
1.60057,1.98633,0
1.59961,1.98773,0
1.59922,1.98828,0
1.5999,1.9873,0
1.59766,1.99043,0
1.59707,1.99121,0
1.59668,1.99172,0
1.59632,1.99219,0
1.59863,1.98908,0
1.5985,1.98926,0
1.5978,1.99023,0
1.5957,1.99299,0
1.59557,1.99316,0
1.5948,1.99414,0
1.59473,1.99423,0
1.59401,1.99512,0
1.62502,1.89648,0
1.62504,1.89746,0
1.62506,1.89844,0
1.62507,1.89941,0
1.62508,1.90039,0
1.62509,1.90137,0
1.62509,1.90234,0
1.62508,1.90332,0
1.62508,1.9043,0
1.62506,1.90527,0
1.62504,1.90625,0
1.66079,1.87598,0
1.66102,1.87695,0
1.66113,1.87741,0
1.66126,1.87793,0
1.66149,1.87891,0
1.66172,1.87988,0
1.66195,1.88086,0
1.66211,1.88155,0
1.66218,1.88184,0
1.6624,1.88281,0
1.66262,1.88379,0
1.66284,1.88477,0
1.66307,1.88574,0
1.66309,1.88583,0
1.66328,1.88672,0
1.6635,1.8877,0
1.66371,1.88867,0
1.66392,1.88965,0
1.66406,1.89028,0
1.66414,1.89062,0
1.66435,1.8916,0
1.66456,1.89258,0
1.66476,1.89355,0
1.66496,1.89453,0
1.66504,1.89489,0
1.66517,1.89551,0
1.66537,1.89648,0
1.66557,1.89746,0
1.66576,1.89844,0
1.66596,1.89941,0
1.66602,1.89971,0
1.66615,1.90039,0
1.66634,1.90137,0
1.66653,1.90234,0
1.66672,1.90332,0
1.6669,1.9043,0
1.66699,1.90477,0
1.66709,1.90527,0
1.66727,1.90625,0
1.62502,1.90723,0
1.66745,1.90723,0
1.66763,1.9082,0
1.6678,1.90918,0
1.66797,1.91007,0
1.66798,1.91016,0
1.66815,1.91113,0
1.66833,1.91211,0
1.66849,1.91309,0
1.66866,1.91406,0
1.66882,1.91504,0
1.66895,1.91575,0
1.66899,1.91602,0
1.66915,1.91699,0
1.66931,1.91797,0
1.66947,1.91895,0
1.66962,1.91992,0
1.66978,1.9209,0
1.66992,1.92184,0
1.66993,1.92188,0
1.67009,1.92285,0
1.67023,1.92383,0
1.67038,1.9248,0
1.67052,1.92578,0
1.67067,1.92676,0
1.6708,1.92773,0
1.6709,1.92843,0
1.67094,1.92871,0
1.67108,1.92969,0
1.67122,1.93066,0
1.67135,1.93164,0
1.67148,1.93262,0
1.6716,1.93359,0
1.67174,1.93457,0
1.67186,1.93555,0
1.67188,1.93568,0
1.67199,1.93652,0
1.67211,1.9375,0
1.67223,1.93848,0
1.67234,1.93945,0
1.67246,1.94043,0
1.67257,1.94141,0
1.67269,1.94238,0
1.6728,1.94336,0
1.67285,1.94384,0
1.67291,1.94434,0
1.67301,1.94531,0
1.67312,1.94629,0
1.67322,1.94727,0
1.67332,1.94824,0
1.67342,1.94922,0
1.67352,1.9502,0
1.6736,1.95117,0
1.6737,1.95215,0
1.67379,1.95312,0
1.67383,1.95351,0
1.67389,1.9541,0
1.67397,1.95508,0
1.67406,1.95605,0
1.67414,1.95703,0
1.67423,1.95801,0
1.6743,1.95898,0
1.67438,1.95996,0
1.67445,1.96094,0
1.67453,1.96191,0
1.6746,1.96289,0
1.67468,1.96387,0
1.67474,1.96484,0
1.6748,1.96568,0
1.67482,1.96582,0
1.67488,1.9668,0
1.67494,1.96777,0
1.675,1.96875,0
1.67506,1.96973,0
1.67512,1.9707,0
1.67518,1.97168,0
1.67522,1.97266,0
1.67527,1.97363,0
1.67532,1.97461,0
1.67537,1.97559,0
1.67541,1.97656,0
1.67546,1.97754,0
1.6755,1.97852,0
1.67553,1.97949,0
1.67558,1.98047,0
1.67562,1.98145,0
1.67566,1.98242,0
1.67568,1.9834,0
1.67572,1.98438,0
1.67574,1.98535,0
1.67578,1.98633,0
1.67578,1.98634,0
1.6758,1.9873,0
1.67583,1.98828,0
1.67584,1.98926,0
1.67587,1.99023,0
1.67588,1.99121,0
1.67591,1.99219,0
1.67592,1.99316,0
1.67593,1.99414,0
1.67595,1.99512,0
1.67595,1.99609,0
1.67596,1.99707,0
1.67597,1.99805,0
1.67597,1.99902,0
1.67598,2,0
0.324018,2.00098,0
0.324023,2.00195,0
0.324026,2.00293,0
0.324029,2.00391,0
0.324036,2.00488,0
0.324043,2.00586,0
0.32406,2.00684,0
0.324061,2.00781,0
0.324086,2.00879,0
0.324091,2.00977,0
0.324108,2.01074,0
0.324123,2.01172,0
0.324141,2.0127,0
0.32417,2.01367,0
0.324199,2.01465,0
0.324219,2.01562,0
0.324219,2.01563,0
0.324246,2.0166,0
0.324273,2.01758,0
0.324309,2.01855,0
0.324337,2.01953,0
0.324374,2.02051,0
0.324404,2.02148,0
0.324446,2.02246,0
0.324481,2.02344,0
0.324523,2.02441,0
0.32456,2.02539,0
0.324606,2.02637,0
0.324649,2.02734,0
0.324695,2.02832,0
0.324741,2.0293,0
0.324792,2.03027,0
0.324841,2.03125,0
0.324894,2.03223,0
0.324947,2.0332,0
0.325002,2.03418,0
0.325059,2.03516,0
0.325117,2.03613,0
0.325195,2.03711,0
0.325195,2.03712,0
0.32526,2.03809,0
0.32532,2.03906,0
0.325388,2.04004,0
0.325454,2.04102,0
0.325525,2.04199,0
0.32559,2.04297,0
0.325663,2.04395,0
0.325734,2.04492,0
0.325808,2.0459,0
0.325883,2.04688,0
0.325964,2.04785,0
0.326036,2.04883,0
0.326121,2.0498,0
0.326172,2.05039,0
0.326205,2.05078,0
0.326293,2.05176,0
0.326372,2.05273,0
0.326462,2.05371,0
0.326545,2.05469,0
0.326638,2.05566,0
0.326724,2.05664,0
0.326814,2.05762,0
0.326922,2.05859,0
0.327016,2.05957,0
0.327117,2.06055,0
0.327148,2.06084,0
0.327219,2.06152,0
0.327305,2.0625,0
0.32741,2.06348,0
0.327522,2.06445,0
0.327618,2.06543,0
0.327722,2.06641,0
0.327831,2.06738,0
0.32794,2.06836,0
0.328057,2.06934,0
0.328125,2.06995,0
0.328166,2.07031,0
0.328285,2.07129,0
0.328394,2.07227,0
0.328513,2.07324,0
0.328625,2.07422,0
0.328746,2.0752,0
0.328863,2.07617,0
0.328983,2.07715,0
0.329102,2.07806,0
0.329111,2.07812,0
0.329237,2.0791,0
0.329364,2.08008,0
0.329489,2.08105,0
0.329623,2.08203,0
0.329751,2.08301,0
0.329884,2.08398,0
0.330014,2.08496,0
0.330078,2.08539,0
0.330159,2.08594,0
0.330292,2.08691,0
0.330435,2.08789,0
0.330571,2.08887,0
0.330712,2.08984,0
0.330853,2.09082,0
0.330999,2.0918,0
0.331055,2.09216,0
0.331147,2.09277,0
0.331293,2.09375,0
0.331438,2.09473,0
0.331582,2.0957,0
0.331736,2.09668,0
0.33188,2.09766,0
0.332031,2.0986,0
0.332037,2.09863,0
0.332191,2.09961,0
0.332345,2.10059,0
0.332498,2.10156,0
0.332654,2.10254,0
0.332809,2.10352,0
0.332971,2.10449,0
0.333008,2.10471,0
0.333136,2.10547,0
0.3333,2.10645,0
0.333462,2.10742,0
0.333633,2.1084,0
0.333804,2.10938,0
0.333971,2.11035,0
0.333984,2.11043,0
0.33414,2.11133,0
0.334315,2.1123,0
0.33448,2.11328,0
0.334653,2.11426,0
0.334826,2.11523,0
0.334961,2.11599,0
0.335002,2.11621,0
0.335187,2.11719,0
0.335363,2.11816,0
0.335543,2.11914,0
0.335724,2.12012,0
0.33591,2.12109,0
0.335938,2.12123,0
0.336098,2.12207,0
0.336287,2.12305,0
0.336473,2.12402,0
0.336662,2.125,0
0.410156,2.00003,0
0.410986,2.00098,0
0.411133,2.00114,0
0.411886,2.00195,0
0.412109,2.0022,0
0.412785,2.00293,0
0.413086,2.00325,0
0.41372,2.00391,0
0.414062,2.00426,0
0.414649,2.00488,0
0.415039,2.00529,0
0.415607,2.00586,0
0.416016,2.00627,0
0.416583,2.00684,0
0.416992,2.00724,0
0.417571,2.00781,0
0.417969,2.0082,0
0.418575,2.00879,0
0.418945,2.00915,0
0.419613,2.00977,0
0.419922,2.01006,0
0.420663,2.01074,0
0.420898,2.01096,0
0.421713,2.01172,0
0.421875,2.01187,0
0.422798,2.0127,0
0.422852,2.01274,0
0.423828,2.01359,0
0.423918,2.01367,0
0.424805,2.01445,0
0.425041,2.01465,0
0.425781,2.01527,0
0.42621,2.01562,0
0.426758,2.01609,0
0.427369,2.0166,0
0.427734,2.0169,0
0.428576,2.01758,0
0.428711,2.01769,0
0.429688,2.01847,0
0.42979,2.01855,0
0.430664,2.01924,0
0.43105,2.01953,0
0.431641,2.01999,0
0.432303,2.02051,0
0.432617,2.02075,0
0.433594,2.02146,0
0.433621,2.02148,0
0.43457,2.02219,0
0.434943,2.02246,0
0.435547,2.02291,0
0.436274,2.02344,0
0.436523,2.02362,0
0.4375,2.02431,0
0.437652,2.02441,0
0.438477,2.02498,0
0.439072,2.02539,0
0.439453,2.02565,0
0.44043,2.0263,0
0.440526,2.02637,0
0.441406,2.02697,0
0.441976,2.02734,0
0.442383,2.0276,0
0.443359,2.02823,0
0.4435,2.02832,0
0.444336,2.02887,0
0.44502,2.0293,0
0.445312,2.02948,0
0.446289,2.03008,0
0.446605,2.03027,0
0.447266,2.03069,0
0.448197,2.03125,0
0.448242,2.03128,0
0.449219,2.03186,0
0.449838,2.03223,0
0.450195,2.03244,0
0.451172,2.03299,0
0.45155,2.0332,0
0.452148,2.03356,0
0.453125,2.03411,0
0.45325,2.03418,0
0.454102,2.03464,0
0.455036,2.03516,0
0.455078,2.03518,0
0.456055,2.0357,0
0.456873,2.03613,0
0.457031,2.03622,0
0.458008,2.03674,0
0.458718,2.03711,0
0.458984,2.03725,0
0.459961,2.03775,0
0.460614,2.03809,0
0.460938,2.03825,0
0.461914,2.03872,0
0.462613,2.03906,0
0.462891,2.0392,0
0.463867,2.03967,0
0.464636,2.04004,0
0.464844,2.04014,0
0.46582,2.04061,0
0.466679,2.04102,0
0.466797,2.04107,0
0.467773,2.04151,0
0.46875,2.04194,0
0.46886,2.04199,0
0.469727,2.04239,0
0.470703,2.04281,0
0.471059,2.04297,0
0.47168,2.04324,0
0.472656,2.04366,0
0.473315,2.04395,0
0.473633,2.04409,0
0.474609,2.04449,0
0.475586,2.04489,0
0.475672,2.04492,0
0.476562,2.04528,0
0.477539,2.04568,0
0.478081,2.0459,0
0.478516,2.04607,0
0.479492,2.04643,0
0.480469,2.04682,0
0.480625,2.04688,0
0.481445,2.04718,0
0.482422,2.04755,0
0.483261,2.04785,0
0.483398,2.0479,0
0.484375,2.04826,0
0.485352,2.04861,0
0.485957,2.04883,0
0.486328,2.04896,0
0.487305,2.0493,0
0.488281,2.04963,0
0.488801,2.0498,0
0.489258,2.04997,0
0.490234,2.0503,0
0.491211,2.05062,0
0.491697,2.05078,0
0.492188,2.05094,0
0.493164,2.05126,0
0.494141,2.05157,0
0.494741,2.05176,0
0.495117,2.05187,0
0.496094,2.05217,0
0.49707,2.05245,0
0.498014,2.05273,0
0.498047,2.05274,0
0.499023,2.05304,0
0.5,2.05333,0
0.336855,2.12598,0
0.336914,2.12627,0
0.337049,2.12695,0
0.337233,2.12793,0
0.33742,2.12891,0
0.337614,2.12988,0
0.337814,2.13086,0
0.337891,2.13123,0
0.338014,2.13184,0
0.338214,2.13281,0
0.338412,2.13379,0
0.338615,2.13477,0
0.338823,2.13574,0
0.338867,2.13595,0
0.339024,2.13672,0
0.33923,2.1377,0
0.339433,2.13867,0
0.339638,2.13965,0
0.339844,2.14061,0
0.339847,2.14062,0
0.340054,2.1416,0
0.340273,2.14258,0
0.340481,2.14355,0
0.340696,2.14453,0
0.34082,2.14508,0
0.340916,2.14551,0
0.34113,2.14648,0
0.341346,2.14746,0
0.341563,2.14844,0
0.341779,2.14941,0
0.341797,2.14949,0
0.341998,2.15039,0
0.342222,2.15137,0
0.342451,2.15234,0
0.342678,2.15332,0
0.342773,2.15372,0
0.342908,2.1543,0
0.343134,2.15527,0
0.343359,2.15625,0
0.343588,2.15723,0
0.34375,2.15791,0
0.343819,2.1582,0
0.344052,2.15918,0
0.34428,2.16016,0
0.344512,2.16113,0
0.344727,2.16202,0
0.344748,2.16211,0
0.344989,2.16309,0
0.345227,2.16406,0
0.345466,2.16504,0
0.345703,2.16598,0
0.345713,2.16602,0
0.345958,2.16699,0
0.346203,2.16797,0
0.346448,2.16895,0
0.34668,2.16984,0
0.346701,2.16992,0
0.346947,2.1709,0
0.347184,2.17188,0
0.347433,2.17285,0
0.347656,2.1737,0
0.347691,2.17383,0
0.347944,2.1748,0
0.348198,2.17578,0
0.348454,2.17676,0
0.348633,2.17742,0
0.348717,2.17773,0
0.348971,2.17871,0
0.34922,2.17969,0
0.349475,2.18066,0
0.349609,2.18115,0
0.349748,2.18164,0
0.350009,2.18262,0
0.350273,2.18359,0
0.350542,2.18457,0
0.350586,2.18473,0
0.35081,2.18555,0
0.351075,2.18652,0
0.351339,2.1875,0
0.351562,2.1883,0
0.351612,2.18848,0
0.351879,2.18945,0
0.352147,2.19043,0
0.352417,2.19141,0
0.352539,2.19184,0
0.352695,2.19238,0
0.352972,2.19336,0
0.353247,2.19434,0
0.353516,2.19526,0
0.353531,2.19531,0
0.353814,2.19629,0
0.354098,2.19727,0
0.354381,2.19824,0
0.354492,2.19861,0
0.354667,2.19922,0
0.354946,2.2002,0
0.355226,2.20117,0
0.355469,2.20199,0
0.355515,2.20215,0
0.355809,2.20312,0
0.356098,2.2041,0
0.356394,2.20508,0
0.356445,2.20524,0
0.356689,2.20605,0
0.356978,2.20703,0
0.357271,2.20801,0
0.357422,2.20851,0
0.357565,2.20898,0
0.357861,2.20996,0
0.358151,2.21094,0
0.358398,2.21174,0
0.358453,2.21191,0
0.358761,2.21289,0
0.359065,2.21387,0
0.359371,2.21484,0
0.359375,2.21486,0
0.359674,2.21582,0
0.359972,2.2168,0
0.360277,2.21777,0
0.360352,2.21801,0
0.36059,2.21875,0
0.360898,2.21973,0
0.361213,2.2207,0
0.361328,2.22106,0
0.361529,2.22168,0
0.361845,2.22266,0
0.362161,2.22363,0
0.362305,2.22406,0
0.362482,2.22461,0
0.362797,2.22559,0
0.363111,2.22656,0
0.363281,2.22708,0
0.363434,2.22754,0
0.363747,2.22852,0
0.364065,2.22949,0
0.364258,2.23007,0
0.364392,2.23047,0
0.364716,2.23145,0
0.365045,2.23242,0
0.365234,2.23298,0
0.365376,2.2334,0
0.365709,2.23438,0
0.36604,2.23535,0
0.366211,2.23584,0
0.366377,2.23633,0
0.366704,2.2373,0
0.367026,2.23828,0
0.367188,2.23875,0
0.367367,2.23926,0
0.367704,2.24023,0
0.368048,2.24121,0
0.368164,2.24153,0
0.368393,2.24219,0
0.36873,2.24316,0
0.369066,2.24414,0
0.369141,2.24435,0
0.369413,2.24512,0
0.369749,2.24609,0
0.370091,2.24707,0
0.370117,2.24714,0
0.370444,2.24805,0
0.370788,2.24902,0
0.371094,2.24986,0
0.371145,2.25,0
0.371498,2.25098,0
0.371854,2.25195,0
0.37207,2.25254,0
0.372211,2.25293,0
0.37255,2.25391,0
0.372907,2.25488,0
0.373047,2.25526,0
0.373266,2.25586,0
0.373629,2.25684,0
0.373997,2.25781,0
0.374023,2.25788,0
0.37436,2.25879,0
0.374714,2.25977,0
0.375,2.26052,0
0.375083,2.26074,0
0.375442,2.26172,0
0.375802,2.2627,0
0.375977,2.26316,0
0.376174,2.26367,0
0.376541,2.26465,0
0.376917,2.26562,0
0.376953,2.26572,0
0.377293,2.2666,0
0.377669,2.26758,0
0.37793,2.26825,0
0.37805,2.26855,0
0.378421,2.26953,0
0.378797,2.27051,0
0.378906,2.27079,0
0.379172,2.27148,0
0.379547,2.27246,0
0.379883,2.27333,0
0.379928,2.27344,0
0.380311,2.27441,0
0.380698,2.27539,0
0.380859,2.27579,0
0.381092,2.27637,0
0.381466,2.27734,0
0.381836,2.27828,0
0.381854,2.27832,0
0.382249,2.2793,0
0.382636,2.28027,0
0.382812,2.2807,0
0.383038,2.28125,0
0.383435,2.28223,0
0.383789,2.28314,0
0.383815,2.2832,0
0.384217,2.28418,0
0.384624,2.28516,0
0.384766,2.28549,0
0.385024,2.28613,0
0.385414,2.28711,0
0.385742,2.28791,0
0.385816,2.28809,0
0.386222,2.28906,0
0.386626,2.29004,0
0.386719,2.29025,0
0.387044,2.29102,0
0.38745,2.29199,0
0.387695,2.29256,0
0.387865,2.29297,0
0.38827,2.29395,0
0.38867,2.29492,0
0.388672,2.29493,0
0.389092,2.2959,0
0.389512,2.29688,0
0.389648,2.29719,0
0.389933,2.29785,0
0.390341,2.29883,0
0.390625,2.29948,0
0.390766,2.2998,0
0.391177,2.30078,0
0.391594,2.30176,0
0.391602,2.30178,0
0.392023,2.30273,0
0.392444,2.30371,0
0.392578,2.30401,0
0.392882,2.30469,0
0.39331,2.30566,0
0.393555,2.30621,0
0.393744,2.30664,0
0.394172,2.30762,0
0.394531,2.30844,0
0.394601,2.30859,0
0.39503,2.30957,0
0.395456,2.31055,0
0.395508,2.31066,0
0.395899,2.31152,0
0.396343,2.3125,0
0.396484,2.31281,0
0.396784,2.31348,0
0.397214,2.31445,0
0.397461,2.315,0
0.397658,2.31543,0
0.398104,2.31641,0
0.398438,2.31714,0
0.398553,2.31738,0
0.399008,2.31836,0
0.399414,2.31923,0
0.399462,2.31934,0
0.399894,2.32031,0
0.400346,2.32129,0
0.400391,2.32138,0
0.40081,2.32227,0
0.401268,2.32324,0
0.401367,2.32346,0
0.401711,2.32422,0
0.40217,2.3252,0
0.402344,2.32556,0
0.40263,2.32617,0
0.403084,2.32715,0
0.40332,2.32763,0
0.403567,2.32812,0
0.404023,2.3291,0
0.404297,2.32968,0
0.404484,2.33008,0
0.404946,2.33105,0
0.405273,2.33174,0
0.405417,2.33203,0
0.405884,2.33301,0
0.40625,2.33375,0
0.406366,2.33398,0
0.406841,2.33496,0
0.407227,2.33578,0
0.407301,2.33594,0
0.407778,2.33691,0
0.408203,2.33777,0
0.408266,2.33789,0
0.408748,2.33887,0
0.40918,2.33977,0
0.409216,2.33984,0
0.409701,2.34082,0
0.410156,2.34172,0
0.410195,2.3418,0
0.41068,2.34277,0
0.411133,2.34367,0
0.411174,2.34375,0
0.411659,2.34473,0
0.412109,2.34565,0
0.412135,2.3457,0
0.41264,2.34668,0
0.413086,2.34759,0
0.413119,2.34766,0
0.413619,2.34863,0
0.414062,2.3495,0
0.414119,2.34961,0
0.414616,2.35059,0
0.415039,2.35142,0
0.415115,2.35156,0
0.415616,2.35254,0
0.416016,2.3533,0
0.416131,2.35352,0
0.416634,2.35449,0
0.416992,2.35517,0
0.417147,2.35547,0
0.417653,2.35645,0
0.417969,2.35706,0
0.418156,2.35742,0
0.418662,2.3584,0
0.418945,2.35894,0
0.419179,2.35938,0
0.419689,2.36035,0
0.419922,2.36078,0
0.42022,2.36133,0
0.420739,2.3623,0
0.420898,2.3626,0
0.421255,2.36328,0
0.421774,2.36426,0
0.421875,2.36445,0
0.422291,2.36523,0
0.422813,2.36621,0
0.422852,2.36628,0
0.423358,2.36719,0
0.423828,2.36806,0
0.423887,2.36816,0
0.424406,2.36914,0
0.424805,2.36988,0
0.424936,2.37012,0
0.425475,2.37109,0
0.425781,2.37165,0
0.426016,2.37207,0
0.426558,2.37305,0
0.426758,2.3734,0
0.427098,2.37402,0
0.42763,2.375,0
0.427734,2.37519,0
0.428178,2.37598,0
0.428711,2.37692,0
0.428727,2.37695,0
0.429274,2.37793,0
0.429688,2.37867,0
0.429818,2.37891,0
0.430358,2.37988,0
0.430664,2.38041,0
0.430926,2.38086,0
0.431477,2.38184,0
0.431641,2.38213,0
0.432025,2.38281,0
0.432576,2.38379,0
0.432617,2.38386,0
0.433146,2.38477,0
0.433594,2.38554,0
0.433709,2.38574,0
0.434262,2.38672,0
0.43457,2.38726,0
0.434828,2.3877,0
0.435399,2.38867,0
0.435547,2.38893,0
0.435964,2.38965,0
0.436523,2.39058,0
0.436549,2.39062,0
0.437117,2.3916,0
0.4375,2.39226,0
0.43769,2.39258,0
0.438253,2.39355,0
0.438477,2.39393,0
0.438839,2.39453,0
0.43942,2.39551,0
0.439453,2.39556,0
0.439993,2.39648,0
0.44043,2.39722,0
0.440575,2.39746,0
0.441168,2.39844,0
0.441406,2.39883,0
0.441755,2.39941,0
0.442353,2.40039,0
0.442383,2.40044,0
0.442939,2.40137,0
0.443359,2.40207,0
0.443525,2.40234,0
0.444128,2.40332,0
0.444336,2.40366,0
0.444724,2.4043,0
0.445312,2.40525,0
0.445324,2.40527,0
0.445916,2.40625,0
0.446289,2.40686,0
0.44652,2.40723,0
0.447138,2.4082,0
0.447266,2.40841,0
0.447732,2.40918,0
0.448242,2.40998,0
0.448355,2.41016,0
0.448959,2.41113,0
0.449219,2.41156,0
0.449567,2.41211,0
0.450193,2.41309,0
0.450195,2.41309,0
0.450796,2.41406,0
0.451172,2.41465,0
0.451422,2.41504,0
0.452033,2.41602,0
0.452148,2.4162,0
0.452656,2.41699,0
0.453125,2.41771,0
0.453293,2.41797,0
0.453923,2.41895,0
0.454102,2.41922,0
0.45455,2.41992,0
0.455078,2.42073,0
0.455185,2.4209,0
0.455804,2.42188,0
0.456055,2.42226,0
0.456439,2.42285,0
0.457031,2.42374,0
0.457091,2.42383,0
0.457729,2.4248,0
0.458008,2.42522,0
0.458371,2.42578,0
0.458984,2.42671,0
0.459014,2.42676,0
0.459664,2.42773,0
0.459961,2.42817,0
0.460318,2.42871,0
0.460938,2.42966,0
0.460955,2.42969,0
0.461602,2.43066,0
0.461914,2.43113,0
0.462261,2.43164,0
0.462891,2.43258,0
0.462916,2.43262,0
0.463584,2.43359,0
0.463867,2.43401,0
0.464249,2.43457,0
0.464844,2.43546,0
0.464907,2.43555,0
0.465576,2.43652,0
0.46582,2.43687,0
0.466242,2.4375,0
0.466797,2.4383,0
0.466916,2.43848,0
0.467578,2.43945,0
0.467773,2.43974,0
0.468255,2.44043,0
0.46875,2.44113,0
0.468937,2.44141,0
0.469606,2.44238,0
0.469727,2.44256,0
0.470296,2.44336,0
0.470703,2.44394,0
0.470985,2.44434,0
0.471658,2.44531,0
0.47168,2.44534,0
0.472349,2.44629,0
0.472656,2.44671,0
0.473058,2.44727,0
0.473633,2.44807,0
0.473754,2.44824,0
0.474432,2.44922,0
0.474609,2.44947,0
0.475142,2.4502,0
0.475586,2.45081,0
0.475841,2.45117,0
0.476539,2.45215,0
0.476562,2.45218,0
0.477247,2.45312,0
0.477539,2.45352,0
0.477958,2.4541,0
0.478516,2.45489,0
0.478655,2.45508,0
0.479382,2.45605,0
0.479492,2.4562,0
0.480083,2.45703,0
0.480469,2.45756,0
0.480812,2.45801,0
0.481445,2.45886,0
0.481534,2.45898,0
0.482256,2.45996,0
0.482422,2.46019,0
0.482971,2.46094,0
0.483398,2.46152,0
0.483695,2.46191,0
0.484375,2.46282,0
0.484431,2.46289,0
0.485175,2.46387,0
0.485352,2.46411,0
0.485896,2.46484,0
0.486328,2.46541,0
0.486642,2.46582,0
0.487305,2.4667,0
0.487375,2.4668,0
0.488123,2.46777,0
0.488281,2.46798,0
0.488868,2.46875,0
0.489258,2.46927,0
0.48961,2.46973,0
0.490234,2.47052,0
0.490377,2.4707,0
0.491112,2.47168,0
0.491211,2.47181,0
0.491877,2.47266,0
0.492188,2.47306,0
0.492639,2.47363,0
0.493164,2.4743,0
0.4934,2.47461,0
0.494141,2.47556,0
0.494164,2.47559,0
0.494919,2.47656,0
0.495117,2.47681,0
0.49569,2.47754,0
0.496094,2.47803,0
0.496474,2.47852,0
0.49707,2.47928,0
0.497238,2.47949,0
0.498037,2.48047,0
0.498047,2.48048,0
0.498795,2.48145,0
0.499023,2.48173,0
0.499588,2.48242,0
0.5,2.48294,0
0.500977,2.05361,0
0.501318,2.05371,0
0.501953,2.05389,0
0.50293,2.05415,0
0.503906,2.05441,0
0.504883,2.05468,0
0.504918,2.05469,0
0.505859,2.05494,0
0.506836,2.0552,0
0.507812,2.05546,0
0.508611,2.05566,0
0.508789,2.05571,0
0.509766,2.05595,0
0.510742,2.05618,0
0.511719,2.05642,0
0.512632,2.05664,0
0.512695,2.05666,0
0.513672,2.05688,0
0.514648,2.05711,0
0.515625,2.05733,0
0.516602,2.05754,0
0.516973,2.05762,0
0.517578,2.05775,0
0.518555,2.05799,0
0.519531,2.05819,0
0.520508,2.05839,0
0.521424,2.05859,0
0.521484,2.05861,0
0.522461,2.0588,0
0.523438,2.059,0
0.524414,2.05918,0
0.525391,2.05936,0
0.526367,2.05955,0
0.52649,2.05957,0
0.527344,2.05974,0
0.52832,2.05991,0
0.529297,2.06009,0
0.530273,2.06027,0
0.53125,2.06044,0
0.531816,2.06055,0
0.532227,2.06062,0
0.533203,2.06078,0
0.53418,2.06094,0
0.535156,2.0611,0
0.536133,2.06126,0
0.537109,2.06141,0
0.537811,2.06152,0
0.538086,2.06157,0
0.539062,2.06171,0
0.540039,2.06184,0
0.541016,2.06198,0
0.541992,2.06213,0
0.542969,2.06226,0
0.543945,2.0624,0
0.544732,2.0625,0
0.544922,2.06252,0
0.545898,2.06266,0
0.546875,2.06278,0
0.547852,2.0629,0
0.548828,2.06302,0
0.549805,2.06315,0
0.550781,2.06326,0
0.551758,2.06338,0
0.552543,2.06348,0
0.552734,2.0635,0
0.553711,2.06359,0
0.554688,2.06369,0
0.555664,2.06381,0
0.556641,2.06391,0
0.557617,2.06401,0
0.558594,2.0641,0
0.55957,2.06419,0
0.560547,2.06429,0
0.561523,2.06438,0
0.562369,2.06445,0
0.5625,2.06447,0
0.563477,2.06456,0
0.564453,2.06464,0
0.56543,2.06472,0
0.566406,2.06479,0
0.567383,2.06486,0
0.568359,2.06494,0
0.569336,2.065,0
0.570312,2.06507,0
0.571289,2.06514,0
0.572266,2.06521,0
0.573242,2.06527,0
0.574219,2.06533,0
0.575195,2.06541,0
0.575444,2.06543,0
0.576172,2.06547,0
0.577148,2.06553,0
0.578125,2.06558,0
0.579102,2.06563,0
0.580078,2.06568,0
0.581055,2.06573,0
0.582031,2.06578,0
0.583008,2.06581,0
0.583984,2.06586,0
0.584961,2.0659,0
0.585938,2.06594,0
0.586914,2.06598,0
0.587891,2.06601,0
0.588867,2.06605,0
0.589844,2.06608,0
0.59082,2.06611,0
0.591797,2.06614,0
0.592773,2.06616,0
0.59375,2.06619,0
0.594727,2.06621,0
0.595703,2.06623,0
0.59668,2.06625,0
0.597656,2.06627,0
0.598633,2.06629,0
0.599609,2.06631,0
0.600586,2.06632,0
0.601562,2.06634,0
0.602539,2.06635,0
0.603516,2.06636,0
0.604492,2.06637,0
0.605469,2.06638,0
0.606445,2.06639,0
0.607422,2.06639,0
0.608398,2.06639,0
0.609375,2.0664,0
0.610352,2.0664,0
0.611328,2.0664,0
0.612305,2.0664,0
0.613281,2.06639,0
0.614258,2.06639,0
0.615234,2.06639,0
0.616211,2.06638,0
0.617188,2.06637,0
0.618164,2.06637,0
0.619141,2.06635,0
0.620117,2.06634,0
0.621094,2.06633,0
0.62207,2.06632,0
0.623047,2.06629,0
0.624023,2.06628,0
0.625,2.06627,0
0.701172,2.06245,0
0.700579,2.0625,0
0.702148,2.06238,0
0.703125,2.06231,0
0.704102,2.06224,0
0.705078,2.06217,0
0.706055,2.0621,0
0.707031,2.06203,0
0.708008,2.06196,0
0.708984,2.06191,0
0.709961,2.06183,0
0.710938,2.06176,0
0.711914,2.06169,0
0.712891,2.06159,0
0.713867,2.06152,0
0.713799,2.06152,0
0.714844,2.06145,0
0.71582,2.06137,0
0.716797,2.0613,0
0.717773,2.06124,0
0.71875,2.06118,0
0.719727,2.0611,0
0.720703,2.06102,0
0.72168,2.06095,0
0.722656,2.06088,0
0.723633,2.06081,0
0.724609,2.06073,0
0.725586,2.06065,0
0.726562,2.06057,0
0.727539,2.06051,0
0.726961,2.06055,0
0.728516,2.06042,0
0.729492,2.06036,0
0.730469,2.06029,0
0.731445,2.06021,0
0.732422,2.06015,0
0.733398,2.06007,0
0.734375,2.06,0
0.735352,2.05992,0
0.736328,2.05985,0
0.737305,2.05978,0
0.738281,2.05968,0
0.740234,2.05956,0
0.740069,2.05957,0
0.739258,2.05961,0
0.741211,2.05949,0
0.742188,2.05941,0
0.743164,2.05933,0
0.744141,2.05926,0
0.745117,2.05918,0
0.746094,2.0591,0
0.74707,2.05902,0
0.748047,2.05895,0
0.749023,2.05887,0
0.75,2.0588,0
0.625977,2.06625,0
0.626953,2.06623,0
0.62793,2.06621,0
0.628906,2.0662,0
0.629883,2.06617,0
0.630859,2.06615,0
0.631836,2.06612,0
0.632812,2.0661,0
0.633789,2.06607,0
0.634766,2.06605,0
0.635742,2.06601,0
0.636719,2.06598,0
0.637695,2.06595,0
0.638672,2.06592,0
0.639648,2.06589,0
0.640625,2.06584,0
0.641602,2.06581,0
0.642578,2.06577,0
0.643555,2.06574,0
0.644531,2.06571,0
0.645508,2.06567,0
0.646484,2.06563,0
0.647461,2.06559,0
0.648438,2.06555,0
0.649414,2.06551,0
0.650391,2.06546,0
0.651367,2.06542,0
0.65107,2.06543,0
0.652344,2.06537,0
0.65332,2.06533,0
0.654297,2.0653,0
0.655273,2.06525,0
0.65625,2.06519,0
0.657227,2.06514,0
0.658203,2.0651,0
0.65918,2.06505,0
0.660156,2.065,0
0.661133,2.06495,0
0.662109,2.06491,0
0.663086,2.06485,0
0.664062,2.06479,0
0.665039,2.06475,0
0.666016,2.0647,0
0.666992,2.06464,0
0.667969,2.06459,0
0.670898,2.06442,0
0.670291,2.06445,0
0.671875,2.06437,0
0.668945,2.06453,0
0.669922,2.06447,0
0.672852,2.06431,0
0.673828,2.06424,0
0.674805,2.06418,0
0.675781,2.06412,0
0.676758,2.06407,0
0.677734,2.064,0
0.678711,2.06394,0
0.679688,2.06389,0
0.680664,2.06382,0
0.681641,2.06378,0
0.682617,2.06372,0
0.683594,2.06365,0
0.68457,2.06359,0
0.685547,2.06353,0
0.686523,2.06346,0
0.686302,2.06348,0
0.6875,2.06337,0
0.688477,2.06331,0
0.689453,2.06324,0
0.69043,2.06318,0
0.691406,2.06311,0
0.692383,2.06305,0
0.693359,2.063,0
0.694336,2.06293,0
0.695312,2.06287,0
0.696289,2.0628,0
0.697266,2.06274,0
0.698242,2.06266,0
0.699219,2.06259,0
0.700195,2.06253,0
0.75293,2.05859,0
0.752819,2.05859,0
0.753906,2.05852,0
0.754883,2.05844,0
0.755859,2.05837,0
0.756836,2.05829,0
0.757812,2.05822,0
0.750977,2.05873,0
0.751953,2.05865,0
0.758789,2.05815,0
0.759766,2.05808,0
0.760742,2.05801,0
0.761719,2.05792,0
0.762695,2.05784,0
0.763672,2.05777,0
0.764648,2.0577,0
0.765625,2.05766,0
0.766602,2.05758,0
0.766165,2.05762,0
0.767578,2.05751,0
0.768555,2.05744,0
0.769531,2.05737,0
0.770508,2.05729,0
0.771484,2.0572,0
0.772461,2.05713,0
0.773438,2.05706,0
0.774414,2.05699,0
0.775391,2.05693,0
0.776367,2.05687,0
0.777344,2.0568,0
0.780273,2.05658,0
0.779557,2.05664,0
0.78125,2.05652,0
0.77832,2.05673,0
0.779297,2.05666,0
0.782227,2.05645,0
0.783203,2.05638,0
0.78418,2.05631,0
0.785156,2.05624,0
0.786133,2.05618,0
0.787109,2.05609,0
0.788086,2.05603,0
0.789062,2.05597,0
0.790039,2.0559,0
0.791016,2.05584,0
0.791992,2.05577,0
0.792969,2.05573,0
0.793945,2.05566,0
0.793906,2.05566,0
0.794922,2.05559,0
0.795898,2.05552,0
0.796875,2.05545,0
0.80957,2.05462,0
0.808596,2.05469,0
0.810547,2.05457,0
0.811523,2.0545,0
0.8125,2.05444,0
0.797852,2.05539,0
0.798828,2.05531,0
0.799805,2.05524,0
0.800781,2.05518,0
0.801758,2.05512,0
0.802734,2.05506,0
0.803711,2.05501,0
0.804688,2.05495,0
0.805664,2.05489,0
0.806641,2.05483,0
0.807617,2.05476,0
0.808594,2.05469,0
0.813477,2.05438,0
0.814453,2.05432,0
0.81543,2.05427,0
0.816406,2.05419,0
0.817383,2.05413,0
0.818359,2.05407,0
0.819336,2.05402,0
0.820312,2.05396,0
0.821289,2.0539,0
0.822266,2.05387,0
0.823242,2.05381,0
0.824219,2.05375,0
0.825195,2.05369,0
0.824884,2.05371,0
0.826172,2.05363,0
0.827148,2.05357,0
0.828125,2.05349,0
0.829102,2.05344,0
0.830078,2.05338,0
0.831055,2.05333,0
0.832031,2.05327,0
0.833008,2.05322,0
0.833984,2.05317,0
0.834961,2.05312,0
0.835938,2.05308,0
0.836914,2.05303,0
0.837891,2.05297,0
0.838867,2.05292,0
0.839844,2.05287,0
0.842773,2.05269,0
0.842053,2.05273,0
0.84375,2.05264,0
0.84082,2.05281,0
0.841797,2.05275,0
0.844727,2.05259,0
0.845703,2.05254,0
0.84668,2.05249,0
0.847656,2.05244,0
0.848633,2.0524,0
0.849609,2.05234,0
0.850586,2.0523,0
0.851562,2.05224,0
0.852539,2.05219,0
0.853516,2.05215,0
0.854492,2.0521,0
0.855469,2.05205,0
0.856445,2.05201,0
0.857422,2.05198,0
0.858398,2.05193,0
0.859375,2.05189,0
0.860352,2.05184,0
0.861328,2.0518,0
0.862305,2.05175,0
0.862153,2.05176,0
0.863281,2.0517,0
0.864258,2.05166,0
0.865234,2.05159,0
0.866211,2.05154,0
0.867188,2.0515,0
0.868164,2.05145,0
0.869141,2.05141,0
0.870117,2.05137,0
0.871094,2.05133,0
0.87207,2.05129,0
0.873047,2.05125,0
0.874023,2.05121,0
0.875,2.05118,0
0.875977,2.05114,0
0.876953,2.05111,0
0.87793,2.05107,0
0.878906,2.05103,0
0.879883,2.05099,0
0.880859,2.05095,0
0.881836,2.0509,0
0.882812,2.05086,0
0.885742,2.05074,0
0.884915,2.05078,0
0.886719,2.0507,0
0.887695,2.05067,0
0.888672,2.05063,0
0.889648,2.0506,0
0.890625,2.05056,0
0.883789,2.05082,0
0.884766,2.05079,0
0.891602,2.05053,0
0.892578,2.05049,0
0.893555,2.05046,0
0.894531,2.05042,0
0.895508,2.05038,0
0.896484,2.05035,0
0.897461,2.05032,0
0.898438,2.05029,0
0.899414,2.05026,0
0.900391,2.05023,0
0.901367,2.05019,0
0.902344,2.05016,0
0.90332,2.05013,0
0.904297,2.0501,0
0.905273,2.05007,0
0.90625,2.05006,0
0.907227,2.05003,0
0.908203,2.05,0
0.90918,2.04997,0
0.910156,2.04994,0
0.911133,2.04991,0
0.912109,2.04988,0
0.913086,2.04985,0
0.914062,2.04983,0
0.915039,2.0498,0
0.914876,2.0498,0
0.916016,2.04977,0
0.916992,2.04974,0
0.917969,2.04971,0
0.918945,2.04968,0
0.919922,2.04964,0
0.920898,2.04961,0
0.921875,2.04958,0
0.922852,2.04956,0
0.923828,2.04954,0
0.924805,2.04951,0
0.925781,2.04949,0
0.926758,2.04947,0
0.927734,2.04944,0
0.928711,2.04942,0
0.929688,2.0494,0
0.930664,2.04938,0
0.931641,2.04936,0
0.932617,2.04934,0
0.933594,2.04932,0
0.93457,2.0493,0
0.935547,2.04928,0
0.936523,2.04927,0
0.9375,2.04926,0
0.938477,2.04924,0
0.939453,2.04922,0
0.94043,2.0492,0
0.941406,2.04918,0
0.942383,2.04916,0
0.943359,2.04914,0
0.944336,2.04913,0
0.945312,2.04911,0
0.946289,2.04909,0
0.947266,2.04907,0
0.948242,2.04906,0
0.949219,2.04904,0
0.950195,2.04902,0
0.951172,2.04901,0
0.952148,2.04899,0
0.953125,2.04898,0
0.954102,2.04896,0
0.955078,2.04894,0
0.956055,2.04892,0
0.957031,2.0489,0
0.958008,2.04889,0
0.958984,2.04888,0
0.959961,2.04887,0
0.960938,2.04885,0
0.962891,2.04883,0
0.962761,2.04883,0
0.963867,2.04881,0
0.964844,2.0488,0
0.961914,2.04884,0
0.96582,2.04879,0
0.966797,2.04878,0
0.967773,2.04877,0
0.96875,2.04876,0
0.969727,2.04875,0
0.970703,2.04874,0
0.97168,2.04874,0
0.972656,2.04873,0
0.973633,2.04872,0
0.974609,2.04871,0
0.975586,2.0487,0
0.976562,2.0487,0
0.977539,2.04869,0
0.978516,2.04868,0
0.979492,2.04868,0
0.980469,2.04867,0
0.981445,2.04867,0
0.982422,2.04866,0
0.983398,2.04865,0
0.984375,2.04865,0
0.985352,2.04865,0
0.986328,2.04864,0
0.987305,2.04864,0
0.988281,2.04863,0
0.989258,2.04863,0
0.990234,2.04863,0
0.991211,2.04863,0
0.992188,2.04862,0
0.993164,2.04862,0
0.994141,2.04862,0
0.995117,2.04862,0
0.996094,2.04862,0
0.99707,2.04862,0
0.998047,2.04862,0
0.999023,2.04862,0
1,2.04862,0
0.500377,2.4834,0
0.500977,2.48414,0
0.501167,2.48438,0
0.501953,2.48534,0
0.501962,2.48535,0
0.502747,2.48633,0
0.50293,2.48656,0
0.503538,2.4873,0
0.503906,2.48775,0
0.504348,2.48828,0
0.504883,2.48893,0
0.505156,2.48926,0
0.505859,2.49013,0
0.505946,2.49023,0
0.506751,2.49121,0
0.506836,2.49131,0
0.507577,2.49219,0
0.507812,2.49247,0
0.508393,2.49316,0
0.508789,2.49363,0
0.509207,2.49414,0
0.509766,2.4948,0
0.51003,2.49512,0
0.510742,2.49597,0
0.510848,2.49609,0
0.511668,2.49707,0
0.511719,2.49713,0
0.512511,2.49805,0
0.512695,2.49826,0
0.513348,2.49902,0
0.513672,2.49941,0
0.514169,2.5,0
0.514648,2.50056,0
0.515004,2.50098,0
0.515625,2.50169,0
0.515852,2.50195,0
0.516602,2.50283,0
0.516686,2.50293,0
0.51755,2.50391,0
0.517578,2.50394,0
0.518406,2.50488,0
0.518555,2.50505,0
0.519247,2.50586,0
0.519531,2.50618,0
0.520106,2.50684,0
0.520508,2.5073,0
0.520972,2.50781,0
0.521484,2.50839,0
0.521836,2.50879,0
0.522461,2.5095,0
0.522695,2.50977,0
0.523438,2.5106,0
0.523566,2.51074,0
0.524414,2.51168,0
0.524446,2.51172,0
0.525322,2.5127,0
0.525391,2.51277,0
0.526193,2.51367,0
0.526367,2.51386,0
0.527081,2.51465,0
0.527344,2.51493,0
0.527974,2.51562,0
0.52832,2.51601,0
0.528858,2.5166,0
0.529297,2.51707,0
0.529766,2.51758,0
0.530273,2.51813,0
0.530663,2.51855,0
0.53125,2.5192,0
0.531554,2.51953,0
0.532227,2.52025,0
0.532468,2.52051,0
0.533203,2.52131,0
0.533366,2.52148,0
0.53418,2.52235,0
0.534287,2.52246,0
0.535156,2.52341,0
0.535181,2.52344,0
0.536095,2.52441,0
0.536133,2.52445,0
0.537027,2.52539,0
0.537109,2.52548,0
0.537945,2.52637,0
0.538086,2.52652,0
0.53889,2.52734,0
0.539062,2.52752,0
0.53981,2.52832,0
0.540039,2.52856,0
0.540753,2.5293,0
0.541016,2.52957,0
0.541688,2.53027,0
0.541992,2.53059,0
0.542643,2.53125,0
0.542969,2.53159,0
0.543581,2.53223,0
0.543945,2.53261,0
0.544541,2.5332,0
0.544922,2.53359,0
0.545483,2.53418,0
0.545898,2.5346,0
0.546456,2.53516,0
0.546875,2.53558,0
0.547412,2.53613,0
0.547852,2.53658,0
0.548383,2.53711,0
0.548828,2.53756,0
0.549341,2.53809,0
0.549805,2.53855,0
0.550324,2.53906,0
0.550781,2.53952,0
0.551312,2.54004,0
0.551758,2.54049,0
0.552282,2.54102,0
0.552734,2.54146,0
0.553261,2.54199,0
0.553711,2.54243,0
0.554254,2.54297,0
0.554688,2.5434,0
0.55526,2.54395,0
0.555664,2.54434,0
0.556246,2.54492,0
0.556641,2.54531,0
0.557262,2.5459,0
0.557617,2.54625,0
0.558252,2.54688,0
0.558594,2.54721,0
0.559275,2.54785,0
0.55957,2.54813,0
0.560291,2.54883,0
0.560547,2.54907,0
0.561295,2.5498,0
0.561523,2.55002,0
0.562343,2.55078,0
0.5625,2.55093,0
0.563345,2.55176,0
0.563477,2.55188,0
0.564383,2.55273,0
0.564453,2.5528,0
0.565408,2.55371,0
0.56543,2.55373,0
0.566406,2.55464,0
0.566455,2.55469,0
0.567383,2.55554,0
0.567521,2.55566,0
0.568359,2.55645,0
0.568566,2.55664,0
0.569336,2.55737,0
0.569606,2.55762,0
0.570312,2.55826,0
0.570683,2.55859,0
0.571289,2.55915,0
0.571747,2.55957,0
0.572266,2.56006,0
0.572799,2.56055,0
0.573242,2.56094,0
0.573884,2.56152,0
0.574219,2.56183,0
0.574953,2.5625,0
0.575195,2.56271,0
0.576044,2.56348,0
0.576172,2.56359,0
0.577124,2.56445,0
0.577148,2.56447,0
0.578125,2.56535,0
0.578216,2.56543,0
0.579102,2.56622,0
0.579302,2.56641,0
0.580078,2.56709,0
0.580414,2.56738,0
0.581055,2.56796,0
0.581506,2.56836,0
0.582031,2.56882,0
0.582626,2.56934,0
0.583008,2.56967,0
0.583726,2.57031,0
0.583984,2.57054,0
0.584869,2.57129,0
0.584961,2.57137,0
0.585938,2.57222,0
0.585986,2.57227,0
0.586914,2.57306,0
0.587128,2.57324,0
0.587891,2.57392,0
0.588242,2.57422,0
0.588867,2.57474,0
0.589404,2.5752,0
0.589844,2.57557,0
0.590543,2.57617,0
0.59082,2.57641,0
0.591701,2.57715,0
0.591797,2.57723,0
0.592773,2.57806,0
0.592858,2.57812,0
0.59375,2.57887,0
0.594018,2.5791,0
0.594727,2.5797,0
0.595178,2.58008,0
0.595703,2.58051,0
0.596343,2.58105,0
0.59668,2.58134,0
0.597531,2.58203,0
0.597656,2.58214,0
0.598633,2.58293,0
0.59873,2.58301,0
0.599609,2.58374,0
0.599899,2.58398,0
0.600586,2.58455,0
0.601085,2.58496,0
0.601562,2.58534,0
0.6023,2.58594,0
0.602539,2.58613,0
0.603516,2.58691,0
0.603517,2.58691,0
0.604492,2.5877,0
0.604728,2.58789,0
0.605469,2.58848,0
0.60594,2.58887,0
0.606445,2.58928,0
0.607168,2.58984,0
0.607422,2.59005,0
0.608398,2.59081,0
0.608409,2.59082,0
0.609375,2.5916,0
0.609629,2.5918,0
0.610352,2.59236,0
0.610887,2.59277,0
0.611328,2.59313,0
0.612115,2.59375,0
0.612305,2.5939,0
0.613281,2.59466,0
0.613371,2.59473,0
0.614258,2.59541,0
0.614636,2.5957,0
0.615234,2.59617,0
0.615912,2.59668,0
0.616211,2.5969,0
0.617177,2.59766,0
0.617188,2.59766,0
0.618164,2.59841,0
0.618451,2.59863,0
0.619141,2.59915,0
0.619755,2.59961,0
0.620117,2.59989,0
0.621043,2.60059,0
0.621094,2.60062,0
0.62207,2.60135,0
0.622353,2.60156,0
0.623047,2.60208,0
0.623665,2.60254,0
0.624023,2.60281,0
0.624952,2.60352,0
0.625,2.60355,0
0.625977,2.60425,0
0.626306,2.60449,0
0.626953,2.60498,0
0.627623,2.60547,0
0.62793,2.60569,0
0.628906,2.6064,0
0.628973,2.60645,0
0.629883,2.60712,0
0.63031,2.60742,0
0.630859,2.60782,0
0.631639,2.6084,0
0.631836,2.60854,0
0.632812,2.60923,0
0.633015,2.60938,0
0.633789,2.60994,0
0.634363,2.61035,0
0.634766,2.61063,0
0.635742,2.61132,0
0.635758,2.61133,0
0.636719,2.61201,0
0.637137,2.6123,0
0.637695,2.6127,0
0.6385,2.61328,0
0.638672,2.6134,0
0.639648,2.61407,0
0.63992,2.61426,0
0.640625,2.61476,0
0.641306,2.61523,0
0.641602,2.61544,0
0.642578,2.61611,0
0.642731,2.61621,0
0.643555,2.61678,0
0.644129,2.61719,0
0.644531,2.61746,0
0.645508,2.61811,0
0.645581,2.61816,0
0.646484,2.61879,0
0.646992,2.61914,0
0.647461,2.61945,0
0.648438,2.62011,0
0.648456,2.62012,0
0.649414,2.62076,0
0.649895,2.62109,0
0.650391,2.62142,0
0.651367,2.62206,0
0.651378,2.62207,0
0.652344,2.62272,0
0.652826,2.62305,0
0.65332,2.62337,0
0.654297,2.62401,0
0.654323,2.62402,0
0.655273,2.62466,0
0.655792,2.625,0
0.65625,2.6253,0
0.657227,2.62592,0
0.657314,2.62598,0
0.658203,2.62656,0
0.658809,2.62695,0
0.65918,2.62719,0
0.660156,2.62781,0
0.660333,2.62793,0
0.661133,2.62846,0
0.661854,2.62891,0
0.662109,2.62907,0
0.663086,2.6297,0
0.663365,2.62988,0
0.664062,2.63032,0
0.664925,2.63086,0
0.665039,2.63093,0
0.666016,2.63155,0
0.666462,2.63184,0
0.666992,2.63217,0
0.667969,2.63278,0
0.668024,2.63281,0
0.668945,2.63337,0
0.669621,2.63379,0
0.669922,2.63398,0
0.670898,2.63458,0
0.671191,2.63477,0
0.671875,2.63518,0
0.672771,2.63574,0
0.672852,2.63579,0
0.673828,2.63637,0
0.674408,2.63672,0
0.674805,2.63697,0
0.675781,2.63756,0
0.676,2.6377,0
0.676758,2.63815,0
0.67763,2.63867,0
0.677734,2.63873,0
0.678711,2.6393,0
0.679291,2.63965,0
0.679688,2.63989,0
0.680664,2.64047,0
0.680927,2.64062,0
0.681641,2.64104,0
0.682569,2.6416,0
0.682617,2.64163,0
0.683594,2.64219,0
0.684258,2.64258,0
0.68457,2.64276,0
0.685547,2.64332,0
0.685952,2.64355,0
0.686523,2.64389,0
0.6875,2.64446,0
0.687623,2.64453,0
0.688477,2.64502,0
0.68933,2.64551,0
0.689453,2.64558,0
0.69043,2.64613,0
0.69106,2.64648,0
0.691406,2.64668,0
0.692383,2.64722,0
0.692806,2.64746,0
0.693359,2.64778,0
0.694336,2.64832,0
0.694551,2.64844,0
0.695312,2.64886,0
0.69628,2.64941,0
0.696289,2.64942,0
0.697266,2.64996,0
0.698064,2.65039,0
0.698242,2.65049,0
0.699219,2.65103,0
0.699836,2.65137,0
0.700195,2.65156,0
0.701172,2.65208,0
0.701657,2.65234,0
0.702148,2.65261,0
0.703125,2.65313,0
0.70348,2.65332,0
0.704102,2.65366,0
0.705078,2.65417,0
0.705303,2.6543,0
0.706055,2.6547,0
0.707031,2.65521,0
0.707157,2.65527,0
0.708008,2.65573,0
0.708984,2.65624,0
0.709002,2.65625,0
0.709961,2.65676,0
0.710847,2.65723,0
0.710938,2.65727,0
0.711914,2.65776,0
0.712755,2.6582,0
0.712891,2.65828,0
0.713867,2.65878,0
0.714636,2.65918,0
0.714844,2.65929,0
0.71582,2.65977,0
0.716563,2.66016,0
0.716797,2.66028,0
0.717773,2.66077,0
0.718489,2.66113,0
0.71875,2.66126,0
0.719727,2.66174,0
0.720448,2.66211,0
0.720703,2.66224,0
0.72168,2.66271,0
0.722454,2.66309,0
0.722656,2.66319,0
0.723633,2.66368,0
0.724419,2.66406,0
0.724609,2.66416,0
0.725586,2.66464,0
0.7264,2.66504,0
0.726562,2.66512,0
0.727539,2.66558,0
0.728469,2.66602,0
0.728516,2.66604,0
0.729492,2.66651,0
0.730469,2.66697,0
0.730514,2.66699,0
0.731445,2.66745,0
0.732422,2.6679,0
0.732564,2.66797,0
0.733398,2.66837,0
0.734375,2.66882,0
0.734646,2.66895,0
0.735352,2.66928,0
0.736328,2.66974,0
0.736722,2.66992,0
0.737305,2.67019,0
0.738281,2.67064,0
0.73885,2.6709,0
0.739258,2.67108,0
0.740234,2.67154,0
0.740982,2.67188,0
0.741211,2.67198,0
0.742188,2.67241,0
0.743164,2.67285,0
0.743175,2.67285,0
0.744141,2.67329,0
0.745117,2.67374,0
0.745313,2.67383,0
0.746094,2.67417,0
0.74707,2.67459,0
0.747575,2.6748,0
0.748047,2.67502,0
0.749023,2.67546,0
0.749781,2.67578,0
0.75,2.67588,0
0.750977,2.6763,0
0.751953,2.67672,0
0.752045,2.67676,0
0.75293,2.67714,0
0.753906,2.67757,0
0.754285,2.67773,0
0.754883,2.67798,0
0.755859,2.67838,0
0.756641,2.67871,0
0.756836,2.6788,0
0.757812,2.67921,0
0.758789,2.67963,0
0.758927,2.67969,0
0.759766,2.68003,0
0.760742,2.68042,0
0.761332,2.68066,0
0.761719,2.68083,0
0.762695,2.68124,0
0.763672,2.68163,0
0.763691,2.68164,0
0.764648,2.68203,0
0.765625,2.68243,0
0.766084,2.68262,0
0.766602,2.68283,0
0.767578,2.68321,0
0.768544,2.68359,0
0.768555,2.6836,0
0.769531,2.68399,0
0.770508,2.68436,0
0.771036,2.68457,0
0.771484,2.68475,0
0.772461,2.68513,0
0.773438,2.68552,0
0.773515,2.68555,0
0.774414,2.68589,0
0.775391,2.68625,0
0.77606,2.68652,0
0.776367,2.68665,0
0.777344,2.68702,0
0.77832,2.68738,0
0.778622,2.6875,0
0.779297,2.68776,0
0.780273,2.68813,0
0.781194,2.68848,0
0.78125,2.6885,0
0.782227,2.68884,0
0.783203,2.6892,0
0.783861,2.68945,0
0.78418,2.68957,0
0.785156,2.68992,0
0.786133,2.69027,0
0.786563,2.69043,0
0.787109,2.69063,0
0.788086,2.69098,0
0.789062,2.69134,0
0.789254,2.69141,0
0.790039,2.69168,0
0.791016,2.69202,0
0.791992,2.69236,0
0.792048,2.69238,0
0.792969,2.69271,0
0.793945,2.69306,0
0.794802,2.69336,0
0.794922,2.6934,0
0.795898,2.69374,0
0.796875,2.69408,0
0.797623,2.69434,0
0.797852,2.69441,0
0.798828,2.69474,0
0.799805,2.69506,0
0.800558,2.69531,0
0.800781,2.69539,0
0.801758,2.69571,0
0.802734,2.69603,0
0.803512,2.69629,0
0.803711,2.69636,0
0.804688,2.69669,0
0.805664,2.69701,0
0.806423,2.69727,0
0.806641,2.69734,0
0.807617,2.69764,0
0.808594,2.69795,0
0.809517,2.69824,0
0.80957,2.69826,0
0.810547,2.69858,0
0.811523,2.69889,0
0.8125,2.6992,0
0.812546,2.69922,0
0.813477,2.6995,0
0.814453,2.6998,0
0.81543,2.70012,0
0.815683,2.7002,0
0.816406,2.70041,0
0.817383,2.7007,0
0.818359,2.70099,0
0.81896,2.70117,0
0.819336,2.70129,0
0.820312,2.70158,0
0.821289,2.70188,0
0.822191,2.70215,0
0.822266,2.70217,0
0.823242,2.70246,0
0.824219,2.70274,0
0.825195,2.70302,0
0.825551,2.70312,0
0.826172,2.70331,0
0.827148,2.70359,0
0.828125,2.70386,0
0.829001,2.7041,0
0.829102,2.70413,0
0.830078,2.70441,0
0.831055,2.70468,0
0.832031,2.70496,0
0.832456,2.70508,0
0.833008,2.70523,0
0.833984,2.7055,0
0.834961,2.70577,0
0.835938,2.70604,0
0.835988,2.70605,0
0.836914,2.70629,0
0.837891,2.70655,0
0.838867,2.70682,0
0.839663,2.70703,0
0.839844,2.70708,0
0.84082,2.70733,0
0.841797,2.70758,0
0.842773,2.70784,0
0.8434,2.70801,0
0.84375,2.7081,0
0.844727,2.70835,0
0.845703,2.70859,0
0.84668,2.70883,0
0.84726,2.70898,0
0.847656,2.70909,0
0.848633,2.70933,0
0.849609,2.70957,0
0.850586,2.70981,0
0.851181,2.70996,0
0.851562,2.71005,0
0.852539,2.71027,0
0.853516,2.71051,0
0.854492,2.71075,0
0.855283,2.71094,0
0.855469,2.71098,0
0.856445,2.71122,0
0.857422,2.71144,0
0.858398,2.71167,0
0.859375,2.7119,0
0.859434,2.71191,0
0.860352,2.7121,0
0.861328,2.71233,0
0.862305,2.71255,0
0.863281,2.71277,0
0.863792,2.71289,0
0.864258,2.713,0
0.865234,2.7132,0
0.866211,2.71341,0
0.867188,2.71362,0
0.868164,2.71385,0
0.868234,2.71387,0
0.869141,2.71406,0
0.870117,2.71426,0
0.871094,2.71446,0
0.87207,2.71467,0
0.872899,2.71484,0
0.873047,2.71487,0
0.874023,2.71507,0
0.875,2.71528,0
0.875977,2.71547,0
0.876953,2.71566,0
0.877665,2.71582,0
0.87793,2.71588,0
0.878906,2.71607,0
0.879883,2.71624,0
0.880859,2.71644,0
0.881836,2.71663,0
0.882711,2.7168,0
0.882812,2.71682,0
0.883789,2.71701,0
0.884766,2.71719,0
0.885742,2.71737,0
0.886719,2.71755,0
0.887695,2.7177,0
0.888091,2.71777,0
0.888672,2.71788,0
0.889648,2.71806,0
0.890625,2.71824,0
0.891602,2.71842,0
0.892578,2.71858,0
0.893538,2.71875,0
0.893555,2.71875,0
0.894531,2.71892,0
0.895508,2.71908,0
0.896484,2.71924,0
0.897461,2.7194,0
0.898438,2.71956,0
0.899375,2.71973,0
0.899414,2.71973,0
0.900391,2.71989,0
0.901367,2.72003,0
0.902344,2.72019,0
0.90332,2.72034,0
0.904297,2.72049,0
0.905273,2.72064,0
0.905669,2.7207,0
0.90625,2.7208,0
0.907227,2.72094,0
0.908203,2.72109,0
0.90918,2.72123,0
0.910156,2.72137,0
0.911133,2.72149,0
0.912109,2.72163,0
0.912422,2.72168,0
0.913086,2.72179,0
0.914062,2.72192,0
0.915039,2.72204,0
0.916016,2.72218,0
0.916992,2.72231,0
0.917969,2.72243,0
0.918945,2.72256,0
0.919721,2.72266,0
0.919922,2.72268,0
0.920898,2.72281,0
0.921875,2.72293,0
0.922852,2.72305,0
0.923828,2.72317,0
0.924805,2.72329,0
0.925781,2.72341,0
0.926758,2.72353,0
0.927572,2.72363,0
0.927734,2.72365,0
0.928711,2.72376,0
0.929688,2.72387,0
0.930664,2.72396,0
0.931641,2.72407,0
0.932617,2.72418,0
0.933594,2.72429,0
0.93457,2.72439,0
0.935547,2.72449,0
0.936523,2.72458,0
0.936812,2.72461,0
0.9375,2.72468,0
0.938477,2.72479,0
0.939453,2.72489,0
0.94043,2.72498,0
0.941406,2.72507,0
0.942383,2.72515,0
0.943359,2.72524,0
0.944336,2.72532,0
0.945312,2.7254,0
0.946289,2.72549,0
0.947266,2.72557,0
0.947458,2.72559,0
0.948242,2.72567,0
0.949219,2.72574,0
0.950195,2.72582,0
0.951172,2.7259,0
0.952148,2.72596,0
0.953125,2.72603,0
0.954102,2.72611,0
0.955078,2.72617,0
0.956055,2.72624,0
0.957031,2.7263,0
0.958008,2.72637,0
0.958984,2.72644,0
0.959961,2.72649,0
0.960938,2.72655,0
0.961137,2.72656,0
0.961914,2.72662,0
0.962891,2.72667,0
0.963867,2.72673,0
0.964844,2.72679,0
0.96582,2.72684,0
0.966797,2.72689,0
0.967773,2.72694,0
0.96875,2.72698,0
0.969727,2.72703,0
0.970703,2.72707,0
0.97168,2.72713,0
0.972656,2.72717,0
0.973633,2.72721,0
0.974609,2.72725,0
0.975586,2.72728,0
0.976562,2.72731,0
0.977539,2.72735,0
0.978516,2.72739,0
0.979492,2.72742,0
0.980469,2.72745,0
0.981445,2.72747,0
0.982422,2.7275,0
0.983398,2.72753,0
0.983874,2.72754,0
0.984375,2.72755,0
0.985352,2.72758,0
0.986328,2.7276,0
0.987305,2.72765,0
0.988281,2.72766,0
0.989258,2.72768,0
0.990234,2.7277,0
0.991211,2.72771,0
0.992188,2.72772,0
0.993164,2.72773,0
0.994141,2.72774,0
0.995117,2.72775,0
0.996094,2.72776,0
0.99707,2.72776,0
0.998047,2.72776,0
0.999023,2.72777,0
1,2.72777,0
1.00098,2.04862,0
1.00195,2.04862,0
1.00293,2.04862,0
1.00391,2.04862,0
1.00488,2.04862,0
1.00586,2.04862,0
1.00684,2.04862,0
1.00781,2.04863,0
1.00879,2.04863,0
1.00977,2.04863,0
1.01074,2.04863,0
1.01172,2.04864,0
1.0127,2.04864,0
1.01367,2.04864,0
1.01465,2.04865,0
1.01562,2.04865,0
1.0166,2.04866,0
1.01758,2.04866,0
1.01855,2.04867,0
1.01953,2.04867,0
1.02051,2.04868,0
1.02148,2.04869,0
1.02246,2.04869,0
1.02344,2.0487,0
1.02441,2.04871,0
1.02539,2.04872,0
1.02637,2.04872,0
1.02734,2.04873,0
1.02832,2.04874,0
1.0293,2.04875,0
1.03027,2.04876,0
1.03125,2.04877,0
1.03223,2.04878,0
1.0332,2.04879,0
1.03418,2.0488,0
1.03516,2.04881,0
1.03613,2.04882,0
1.03653,2.04883,0
1.03711,2.04884,0
1.03809,2.04885,0
1.03906,2.04886,0
1.04004,2.04887,0
1.04102,2.04889,0
1.04199,2.0489,0
1.04297,2.04892,0
1.04395,2.04894,0
1.04492,2.04896,0
1.0459,2.04897,0
1.04688,2.04899,0
1.04785,2.049,0
1.04883,2.04902,0
1.0498,2.04903,0
1.05078,2.04905,0
1.05176,2.04907,0
1.05273,2.04908,0
1.05371,2.0491,0
1.05469,2.04912,0
1.05566,2.04914,0
1.05664,2.04915,0
1.05762,2.04917,0
1.05859,2.04919,0
1.05957,2.04921,0
1.06055,2.04923,0
1.06152,2.04925,0
1.0625,2.04927,0
1.06348,2.04928,0
1.06445,2.04929,0
1.06543,2.04931,0
1.06641,2.04933,0
1.06738,2.04935,0
1.06836,2.04937,0
1.06934,2.04939,0
1.07031,2.04941,0
1.07129,2.04943,0
1.07227,2.04946,0
1.07324,2.04948,0
1.07422,2.0495,0
1.0752,2.04952,0
1.07617,2.04955,0
1.07715,2.04957,0
1.07812,2.04959,0
1.0791,2.04964,0
1.08008,2.04967,0
1.08105,2.0497,0
1.08203,2.04972,0
1.08301,2.04975,0
1.08398,2.04979,0
1.08465,2.0498,0
1.08496,2.04981,0
1.08594,2.04984,0
1.08691,2.04987,0
1.08789,2.0499,0
1.08887,2.04992,0
1.08984,2.04995,0
1.09082,2.04998,0
1.0918,2.05001,0
1.09277,2.05004,0
1.09375,2.05007,0
1.09473,2.05008,0
1.0957,2.05011,0
1.09668,2.05014,0
1.09766,2.05018,0
1.09863,2.05021,0
1.09961,2.05024,0
1.10059,2.05027,0
1.10156,2.05031,0
1.10254,2.05034,0
1.10352,2.05037,0
1.10449,2.0504,0
1.10547,2.05043,0
1.10645,2.05048,0
1.10742,2.05051,0
1.1084,2.05054,0
1.10938,2.05058,0
1.11035,2.05061,0
1.11133,2.05065,0
1.1123,2.05068,0
1.11328,2.05072,0
1.11426,2.05076,0
1.11466,2.05078,0
1.11523,2.05081,0
1.11621,2.05084,0
1.11719,2.05089,0
1.11816,2.05093,0
1.11914,2.05096,0
1.12012,2.051,0
1.12109,2.05104,0
1.12207,2.05108,0
1.12305,2.05112,0
1.12402,2.05116,0
1.125,2.0512,0
1.12598,2.05123,0
1.12695,2.05126,0
1.12793,2.0513,0
1.12891,2.05134,0
1.12988,2.05138,0
1.13086,2.05142,0
1.13184,2.05147,0
1.13281,2.05151,0
1.13379,2.05157,0
1.13477,2.05162,0
1.13574,2.05167,0
1.13672,2.05172,0
1.13759,2.05176,0
1.1377,2.05176,0
1.13867,2.05181,0
1.13965,2.05185,0
1.14062,2.0519,0
1.1416,2.05194,0
1.14258,2.05199,0
1.14355,2.05202,0
1.14453,2.05206,0
1.14551,2.05211,0
1.14648,2.05216,0
1.14746,2.05221,0
1.14844,2.05226,0
1.14941,2.05231,0
1.15039,2.05235,0
1.15137,2.05241,0
1.15234,2.05245,0
1.15332,2.0525,0
1.1543,2.05255,0
1.15527,2.0526,0
1.15625,2.05265,0
1.15723,2.0527,0
1.15776,2.05273,0
1.1582,2.05276,0
1.15918,2.05282,0
1.16016,2.05288,0
1.16113,2.05293,0
1.16211,2.05298,0
1.16309,2.05304,0
1.16406,2.05309,0
1.16504,2.05313,0
1.16602,2.05318,0
1.16699,2.05323,0
1.16797,2.05328,0
1.16895,2.05334,0
1.16992,2.05339,0
1.1709,2.05345,0
1.17188,2.0535,0
1.17285,2.05358,0
1.17383,2.05364,0
1.1748,2.0537,0
1.17495,2.05371,0
1.17578,2.05376,0
1.17676,2.05382,0
1.17773,2.05388,0
1.17871,2.05391,0
1.17969,2.05397,0
1.18066,2.05403,0
1.18164,2.05408,0
1.18262,2.05414,0
1.18359,2.0542,0
1.18457,2.05428,0
1.18555,2.05433,0
1.18652,2.05439,0
1.1875,2.05445,0
1.18848,2.05451,0
1.18945,2.05458,0
1.19043,2.05463,0
1.19127,2.05469,0
1.19141,2.0547,0
1.19238,2.05477,0
1.19336,2.05483,0
1.19434,2.0549,0
1.19531,2.05496,0
1.19629,2.05502,0
1.19727,2.05507,0
1.19824,2.05513,0
1.19922,2.05519,0
1.2002,2.05525,0
1.20117,2.05532,0
1.20215,2.05539,0
1.20312,2.05546,0
1.2041,2.05553,0
1.20508,2.0556,0
1.20597,2.05566,0
1.20605,2.05567,0
1.20703,2.05574,0
1.20801,2.05578,0
1.20898,2.05584,0
1.20996,2.05591,0
1.21094,2.05598,0
1.21191,2.05604,0
1.21289,2.0561,0
1.21387,2.05619,0
1.21484,2.05625,0
1.21582,2.05632,0
1.2168,2.05639,0
1.21777,2.05646,0
1.21875,2.05653,0
1.21973,2.05659,0
1.22037,2.05664,0
1.2207,2.05667,0
1.22168,2.05674,0
1.22266,2.05681,0
1.22363,2.05687,0
1.22461,2.05694,0
1.22559,2.057,0
1.22656,2.05706,0
1.22754,2.05714,0
1.22852,2.05721,0
1.22949,2.0573,0
1.23047,2.05737,0
1.23145,2.05744,0
1.23242,2.05751,0
1.2334,2.05759,0
1.23375,2.05762,0
1.23438,2.05766,0
1.23535,2.05771,0
1.23633,2.05778,0
1.2373,2.05785,0
1.23828,2.05792,0
1.23926,2.05801,0
1.24023,2.05808,0
1.24121,2.05815,0
1.24219,2.05822,0
1.24316,2.0583,0
1.24414,2.05838,0
1.24512,2.05844,0
1.24609,2.05853,0
1.24707,2.05859,0
1.24707,2.05859,0
1.24805,2.05866,0
1.24902,2.05874,0
1.25,2.0588,0
1.25098,2.05888,0
1.25195,2.05896,0
1.25293,2.05904,0
1.25391,2.05912,0
1.25488,2.05919,0
1.25586,2.05927,0
1.25684,2.05934,0
1.25781,2.05942,0
1.25879,2.05947,0
1.25977,2.05954,0
1.26018,2.05957,0
1.26074,2.05962,0
1.26172,2.05969,0
1.2627,2.05977,0
1.26367,2.05984,0
1.26465,2.05993,0
1.26562,2.06,0
1.2666,2.06008,0
1.26758,2.06016,0
1.26855,2.06022,0
1.26953,2.0603,0
1.27051,2.06037,0
1.27148,2.06043,0
1.27246,2.06052,0
1.27292,2.06055,0
1.27344,2.06058,0
1.27441,2.06066,0
1.27539,2.06074,0
1.27637,2.06081,0
1.27734,2.06089,0
1.27832,2.06096,0
1.2793,2.06103,0
1.28027,2.06111,0
1.28125,2.06119,0
1.28223,2.06124,0
1.2832,2.06131,0
1.28418,2.06138,0
1.28516,2.06145,0
1.28611,2.06152,0
1.28613,2.06153,0
1.28711,2.0616,0
1.28809,2.0617,0
1.28906,2.06177,0
1.29004,2.06184,0
1.29102,2.06191,0
1.29199,2.06197,0
1.29297,2.06204,0
1.29395,2.06211,0
1.29492,2.06218,0
1.2959,2.06225,0
1.29688,2.06232,0
1.29785,2.06239,0
1.29883,2.06246,0
1.29933,2.0625,0
1.2998,2.06254,0
1.30078,2.0626,0
1.30176,2.06267,0
1.30273,2.06274,0
1.30371,2.06281,0
1.30469,2.06288,0
1.30566,2.06294,0
1.30664,2.063,0
1.30762,2.06306,0
1.30859,2.06312,0
1.30957,2.06319,0
1.31055,2.06325,0
1.31152,2.06331,0
1.3125,2.06338,0
1.31348,2.06347,0
1.31359,2.06348,0
1.31445,2.06354,0
1.31543,2.0636,0
1.31641,2.06366,0
1.31738,2.06372,0
1.31836,2.06379,0
1.31934,2.06383,0
1.32031,2.0639,0
1.32129,2.06395,0
1.32227,2.06401,0
1.32324,2.06407,0
1.32422,2.06413,0
1.3252,2.06419,0
1.32617,2.06425,0
1.32715,2.06432,0
1.32812,2.06438,0
1.3291,2.06443,0
1.32956,2.06445,0
1.33008,2.06448,0
1.33105,2.06453,0
1.33203,2.0646,0
1.33301,2.06465,0
1.33398,2.06471,0
1.33496,2.06475,0
1.33594,2.0648,0
1.33691,2.06486,0
1.33789,2.06491,0
1.33887,2.06496,0
1.33984,2.06501,0
1.34082,2.06506,0
1.3418,2.0651,0
1.34277,2.06515,0
1.34375,2.0652,0
1.34473,2.06526,0
1.3457,2.06531,0
1.34668,2.06533,0
1.34766,2.06537,0
1.34863,2.06542,0
1.34876,2.06543,0
1.34961,2.06547,0
1.35059,2.06551,0
1.35156,2.06556,0
1.35254,2.0656,0
1.35352,2.06564,0
1.35449,2.06568,0
1.35547,2.06572,0
1.35645,2.06575,0
1.35742,2.06578,0
1.3584,2.06582,0
1.35938,2.06585,0
1.36035,2.0659,0
1.36133,2.06593,0
1.3623,2.06595,0
1.36328,2.06599,0
1.36426,2.06602,0
1.36523,2.06606,0
1.36621,2.06608,0
1.36719,2.06611,0
1.36816,2.06612,0
1.36914,2.06616,0
1.37012,2.06618,0
1.37109,2.06621,0
1.37207,2.06622,0
1.37305,2.06624,0
1.37402,2.06626,0
1.375,2.06628,0
1.45605,2.06241,0
1.45532,2.0625,0
1.45703,2.06227,0
1.45801,2.06213,0
1.45898,2.06199,0
1.45996,2.06185,0
1.46094,2.06172,0
1.46289,2.0614,0
1.46219,2.06152,0
1.46191,2.06157,0
1.46387,2.06125,0
1.46484,2.06111,0
1.46875,2.06045,0
1.46822,2.06055,0
1.46582,2.06095,0
1.4668,2.06079,0
1.46777,2.06063,0
1.46973,2.06027,0
1.4707,2.0601,0
1.47168,2.05992,0
1.47266,2.05974,0
1.47363,2.05955,0
1.47355,2.05957,0
1.47461,2.05936,0
1.47559,2.05918,0
1.47656,2.059,0
1.47949,2.0584,0
1.47861,2.05859,0
1.48047,2.0582,0
1.48145,2.05799,0
1.48242,2.05776,0
1.4834,2.05754,0
1.48306,2.05762,0
1.48438,2.05734,0
1.47754,2.05881,0
1.47852,2.05861,0
1.49512,2.05468,0
1.49511,2.05469,0
1.49609,2.05442,0
1.49707,2.05416,0
1.49805,2.0539,0
1.49902,2.05362,0
1.49871,2.05371,0
1.5,2.05333,0
1.48828,2.05643,0
1.4874,2.05664,0
1.48535,2.05712,0
1.48633,2.05689,0
1.4873,2.05666,0
1.48926,2.05618,0
1.49023,2.05596,0
1.49219,2.05547,0
1.49142,2.05566,0
1.49121,2.05572,0
1.49316,2.05521,0
1.49414,2.05495,0
1.37598,2.06629,0
1.37695,2.0663,0
1.37793,2.06632,0
1.37891,2.06634,0
1.37988,2.06635,0
1.38086,2.06636,0
1.38184,2.06637,0
1.38281,2.06638,0
1.38379,2.06639,0
1.38477,2.06639,0
1.38574,2.0664,0
1.38672,2.0664,0
1.3877,2.0664,0
1.38867,2.06641,0
1.38965,2.06641,0
1.39062,2.0664,0
1.3916,2.0664,0
1.39258,2.0664,0
1.39355,2.06639,0
1.39453,2.06639,0
1.39551,2.06638,0
1.39648,2.06637,0
1.39746,2.06636,0
1.39844,2.06635,0
1.39941,2.06633,0
1.40039,2.06632,0
1.40137,2.0663,0
1.40234,2.06628,0
1.40332,2.06626,0
1.4043,2.06624,0
1.40527,2.06622,0
1.40625,2.0662,0
1.40723,2.06617,0
1.4082,2.06614,0
1.40918,2.06611,0
1.41016,2.06608,0
1.41113,2.06605,0
1.41211,2.06602,0
1.41309,2.06598,0
1.41406,2.06595,0
1.41504,2.06591,0
1.41602,2.06586,0
1.41699,2.06582,0
1.41797,2.06578,0
1.41895,2.06574,0
1.41992,2.06569,0
1.4209,2.06564,0
1.42188,2.06559,0
1.42285,2.06554,0
1.42383,2.06548,0
1.4248,2.06542,0
1.42466,2.06543,0
1.42578,2.06534,0
1.42676,2.06528,0
1.42773,2.06522,0
1.42871,2.06515,0
1.42969,2.06508,0
1.43066,2.06501,0
1.43164,2.06494,0
1.43262,2.06487,0
1.43359,2.0648,0
1.43457,2.06472,0
1.43555,2.06465,0
1.43652,2.06457,0
1.4375,2.06447,0
1.43848,2.06438,0
1.43771,2.06445,0
1.43945,2.06429,0
1.44043,2.06419,0
1.44141,2.06411,0
1.44238,2.06401,0
1.44336,2.06392,0
1.44434,2.06382,0
1.44531,2.0637,0
1.44629,2.06359,0
1.44727,2.06351,0
1.44824,2.06339,0
1.44752,2.06348,0
1.44922,2.06327,0
1.4502,2.06315,0
1.45117,2.06303,0
1.45215,2.06291,0
1.45312,2.06279,0
1.4541,2.06266,0
1.45508,2.06253,0
1.49961,2.4834,0
1.5,2.48292,0
1.49883,2.48438,0
1.49902,2.48414,0
1.49564,2.48828,0
1.49609,2.48773,0
1.49804,2.48535,0
1.49805,2.48534,0
1.49724,2.48633,0
1.49645,2.4873,0
1.49707,2.48654,0
1.49404,2.49023,0
1.49414,2.49012,0
1.49483,2.48926,0
1.49512,2.48891,0
1.49324,2.49121,0
1.49241,2.49219,0
1.49316,2.4913,0
1.4916,2.49316,0
1.49219,2.49246,0
1.49078,2.49414,0
1.49121,2.49362,0
1.48996,2.49512,0
1.49023,2.49479,0
1.48914,2.49609,0
1.48926,2.49596,0
1.48748,2.49805,0
1.48828,2.49712,0
1.48582,2.5,0
1.48633,2.4994,0
1.48664,2.49902,0
1.4873,2.49825,0
1.48832,2.49707,0
1.55273,2.0307,0
1.55182,2.03125,0
1.55371,2.03009,0
1.55341,2.03027,0
1.55469,2.02949,0
1.55859,2.02698,0
1.55804,2.02734,0
1.5625,2.02432,0
1.56237,2.02441,0
1.56152,2.02499,0
1.56095,2.02539,0
1.55957,2.02631,0
1.55949,2.02637,0
1.56055,2.02567,0
1.55664,2.02824,0
1.55652,2.02832,0
1.55566,2.02888,0
1.555,2.0293,0
1.55762,2.02762,0
1.51953,2.04682,0
1.5194,2.04688,0
1.52051,2.04644,0
1.52148,2.04608,0
1.52246,2.04569,0
1.52194,2.0459,0
1.52344,2.04529,0
1.5293,2.04282,0
1.52896,2.04297,0
1.53125,2.04195,0
1.53116,2.04199,0
1.53027,2.0424,0
1.52441,2.04489,0
1.52435,2.04492,0
1.52539,2.0445,0
1.52734,2.04366,0
1.5267,2.04395,0
1.52637,2.0441,0
1.52832,2.04325,0
1.50293,2.05246,0
1.50201,2.05273,0
1.50391,2.05218,0
1.50098,2.05305,0
1.50195,2.05275,0
1.50586,2.05157,0
1.50528,2.05176,0
1.50488,2.05188,0
1.50684,2.05127,0
1.50781,2.05095,0
1.50879,2.05063,0
1.50833,2.05078,0
1.50977,2.05031,0
1.51172,2.04963,0
1.51122,2.0498,0
1.51074,2.04997,0
1.51465,2.04862,0
1.51407,2.04883,0
1.51562,2.04827,0
1.5127,2.0493,0
1.51367,2.04897,0
1.51758,2.04756,0
1.51676,2.04785,0
1.5166,2.04791,0
1.51855,2.04719,0
1.53809,2.03873,0
1.5374,2.03906,0
1.53906,2.03826,0
1.54688,2.03412,0
1.54677,2.03418,0
1.5459,2.03465,0
1.54498,2.03516,0
1.54199,2.03675,0
1.5413,2.03711,0
1.54297,2.03623,0
1.54004,2.03776,0
1.5394,2.03809,0
1.54102,2.03726,0
1.54395,2.03571,0
1.54315,2.03613,0
1.54492,2.03519,0
1.53418,2.04061,0
1.53334,2.04102,0
1.53516,2.04017,0
1.53223,2.04151,0
1.5332,2.04108,0
1.53613,2.03969,0
1.53542,2.04004,0
1.53711,2.03921,0
1.54883,2.033,0
1.54847,2.0332,0
1.55078,2.03187,0
1.55018,2.03223,0
1.5498,2.03245,0
1.54785,2.03357,0
1.55176,2.03129,0
1.57422,2.01528,0
1.57381,2.01562,0
1.57617,2.01359,0
1.57608,2.01367,0
1.57812,2.01188,0
1.57722,2.0127,0
1.57715,2.01276,0
1.5752,2.01446,0
1.57497,2.01465,0
1.58594,2.00428,0
1.58537,2.00488,0
1.58496,2.00531,0
1.58441,2.00586,0
1.58398,2.00629,0
1.58343,2.00684,0
1.58301,2.00725,0
1.58244,2.00781,0
1.58984,2.00005,0
1.58903,2.00098,0
1.58887,2.00115,0
1.58813,2.00195,0
1.58789,2.00221,0
1.58723,2.00293,0
1.58691,2.00326,0
1.58629,2.00391,0
1.58203,2.00821,0
1.58144,2.00879,0
1.58105,2.00916,0
1.5804,2.00977,0
1.58008,2.01007,0
1.57935,2.01074,0
1.5791,2.01097,0
1.5783,2.01172,0
1.57031,2.01848,0
1.57023,2.01855,0
1.56934,2.01925,0
1.56897,2.01953,0
1.56641,2.02148,0
1.56639,2.02148,0
1.56445,2.02292,0
1.56374,2.02344,0
1.56543,2.0222,0
1.56507,2.02246,0
1.56836,2.02,0
1.56771,2.02051,0
1.56738,2.02076,0
1.57227,2.01691,0
1.57144,2.01758,0
1.57324,2.0161,0
1.57265,2.0166,0
1.57129,2.0177,0
1.56348,2.02363,0
1.67598,2.00098,0
1.67598,2.00195,0
1.67597,2.00293,0
1.67597,2.00391,0
1.67596,2.00488,0
1.67596,2.00586,0
1.67594,2.00684,0
1.67593,2.00781,0
1.67592,2.00879,0
1.67591,2.00977,0
1.67589,2.01074,0
1.67587,2.01172,0
1.67578,2.01562,0
1.67578,2.01559,0
1.67585,2.0127,0
1.67583,2.01367,0
1.6758,2.01465,0
1.67575,2.0166,0
1.67573,2.01758,0
1.67569,2.01855,0
1.67566,2.01953,0
1.67562,2.02051,0
1.67559,2.02148,0
1.67555,2.02246,0
1.67552,2.02344,0
1.67548,2.02441,0
1.67544,2.02539,0
1.67539,2.02637,0
1.67535,2.02734,0
1.6753,2.02832,0
1.67526,2.0293,0
1.67521,2.03027,0
1.67516,2.03125,0
1.67511,2.03223,0
1.67505,2.0332,0
1.675,2.03418,0
1.67494,2.03516,0
1.67488,2.03613,0
1.67482,2.03711,0
1.67475,2.03809,0
1.6748,2.03728,0
1.67469,2.03906,0
1.67462,2.04004,0
1.67455,2.04102,0
1.67449,2.04199,0
1.67441,2.04297,0
1.67434,2.04395,0
1.67427,2.04492,0
1.6742,2.0459,0
1.67412,2.04688,0
1.67404,2.04785,0
1.67396,2.04883,0
1.67379,2.05078,0
1.67383,2.0504,0
1.67388,2.0498,0
1.67371,2.05176,0
1.67362,2.05273,0
1.67354,2.05371,0
1.67345,2.05469,0
1.67336,2.05566,0
1.67326,2.05664,0
1.67317,2.05762,0
1.67308,2.05859,0
1.67298,2.05957,0
1.67288,2.06055,0
1.67278,2.06152,0
1.67285,2.06082,0
1.67268,2.0625,0
1.67183,2.07031,0
1.67188,2.06991,0
1.67171,2.07129,0
1.6716,2.07227,0
1.67149,2.07324,0
1.67136,2.07422,0
1.67124,2.0752,0
1.67112,2.07617,0
1.671,2.07715,0
1.67087,2.07812,0
1.6709,2.07792,0
1.67258,2.06348,0
1.67247,2.06445,0
1.67237,2.06543,0
1.67227,2.06641,0
1.67216,2.06738,0
1.67206,2.06836,0
1.67194,2.06934,0
1.67075,2.0791,0
1.67062,2.08008,0
1.67049,2.08105,0
1.67037,2.08203,0
1.67024,2.08301,0
1.67011,2.08398,0
1.66984,2.08594,0
1.66992,2.08533,0
1.66997,2.08496,0
1.6697,2.08691,0
1.66957,2.08789,0
1.66943,2.08887,0
1.66928,2.08984,0
1.66914,2.09082,0
1.66901,2.0918,0
1.66886,2.09277,0
1.66895,2.09222,0
1.66871,2.09375,0
1.66857,2.09473,0
1.66841,2.0957,0
1.66827,2.09668,0
1.66812,2.09766,0
1.66796,2.09863,0
1.66797,2.09858,0
1.6678,2.09961,0
1.66764,2.10059,0
1.6675,2.10156,0
1.66734,2.10254,0
1.66718,2.10352,0
1.66702,2.10449,0
1.66686,2.10547,0
1.66699,2.10467,0
1.66669,2.10645,0
1.66653,2.10742,0
1.66636,2.1084,0
1.66619,2.10938,0
1.66585,2.11133,0
1.66602,2.11038,0
1.66602,2.11035,0
1.66568,2.1123,0
1.66551,2.11328,0
1.66534,2.11426,0
1.66517,2.11523,0
1.66499,2.11621,0
1.66504,2.11595,0
1.66481,2.11719,0
1.6639,2.12207,0
1.66406,2.1212,0
1.66371,2.12305,0
1.66352,2.12402,0
1.66333,2.125,0
1.66463,2.11816,0
1.66445,2.11914,0
1.66427,2.12012,0
1.66408,2.12109,0
1.66314,2.12598,0
1.66295,2.12695,0
1.66309,2.12624,0
1.66275,2.12793,0
1.66256,2.12891,0
1.66237,2.12988,0
1.66218,2.13086,0
1.66198,2.13184,0
1.66211,2.13119,0
1.66178,2.13281,0
1.66159,2.13379,0
1.66139,2.13477,0
1.66119,2.13574,0
1.66098,2.13672,0
1.66113,2.13599,0
1.66014,2.14062,0
1.66016,2.14056,0
1.66077,2.1377,0
1.66056,2.13867,0
1.66035,2.13965,0
1.65994,2.1416,0
1.65972,2.14258,0
1.65951,2.14355,0
1.6593,2.14453,0
1.65908,2.14551,0
1.65918,2.14505,0
1.65886,2.14648,0
1.65865,2.14746,0
1.65843,2.14844,0
1.65799,2.15039,0
1.6582,2.14944,0
1.65821,2.14941,0
1.65777,2.15137,0
1.65755,2.15234,0
1.65733,2.15332,0
1.6571,2.1543,0
1.65723,2.15375,0
1.65687,2.15527,0
1.65664,2.15625,0
1.65617,2.1582,0
1.65625,2.15789,0
1.65594,2.15918,0
1.6557,2.16016,0
1.65547,2.16113,0
1.65523,2.16211,0
1.65527,2.16193,0
1.65499,2.16309,0
1.65476,2.16406,0
1.65428,2.16602,0
1.6543,2.16594,0
1.65452,2.16504,0
1.65403,2.16699,0
1.6538,2.16797,0
1.65355,2.16895,0
1.65331,2.16992,0
1.65332,2.16988,0
1.65306,2.1709,0
1.65281,2.17188,0
1.6523,2.17383,0
1.65234,2.17367,0
1.65205,2.1748,0
1.65179,2.17578,0
1.65256,2.17285,0
1.65154,2.17676,0
1.65128,2.17773,0
1.65137,2.1774,0
1.65102,2.17871,0
1.65077,2.17969,0
1.65025,2.18164,0
1.65039,2.18111,0
1.65051,2.18066,0
1.64999,2.18262,0
1.64973,2.18359,0
1.64947,2.18457,0
1.6492,2.18555,0
1.64941,2.18476,0
1.64893,2.18652,0
1.64866,2.1875,0
1.65641,2.15723,0
1.64839,2.18848,0
1.64844,2.1883,0
1.64811,2.18945,0
1.64784,2.19043,0
1.64758,2.19141,0
1.6473,2.19238,0
1.64746,2.19181,0
1.64702,2.19336,0
1.64645,2.19531,0
1.64648,2.1952,0
1.64674,2.19434,0
1.64618,2.19629,0
1.64591,2.19727,0
1.64563,2.19824,0
1.64534,2.19922,0
1.64551,2.19864,0
1.64448,2.20215,0
1.64453,2.20197,0
1.64418,2.20312,0
1.64505,2.2002,0
1.64477,2.20117,0
1.64062,2.21484,0
1.64062,2.21482,0
1.64032,2.21582,0
1.64002,2.2168,0
1.63971,2.21777,0
1.6394,2.21875,0
1.63965,2.21798,0
1.64389,2.2041,0
1.6436,2.20508,0
1.6433,2.20605,0
1.64355,2.20522,0
1.64302,2.20703,0
1.64243,2.20898,0
1.64258,2.20849,0
1.64272,2.20801,0
1.64213,2.20996,0
1.64184,2.21094,0
1.64154,2.21191,0
1.6416,2.21172,0
1.64124,2.21289,0
1.64093,2.21387,0
1.6391,2.21973,0
1.63878,2.2207,0
1.63846,2.22168,0
1.63867,2.22104,0
1.63815,2.22266,0
1.63783,2.22363,0
1.63751,2.22461,0
1.6377,2.22404,0
1.6372,2.22559,0
1.63688,2.22656,0
1.63656,2.22754,0
1.63672,2.22706,0
1.63625,2.22852,0
1.63593,2.22949,0
1.6356,2.23047,0
1.63574,2.23005,0
1.63528,2.23145,0
1.63495,2.23242,0
1.63462,2.2334,0
1.63477,2.23296,0
1.63428,2.23438,0
1.63262,2.23926,0
1.63281,2.23872,0
1.63228,2.24023,0
1.63194,2.24121,0
1.6316,2.24219,0
1.63184,2.24151,0
1.63395,2.23535,0
1.63363,2.23633,0
1.63379,2.23585,0
1.6333,2.2373,0
1.63296,2.23828,0
1.63126,2.24316,0
1.63093,2.24414,0
1.63058,2.24512,0
1.63086,2.24433,0
1.63024,2.24609,0
1.62885,2.25,0
1.62891,2.24984,0
1.6299,2.24707,0
1.62955,2.24805,0
1.62988,2.24712,0
1.62921,2.24902,0
1.62491,2.26074,0
1.625,2.2605,0
1.62455,2.26172,0
1.62419,2.2627,0
1.62382,2.26367,0
1.62402,2.26314,0
1.62345,2.26465,0
1.62308,2.26562,0
1.6227,2.2666,0
1.62305,2.2657,0
1.62234,2.26758,0
1.62196,2.26855,0
1.62207,2.26828,0
1.62157,2.26953,0
1.62081,2.27148,0
1.62109,2.27078,0
1.62043,2.27246,0
1.62007,2.27344,0
1.62012,2.27331,0
1.6212,2.27051,0
1.61695,2.28125,0
1.61719,2.28069,0
1.61968,2.27441,0
1.61929,2.27539,0
1.6189,2.27637,0
1.61914,2.27577,0
1.61852,2.27734,0
1.61814,2.27832,0
1.61816,2.27825,0
1.61774,2.2793,0
1.61736,2.28027,0
1.61656,2.28223,0
1.61618,2.2832,0
1.61621,2.28312,0
1.61578,2.28418,0
1.61538,2.28516,0
1.61497,2.28613,0
1.61523,2.2855,0
1.61458,2.28711,0
1.61418,2.28809,0
1.61426,2.28789,0
1.61377,2.28906,0
1.61295,2.29102,0
1.61328,2.29024,0
1.61254,2.29199,0
1.61213,2.29297,0
1.6123,2.29255,0
1.61337,2.29004,0
1.61132,2.29492,0
1.61133,2.29491,0
1.61173,2.29395,0
1.6109,2.2959,0
1.61048,2.29688,0
1.60922,2.2998,0
1.60938,2.29946,0
1.60881,2.30078,0
1.6084,2.30176,0
1.6084,2.30175,0
1.60797,2.30273,0
1.60711,2.30469,0
1.60742,2.30399,0
1.60755,2.30371,0
1.60539,2.30859,0
1.60547,2.30841,0
1.60668,2.30566,0
1.60625,2.30664,0
1.60645,2.30619,0
1.60582,2.30762,0
1.60496,2.30957,0
1.60453,2.31055,0
1.60409,2.31152,0
1.60449,2.31064,0
1.60365,2.3125,0
1.61006,2.29785,0
1.61035,2.29717,0
1.60965,2.29883,0
1.59362,2.33398,0
1.59375,2.33373,0
1.59315,2.33496,0
1.59267,2.33594,0
1.59277,2.33573,0
1.59173,2.33789,0
1.5918,2.33775,0
1.5922,2.33691,0
1.59125,2.33887,0
1.59077,2.33984,0
1.59082,2.33975,0
1.58979,2.3418,0
1.58984,2.3417,0
1.58931,2.34277,0
1.58882,2.34375,0
1.58887,2.34365,0
1.59029,2.34082,0
1.60144,2.31738,0
1.60156,2.31711,0
1.60098,2.31836,0
1.60053,2.31934,0
1.60059,2.31921,0
1.60009,2.32031,0
1.60321,2.31348,0
1.60352,2.31279,0
1.60278,2.31445,0
1.60233,2.31543,0
1.60254,2.31498,0
1.60189,2.31641,0
1.59919,2.32227,0
1.59961,2.32135,0
1.59964,2.32129,0
1.59872,2.32324,0
1.59827,2.32422,0
1.59863,2.32343,0
1.59735,2.32617,0
1.59766,2.32554,0
1.59689,2.32715,0
1.59643,2.32812,0
1.59668,2.32759,0
1.59782,2.3252,0
1.59551,2.33008,0
1.5957,2.32966,0
1.59597,2.3291,0
1.59504,2.33105,0
1.59457,2.33203,0
1.59473,2.33172,0
1.59411,2.33301,0
1.58587,2.34961,0
1.58594,2.34948,0
1.58537,2.35059,0
1.58488,2.35156,0
1.58496,2.3514,0
1.58785,2.3457,0
1.58789,2.34563,0
1.58833,2.34473,0
1.58735,2.34668,0
1.58687,2.34766,0
1.58691,2.34757,0
1.58637,2.34863,0
1.58386,2.35352,0
1.58398,2.35328,0
1.58438,2.35254,0
1.58336,2.35449,0
1.58284,2.35547,0
1.58301,2.35515,0
1.58183,2.35742,0
1.58203,2.35704,0
1.58133,2.3584,0
1.58081,2.35938,0
1.58105,2.35892,0
1.58234,2.35645,0
1.57768,2.36523,0
1.57812,2.36443,0
1.57715,2.36621,0
1.57664,2.36719,0
1.57715,2.36622,0
1.57611,2.36816,0
1.57617,2.36805,0
1.57559,2.36914,0
1.57505,2.37012,0
1.5752,2.36986,0
1.57452,2.37109,0
1.57397,2.37207,0
1.57422,2.37163,0
1.57343,2.37305,0
1.57289,2.37402,0
1.57324,2.37339,0
1.57236,2.375,0
1.57977,2.36133,0
1.58008,2.36076,0
1.5803,2.36035,0
1.57925,2.3623,0
1.57873,2.36328,0
1.5791,2.36258,0
1.57821,2.36426,0
1.62849,2.25098,0
1.62814,2.25195,0
1.62778,2.25293,0
1.62793,2.25252,0
1.62743,2.25391,0
1.62673,2.25586,0
1.62695,2.25524,0
1.62708,2.25488,0
1.62636,2.25684,0
1.626,2.25781,0
1.62563,2.25879,0
1.62598,2.25786,0
1.62528,2.25977,0
1.56231,2.39258,0
1.5625,2.39226,0
1.56174,2.39355,0
1.56115,2.39453,0
1.56152,2.39392,0
1.56,2.39648,0
1.56055,2.39555,0
1.56057,2.39551,0
1.55942,2.39746,0
1.55957,2.3972,0
1.55883,2.39844,0
1.55467,2.40527,0
1.55469,2.40524,0
1.55408,2.40625,0
1.55823,2.39941,0
1.55859,2.39882,0
1.55764,2.40039,0
1.55647,2.40234,0
1.55664,2.40206,0
1.55705,2.40137,0
1.55762,2.40043,0
1.55586,2.40332,0
1.55527,2.4043,0
1.55566,2.40364,0
1.5467,2.41797,0
1.54688,2.4177,0
1.54607,2.41895,0
1.54544,2.41992,0
1.5459,2.4192,0
1.54481,2.4209,0
1.54492,2.42072,0
1.54419,2.42188,0
1.55347,2.40723,0
1.55371,2.40685,0
1.55285,2.4082,0
1.55226,2.40918,0
1.55273,2.40839,0
1.55164,2.41016,0
1.55176,2.40997,0
1.55042,2.41211,0
1.55078,2.41154,0
1.5498,2.41309,0
1.5498,2.41308,0
1.54919,2.41406,0
1.55103,2.41113,0
1.54857,2.41504,0
1.54883,2.41463,0
1.54796,2.41602,0
1.54733,2.41699,0
1.54785,2.41618,0
1.53904,2.42969,0
1.53906,2.42965,0
1.5429,2.42383,0
1.54297,2.42373,0
1.54226,2.4248,0
1.54162,2.42578,0
1.54199,2.42521,0
1.54355,2.42285,0
1.54395,2.42225,0
1.54098,2.42676,0
1.54102,2.4267,0
1.54033,2.42773,0
1.53967,2.42871,0
1.54004,2.42816,0
1.53839,2.43066,0
1.53773,2.43164,0
1.53809,2.43112,0
1.53707,2.43262,0
1.53711,2.43257,0
1.53641,2.43359,0
1.53508,2.43555,0
1.53516,2.43544,0
1.53441,2.43652,0
1.53376,2.4375,0
1.53418,2.43687,0
1.53574,2.43457,0
1.53613,2.43399,0
1.57017,2.37891,0
1.57031,2.37866,0
1.56963,2.37988,0
1.56906,2.38086,0
1.56934,2.38039,0
1.56796,2.38281,0
1.56836,2.38211,0
1.56851,2.38184,0
1.57181,2.37598,0
1.57227,2.37517,0
1.57126,2.37695,0
1.57129,2.37691,0
1.57072,2.37793,0
1.56628,2.38574,0
1.56641,2.38553,0
1.56572,2.38672,0
1.56742,2.38379,0
1.56684,2.38477,0
1.56738,2.38384,0
1.56515,2.3877,0
1.56543,2.38721,0
1.5646,2.38867,0
1.56402,2.38965,0
1.56445,2.38891,0
1.56346,2.39062,0
1.56348,2.3906,0
1.56289,2.3916,0
1.53105,2.44141,0
1.53125,2.44112,0
1.53038,2.44238,0
1.52969,2.44336,0
1.53027,2.44254,0
1.529,2.44434,0
1.5293,2.44392,0
1.52833,2.44531,0
1.52274,2.45312,0
1.52344,2.45217,0
1.52694,2.44727,0
1.52734,2.4467,0
1.52626,2.44824,0
1.52637,2.44809,0
1.52556,2.44922,0
1.52764,2.44629,0
1.52832,2.44533,0
1.52485,2.4502,0
1.52539,2.44945,0
1.52415,2.45117,0
1.52441,2.4508,0
1.52345,2.45215,0
1.51556,2.46289,0
1.51562,2.4628,0
1.51481,2.46387,0
1.51409,2.46484,0
1.51465,2.46409,0
1.51112,2.46875,0
1.51172,2.46796,0
1.51335,2.46582,0
1.51367,2.4654,0
1.51261,2.4668,0
1.5127,2.46669,0
1.51187,2.46777,0
1.52133,2.45508,0
1.52148,2.45487,0
1.52203,2.4541,0
1.52246,2.45351,0
1.52061,2.45605,0
1.5199,2.45703,0
1.52051,2.45619,0
1.51918,2.45801,0
1.51953,2.45754,0
1.51845,2.45898,0
1.51855,2.45885,0
1.51702,2.46094,0
1.51758,2.46017,0
1.51773,2.45996,0
1.51629,2.46191,0
1.5166,2.4615,0
1.53308,2.43848,0
1.5332,2.4383,0
1.53242,2.43945,0
1.53174,2.44043,0
1.53223,2.43973,0
1.50735,2.47363,0
1.50781,2.47304,0
1.50659,2.47461,0
1.50684,2.47429,0
1.50582,2.47559,0
1.50586,2.47554,0
1.50507,2.47656,0
1.50961,2.4707,0
1.50977,2.4705,0
1.51038,2.46973,0
1.51074,2.46925,0
1.50888,2.47168,0
1.50811,2.47266,0
1.50879,2.47179,0
1.50352,2.47852,0
1.50391,2.47802,0
1.50195,2.48047,0
1.50195,2.48047,0
1.50275,2.47949,0
1.50293,2.47927,0
1.5043,2.47754,0
1.50488,2.4768,0
1.5012,2.48145,0
1.5004,2.48242,0
1.50098,2.48171,0
1.00098,2.72777,0
1.00195,2.72776,0
1.00293,2.72776,0
1.00391,2.72776,0
1.00488,2.72775,0
1.00586,2.72774,0
1.00684,2.72773,0
1.00781,2.72772,0
1.00879,2.72771,0
1.00977,2.7277,0
1.01074,2.72768,0
1.01172,2.72766,0
1.0127,2.72764,0
1.01367,2.7276,0
1.01465,2.72758,0
1.01562,2.72755,0
1.01612,2.72754,0
1.0166,2.72753,0
1.01758,2.7275,0
1.01855,2.72747,0
1.01953,2.72745,0
1.02051,2.72742,0
1.02148,2.72739,0
1.02246,2.72735,0
1.02344,2.72731,0
1.02441,2.72728,0
1.02539,2.72725,0
1.02637,2.72721,0
1.02734,2.72717,0
1.02832,2.72713,0
1.0293,2.72707,0
1.03027,2.72703,0
1.03125,2.72698,0
1.03885,2.72656,0
1.03906,2.72655,0
1.04004,2.72649,0
1.04102,2.72644,0
1.04199,2.72637,0
1.04297,2.7263,0
1.04395,2.72624,0
1.04492,2.72617,0
1.0459,2.7261,0
1.04688,2.72603,0
1.03223,2.72694,0
1.0332,2.72689,0
1.03418,2.72684,0
1.03516,2.72679,0
1.03613,2.72673,0
1.03711,2.72667,0
1.03809,2.72662,0
1.04785,2.72596,0
1.04883,2.72589,0
1.0498,2.72582,0
1.05078,2.72574,0
1.05253,2.72559,0
1.05273,2.72557,0
1.05176,2.72567,0
1.05371,2.72548,0
1.05469,2.7254,0
1.05566,2.72531,0
1.05664,2.72524,0
1.05762,2.72515,0
1.05859,2.72507,0
1.05957,2.72498,0
1.06055,2.72489,0
1.06152,2.72479,0
1.0625,2.72468,0
1.10645,2.71875,0
1.10742,2.71858,0
1.1084,2.71841,0
1.10938,2.71824,0
1.11035,2.71806,0
1.11133,2.71788,0
1.11189,2.71777,0
1.1123,2.7177,0
1.11328,2.71755,0
1.11426,2.71737,0
1.11523,2.71719,0
1.11621,2.717,0
1.11719,2.71681,0
1.11726,2.7168,0
1.11816,2.71662,0
1.11914,2.71643,0
1.12012,2.71624,0
1.12109,2.71606,0
1.12231,2.71582,0
1.12305,2.71566,0
1.12207,2.71587,0
1.12402,2.71546,0
1.125,2.71527,0
1.06318,2.72461,0
1.06348,2.72458,0
1.06445,2.72449,0
1.06543,2.72439,0
1.06641,2.72429,0
1.06738,2.72418,0
1.06836,2.72407,0
1.06934,2.72396,0
1.07031,2.72387,0
1.07129,2.72376,0
1.07227,2.72365,0
1.07242,2.72363,0
1.07324,2.72353,0
1.07422,2.72341,0
1.0752,2.72329,0
1.07617,2.72317,0
1.07715,2.72305,0
1.07812,2.72293,0
1.08028,2.72266,0
1.08105,2.72256,0
1.08203,2.72244,0
1.08301,2.72231,0
1.08398,2.72217,0
1.08496,2.72204,0
1.08594,2.72192,0
1.0791,2.72281,0
1.08008,2.72268,0
1.08757,2.72168,0
1.08789,2.72163,0
1.08691,2.72179,0
1.08887,2.72149,0
1.08984,2.72137,0
1.09082,2.72123,0
1.0918,2.72109,0
1.09277,2.72094,0
1.09375,2.72079,0
1.09431,2.7207,0
1.09473,2.72064,0
1.0957,2.72049,0
1.09668,2.72034,0
1.09766,2.72018,0
1.09863,2.72003,0
1.09961,2.71989,0
1.10061,2.71973,0
1.10156,2.71955,0
1.10059,2.71973,0
1.10254,2.71939,0
1.10352,2.71924,0
1.10449,2.71908,0
1.10547,2.71892,0
1.10645,2.71875,0
1.22133,2.6875,0
1.22168,2.68737,0
1.22266,2.687,0
1.22647,2.68555,0
1.22656,2.68551,0
1.22393,2.68652,0
1.22461,2.68625,0
1.22363,2.68664,0
1.22559,2.68589,0
1.23144,2.68359,0
1.23145,2.68359,0
1.23242,2.6832,0
1.2339,2.68262,0
1.23438,2.68242,0
1.2334,2.68282,0
1.22754,2.68513,0
1.22852,2.68475,0
1.22895,2.68457,0
1.22949,2.68436,0
1.23047,2.68399,0
1.24106,2.67969,0
1.24121,2.67962,0
1.24219,2.67921,0
1.2457,2.67773,0
1.24609,2.67757,0
1.24335,2.67871,0
1.24414,2.67838,0
1.24316,2.67879,0
1.24512,2.67797,0
1.24794,2.67676,0
1.24805,2.67671,0
1.24707,2.67714,0
1.24902,2.67629,0
1.25,2.67587,0
1.23629,2.68164,0
1.23633,2.68163,0
1.2373,2.68123,0
1.23828,2.68082,0
1.23535,2.68202,0
1.23865,2.68066,0
1.23926,2.68042,0
1.24023,2.68003,0
1.12708,2.71484,0
1.12793,2.71467,0
1.12891,2.71446,0
1.12988,2.71425,0
1.13086,2.71406,0
1.13175,2.71387,0
1.13184,2.71385,0
1.13281,2.71362,0
1.12598,2.71507,0
1.12695,2.71487,0
1.13619,2.71289,0
1.13672,2.71277,0
1.13379,2.71341,0
1.13477,2.7132,0
1.13574,2.71299,0
1.1377,2.71255,0
1.13867,2.71232,0
1.14054,2.71191,0
1.14062,2.7119,0
1.13965,2.7121,0
1.1447,2.71094,0
1.14551,2.71074,0
1.14648,2.71051,0
1.14746,2.71027,0
1.14844,2.71005,0
1.1488,2.70996,0
1.14941,2.70981,0
1.15039,2.70957,0
1.15137,2.70932,0
1.15234,2.70908,0
1.15272,2.70898,0
1.15332,2.70883,0
1.1543,2.70859,0
1.15527,2.70834,0
1.15625,2.7081,0
1.1416,2.71167,0
1.14258,2.71144,0
1.14355,2.71121,0
1.14453,2.71098,0
1.17443,2.70312,0
1.1748,2.70301,0
1.17578,2.70273,0
1.17676,2.70245,0
1.17773,2.70217,0
1.17779,2.70215,0
1.17871,2.70187,0
1.17969,2.70158,0
1.18744,2.69922,0
1.1875,2.6992,0
1.18103,2.70117,0
1.18164,2.70099,0
1.18262,2.7007,0
1.18359,2.70041,0
1.18066,2.70128,0
1.1843,2.7002,0
1.18457,2.70011,0
1.18555,2.69979,0
1.18652,2.6995,0
1.16032,2.70703,0
1.16113,2.70681,0
1.16211,2.70655,0
1.16391,2.70605,0
1.16406,2.70601,0
1.16309,2.70629,0
1.15659,2.70801,0
1.15723,2.70784,0
1.1582,2.70758,0
1.15918,2.70732,0
1.16016,2.70707,0
1.16752,2.70508,0
1.16797,2.70495,0
1.16504,2.70575,0
1.16602,2.70549,0
1.16699,2.70522,0
1.16895,2.70468,0
1.16992,2.70441,0
1.17098,2.7041,0
1.17188,2.70385,0
1.1709,2.70413,0
1.17285,2.70358,0
1.17383,2.70331,0
1.19943,2.69531,0
1.2002,2.69506,0
1.20117,2.69474,0
1.20236,2.69434,0
1.20312,2.69407,0
1.20215,2.69441,0
1.18848,2.69888,0
1.18945,2.69857,0
1.19047,2.69824,0
1.19141,2.69795,0
1.19043,2.69826,0
1.19356,2.69727,0
1.19434,2.697,0
1.19531,2.69668,0
1.19238,2.69764,0
1.19336,2.69733,0
1.19648,2.69629,0
1.19727,2.69603,0
1.19629,2.69635,0
1.19824,2.69571,0
1.19922,2.69538,0
1.21073,2.69141,0
1.21094,2.69133,0
1.20518,2.69336,0
1.20605,2.69306,0
1.20703,2.69271,0
1.2041,2.69374,0
1.20508,2.6934,0
1.20794,2.69238,0
1.20801,2.69236,0
1.20898,2.69202,0
1.20996,2.69168,0
1.21191,2.69098,0
1.21289,2.69063,0
1.21342,2.69043,0
1.21387,2.69027,0
1.21484,2.68992,0
1.21613,2.68945,0
1.2168,2.6892,0
1.21777,2.68884,0
1.21875,2.68849,0
1.21582,2.68957,0
1.21878,2.68848,0
1.21973,2.68812,0
1.2207,2.68774,0
1.36698,2.60938,0
1.36719,2.60922,0
1.37237,2.60547,0
1.37305,2.60497,0
1.37369,2.60449,0
1.37402,2.60425,0
1.375,2.60355,0
1.37102,2.60645,0
1.37109,2.60639,0
1.36969,2.60742,0
1.37012,2.60712,0
1.36833,2.6084,0
1.36914,2.60782,0
1.36816,2.60852,0
1.37207,2.60568,0
1.35869,2.61523,0
1.35938,2.61475,0
1.35726,2.61621,0
1.35742,2.6161,0
1.35586,2.61719,0
1.35645,2.61678,0
1.3584,2.61543,0
1.35154,2.62012,0
1.35156,2.6201,0
1.3501,2.62109,0
1.35059,2.62076,0
1.34717,2.62305,0
1.34766,2.62272,0
1.34567,2.62402,0
1.3457,2.624,0
1.3442,2.625,0
1.34473,2.62465,0
1.34668,2.62336,0
1.34861,2.62207,0
1.34863,2.62206,0
1.34961,2.62142,0
1.353,2.61914,0
1.35352,2.61879,0
1.35441,2.61816,0
1.35449,2.61811,0
1.35547,2.61746,0
1.35254,2.61945,0
1.36286,2.6123,0
1.36328,2.61201,0
1.36149,2.61328,0
1.3623,2.6127,0
1.36425,2.61133,0
1.36426,2.61132,0
1.36523,2.61062,0
1.3656,2.61035,0
1.36621,2.60992,0
1.36007,2.61426,0
1.36035,2.61406,0
1.36133,2.6134,0
1.43355,2.55469,0
1.43359,2.55464,0
1.43662,2.55176,0
1.4375,2.55093,0
1.4356,2.55273,0
1.43652,2.55185,0
1.43456,2.55371,0
1.43457,2.5537,0
1.43555,2.55279,0
1.42931,2.55859,0
1.42969,2.55824,0
1.42505,2.5625,0
1.42578,2.56183,0
1.42719,2.56055,0
1.42773,2.56006,0
1.42827,2.55957,0
1.42871,2.55916,0
1.42611,2.56152,0
1.42676,2.56094,0
1.43142,2.55664,0
1.43164,2.55644,0
1.43247,2.55566,0
1.43262,2.55553,0
1.43038,2.55762,0
1.43066,2.55736,0
1.46843,2.51953,0
1.46875,2.51919,0
1.46481,2.52344,0
1.46484,2.5234,0
1.46662,2.52148,0
1.4668,2.5213,0
1.46752,2.52051,0
1.46777,2.52023,0
1.4657,2.52246,0
1.46582,2.52233,0
1.46018,2.52832,0
1.46094,2.52751,0
1.45924,2.5293,0
1.45996,2.52855,0
1.4583,2.53027,0
1.45898,2.52956,0
1.45735,2.53125,0
1.45801,2.53058,0
1.46389,2.52441,0
1.46296,2.52539,0
1.46387,2.52444,0
1.46204,2.52637,0
1.46289,2.52547,0
1.4611,2.52734,0
1.46191,2.5265,0
1.48414,2.50195,0
1.48438,2.50168,0
1.4833,2.50293,0
1.4834,2.50282,0
1.48244,2.50391,0
1.47989,2.50684,0
1.48047,2.50617,0
1.47901,2.50781,0
1.47949,2.50728,0
1.48158,2.50488,0
1.48242,2.50393,0
1.48074,2.50586,0
1.48145,2.50504,0
1.47642,2.51074,0
1.47656,2.51058,0
1.47554,2.51172,0
1.47559,2.51167,0
1.47202,2.51562,0
1.47266,2.51492,0
1.4738,2.51367,0
1.47461,2.51276,0
1.47467,2.5127,0
1.47291,2.51465,0
1.47363,2.51385,0
1.47815,2.50879,0
1.47852,2.50837,0
1.47729,2.50977,0
1.47754,2.50949,0
1.48499,2.50098,0
1.48535,2.50055,0
1.47023,2.51758,0
1.4707,2.51706,0
1.47113,2.5166,0
1.47168,2.516,0
1.46934,2.51855,0
1.46973,2.51814,0
1.45258,2.53613,0
1.45312,2.53557,0
1.45161,2.53711,0
1.45215,2.53657,0
1.45064,2.53809,0
1.45117,2.53755,0
1.44966,2.53906,0
1.4502,2.53853,0
1.44473,2.54395,0
1.44531,2.54339,0
1.44374,2.54492,0
1.44434,2.54433,0
1.44273,2.5459,0
1.44336,2.5453,0
1.44174,2.54688,0
1.44238,2.54624,0
1.44869,2.54004,0
1.44922,2.5395,0
1.4477,2.54102,0
1.44824,2.54049,0
1.44672,2.54199,0
1.44727,2.54145,0
1.44574,2.54297,0
1.44629,2.54242,0
1.45641,2.53223,0
1.45703,2.53157,0
1.45545,2.5332,0
1.45605,2.53259,0
1.4545,2.53418,0
1.45508,2.53359,0
1.45353,2.53516,0
1.4541,2.53459,0
1.44073,2.54785,0
1.44141,2.54719,0
1.4397,2.54883,0
1.44043,2.54814,0
1.4387,2.5498,0
1.43945,2.54906,0
1.43765,2.55078,0
1.43848,2.55001,0
1.39036,2.5918,0
1.39062,2.59159,0
1.38788,2.59375,0
1.38867,2.59312,0
1.3891,2.59277,0
1.38965,2.59235,0
1.39769,2.58594,0
1.39844,2.58534,0
1.40597,2.5791,0
1.40625,2.57887,0
1.40482,2.58008,0
1.40527,2.57969,0
1.40365,2.58105,0
1.4043,2.58051,0
1.40246,2.58203,0
1.40332,2.58133,0
1.40009,2.58398,0
1.40039,2.58374,0
1.40126,2.58301,0
1.40137,2.58292,0
1.40234,2.58213,0
1.39891,2.58496,0
1.39941,2.58454,0
1.39405,2.58887,0
1.39453,2.58847,0
1.39282,2.58984,0
1.39355,2.58927,0
1.39647,2.58691,0
1.39648,2.58691,0
1.39526,2.58789,0
1.39551,2.5877,0
1.39746,2.58612,0
1.39158,2.59082,0
1.3916,2.59081,0
1.39258,2.59004,0
1.42178,2.56543,0
1.42188,2.56534,0
1.42069,2.56641,0
1.4209,2.56622,0
1.41736,2.56934,0
1.41797,2.56881,0
1.41627,2.57031,0
1.41699,2.56966,0
1.41958,2.56738,0
1.41992,2.56709,0
1.41849,2.56836,0
1.41895,2.56795,0
1.41401,2.57227,0
1.41406,2.57222,0
1.41175,2.57422,0
1.41211,2.57391,0
1.41286,2.57324,0
1.41309,2.57305,0
1.40945,2.57617,0
1.41016,2.57557,0
1.40714,2.57812,0
1.40723,2.57805,0
1.4082,2.57722,0
1.40829,2.57715,0
1.40918,2.5764,0
1.41059,2.5752,0
1.41113,2.57473,0
1.41512,2.57129,0
1.41602,2.57053,0
1.41504,2.57136,0
1.42286,2.56445,0
1.42383,2.5636,0
1.42396,2.56348,0
1.4248,2.56272,0
1.42285,2.56446,0
1.37764,2.60156,0
1.37793,2.60135,0
1.37891,2.60062,0
1.38024,2.59961,0
1.38086,2.59914,0
1.38154,2.59863,0
1.38184,2.59841,0
1.38281,2.59766,0
1.37895,2.60059,0
1.37988,2.59988,0
1.38662,2.59473,0
1.38672,2.59465,0
1.38536,2.5957,0
1.38574,2.5954,0
1.38408,2.59668,0
1.38477,2.59616,0
1.38282,2.59766,0
1.38379,2.5969,0
1.3877,2.59389,0
1.37633,2.60254,0
1.37695,2.60208,0
1.37504,2.60352,0
1.37598,2.6028,0
1.29099,2.65625,0
1.29102,2.65623,0
1.29283,2.65527,0
1.29297,2.6552,0
1.29199,2.65572,0
1.29469,2.6543,0
1.29492,2.65417,0
1.29651,2.65332,0
1.29688,2.65313,0
1.2959,2.65365,0
1.29395,2.65469,0
1.31237,2.64453,0
1.3125,2.64445,0
1.30544,2.64844,0
1.30566,2.64831,0
1.30664,2.64777,0
1.30718,2.64746,0
1.30762,2.64722,0
1.30859,2.64668,0
1.30893,2.64648,0
1.30957,2.64612,0
1.31055,2.64557,0
1.31066,2.64551,0
1.31152,2.64501,0
1.29833,2.65234,0
1.29883,2.65207,0
1.30015,2.65137,0
1.30078,2.65102,0
1.2998,2.65156,0
1.30193,2.65039,0
1.30273,2.64995,0
1.30371,2.64941,0
1.30371,2.64941,0
1.30469,2.64885,0
1.30176,2.65048,0
1.29785,2.65261,0
1.25901,2.67188,0
1.25977,2.67153,0
1.26114,2.6709,0
1.26172,2.67064,0
1.26074,2.67108,0
1.26326,2.66992,0
1.26367,2.66973,0
1.26534,2.66895,0
1.26562,2.66881,0
1.26465,2.66927,0
1.2627,2.67019,0
1.27557,2.66406,0
1.27637,2.66367,0
1.27734,2.66318,0
1.27954,2.66211,0
1.28027,2.66173,0
1.28125,2.66126,0
1.27754,2.66309,0
1.27832,2.6627,0
1.2793,2.66223,0
1.26742,2.66797,0
1.26758,2.66789,0
1.26948,2.66699,0
1.26953,2.66697,0
1.26855,2.66745,0
1.27153,2.66602,0
1.27246,2.66558,0
1.27344,2.66511,0
1.27051,2.66651,0
1.27148,2.66604,0
1.2666,2.66836,0
1.27359,2.66504,0
1.27441,2.66463,0
1.27539,2.66415,0
1.25021,2.67578,0
1.25098,2.67545,0
1.25195,2.67501,0
1.25242,2.6748,0
1.25293,2.67458,0
1.25391,2.67417,0
1.25467,2.67383,0
1.25488,2.67373,0
1.25586,2.67329,0
1.25681,2.67285,0
1.25684,2.67284,0
1.25781,2.6724,0
1.25879,2.67197,0
1.28343,2.66016,0
1.28418,2.65976,0
1.28516,2.65928,0
1.28724,2.6582,0
1.28809,2.65776,0
1.28906,2.65727,0
1.28535,2.65918,0
1.28613,2.65878,0
1.28711,2.65827,0
1.2815,2.66113,0
1.28223,2.66076,0
1.2832,2.66027,0
1.28914,2.65723,0
1.29004,2.65676,0
1.31906,2.64062,0
1.31934,2.64047,0
1.32031,2.63988,0
1.32558,2.63672,0
1.32617,2.63637,0
1.32722,2.63574,0
1.32812,2.63518,0
1.32715,2.63579,0
1.32399,2.6377,0
1.32422,2.63755,0
1.32236,2.63867,0
1.32324,2.63815,0
1.3207,2.63965,0
1.32129,2.6393,0
1.32227,2.63873,0
1.3252,2.63696,0
1.33197,2.63281,0
1.33203,2.63277,0
1.33507,2.63086,0
1.33594,2.63031,0
1.33353,2.63184,0
1.33398,2.63154,0
1.33301,2.63216,0
1.33496,2.63093,0
1.33966,2.62793,0
1.33984,2.62781,0
1.33814,2.62891,0
1.33887,2.62845,0
1.34118,2.62695,0
1.3418,2.62655,0
1.34268,2.62598,0
1.34277,2.62592,0
1.34375,2.6253,0
1.34082,2.62719,0
1.33663,2.62988,0
1.33691,2.6297,0
1.33789,2.62907,0
1.3288,2.63477,0
1.3291,2.63458,0
1.33008,2.63398,0
1.33037,2.63379,0
1.33105,2.63337,0
1.31573,2.64258,0
1.31641,2.64219,0
1.31404,2.64355,0
1.31445,2.64332,0
1.31348,2.64388,0
1.31543,2.64276,0
1.31742,2.6416,0
1.31836,2.64104,0
1.31738,2.64163,0


==> Figures/Bubble_rise_benchmarks/Re35We125/centerOfMassRe35We125AMR.csv <==
noOfTimeSteps,time,centroidx,centroid
0,0,1,1
100,0.1,0.999999825641,1.00326728261
200,0.2,0.999998497091,1.01271567591
300,0.3,1,1.0280772481
400,0.4,1,1.04899119426
500,0.5,0.999999386642,1.07492720849
600,0.6,1,1.10519222992
700,0.7,0.999999962034,1.13873614843
800,0.8,0.999999530107,1.17440952922
900,0.9,0.999999524184,1.21100904678
1000,1,0.999998199934,1.24768439843
1100,1.1,0.999999263138,1.28384424454
1200,1.2,0.999999321245,1.31910034302
1300,1.3,0.999998883344,1.35337194425
1400,1.4,0.999998973526,1.38662967935
1500,1.5,0.999998889254,1.41892652239
1600,1.6,0.999997451006,1.45038998656
1700,1.7,0.999999095635,1.48118854637
1800,1.8,0.999998339694,1.51149914576
1900,1.9,0.999999913363,1.54149403085
2000,2,0.999998232841,1.57146352347
2100,2.1,0.999998586433,1.60153012563
2200,2.2,0.999996443033,1.63192236456
2300,2.3,0.999999347243,1.6628917043
2400,2.4,0.999994826503,1.69458928336
2500,2.5,0.99999541043,1.72714017817
2600,2.6,0.999992880218,1.76074842191
2700,2.7,0.99999807238,1.79539103911
2800,2.8,0.999991848151,1.8308915164
2900,2.9,0.999995637877,1.86664161023
3000,3,0.999992759152,1.90075382594
3100,3.1,0.999990228724,1.93151231988
3200,3.2,0.999992303951,1.96073702522
3300,3.3,0.999993936267,1.98928226686
3400,3.4,0.999997066435,2.01745060694
3500,3.5,0.999997667035,2.04535378101
3600,3.6,0.999993248471,2.07308736066
3700,3.7,0.999995352762,2.10077919633
3800,3.8,0.999998826973,2.12868532034
3900,3.9,1.00012365835,2.15717247842
4000,4,0.99991764406,2.18502105511
4100,4.1,0.999967116939,2.21249916272
4200,4.2,0.999917414783,2.23956667019
4300,4.3,0.999908531504,2.26664355283


==> Figures/Bubble_rise_benchmarks/Re35We125/centerOfMassRe35We125_uniformLevel12.csv <==
noOfTimeSteps,time,centroidx,centroid
0,0,1,1
100,0.1,1,1.00326559325
200,0.2,0.999999444862,1.01270898099
300,0.3,0.999999722414,1.02806042688
400,0.4,0.999999476829,1.04898139499
500,0.5,0.999999895598,1.07492404665
600,0.6,1,1.10517214128
700,0.7,1.0000006312,1.13870907167
800,0.8,0.999999683203,1.17432905202
900,0.9,0.99999957761,1.21097054491
1000,1,1,1.24769419879
1100,1.1,0.999998971191,1.28386898729
1200,1.2,0.999999094599,1.31923906075
1300,1.3,1.00000048178,1.35362708395
1400,1.4,0.999998859555,1.38705309257
1500,1.5,0.99999935916,1.4195543625
1600,1.6,0.999999512241,1.45126300999
1700,1.7,0.999998107055,1.48231821758
1800,1.8,0.99999899945,1.51295122294
1900,1.9,0.999998871237,1.54329297669
2000,2,0.999997042194,1.57359635031
2100,2.1,0.999998680095,1.60405059137
2200,2.2,0.999998838047,1.63483516532
2300,2.3,0.9999992237,1.66618187065
2400,2.4,0.999997008597,1.69821439119
2500,2.5,0.999998086398,1.73114726072
2600,2.6,1,1.76502916311
2700,2.7,0.999999077505,1.79991665726
2800,2.8,0.999999331579,1.8356068178
2900,2.9,1,1.87150688617
3000,3,1,1.90579291959
3100,3.1,0.999999137905,1.9369400004
3200,3.2,0.999998264981,1.96670832968
3300,3.3,0.999999152039,1.99578406727
3400,3.4,0.999999102098,2.02450050459
3500,3.5,0.999999629421,2.05290854457
3600,3.6,0.999999251608,2.08119880048
3700,3.7,0.999995829662,2.10941268988
3800,3.8,1.00000064432,2.13779752536
3900,3.9,0.999994725151,2.16656889248
4000,4,1.00001406287,2.19519479557
4100,4.1,1.000009936,2.22294252856
4200,4.2,0.999996836588,2.250793933
4300,4.3,1.00001699562,2.27891744752
4400,4.4,1.0000288286,2.30616056232
4500,4.5,1.00002956005,2.33354152473
4600,4.6,1.00002749126,2.36097090215
4700,4.7,1.00003733257,2.38851317097
4800,4.8,1.00003071844,2.41615706046


==> Figures/RT_2D/At0dot82_snaps/long_time/timeMap.txt <==
index,timestepNo,time,tryggvasonTime
0,0,0,0
1,2000,0.25,0.226384628453435
2,4000,0.5,0.452769256906871
3,6000,0.72,0.651987729945894
4,8000,0.92,0.833095432708642
5,10000,1.12,1.01420313547139
6,12000,1.32,1.19531083823414
7,14000,1.43,1.29492007475365
8,16000,1.48,1.34019700044434
9,17200,1.51,1.36736315585875
10,18000,1.53,1.38547392613502
11,20000,1.58,1.43075085182571
12,22000,1.63,1.4760277775164
13,24000,1.68,1.52130470320709
14,24400,1.69,1.53036008834522
15,26000,1.73,1.56658162889777
16,28800,1.8,1.62996932486474
17,30400,1.84,1.66619086541728
18,32000,1.88,1.70241240596983
19,35200,1.96,1.77485548707493
20,38400,2.04,1.84729856818003
21,41600,2.12,1.91974164928513
22,44800,2.2,1.99218473039023
23,46400,2.24,2.02840627094278
24,48000,2.28,2.06462781149533
25,49600,2.32,2.10084935204788
26,51200,2.36,2.13707089260043
27,52800,2.4,2.17329243315298
28,54400,2.44,2.20951397370553
29,56000,2.48,2.24573551425808
30,57600,2.52,2.28195705481063
31,60800,2.6,2.35440013591573
32,62400,2.64,2.39062167646828
33,65600,2.72,2.46306475757338
34,68800,2.8,2.53550783867848
35,73600,2.92,2.64417246033613
36,76800,3,2.71661554144123
37,80000,3.08,2.78905862254632
38,81600,3.12,2.82528016309887
39,84800,3.2,2.89772324420397
40,89600,3.32,3.00638786586162
41,99200,3.44,3.11505248751927
42,121600,3.72,3.36860327138712
43,124800,3.76,3.40482481193967
44,131200,3.84,3.47726789304477
45,137600,3.92,3.54971097414987
46,156800,4.16,3.76704021746517
47,166400,4.28,3.87570483912281
48,179200,4.44,4.02059100133301
49,198400,4.68,4.23792024464831
50,224000,5,4.52769256906871
51,240000,5.2,4.70880027183146
52,246400,5.28,4.78124335293656
53,262400,5.48,4.96235105569931


==> Figures/RT_2D/Ding_combined.csv <==
time, position
0.0068070183902569, -0.1034455724981380
0.1038767590451177, -0.1004604348652014
0.2008937321155579, -0.1175903004133960
0.3084189927120428, -0.1289609610334004
0.4211531677134751, -0.1546934504874216
0.5076693914842166, -0.1747089490807885
0.6203734135802657, -0.2119357260668850
0.7618885367699606, -0.2663707661551729
0.8955186752019493, -0.3265619958811132
1.0658298230325987, -0.4039524428376295
1.1810893038598738, -0.4670383514803569
1.3225441212388023, -0.5444619666327950
1.4561742596707909, -0.6046531963587354
1.6055140618074262, -0.6763206218735207
1.7312969066134376, -0.7279001818220197
1.8753901032133959, -0.7995736379178815
2.0561869238910520, -0.8798255955952639
2.2081500287960258, -0.9514900058195108
2.3836851674843138, -1.0374951378440072
2.4937206574539497, -1.0919663614187549
0.1306299243463602, 0.0978461779684782
0.2828191760417075, 0.1123889242347947
0.4114213175010479, 0.1355252485353227
0.5531475110284252, 0.1615502211715611
0.7001580012242081, 0.2019490838039700
0.8287902955889317, 0.2365796956365731
1.0519368718772901, 0.3000545767587436
1.2225872398935003, 0.3519748645380727
1.4010773633093421, 0.3924099106569414
1.5900757742512286, 0.4386041617040011
1.7134690013056213, 0.4761023148385464
1.8945975039424932, 0.5222875200139909
2.0809650738896952, 0.5656051838874936
2.2148288973384034, 0.5944946825351358
2.2148288973384034, 0.5944946825351358
2.3828408861335841, 0.6406648112578888
2.4852175381358874, 0.6666445545360524


==> Figures/RT_2D/Guermond_bottomFrontdata.csv <==
0.0041837156219187, -0.1034485877886764
1.0029685535349759, -0.3666683753313051
1.5086026239058270, -0.6189607499630629
1.7627614633808046, -0.7336111421015972
2.0116661590927603, -0.8511411367042272
2.2605331636729868, -0.9830389907219512


==> Figures/RT_2D/Guermond_combined.csv <==
time, position
0.0041837156219187, -0.1034485877886764
1.0029685535349759, -0.3666683753313051
1.5086026239058270, -0.6189607499630629
1.7627614633808046, -0.7336111421015972
2.0116661590927603, -0.8511411367042272
2.2605331636729868, -0.9830389907219512
0.0152046025394776, 0.0977135051847922
1.0073256483628483, 0.2942561730535547
1.5087307737537055, 0.4298899720482569
1.7554569220517249, 0.4818977032531970
1.7554569220517249, 0.4818977032531970
2.0074749052444956, 0.5511528963373267
2.2620709618475292, 0.6031696734138818


==> Figures/RT_2D/Tryggvason_combined.csv <==
time,position
0.0251852142213162, -0.0976773216983322
0.1196241138814930, -0.0975687712389528
0.1196241138814930, -0.0975687712389528
0.2691071423186983, -0.1146383309763812
0.4710109967645932, -0.1488890162011560
0.6649695606420156, -0.2118844661277337
0.9951363363616903, -0.3523095617878260
1.1418528357299871, -0.4239800025931499
1.2807371179249980, -0.4812916298549947
1.4064822715992804, -0.5472390492185875
1.5820249485139146, -0.6303706093600649
1.8990752103918980, -0.7708107814728489
2.1716047074715892, -0.8825664946945964
2.2580983165632929, -0.9112027089370196
0.0361834864598378, 0.0948640556260800
0.0361834864598378, 0.0948640556260800
0.1962426464601996, 0.1094158477640115
0.3641867912182679, 0.1297238295395954
0.5059054465192995, 0.1528752302928148
0.6844257228405244, 0.2048045639437588
1.1071016122758512, 0.3288536166902363
1.2882150384600310, 0.3692916780996434
1.5297548870321405, 0.4442819537876573
1.8027743688243087, 0.5193084129621310
2.1519374749353979, 0.6202844625093852
2.2385592338749807, 0.6404989702782813


==> Figures/RT_2D/extentsRTinstability_At0dot5.csv <==
time,bottomFront,topFront
0,-0.1,0.1
0.070710678118655,-0.100783862174,0.100626431406
0.14142135623731,-0.103486381471,0.102902382612
0.212132034355964,-0.10831219703,0.106939256191
0.282842712474619,-0.115376219153,0.113000825047
0.353553390593274,-0.124766923487,0.12081014365
0.424264068711929,-0.136731848121,0.130369111896
0.494974746830583,-0.151366725564,0.14148530364
0.565685424949238,-0.168708503246,0.154089793563
0.636396103067893,-0.188770234585,0.168017193675
0.707106781186548,-0.211499631405,0.182900130749
0.777817459305202,-0.236770763993,0.198560446501
0.848528137423857,-0.264371961355,0.214756712317
0.919238815542512,-0.294024884701,0.23135843873
0.989949493661167,-0.325429797173,0.248142182827
1.06066017177982,-0.358160436153,0.264806330204
1.13137084989848,-0.391875177622,0.281410753727
1.20208152801713,-0.426445901394,0.29782128334
1.27279220613579,-0.461472302675,0.313874304295
1.34350288425444,-0.496692717075,0.329665482044
1.4142135623731,-0.531862914562,0.345292270184
1.48492424049175,-0.566824257374,0.360659688711
1.5556349186104,-0.601532459259,0.375834524632
1.62634559672906,-0.635948717594,0.390836983919
1.69705627484771,-0.669939339161,0.405662596226
1.76776695296637,-0.70370554924,0.420295119286
1.83847763108502,-0.737295210361,0.434706509113
1.90918830920368,-0.770963132381,0.449022233486
1.97989898732233,-0.804643750191,0.463219761848
2.05060966544099,-0.838634848595,0.477107912302
2.12132034355964,-0.872902214527,0.490928888321
2.1920310216783,-0.907500684261,0.504408895969
2.26274169979695,-0.942662775517,0.517806529999
2.33345237791561,-0.978475749493,0.530939757824
2.40416305603426,-1.01513302326,0.543903589249
2.47487373415292,-1.05285620689,0.556815683842
2.54558441227157,-1.09170043468,0.569789350033


==> Figures/RT_2D/extentsRTinstability_At0dot5_Cn0dot00125.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid,
0.070710678118655,-0.10090410709,0.10081219673,0.1,0,1.89909589291,2.10081219673,2.99872541202,1
0.14142135623731,-0.10457217693,0.10304403305,0.2,1,1.89542782307,2.10304403305,2.99863398089,2
0.212132034355964,-0.11084020138,0.10686898232,0.3,2,1.88915979862,2.10686898232,2.9984697402,3
0.282842712474619,-0.11979627609,0.11228299141,0.4,3,1.88020372391,2.11228299141,2.9982214528,4
0.353553390593274,-0.13159096241,0.11930823326,0.5,4,1.86840903759,2.11930823326,2.99789196072,5
0.424264068711929,-0.14622914791,0.12778544426,0.6,5,1.85377085209,2.12778544426,2.9974409258,6
0.494974746830583,-0.16385865211,0.1375977993,0.7,6,1.83614134789,2.1375977993,2.99682997998,7
0.565685424949238,-0.18418467045,0.1486852169,0.8,7,1.81581532955,2.1486852169,2.99603999161,8
0.636396103067893,-0.20704698563,0.16097354889,0.9,8,1.79295301437,2.16097354889,2.99503925224,9
0.707106781186548,-0.23248124123,0.17431282997,1,9,1.76751875877,2.17431282997,2.99376210235,10
0.777817459305202,-0.260237813,0.18840050697,1.1,10,1.739762187,2.18840050697,2.99211717062,11
0.848528137423857,-0.29012238979,0.20311522484,1.2,11,1.70987761021,2.20311522484,2.99013653474,12
0.919238815542512,-0.32181453705,0.21819090843,1.3,12,1.67818546295,2.21819090843,2.98770631051,13
0.989949493661167,-0.35498976707,0.23346138,1.4,13,1.64501023293,2.23346138,2.98478786206,14
1.06066017177982,-0.38937997818,0.24881577492,1.5,14,1.61062002182,2.24881577492,2.98135970111,15
1.13137084989848,-0.42469537258,0.26407194138,1.6,15,1.57530462742,2.26407194138,2.97736202303,16
1.20208152801713,-0.46075177193,0.27914381027,1.7,16,1.53924822807,2.27914381027,2.97283415111,17
1.27279220613579,-0.49729001522,0.29399871826,1.8,17,1.50270998478,2.29399871826,2.96772687379,18
1.34350288425444,-0.53415727615,0.30858564377,1.9,18,1.46584272385,2.30858564377,2.9621440585,19
1.4142135623731,-0.57100594044,0.32302761078,2,19,1.42899405956,2.32302761078,2.95622339067,20
1.48492424049175,-0.60782539845,0.33724474907,2.1,20,1.39217460155,2.33724474907,2.95001001756,21
1.5556349186104,-0.64444386959,0.35137557983,2.2,21,1.35555613041,2.35137557983,2.94354719988,22
1.62634559672906,-0.68089151382,0.36533331871,2.3,22,1.31910848618,2.36533331871,2.93688268136,23
1.69705627484771,-0.71714758873,0.37913298607,2.4,23,1.28285241127,2.37913298607,2.92995323581,24
1.76776695296637,-0.75327932835,0.39279270172,2.5,24,1.24672067165,2.39279270172,2.92280112288,25
1.83847763108502,-0.78941440582,0.40630197525,2.6,25,1.21058559418,2.40630197525,2.91535119096,26
1.90918830920368,-0.82567405701,0.41967439651,2.7,26,1.17432594299,2.41967439651,2.90767613332,27
1.97989898732233,-0.86217284203,0.43297815323,2.8,27,1.13782715797,2.43297815323,2.899692413,28
2.05060966544099,-0.89908957481,0.44609594345,2.9,28,1.10091042519,2.44609594345,2.89135816584,29
2.12132034355964,-0.93644785881,0.45914888382,3,29,1.06355214119,2.45914888382,2.88269015849,30
2.1920310216783,-0.9743950367,0.47201228142,3.1,30,1.0256049633,2.47201228142,2.87381966024,31
2.26274169979695,-1.01311558485,0.48477244377,3.2,31,0.98688441515,2.48477244377,2.86467346111,32
2.33345237791561,-1.05279737711,0.4974462986,3.3,32,0.94720262289,2.4974462986,2.85507281847,33
2.40416305603426,-1.093647956848,0.51003646851,3.4,33,0.906352043152,2.51003646851,2.84530710801,34
2.47487373415292,-1.136011123657,0.52254986763,3.5,34,0.863988876343,2.52254986763,2.8350589847,35
2.54558441227157,-1.180128097534,0.53498601913,3.6,35,0.819871902466,2.53498601913,2.82424229587,36
2.61629509039023,-1.226116895676,0.54737377167,3.7,36,0.773883104324,2.54737377167,2.81306158315,37
2.68700576850888,-1.274293482304,0.55976581573,3.8,37,0.725706517696,2.55976581573,2.80112759554,38
2.75771644662754,-1.324751377106,0.57219266891,3.9,38,0.675248622894,2.57219266891,2.7888204133,39
2.82842712474619,-1.377770543098,0.58466553688,4,39,0.622229456902,2.58466553688,2.77583639251,40
2.89913780286484,-1.433337271214,0.59718227386,4.1,40,0.566662728786,2.59718227386,2.76224014893,41
2.9698484809835,-1.491681396961,0.60971999168,4.2,41,0.508318603039,2.60971999168,2.74800000456,42
3.04055915910215,-1.552796244621,0.6222782135,4.3,42,0.447203755379,2.6222782135,2.7335456374,43
3.11126983722081,-1.616763114929,0.63486051559,4.4,43,0.383236885071,2.63486051559,2.71864104093,44
3.18198051533946,-1.683593720198,0.64744734764,4.5,44,0.316406279802,2.64744734764,2.70347449971,45
3.25269119345812,-1.75335508585,0.65999436378,4.6,45,0.24664491415,2.65999436378,2.68810790834,46
3.32340187157677,-1.826208144426,0.67243623734,4.7,46,0.173791855574,2.67243623734,2.67227830095,47
3.39411254969543,,,,,,,2.65580640625,48
3.46482322781408,,,,,,,2.63812024837,49
3.53553390593274,,,,,,,2.61997180797,50
3.60624458405139,,,,,,,2.60084916784,51
3.67695526217005,,,,,,,2.58084317924,52
3.7476659402887,,,,,,,2.55995088939,53
3.81837661840736,,,,,,,2.53868671553,54
3.88908729652601,,,,,,,2.51690943357,55
3.95979797464467,,,,,,,2.49526246601,56
4.03050865276332,,,,,,,2.47323021184,57
4.10121933088198,,,,,,,2.45141459502,58
4.17193000900063,,,,,,,2.42960258055,59
4.24264068711929,,,,,,,2.40825138124,60
4.31335136523794,,,,,,,2.38715372915,61
4.3840620433566,,,,,,,2.36565664809,62
4.45477272147525,,,,,,,2.34338591761,63
4.52548339959391,,,,,,,2.32066343788,64
4.59619407771256,,,,,,,2.29677343696,65
4.66690475583121,,,,,,,2.27233037527,66
4.73761543394987,,,,,,,2.24750154168,67
4.80832611206852,,,,,,,2.22269249984,68
4.87903679018718,,,,,,,2.19745137946,69
4.94974746830583,,,,,,,2.17237193316,70
5.02045814642449,,,,,,,2.14688697308,71
5.09116882454314,,,,,,,2.12237770843,72
5.1618795026618,,,,,,,2.0979161357,73
5.23259018078045,,,,,,,2.07420796868,74


==> Figures/RT_2D/extentsRTinstability_At0dot5_Cn0dot0025.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid
0.070710678118655,-0.10083806515,0.10080981255,0.1,0,1.89916193485,2.10080981255,2.99871241847
0.14142135623731,-0.10386538506,0.10342121124,0.2,1,1.89613461494,2.10342121124,2.99862691921
0.212132034355964,-0.10923039913,0.10795283318,0.3,2,1.89076960087,2.10795283318,2.99848820002
0.282842712474619,-0.11704540253,0.11425733566,0.4,3,1.88295459747,2.11425733566,2.99827623388
0.353553390593274,-0.12744152546,0.12240672112,0.5,4,1.87255847454,2.12240672112,2.99793007326
0.424264068711929,-0.1405210495,0.13215517998,0.6,5,1.8594789505,2.13215517998,2.99744994736
0.494974746830583,-0.15626955032,0.14348649979,0.7,6,1.84373044968,2.14348649979,2.99688055807
0.565685424949238,-0.17482674122,0.15610003471,0.8,7,1.82517325878,2.15610003471,2.9961376918
0.636396103067893,-0.19618868828,0.16984724998,0.9,8,1.80381131172,2.16984724998,2.99506964931
0.707106781186548,-0.22017049789,0.18456935883,1,9,1.77982950211,2.18456935883,2.99375971428
0.777817459305202,-0.24654018879,0.20011115074,1.1,10,1.75345981121,2.20011115074,2.9921322335
0.848528137423857,-0.27518391609,0.216142416,1.2,11,1.72481608391,2.216142416,2.99013029959
0.919238815542512,-0.30570960045,0.23250412941,1.3,12,1.69429039955,2.23250412941,2.98759381436
0.989949493661167,-0.33782505989,0.24902176857,1.4,13,1.66217494011,2.24902176857,2.9846760766
1.06066017177982,-0.37123322487,0.2656211853,1.5,14,1.62876677513,2.2656211853,2.98114059084
1.13137084989848,-0.40572595596,0.28197312355,1.6,15,1.59427404404,2.28197312355,2.97697872319
1.20208152801713,-0.44092381001,0.29827046394,1.7,16,1.55907618999,2.29827046394,2.97232113142
1.27279220613579,-0.47657072544,0.31417512894,1.8,17,1.52342927456,2.31417512894,2.96701502455
1.34350288425444,-0.51253330708,0.32990050316,1.9,18,1.48746669292,2.32990050316,2.96119088876
1.4142135623731,-0.54846191406,0.34542441368,2,19,1.45153808594,2.34542441368,2.95502559574
1.48492424049175,-0.58411335945,0.3607070446,2.1,20,1.41588664055,2.3607070446,2.94868543587
1.5556349186104,-0.61954724789,0.37582063675,2.2,21,1.38045275211,2.37582063675,2.94193503807
1.62634559672906,-0.65468633175,0.39077877998,2.3,22,1.34531366825,2.39077877998,2.93500195787
1.69705627484771,-0.68948543072,0.40557813644,2.4,23,1.31051456928,2.40557813644,2.92782482417
1.76776695296637,-0.7240575552,0.42020368576,2.5,24,1.2759424448,2.42020368576,2.92036960124
1.83847763108502,-0.75853872299,0.43464994431,2.6,25,1.24146127701,2.43464994431,2.91272006156
1.90918830920368,-0.792999506,0.44902658463,2.7,26,1.207000494,2.44902658463,2.90477571795
1.97989898732233,-0.82750713825,0.4633038044,2.8,27,1.17249286175,2.4633038044,2.89666106974
2.05060966544099,-0.86221909523,0.47732639313,2.9,28,1.13778090477,2.47732639313,2.88830133655
2.12132034355964,-0.89725887775,0.49127149582,3,29,1.10274112225,2.49127149582,2.87939645554
2.1920310216783,-0.93275678158,0.50503325462,3.1,30,1.06724321842,2.50503325462,2.8704134748
2.26274169979695,-0.96872699261,0.51864743233,3.2,31,1.03127300739,2.51864743233,2.86099737281
2.33345237791561,-1.005484461784,0.53206825256,3.3,32,0.994515538216,2.53206825256,2.85193709079
2.40416305603426,-1.043174088001,0.54552507401,3.4,33,0.956825911999,2.54552507401,2.84160827158
2.47487373415292,-1.081947922707,0.55881762505,3.5,34,0.918052077293,2.55881762505,2.8311195583
2.54558441227157,-1.122122704983,0.57211780548,3.6,35,0.877877295017,2.57211780548,2.82069417998
2.61629509039023,-1.163811683655,0.58557653427,3.7,36,0.836188316345,2.58557653427,2.80931620277
2.68700576850888,-1.207100331783,0.59898495674,3.8,37,0.792899668217,2.59898495674,2.79774614379
2.75771644662754,-1.252304852009,0.61255860329,3.9,38,0.747695147991,2.61255860329,2.78583741031
2.82842712474619,-1.299562692642,0.62617325783,4,39,0.700437307358,2.62617325783,2.77332124504
2.89913780286484,-1.349091291428,0.63981294632,4.1,40,0.650908708572,2.63981294632,2.7605913169
2.9698484809835,-1.401070594788,0.65357875824,4.2,41,0.598929405212,2.65357875824,2.74783773717
3.04055915910215,-1.455618023872,0.66731739044,4.3,42,0.544381976128,2.66731739044,2.73474793104
3.11126983722081,-1.512839198112,0.68113398552,4.4,43,0.487160801888,2.68113398552,2.72201770534
3.18198051533946,-1.572859555483,0.69486784935,4.5,44,0.427140444517,2.69486784935,2.70883275265
3.25269119345812,-1.635812222958,0.70863294601,4.6,45,0.364187777042,2.70863294601,2.69561369518
3.32340187157677,-1.701886117458,0.72229385376,4.7,46,0.298113882542,2.72229385376,2.6820891072
3.39411254969543,-1.771466746926,0.73590636253,4.8,47,0.228533253074,2.73590636253,2.66755160626
3.46482322781408,-1.844447806478,0.74914050102,4.9,48,0.155552193522,2.74914050102,2.65189033007
3.53553390593274,-1.9204986169934,0.76204156876,5,49,0.0795013830066,2.76204156876,2.63624675852
3.60624458405139,-1.99853241152596,0.77449059486,5.1,50,0.00146758847404,2.77449059486,2.61957188721
3.67695526217005,-2.0782823637128,0.78642177582,5.2,51,-0.0782823637128,2.78642177582,2.60314086677
3.7476659402887,-2.158378168941,0.79773044586,5.3,52,-0.158378168941,2.79773044586,2.58669630942
3.81837661840736,-2.235395252705,0.80832123756,5.4,53,-0.235395252705,2.80832123756,2.56934840688
3.88908729652601,-2.309809714556,0.81824755669,5.5,54,-0.309809714556,2.81824755669,2.55061218435
3.95979797464467,-2.396780401468,0.82766437531,5.6,55,-0.396780401468,2.82766437531,2.53130027339
4.03050865276332,-2.495189875364,0.83686208725,5.7,56,-0.495189875364,2.83686208725,2.51114764081
4.10121933088198,-2.592379927635,0.84630513191,5.8,57,-0.592379927635,2.84630513191,2.49089365361
4.17193000900063,-2.692675769329,0.85618019104,5.9,58,-0.692675769329,2.85618019104,2.47156709303
4.24264068711929,-2.790512084961,0.8666973114,6,59,-0.790512084961,2.8666973114,2.45274793148
4.31335136523794,-2.881121516228,0.87810754776,6.1,60,-0.881121516228,2.87810754776,2.43375289775
4.3840620433566,-2.972325146198,0.89019632339,6.2,61,-0.972325146198,2.89019632339,2.41494304637
4.45477272147525,-3.06158995628,0.90306901932,6.3,62,-1.06158995628,2.90306901932,2.39515612051
4.52548339959391,-3.14402103424,0.91658496857,6.4,63,-1.14402103424,2.91658496857,2.37489093881
4.59619407771256,-3.22403717041,0.9308412075,6.5,64,-1.22403717041,2.9308412075,2.35530711602
4.66690475583121,-3.301638484,0.9456076622,6.6,65,-1.301638484,2.9456076622,2.33463263243
4.73761543394987,-3.37982046604,0.96098303795,6.7,66,-1.37982046604,2.96098303795,2.31550569667
4.80832611206852,-3.45949375629,0.97705888748,6.8,67,-1.45949375629,2.97705888748,2.29675669918
4.87903679018718,-3.53732001781,0.99387407303,6.9,68,-1.53732001781,2.99387407303,2.27856356487
4.94974746830583,-3.61800432205,1.01121044159,7,69,-1.61800432205,3.01121044159,2.25975358098
5.02045814642449,-3.69104611874,1.02893304825,7.1,70,-1.69104611874,3.02893304825,2.24110597167
5.09116882454314,-3.74896192551,1.0469481945,7.2,71,-1.74896192551,3.0469481945,2.2228866984
5.1618795026618,-3.79059922695,1.06527376175,7.3,72,-1.79059922695,3.06527376175,2.20388171881
5.23259018078045,-3.81142508984,1.0836660862,7.4,73,-1.81142508984,3.0836660862,2.18315446304
5.30330085889911,-3.87643969059,1.10212826729,7.5,74,-1.87643969059,3.10212826729,2.162188083
5.37401153701776,-3.94809758663,1.12072610855,7.6,75,-1.94809758663,3.12072610855,2.13978247675
5.44472221513642,-4.02382397652,1.13911557198,7.7,76,-2.02382397652,3.13911557198,2.11736515685
5.51543289325507,-4.09943938255,1.15741348267,7.8,77,-2.09943938255,3.15741348267,2.09737065689
5.58614357137373,-4.17825675011,1.17550468445,7.9,78,-2.17825675011,3.17550468445,2.07458032068
5.65685424949238,-4.25128221512,1.19327282906,8,79,-2.25128221512,3.19327282906,2.05109529188
5.72756492761104,-4.31259870529,1.21077013016,8.1,80,-2.31259870529,3.21077013016,2.03052085939
5.79827560572969,-4.36368536949,1.22803425789,8.2,81,-2.36368536949,3.22803425789,2.01104062531
5.86898628384835,-4.40101480484,1.245043993,8.3,82,-2.40101480484,3.245043993,1.99356537098
5.939696961967,-4.42548203468,1.26186013222,8.4,83,-2.42548203468,3.26186013222,1.97683387374
6.01040764008565,-4.45515990257,1.27861118317,8.5,84,-2.45515990257,3.27861118317,1.9601223775
6.08111831820431,-4.49244904518,1.29515504837,8.6,85,-2.49244904518,3.29515504837,1.94136853631


==> Figures/RT_2D/extentsRTinstability_At0dot5_Cn0dot005.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid
0.070710678118655,-0.10071289539,0.10062837601,0.1,0,1.89928710461,2.10062837601,2.99872106662
0.14142135623731,-0.10362458229,0.10324120522,0.2,1,1.89637541771,2.10324120522,2.99863869173
0.212132034355964,-0.10870718956,0.10774421692,0.3,2,1.89129281044,2.10774421692,2.99846741966
0.282842712474619,-0.11605072021,0.11410236359,0.4,3,1.88394927979,2.11410236359,2.99824951802
0.353553390593274,-0.12576234341,0.1222858429,0.5,4,1.87423765659,2.1222858429,2.99792580094
0.424264068711929,-0.13795018196,0.13220071793,0.6,5,1.86204981804,2.13220071793,2.99741105668
0.494974746830583,-0.1527119875,0.14372944832,0.7,6,1.8472880125,2.14372944832,2.99689972322
0.565685424949238,-0.17011582851,0.15667724609,0.8,7,1.82988417149,2.15667724609,2.99617297986
0.636396103067893,-0.19017338753,0.17089009285,0.9,8,1.80982661247,2.17089009285,2.99513851444
0.707106781186548,-0.21282088757,0.1861102581,1,9,1.78717911243,2.1861102581,2.99386283063
0.777817459305202,-0.23791909218,0.20211744308,1.1,10,1.76208090782,2.20211744308,2.99221772794
0.848528137423857,-0.26526176929,0.21871566772,1.2,11,1.73473823071,2.21871566772,2.99027783202
0.919238815542512,-0.29457986355,0.23567152023,1.3,12,1.70542013645,2.23567152023,2.98790958222
0.989949493661167,-0.32563209534,0.25278615952,1.4,13,1.67436790466,2.25278615952,2.98491512211
1.06066017177982,-0.35806035995,0.26989579201,1.5,14,1.64193964005,2.26989579201,2.98140688955
1.13137084989848,-0.39156484604,0.28689002991,1.6,15,1.60843515396,2.28689002991,2.9773265924
1.20208152801713,-0.42589426041,0.30369019508,1.7,16,1.57410573959,2.30369019508,2.97263385945
1.27279220613579,-0.46072745323,0.32022237778,1.8,17,1.53927254677,2.32022237778,2.9673973119
1.34350288425444,-0.4957934618,0.33646559715,1.9,18,1.5042065382,2.33646559715,2.96162016285
1.4142135623731,-0.53080999851,0.35247039795,2,19,1.46919000149,2.35247039795,2.95551355198
1.48492424049175,-0.56554830074,0.368278265,2.1,20,1.43445169926,2.368278265,2.94905391598
1.5556349186104,-0.59991061687,0.38390469551,2.2,21,1.40008938313,2.38390469551,2.94246671611
1.62634559672906,-0.63391137123,0.39939928055,2.3,22,1.36608862877,2.39939928055,2.93567678631
1.69705627484771,-0.66753971577,0.41476249695,2.4,23,1.33246028423,2.41476249695,2.92863824951
1.76776695296637,-0.70086467266,0.42998814583,2.5,24,1.29913532734,2.42998814583,2.92144884623
1.83847763108502,-0.73399806023,0.4450776577,2.6,25,1.26600193977,2.4450776577,2.91406161133
1.90918830920368,-0.767116189,0.46002984047,2.7,26,1.232883811,2.46002984047,2.90649520969
1.97989898732233,-0.80037176609,0.47484302521,2.8,27,1.19962823391,2.47484302521,2.89848883678
2.05060966544099,-0.83383142948,0.48951435089,2.9,28,1.16616857052,2.48951435089,2.8901601644
2.12132034355964,-0.86763799191,0.50402235985,3,29,1.13236200809,2.50402235985,2.88161686204
2.1920310216783,-0.90184831619,0.51834583282,3.1,30,1.09815168381,2.51834583282,2.87271894261
2.26274169979695,-0.93659853935,0.53244566917,3.2,31,1.06340146065,2.53244566917,2.86351958411
2.29809703885628,-0.95420372486,0.53942465782,3.25,32,1.04579627514,2.53942465782,2.85869292846
2.33345237791561,-0.97198569775,0.54638051987,3.3,33,1.02801430225,2.54638051987,2.85410089156
2.36880771697493,-0.98997366428,0.55331349373,3.35,34,1.01002633572,2.55331349373,2.84910838568
2.40416305603426,-1.008179366589,0.56021642685,3.4,35,0.991820633411,2.56021642685,2.84392471924
2.43951839509359,-1.026594698429,0.56710147858,3.45,36,0.973405301571,2.56710147858,2.83918639392
2.47487373415292,-1.045297265053,0.5740172863,3.5,37,0.954702734947,2.5740172863,2.83351695908
2.51022907321224,-1.064247965813,0.58096814156,3.55,38,0.935752034187,2.58096814156,2.8285337697
2.54558441227157,-1.083527863026,0.58795714378,3.6,39,0.916472136974,2.58795714378,2.82283075701
2.5809397513309,-1.103120625019,0.59499144554,3.65,40,0.896879374981,2.59499144554,2.81745741303
2.61629509039023,-1.123051047325,0.60209584236,3.7,41,0.876948952675,2.60209584236,2.81197851462
2.65165042944955,-1.143343389034,0.60928273201,3.75,42,0.856656610966,2.60928273201,2.80607648597
2.68700576850888,-1.164013147354,0.61654067039,3.8,43,0.835986852646,2.61654067039,2.80026825965
2.72236110756821,-1.185115814209,0.62385630608,3.85,44,0.814884185791,2.62385630608,2.79445662416
2.75771644662754,-1.206635832787,0.63121533394,3.9,45,0.793364167213,2.63121533394,2.78879210208
2.79307178568686,-1.228639304638,0.63860440254,3.95,46,0.771360695362,2.63860440254,2.78275702155
2.82842712474619,-1.251121222973,0.64600253105,4,47,0.748878777027,2.64600253105,2.77661071905
2.86378246380552,-1.274107277393,0.65339589119,4.05,48,0.725892722607,2.65339589119,2.77081936532
2.89913780286484,-1.297653138638,0.6607811451,4.1,49,0.702346861362,2.6607811451,2.76486468137
2.93449314192417,-1.321740269661,0.66815137863,4.15,50,0.678259730339,2.66815137863,2.75939148042
2.9698484809835,-1.346437990665,0.67550134659,4.2,51,0.653562009335,2.67550134659,2.75270759993
3.00520382004283,-1.371747136116,0.68282532692,4.25,52,0.628252863884,2.68282532692,2.74765774591
3.04055915910215,-1.397726714611,0.69011998177,4.3,53,0.602273285389,2.69011998177,2.7410052227
3.07591449816148,-1.424344956875,0.69738483429,4.35,54,0.575655043125,2.69738483429,2.7352954436
3.11126983722081,-1.451660633087,0.70463275909,4.4,55,0.548339366913,2.70463275909,2.72913860645
3.14662517628014,-1.47965502739,0.71187257767,4.45,56,0.52034497261,2.71187257767,2.72397085691
3.18198051533946,-1.50835198164,0.71911382675,4.5,57,0.49164801836,2.71911382675,2.71782567509
3.21733585439879,-1.53771686554,0.72636651993,4.55,58,0.46228313446,2.72636651993,2.71181794496
3.25269119345812,-1.56777203083,0.73363852501,4.6,59,0.43222796917,2.73363852501,2.70568402384
3.28804653251745,-1.598511517048,0.74093055725,4.65,60,0.401488482952,2.74093055725,2.70012417125
3.32340187157677,-1.629933565855,0.74823498726,4.7,61,0.370066434145,2.74823498726,2.69379821471
3.3587572106361,-1.662051260471,0.75553607941,4.75,62,0.337948739529,2.75553607941,2.68772833568
3.39411254969543,-1.694893658161,0.76281356812,4.8,63,0.305106341839,2.76281356812,2.68129518597
3.42946788875476,-1.728483170271,0.77004694939,4.85,64,0.271516829729,2.77004694939,2.6748576979
3.46482322781408,-1.762847021222,0.77722930908,4.9,65,0.237152978778,2.77722930908,2.6680711275
3.50017856687341,-1.798030108213,0.78436017036,4.95,66,0.201969891787,2.78436017036,2.661187591
3.53553390593274,-1.834056437016,0.79143810272,5,67,0.165943562984,2.79143810272,2.65507880055
3.57088924499206,-1.871003270149,0.79846477509,5.05,68,0.128996729851,2.79846477509,2.64804319916
3.60624458405139,-1.9088570475578,0.80544090271,5.1,69,0.0911429524422,2.80544090271,2.64049125492
3.64159992311072,-1.9476756229997,0.81236195564,5.15,70,0.0523243770003,2.81236195564,2.63331974269
3.67695526217005,-1.9874470792711,0.81926202774,5.2,71,0.0125529207289,2.81926202774,2.62621785517
3.71231060122937,-2.0282233320177,0.82614898682,5.25,72,-0.0282233320177,2.82614898682,2.61850025641
3.7476659402887,-2.0700241848826,0.83300447464,5.3,73,-0.0700241848826,2.83300447464,2.61135870767
3.78302127934803,-2.112959451973,0.83980488777,5.35,74,-0.112959451973,2.83980488777,2.6033966305
3.81837661840736,-2.157102108002,0.84658551216,5.4,75,-0.157102108002,2.84658551216,2.59535298996
3.85373195746668,-2.201610162854,0.853328228,5.45,76,-0.201610162854,2.853328228,2.58739681953
3.88908729652601,-2.243930444121,0.85998106003,5.5,77,-0.243930444121,2.85998106003,2.57924956025
3.92444263558534,-2.283510118723,0.866563797,5.55,78,-0.283510118723,2.866563797,2.57060185863
3.95979797464467,-2.320337235928,0.87307929993,5.6,79,-0.320337235928,2.87307929993,2.56211820272
3.99515331370399,-2.353929579258,0.87946748734,5.65,80,-0.353929579258,2.87946748734,2.55322919792
4.03050865276332,-2.376604735851,0.88578057289,5.7,81,-0.376604735851,2.88578057289,2.54659655744
4.06586399182265,-2.389660745859,0.89193058014,5.75,82,-0.389660745859,2.89193058014,2.53883649673
4.10121933088198,-2.397472441196,0.89799141884,5.8,83,-0.397472441196,2.89799141884,2.52944894992
4.1365746699413,-2.339649289846,0.90388917923,5.85,84,-0.339649289846,2.90388917923,2.52265481107
4.17193000900063,-2.381936490536,0.90965104103,5.9,85,-0.381936490536,2.90965104103,2.51375595044
4.20728534805996,-2.416740119457,0.91528153419,5.95,86,-0.416740119457,2.91528153419,2.50506518645
4.24264068711929,-2.448925316334,0.92075419426,6,87,-0.448925316334,2.92075419426,2.49774658119
4.27799602617861,-2.488393992186,0.92609858513,6.05,88,-0.488393992186,2.92609858513,2.48955106281
4.31335136523794,-2.523536503315,0.93135690689,6.1,89,-0.523536503315,2.93135690689,2.4829579099
4.34870670429727,-2.553363859653,0.93656945229,6.15,90,-0.553363859653,2.93656945229,2.47600970051
4.3840620433566,-2.578076064587,0.94176959991,6.2,91,-0.578076064587,2.94176959991,2.47007200309
4.41941738241592,-2.59870994091,0.94698929787,6.25,92,-0.59870994091,2.94698929787,2.4633486889
4.45477272147525,-2.628402173519,0.95225763321,6.3,93,-0.628402173519,2.95225763321,2.45629384643
4.49012806053458,-2.660024404526,0.9575779438,6.35,94,-0.660024404526,2.9575779438,2.44896014612
4.52548339959391,-2.690719723701,0.96295762062,6.4,95,-0.690719723701,2.96295762062,2.44113162332
4.56083873865323,-2.720036685467,0.96839737892,6.45,96,-0.720036685467,2.96839737892,2.43294890598
4.59619407771256,-2.74739831686,0.97390937805,6.5,97,-0.74739831686,2.97390937805,2.42457988059
4.63154941677189,-2.772323548794,0.97950911522,6.55,98,-0.772323548794,2.97950911522,2.4162381826
4.66690475583121,-2.794580340385,0.98521614075,6.6,99,-0.794580340385,2.98521614075,2.40706395043
4.70226009489054,-2.814270138741,0.99099135399,6.65,100,-0.814270138741,2.99099135399,2.39798044394
4.73761543394987,-2.834245681763,0.99684524536,6.7,101,-0.834245681763,2.99684524536,2.38902379124
4.7729707730092,-2.85518014431,1.00283336639,6.75,102,-0.85518014431,3.00283336639,2.38204363697
4.80832611206852,-2.881048321724,1.0089058876,6.8,103,-0.881048321724,3.0089058876,2.37403573108
4.84368145112785,-2.907667934895,1.01512503624,6.85,104,-0.907667934895,3.01512503624,2.36726493821
4.87903679018718,-2.934596300125,1.02145695686,6.9,105,-0.934596300125,3.02145695686,2.36000091716
4.91439212924651,-2.961606144905,1.02793741226,6.95,106,-0.961606144905,3.02793741226,2.35286203137
4.94974746830583,-2.988503277302,1.03450846672,7,107,-0.988503277302,3.03450846672,2.34486957205
4.98510280736516,-3.01523602009,1.04122328758,7.05,108,-1.01523602009,3.04122328758,2.33701467792
5.02045814642449,-3.04190766811,1.04805016518,7.1,109,-1.04190766811,3.04805016518,2.32951174529
5.05581348548382,-3.06864988804,1.05497217178,7.15,110,-1.06864988804,3.05497217178,2.32096730976
5.09116882454314,-3.09546291828,1.06201028824,7.2,111,-1.09546291828,3.06201028824,2.31381760634
5.12652416360247,-3.12232398987,1.06917047501,7.25,112,-1.12232398987,3.06917047501,2.30570799005
5.1618795026618,-3.14926040173,1.07644557953,7.3,113,-1.14926040173,3.07644557953,2.2976393405
5.19723484172113,-3.17626261711,1.08382368088,7.35,114,-1.17626261711,3.08382368088,2.28907395289
5.23259018078045,-3.20325946808,1.09129929543,7.4,115,-1.20325946808,3.09129929543,2.28026252955
5.26794551983978,-3.2300658226,1.09885859489,7.45,116,-1.2300658226,3.09885859489,2.27224272818
5.30330085889911,-3.25649726391,1.10647821426,7.5,117,-1.25649726391,3.10647821426,2.26321552108
5.33865619795843,-3.28246414661,1.11414122581,7.55,118,-1.28246414661,3.11414122581,2.25339269085
5.37401153701776,-3.30806028843,1.12182760239,7.6,119,-1.30806028843,3.12182760239,2.2424055335
5.40936687607709,-3.33350348473,1.12952065468,7.65,120,-1.33350348473,3.12952065468,2.23113013852
5.44472221513642,-3.35891163349,1.13721323013,7.7,121,-1.35891163349,3.13721323013,2.22030993529
5.48007755419574,-3.38407468796,1.14490222931,7.75,122,-1.38407468796,3.14490222931,2.20790061965
5.51543289325507,-3.40873086452,1.15258264542,7.8,123,-1.40873086452,3.15258264542,2.19721612051
5.5507882323144,-3.43292558193,1.16024923325,7.85,124,-1.43292558193,3.16024923325,2.18578231148
5.58614357137373,-3.45663821697,1.16790485382,7.9,125,-1.45663821697,3.16790485382,2.17530506947
5.62149891043305,-3.47934877872,1.17555117607,7.95,126,-1.47934877872,3.17555117607,2.16336701139
5.65685424949238,-3.50073361397,1.18318915367,8,127,-1.50073361397,3.18318915367,2.15230819053
5.69220958855171,-3.52069997787,1.19081926346,8.05,128,-1.52069997787,3.19081926346,2.14293530144
5.72756492761104,-3.53935217857,1.19844269753,8.1,129,-1.53935217857,3.19844269753,2.13346366944
5.76292026667036,-3.55687105656,1.20605397224,8.15,130,-1.55687105656,3.20605397224,2.12186536303
5.79827560572969,-3.57323992252,1.21365213394,8.2,131,-1.57323992252,3.21365213394,2.10931926803
5.83363094478902,-3.58831989765,1.22123980522,8.25,132,-1.58831989765,3.22123980522,2.09711125663
5.86898628384835,-3.60223472118,1.22882461548,8.3,133,-1.60223472118,3.22882461548,2.08502052501
5.90434162290767,-3.61575245857,1.23640799522,8.35,134,-1.61575245857,3.23640799522,2.07097608439
5.939696961967,-3.62757384777,1.24399709702,8.4,135,-1.62757384777,3.24399709702,2.05408098505


==> Figures/RT_2D/extentsRTinstability_At0dot82.csv <==
time,bottomFront,topFront
0.009145938989519,-0.09993121773,0.099930152297
0.018291877979038,-0.0999574959278,0.0999534130096
0.027437816968556,-0.100037783384,0.100028514862
0.036583755958075,-0.100166857243,0.100150220096
0.045729694947594,-0.100341558456,0.100315235555
0.054875633937113,-0.100559934974,0.100521460176
0.064021572926632,-0.100820861757,0.100767500699
0.07316751191615,-0.101124383509,0.101052962244
0.082313450905669,-0.101472251117,0.101378798485
0.091459389895188,-0.101868599653,0.101747862995
0.100605328884707,-0.102320276201,0.102165557444
0.109751267874225,-0.102812424302,0.102627575397
0.118897206863744,-0.10333891958,0.103117980063
0.128043145853263,-0.103910312057,0.103643409908
0.137189084842782,-0.104543209076,0.104215711355
0.146335023832301,-0.105215668678,0.104840226471
0.155480962821819,-0.10592097044,0.105486422777
0.164626901811338,-0.10668810457,0.106168568134
0.173772840800857,-0.107500761747,0.10690933466
0.182918779790376,-0.108344875276,0.107672654092
0.192064718779895,-0.109260514379,0.108468368649
0.201210657769413,-0.110201105475,0.109323702753
0.210356596758932,-0.111204102635,0.110192574561
0.219502535748451,-0.112248018384,0.11111035198
0.22864847473797,-0.113342858851,0.112064443529
0.237794413727489,-0.114486753941,0.113042712212
0.246940352717007,-0.115683786571,0.114076785743
0.256086291706526,-0.116920664907,0.115122914314
0.265232230696045,-0.11822514981,0.116229146719
0.274378169685564,-0.119556330144,0.117343276739
0.283524108675083,-0.120962105691,0.118518307805
0.292670047664601,-0.12241178751,0.119702368975
0.30181598665412,-0.123901277781,0.120939031243
0.310961925643639,-0.125463068485,0.122196473181
0.320107864633158,-0.127074614167,0.123488850892
0.329253803622677,-0.128723919392,0.124821871519
0.338399742612195,-0.13043731451,0.126162320375
0.347545681601714,-0.13221322,0.127558916807
0.356691620591233,-0.134043619037,0.128973007202
0.365837559580752,-0.135925173759,0.13040868938
0.37498349857027,-0.137857705355,0.131889998913
0.384129437559789,-0.139845758677,0.133386194706
0.393275376549308,-0.141895070672,0.134906560183
0.402421315538827,-0.144003972411,0.136468812823
0.411567254528346,-0.146171748638,0.138048440218
0.420713193517864,-0.148398220539,0.13963855803
0.429859132507383,-0.150683939457,0.141271993518
0.439005071496902,-0.153029963374,0.142931729555
0.448151010486421,-0.155438303947,0.144602924585
0.45729694947594,-0.157911032438,0.146286651492
0.466442888465458,-0.160441845655,0.148008584976
0.475588827454977,-0.163028240204,0.149755194783
0.484734766444496,-0.165671914816,0.151515886188
0.493880705434015,-0.168378695846,0.153283312917
0.503026644423534,-0.171160668135,0.155073389411
0.512172583413052,-0.174002915621,0.156892567873
0.521318522402571,-0.176893278956,0.158730089664
0.53046446139209,-0.179855108261,0.160580545664
0.539610400381609,-0.182891517878,0.162439540029
0.548756339371127,-0.185969263315,0.16431081295
0.557902278360646,-0.189132973552,0.166201516986
0.567048217350165,-0.192342981696,0.168109640479
0.576194156339684,-0.195626541972,0.170031636953
0.585340095329203,-0.198968395591,0.171967551112
0.594486034318722,-0.202380880713,0.173915177584
0.60363197330824,-0.205845072865,0.175869181752
0.612777912297759,-0.209391593933,0.177827641368
0.621923851287278,-0.212977156043,0.179794371128
0.631069790276797,-0.216647207737,0.181778639555
0.640215729266315,-0.220378950238,0.183772698045
0.649361668255834,-0.224155336618,0.185774847865
0.658507607245353,-0.228010326624,0.187783479691
0.667653546234872,-0.231932953,0.189803481102
0.676799485224391,-0.235911756754,0.191827863455
0.685945424213909,-0.23994217813,0.193855062127
0.695091363203428,-0.244038447738,0.195884034038
0.704237302192947,-0.248201861978,0.197919115424
0.713383241182466,-0.252427726984,0.199956312776
0.722529180171985,-0.25671389699,0.201996996999
0.731675119161503,-0.261059135199,0.204041391611
0.740821058151022,-0.26546305418,0.206093221903
0.749966997140541,-0.269925117493,0.208149462938
0.75911293613006,-0.274444788694,0.210206642747
0.768258875119579,-0.279021561146,0.212264031172
0.777404814109097,-0.283655136824,0.214325085282
0.786550753098616,-0.288346230984,0.216387957335
0.795696692088135,-0.293096810579,0.218448802829
0.804842631077654,-0.29791072011,0.220506951213
0.813988570067172,-0.302774846554,0.222565919161
0.823134509056691,-0.307684719563,0.224624142051
0.83228044804621,-0.312645703554,0.226677656174
0.841426387035729,-0.31766974926,0.228728175163
0.850572326025248,-0.322754323483,0.230782032013
0.859718265014766,-0.32787245512,0.232837036252
0.868864204004285,-0.333044797182,0.234889611602
0.878010142993804,-0.338285803795,0.236939072609
0.887156081983323,-0.343553543091,0.238990038633
0.896302020972842,-0.348882883787,0.241039127111
0.90544795996236,-0.354262530804,0.243083313107
0.914593898951879,-0.359676361084,0.245121896267
0.923739837941398,-0.365159392357,0.247160434723
0.932885776930917,-0.370663970709,0.24919334054
0.942031715920435,-0.376240342855,0.251218318939
0.951177654909954,-0.381835967302,0.25323548913
0.960323593899473,-0.387500584126,0.255257099867
0.969469532888992,-0.393189191818,0.257275462151
0.978615471878511,-0.398933768272,0.259289711714
0.987761410868029,-0.404723316431,0.261300563812
0.996907349857548,-0.410537004471,0.26331242919
1.00605328884707,-0.416415303946,0.265317857265
1.01519922783659,-0.422321975231,0.267315924168
1.0243451668261,-0.428262621164,0.269308716059
1.03349110581562,-0.434261232615,0.271296679974
1.04263704480514,-0.440292447805,0.273274183273
1.05178298379466,-0.446347922087,0.275247246027
1.06092892278418,-0.452457010746,0.277222812176
1.0700748617737,-0.458609133959,0.279196739197
1.07922080076322,-0.464792668819,0.281165242195
1.08836673975274,-0.47100186348,0.283127099276
1.09751267874225,-0.477254152298,0.285089075565
1.10665861773177,-0.483549773693,0.287041395903
1.11580455672129,-0.489883154631,0.288982003927
1.12495049571081,-0.49625068903,0.290915906429
1.13409643470033,-0.502650380135,0.292853355408
1.14324237368985,-0.50908190012,0.294787704945
1.15238831267937,-0.51554530859,0.296717137098
1.16153425166889,-0.522044181824,0.298646241426
1.17068019065841,-0.528579175472,0.300568461418
1.17982612964792,-0.535148799419,0.302479356527
1.18897206863744,-0.541751623154,0.304378509521
1.19811800762696,-0.548386931419,0.306281149387
1.20726394661648,-0.555053651333,0.30818220973
1.216409885606,-0.561750948429,0.310079365969
1.22555582459552,-0.568478047848,0.311975926161
1.23470176358504,-0.575233995914,0.313866168261
1.24384770257456,-0.582018077374,0.315743893385
1.25299364156407,-0.588829874992,0.317609906197
1.26213958055359,-0.595668613911,0.319483041763
1.27128551954311,-0.602529585361,0.321354657412
1.28043145853263,-0.609411299229,0.323221504688
1.28957739752215,-0.616312861443,0.325086683035
1.29872333651167,-0.62323397398,0.326942503452
1.30786927550119,-0.630175292492,0.328783124685
1.31701521449071,-0.637137889862,0.330624878407
1.32616115348022,-0.644123613834,0.33247333765
1.33530709246974,-0.651135444641,0.334317535162
1.34445303145926,-0.658165216446,0.336153060198
1.35359897044878,-0.665205001831,0.337983846664
1.3627449094383,-0.672257304192,0.339801430702
1.37189084842782,-0.679325938225,0.341620266438
1.38103678741734,-0.686415612698,0.343443661928
1.39018272640686,-0.693529784679,0.345266193151
1.39932866539638,-0.700649738312,0.34707775712
1.40847460438589,-0.707775294781,0.348874390125
1.41762054337541,-0.714913368225,0.350674539804
1.42676648236493,-0.7220723629,0.352476865053
1.43591242135445,-0.729252040386,0.354275733232
1.44505836034397,-0.736430227757,0.356074154377
1.45420429933349,-0.743614315987,0.357858031988
1.46335023832301,-0.750815749168,0.359631806612
1.47249617731253,-0.758041739464,0.361415803432
1.48164211630204,-0.765265703201,0.363201916218
1.49078805529156,-0.772492527962,0.364978939295
1.49993399428108,-0.779736280441,0.366742908955
1.5090799332706,-0.787003993988,0.368504583836
1.51822587226012,-0.794265985489,0.370270818472
1.52737181124964,-0.801532030106,0.372035175562
1.53651775023916,-0.808819651604,0.373799860477
1.54566368922868,-0.816121935844,0.375546514988
1.55480962821819,-0.823415994644,0.377288460732
1.56395556720771,-0.830721080303,0.379043668509
1.57310150619723,-0.838052630424,0.380796760321
1.58224744518675,-0.845377206802,0.382537156343
1.59139338417627,-0.852703094482,0.384266108274
1.60053932316579,-0.860053539276,0.386003017426
1.60968526215531,-0.867408037186,0.38774138689
1.61883120114483,-0.874755561352,0.389476537704
1.62797714013434,-0.882121503353,0.391202151775
1.63712307912386,-0.889502286911,0.392917305231
1.64626901811338,-0.896870315075,0.394641041756
1.6554149571029,-0.904252171516,0.396371871233
1.66456089609242,-0.911653339863,0.398090034723
1.67370683508194,-0.919039368629,0.39978954196
1.68285277407146,-0.92643648386,0.401505559683
1.69199871306098,-0.93385386467,0.403223574162
1.7011446520505,-0.941254556179,0.404932707548
1.71029059104001,-0.948665440083,0.406631588936
1.71943653002953,-0.956095457077,0.408331274986
1.72858246901905,-0.963507354259,0.410036236048
1.73772840800857,-0.970930099487,0.411742180586
1.74687434699809,-0.978368997574,0.413437068462
1.75602028598761,-0.985789179802,0.41512131691
1.76516622497713,-0.993222117424,0.416817724705
1.77431216396665,-1.00066626072,0.418519705534
1.78345810295616,-1.00809264183,0.420207202435
1.79260404194568,-1.01553499699,0.421880304813
1.8017499809352,-1.02298069,0.423573762178
1.81089591992472,-1.03041160107,0.425266563892
1.82004185891424,-1.03786289692,0.426946640015
1.82918779790376,-1.04530882835,0.428619772196
1.83833373689328,-1.05274403095,0.430302917957
1.8474796758828,-1.06020236015,0.431987285614
1.85662561487231,-1.06764853001,0.433667838573
1.86577155386183,-1.0750887394,0.435335040092
1.87491749285135,-1.08255136013,0.437009453773
1.88406343184087,-1.08999609947,0.438690215349
1.89320937083039,-1.09744036198,0.440369963646
1.90235530981991,-1.10490369797,0.442030489445
1.91150124880943,-1.11234474182,0.443697810173
1.92064718779895,-1.11978983879,0.445381313562
1.92979312678846,-1.12724792957,0.447055876255
1.93893906577798,-1.13468062878,0.448711067438
1.9480850047675,-1.1421200037,0.450380921364
1.95723094375702,-1.14956355095,0.452060133219
1.96637688274654,-1.15698111057,0.453730493784
1.97552282173606,-1.16440355778,0.45538443327
1.98466876072558,-1.1718211174,0.4570556283
1.9938146997151,-1.17920863628,0.458731591702
2.00296063870462,-1.1865953207,0.460399091244
2.01210657769413,-1.19397473335,0.462057590485
2.02125251668365,-1.20132660866,0.463726490736
2.03039845567317,-1.20868241787,0.465400725603
2.03954439466269,-1.21605455875,0.467069745064
2.04869033365221,-1.22341525555,0.468730717897
2.05783627264173,-1.23079478741,0.470398813486
2.06698221163125,-1.23821055889,0.472072780132
2.07612815062077,-1.24562382698,0.473747223616
2.08527408961028,-1.25305712223,0.475408911705
2.0944200285998,-1.26052343845,0.477077633142
2.10356596758932,-1.26797866821,0.478752821684
2.11271190657884,-1.27545154095,0.480433017015
2.12185784556836,-1.28293693066,0.482096850872
2.13100378455788,-1.29040455818,0.483767211437
2.1401497235474,-1.29789066315,0.485446363688
2.14929566253692,-1.30536425114,0.48713093996
2.15844160152643,-1.31282222271,0.48879852891
2.16758754051595,-1.32029664516,0.490471422672
2.17673347950547,-1.32774555683,0.492154955864
2.18587941849499,-1.3351855278,0.493844240904
2.19502535748451,-1.34264099598,0.495517551899
2.20417129647403,-1.35007476807,0.497193574905
2.21331723546355,-1.35751473904,0.498880654573
2.22246317445307,-1.36497890949,0.500575959682
2.23160911344259,-1.37243211269,0.502256989479
2.2407550524321,-1.37990963459,0.50393640995
2.24990099142162,-1.3874104023,0.505627691746
2.25904693041114,-1.39490711689,0.507327973843
2.26819286940066,-1.4024425745,0.509018421173
2.27733880839018,-1.40997922421,0.510701835155
2.2864847473797,-1.41752958298,0.512398540974
2.29563068636922,-1.42511165142,0.514101028442
2.30477662535874,-1.43268406391,0.515801787376
2.31392256434825,-1.44029414654,0.5174908638
2.32306850333777,-1.4478969574,0.519192576408
2.33221444232729,-1.45551979542,0.52089959383
2.34136038131681,-1.46315741539,0.522606253624
2.35050632030633,-1.4707942009,0.52430331707
2.35965225929585,-1.4784642458,0.526009202003
2.36879819828537,-1.48612105846,0.527723312378
2.37794413727489,-1.4938158989,0.529435157776
2.3870900762644,-1.50149703026,0.531138241291
2.39623601525392,-1.50921452045,0.532846271992
2.40538195424344,-1.51692259312,0.534566044807
2.41452789323296,-1.52466130257,0.536287069321
2.42367383222248,-1.53239786625,0.537999153137
2.432819771212,-1.54016268253,0.539700984955
2.44196571020152,-1.54792904854,0.54142343998
2.45111164919104,-1.55572223663,0.543151378632
2.46025758818056,-1.56351566315,0.544874489307
2.46940352717007,-1.57133901119,0.546583712101
2.47854946615959,-1.57915961742,0.548298835754
2.48769540514911,-1.58701360226,0.550023078918
2.49684134413863,-1.5948587656,0.551753997803
2.50598728312815,-1.60274243355,0.553474545479
2.51513322211767,-1.61061501503,0.555187940598
2.52427916110719,-1.61852872372,0.556913495064
2.53342510009671,-1.62643539906,0.558642327785
2.54257103908622,-1.63437592983,0.560364425182
2.55171697807574,-1.64232850075,0.562075912952
2.56086291706526,-1.65029084682,0.563799083233
2.57000885605478,-1.65828931332,0.565529346466
2.5791547950443,-1.66628086567,0.56725692749
2.58830073403382,-1.67431271076,0.56897187233
2.59744667302334,-1.68235421181,0.570681810379
2.60659261201286,-1.69040346146,0.572402954102
2.61573855100237,-1.69848918915,0.57412815094
2.62488448999189,-1.70656967163,0.57584810257
2.63403042898141,-1.71467065811,0.577554047108
2.64317636797093,-1.72279155254,0.579269528389
2.65232230696045,-1.73089742661,0.580989897251
2.66146824594997,-1.73902106285,0.582704901695
2.67061418493949,-1.74715065956,0.584404110909
2.67976012392901,-1.7552549839,0.586105465889
2.68890606291852,-1.7633715868,0.587820649147
2.69805200190804,-1.77148127556,0.589534163475
2.70719794089756,-1.77955782413,0.591234564781
2.71634387988708,-1.7876406908,0.592926681042
2.7254898188766,-1.79569506645,0.594630122185
2.73463575786612,-1.80371451378,0.596334159374
2.74378169685564,-1.81172835827,0.598027467728
2.75292763584516,-1.81968748569,0.599706828594
2.76207357483468,-1.82763564587,0.601402521133
2.77121951382419,-1.83553791046,0.603101372719
2.78036545281371,-1.84340691566,0.604791462421
2.78951139180323,-1.85124540329,0.606464982033
2.79865733079275,-1.85903656483,0.608147263527
2.80780326978227,-1.86680066586,0.609834492207
2.81694920877179,-1.87451481819,0.611514151096
2.82609514776131,-1.88219285011,0.613176107407
2.83524108675083,-1.88983404636,0.614849925041
2.84438702574034,-1.89741921425,0.616530776024
2.85353296472986,-1.90498054028,0.618204712868
2.86267890371938,-1.91246855259,0.619860589504
2.8718248427089,-1.9199154377,0.62152326107
2.88097078169842,-1.92731547356,0.623192548752
2.89011672068794,-1.9346382618,0.624854743481
2.89926265967746,-1.94189488888,0.626498818398


==> Figures/RT_2D/extentsRTinstability_At0dot82_Cn0dot00125.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid,
0.090553851381374,-0.10211825371,0.10206961632,0.1,0,1.89788174629,2.10206961632,2.99868154716,1
0.181107702762748,-0.10917365551,0.10814738274,0.2,1,1.89082634449,2.10814738274,2.99848954453,2
0.271661554144123,-0.12152481079,0.11792349815,0.3,2,1.87847518921,2.11792349815,2.99816000301,3
0.362215405525497,-0.13982522488,0.13076686859,0.4,3,1.86017477512,2.13076686859,2.99762748134,4
0.452769256906871,-0.16466033459,0.14614129066,0.5,4,1.83533966541,2.14614129066,2.99681812893,5
0.543323108288245,-0.19606840611,0.16340589523,0.6,5,1.80393159389,2.16340589523,2.99564918461,6
0.633876959669619,-0.23373794556,0.18198084831,0.7,6,1.76626205444,2.18198084831,2.9940462654,7
0.724430811050993,-0.27713429928,0.20131635666,0.8,7,1.72286570072,2.20131635666,2.99181910675,8
0.814984662432368,-0.32578265667,0.2209239006,0.9,8,1.67421734333,2.2209239006,2.98893331667,9
0.905538513813742,-0.37916278839,0.24056768417,1,9,1.62083721161,2.24056768417,2.98524608062,10
0.996092365195116,-0.43670797348,0.25994467735,1.1,10,1.56329202652,2.25994467735,2.98061707972,11
1.08664621657649,-0.49797594547,0.27901744843,1.2,11,1.50202405453,2.27901744843,2.97499574006,12
1.17720006795786,-0.56257116795,0.29767560959,1.3,12,1.43742883205,2.29767560959,2.96828513398,13
1.26775391933924,-0.63028097153,0.31593132019,1.4,13,1.36971902847,2.31593132019,2.96038860919,14
1.35830777072061,-0.70085692406,0.33392095566,1.5,14,1.29914307594,2.33392095566,2.95140732267,15
1.44886162210199,-0.77358329296,0.3515958786,1.6,15,1.22641670704,2.3515958786,2.94138963319,16
1.53941547348336,-0.84785366058,0.36904120445,1.7,16,1.15214633942,2.36904120445,2.93024418821,17
1.62996932486474,-0.92310357094,0.38630032539,1.8,17,1.07689642906,2.38630032539,2.9181793278,18
1.72052317624611,-0.99890840054,0.40342974663,1.9,18,1.00109159946,2.40342974663,2.90518291182,19
1.81107702762748,-1.074940085411,0.42054367065,2,19,0.925059914589,2.42054367065,2.89126961972,20
1.90163087900886,-1.150481402874,0.43760609627,2.1,20,0.849518597126,2.43760609627,2.87661824944,21
1.99218473039023,-1.225258827209,0.45461320877,2.2,21,0.774741172791,2.45461320877,2.86195325571,22
2.08273858177161,-1.301278650761,0.47163677216,2.3,22,0.698721349239,2.47163677216,2.847174844,23
2.17329243315298,-1.377916157246,0.48850512505,2.4,23,0.622083842754,2.48850512505,2.83121970428,24
2.26384628453435,-1.455105900764,0.50528526306,2.5,24,0.544894099236,2.50528526306,2.81435408029,25
2.35440013591573,-1.532697528601,0.52179670334,2.6,25,0.467302471399,2.52179670334,2.79682515754,26
2.4449539872971,-1.61183989048,0.53807878494,2.7,26,0.38816010952,2.53807878494,2.77958810167,27
2.53550783867848,-1.693964093924,0.55422663689,2.8,27,0.306035906076,2.55422663689,2.76079713402,28
2.62606169005985,-1.779294908047,0.57030963898,2.9,28,0.220705091953,2.57030963898,2.74077430777,29
2.71661554144123,-1.869917854667,0.58630251884,3,29,0.130082145333,2.58630251884,2.7202281047,30
2.8071693928226,-1.9667440801859,0.60227847099,3.1,30,0.0332559198141,2.60227847099,2.69888518803,31
2.89772324420397,-2.0671177655458,0.61824893951,3.2,31,-0.0671177655458,2.61824893951,2.67706090424,32
2.98827709558535,-2.168911471963,0.6340880394,3.3,32,-0.168911471963,2.6340880394,2.65484406741,33
3.07883094696672,-2.270941197872,0.65021920204,3.4,33,-0.270941197872,2.65021920204,2.63339139078,34
3.1693847983481,-2.364081531763,0.66614174843,3.5,34,-0.364081531763,2.66614174843,2.61134848174,35
3.25993864972947,-2.458526492119,0.68185329437,3.6,35,-0.458526492119,2.68185329437,2.58794954282,36
3.35049250111084,-2.567500352859,0.69755077362,3.7,36,-0.567500352859,2.69755077362,2.56547835166,37
3.44104635249222,-2.679901361465,0.71351647377,3.8,37,-0.679901361465,2.71351647377,2.54547721512,38
3.53160020387359,-2.795431613922,0.72973036766,3.9,38,-0.795431613922,2.72973036766,2.5255604565,39
3.62215405525497,-2.91527980566,0.74593853951,4,39,-0.91527980566,2.74593853951,2.50550715874,40
3.71270790663634,-3.04466426373,0.76198172569,4.1,40,-1.04466426373,2.76198172569,2.4830946066,41
3.80326175801772,,,,,,,2.46017768344,42
3.89381560939909,,,,,,,2.43812664109,43
3.98436946078046,,,,,,,2.41693851432,44
4.07492331216184,,,,,,,2.39557306261,45
4.16547716354321,,,,,,,2.3721233045,46
4.25603101492459,,,,,,,2.34723369892,47
4.34658486630596,,,,,,,2.32313388282,48
4.43713871768733,,,,,,,2.2987611382,49
4.52769256906871,,,,,,,2.27510489953,50
4.61824642045008,,,,,,,2.25253306085,51
4.70880027183146,,,,,,,2.23180282315,52
4.79935412321283,,,,,,,2.21143724314,53
4.88990797459421,,,,,,,2.19070361717,54
4.98046182597558,,,,,,,2.1679889798,55
5.07101567735695,,,,,,,2.14581255528,56
5.16156952873833,,,,,,,2.12460279822,57
5.2521233801197,,,,,,,2.10244159408,58
5.34267723150108,,,,,,,2.07914448266,59
5.43323108288245,,,,,,,2.0591101636,60
5.52378493426383,,,,,,,2.03767398404,61
5.6143387856452,,,,,,,2.01621667368,62
5.70489263702657,,,,,,,1.9943558551,63
5.79544648840795,,,,,,,1.9731562904,64
5.88600033978932,,,,,,,1.94875872758,65
5.9765541911707,,,,,,,1.92322942764,66


==> Figures/RT_2D/extentsRTinstability_At0dot82_Cn0dot00125_AMR.csv <==
Timesteps,time,scaledtime,bottomFrontActual,topFrontActual,bottomFront,topFront
0,0,0,5.90000104904,6.09999895096,-0.09999895096,0.09999895096
2000,0.25,0.226384628453435,5.8863863945,6.1120095253,-0.1136136055,0.1120095253
4000,0.5,0.452769256906871,5.8415389061,6.14581346512,-0.1584610939,0.14581346512
6000,0.72,0.651987729945894,5.77141094208,6.18644809723,-0.22858905792,0.18644809723
8000,0.92,0.833095432708642,5.6820306778,6.22638511658,-0.3179693222,0.22638511658
10000,1.12,1.01420313547139,5.57199621201,6.26582,-0.42800378799,0.26582
12000,1.32,1.19531083823414,5.44588041306,6.30364608765,-0.55411958694,0.30364608765
14000,1.43,1.29492007475365,5.37114667892,6.323823452,-0.62885332108,0.323823452
16000,1.48,1.34019700044434,5.33617067337,6.3329167366,-0.66382932663,0.3329167366
17200,1.51,1.36736315585875,5.31493520737,6.33836555481,-0.68506479263,0.33836555481
18000,1.53,1.38547392613502,5.30067968369,6.341984272,-0.69932031631,0.341984272
20000,1.58,1.43075085182571,5.26476812363,6.35101938248,-0.73523187637,0.35101938248
22000,1.63,1.4760277775164,5.22853279114,6.36004781723,-0.77146720886,0.36004781723
24000,1.68,1.52130470320709,5.19197273254,6.36905241013,-0.80802726746,0.36905241013
24400,1.69,1.53036008834522,5.18461418152,6.3708524704,-0.81538581848,0.3708524704
26000,1.73,1.56658162889777,5.1551156044,6.37807130814,-0.8448843956,0.37807130814
28800,1.8,1.62996932486474,5.10325145721,6.39071798325,-0.89674854279,0.39071798325
30400,1.84,1.66619086541728,5.07356405258,6.39795732498,-0.92643594742,0.39795732498
32000,1.88,1.70241240596983,5.04382562637,6.40520906448,-0.95617437363,0.40520906448
35200,1.96,1.77485548707493,4.98401784897,6.41974020004,-1.01598215103,0.41974020004
38400,2.04,1.84729856818003,4.9241642952,6.43425798416,-1.0758357048,0.43425798416
41600,2.12,1.91974164928513,4.86454296112,6.44873332977,-1.13545703888,0.44873332977
44800,2.2,1.99218473039023,4.8049659729,6.46308803558,-1.1950340271,0.46308803558
46400,2.24,2.02840627094278,4.77511024475,6.47021627426,-1.22488975525,0.47021627426
48000,2.28,2.06462781149533,4.74534082413,6.47729158401,-1.25465917587,0.47729158401
49600,2.32,2.10084935204788,4.71564435959,6.48432779312,-1.28435564041,0.48432779312
51200,2.36,2.13707089260043,4.68585109711,6.4913110733,-1.31414890289,0.4913110733
52800,2.4,2.17329243315298,4.65578556061,6.49824333191,-1.34421443939,0.49824333191
54400,2.44,2.20951397370553,4.62539958954,6.50514507294,-1.37460041046,0.50514507294
56000,2.48,2.24573551425808,4.59481239319,6.51199007034,-1.40518760681,0.51199007034
57600,2.52,2.28195705481063,4.56414,6.51877,-1.43586,0.51877
60800,2.6,2.35440013591573,4.50232,6.53217,-1.49768,0.53217
62400,2.64,2.39062167646828,4.47097,6.53882,-1.52903,0.53882
65600,2.72,2.46306475757338,4.40721,6.55203,-1.59279,0.55203
68800,2.8,2.53550783867848,4.34307,6.56521,-1.65693,0.56521
73600,2.92,2.64417246033613,4.24891,6.58496,-1.75109,0.58496
76800,3,2.71661554144123,4.18823,6.59797,-1.81177,0.59797
80000,3.08,2.78905862254632,4.12443,6.61089,-1.87557,0.61089
81600,3.12,2.82528016309887,4.0913,6.61732,-1.9087,0.61732
84800,3.2,2.89772324420397,4.02343,6.63028,-1.97657,0.63028
89600,3.32,3.00638786586162,3.92757,6.64982,-2.07243,0.64982


==> Figures/RT_2D/extentsRTinstability_At0dot82_Cn0dot0025.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid
0.090553851381374,-0.10201895237,0.10186576843,0.1,0,1.89798104763,2.10186576843,2.99870570563
0.181107702762748,-0.10868227482,0.10792136192,0.2,1,1.89131772518,2.10792136192,2.99851685609
0.271661554144123,-0.12015032768,0.11775994301,0.3,2,1.87984967232,2.11775994301,2.99821194139
0.362215405525497,-0.13688707352,0.13094115257,0.4,3,1.86311292648,2.13094115257,2.99768302052
0.452769256906871,-0.15952730179,0.14676904678,0.5,4,1.84047269821,2.14676904678,2.99688929314
0.543323108288245,-0.18847465515,0.16470503807,0.6,5,1.81152534485,2.16470503807,2.99571345306
0.633876959669619,-0.22371923923,0.18401741982,0.7,6,1.77628076077,2.18401741982,2.99407963629
0.724430811050993,-0.26517403126,0.20409631729,0.8,7,1.73482596874,2.20409631729,2.99190359045
0.814984662432368,-0.31227719784,0.22446322441,0.9,8,1.68772280216,2.22446322441,2.98903431735
0.905538513813742,-0.3645170927,0.2448079586,1,9,1.6354829073,2.2448079586,2.98529417139
0.996092365195116,-0.42129218578,0.26487636566,1.1,10,1.57870781422,2.26487636566,2.98057163338
1.08664621657649,-0.48193609715,0.28453707695,1.2,11,1.51806390285,2.28453707695,2.97495269906
1.17720006795786,-0.54618501663,0.3038380146,1.3,12,1.45381498337,2.3038380146,2.96799712387
1.26775391933924,-0.61348998547,0.32274436951,1.4,13,1.38651001453,2.32274436951,2.96021485873
1.35830777072061,-0.68323886395,0.3412539959,1.5,14,1.31676113605,2.3412539959,2.95121153121
1.44886162210199,-0.7548674345,0.35947060585,1.6,15,1.2451325655,2.35947060585,2.94114063288
1.53941547348336,-0.82808101177,0.37755274773,1.7,16,1.17191898823,2.37755274773,2.93001694559
1.62996932486474,-0.90219092369,0.39547348022,1.8,17,1.09780907631,2.39547348022,2.91784237001
1.72052317624611,-0.9770911932,0.41327476501,1.9,18,1.0229088068,2.41327476501,2.90460695011
1.81107702762748,-1.051651537418,0.43103432655,2,19,0.948348462582,2.43103432655,2.89067170537
1.90163087900886,-1.125409901142,0.44880843163,2.1,20,0.874590098858,2.44880843163,2.87672086657
1.99218473039023,-1.20013666153,0.46662044525,2.2,21,0.79986333847,2.46662044525,2.8623543673
2.08273858177161,-1.274858415127,0.48447823524,2.3,22,0.725141584873,2.48447823524,2.84746496573
2.17329243315298,-1.349760591984,0.50234532356,2.4,23,0.650239408016,2.50234532356,2.83174097347
2.26384628453435,-1.425513386726,0.52014374733,2.5,24,0.574486613274,2.52014374733,2.81451650487
2.35440013591573,-1.501996278763,0.53773736954,2.6,25,0.498003721237,2.53773736954,2.79693557427
2.4449539872971,-1.57923823595,0.55512547493,2.7,26,0.42076176405,2.55512547493,2.77841767756
2.53550783867848,-1.65913850069,0.57220649719,2.8,27,0.34086149931,2.57220649719,2.75844370401
2.62606169005985,-1.743958443403,0.58907151222,2.9,28,0.256041556597,2.58907151222,2.73784805494
2.71661554144123,-1.832925021648,0.60582304001,3,29,0.167074978352,2.60582304001,2.71636739202
2.8071693928226,-1.9256574213505,0.62220406532,3.1,30,0.0743425786495,2.62220406532,2.69562008434
2.89772324420397,-2.021612919867,0.638671875,3.2,31,-0.021612919867,2.638671875,2.67357812393
2.94300016989466,-2.0707656815648,0.64688205719,3.25,32,-0.0707656815648,2.64688205719,2.66290636131
2.98827709558535,-2.120762482285,0.65526819229,3.3,33,-0.120762482285,2.65526819229,2.65247449048
3.03355402127603,-2.171947106719,0.66363930702,3.35,34,-0.171947106719,2.66363930702,2.64149339814
3.07883094696672,-2.224453479052,0.67197299004,3.4,35,-0.224453479052,2.67197299004,2.630188818
3.12410787265741,-2.277924269438,0.68043017387,3.45,36,-0.277924269438,2.68043017387,2.62003009482
3.1693847983481,-2.331638872623,0.68874788284,3.5,37,-0.331638872623,2.68874788284,2.60951194345
3.21466172403878,-2.384969651699,0.69704556465,3.55,38,-0.384969651699,2.69704556465,2.60029409979
3.25993864972947,-2.437534809113,0.70550680161,3.6,39,-0.437534809113,2.70550680161,2.59023955319
3.30521557542016,-2.489479780197,0.7138800621,3.65,40,-0.489479780197,2.7138800621,2.57935876128
3.35049250111084,-2.541428804398,0.72223806381,3.7,41,-0.541428804398,2.72223806381,2.57069877938
3.39576942680153,-2.594045162201,0.73061013222,3.75,42,-0.594045162201,2.73061013222,2.56211512195
3.44104635249222,-2.648146748543,0.7388420105,3.8,43,-0.648146748543,2.7388420105,2.55361292165
3.48632327818291,-2.702988505363,0.74709773064,3.85,44,-0.702988505363,2.74709773064,2.54346144966
3.53160020387359,-2.757723689079,0.75553035736,3.9,45,-0.757723689079,2.75553035736,2.53255751456
3.57687712956428,-2.810668468475,0.76385164261,3.95,46,-0.810668468475,2.76385164261,2.52173569498
3.62215405525497,-2.861011445522,0.7722260952,4,47,-0.861011445522,2.7722260952,2.51080746264
3.66743098094565,-2.909242510796,0.78071403503,4.05,48,-0.909242510796,2.78071403503,2.50112229365
3.71270790663634,-2.956829309464,0.78911066055,4.1,49,-0.956829309464,2.78911066055,2.49006505823
3.75798483232703,-3.0045838356,0.79766869545,4.15,50,-1.0045838356,2.79766869545,2.48165949988
3.80326175801772,-3.05345869064,0.80625581741,4.2,51,-1.05345869064,2.80625581741,2.47138110462
3.8485386837084,-3.10080647469,0.81490945816,4.25,52,-1.10080647469,2.81490945816,2.46354670541
3.89381560939909,-3.14407491684,0.82366967201,4.3,53,-1.14407491684,2.82366967201,2.45624280937
3.93909253508978,-3.18278324604,0.83244132996,4.35,54,-1.18278324604,2.83244132996,2.44629229198
3.98436946078046,-3.22307217121,0.8412835598,4.4,55,-1.22307217121,2.8412835598,2.43593067555
4.02964638647115,-3.26216685772,0.85018563271,4.45,56,-1.26216685772,2.85018563271,2.4252619885
4.07492331216184,-3.30043113232,0.85909819603,4.5,57,-1.30043113232,2.85909819603,2.41532997633
4.12020023785253,-3.33554208279,0.86818957329,4.55,58,-1.33554208279,2.86818957329,2.40205496403
4.16547716354321,-3.37330651283,0.87723493576,4.6,59,-1.37330651283,2.87723493576,2.39090451176
4.2107540892339,-3.41392946243,0.88648962975,4.65,60,-1.41392946243,2.88648962975,2.3792799979
4.25603101492459,-3.45442008972,0.89590287209,4.7,61,-1.45442008972,2.89590287209,2.36869006084
4.30130794061527,-3.49214565754,0.90537691116,4.75,62,-1.49214565754,2.90537691116,2.3583674577
4.34658486630596,-3.52683746815,0.91490125656,4.8,63,-1.52683746815,2.91490125656,2.34834891542
4.39186179199665,-3.55993366241,0.92456579208,4.85,64,-1.55993366241,2.92456579208,2.33865772513
4.43713871768733,-3.5948215723,0.9343791008,4.9,65,-1.5948215723,2.9343791008,2.32563074218
4.48241564337802,-3.63520991802,0.94435071945,4.95,66,-1.63520991802,2.94435071945,2.31461779573
4.52769256906871,-3.67804419994,0.95450162888,5,67,-1.67804419994,2.95450162888,2.30585142084
4.5729694947594,-3.72156596184,0.96475481987,5.05,68,-1.72156596184,2.96475481987,2.29845965273
4.61824642045008,-3.76159119606,0.97503638268,5.1,69,-1.76159119606,2.97503638268,2.29224978868
4.66352334614077,-3.79787790775,0.98539066315,5.15,70,-1.79787790775,2.98539066315,2.28260593013
4.70880027183146,-3.83126533031,0.99576020241,5.2,71,-1.83126533031,2.99576020241,2.27453018822
4.75407719752214,-3.86222362518,1.00612306595,5.25,72,-1.86222362518,3.00612306595,2.2656328886
4.79935412321283,-3.88853812218,1.01652574539,5.3,73,-1.88853812218,3.01652574539,2.25642571944
4.84463104890352,-3.91082513332,1.02703499794,5.35,74,-1.91082513332,3.02703499794,2.24797990652
4.88990797459421,-3.92877483368,1.03769731522,5.4,75,-1.92877483368,3.03769731522,2.23995211477
4.93518490028489,-3.94291388988,1.04837298393,5.45,76,-1.94291388988,3.04837298393,2.23171632145
4.98046182597558,-3.95843303204,1.05907464027,5.5,77,-1.95843303204,3.05907464027,2.22270514478
5.02573875166627,-3.97523295879,1.06996822357,5.55,78,-1.97523295879,3.06996822357,2.21291006559
5.07101567735695,-3.99616968632,1.08100867271,5.6,79,-1.99616968632,3.08100867271,2.20259040265
5.11629260304764,-4.02177190781,1.09213066101,5.65,80,-2.02177190781,3.09213066101,2.19146707107
5.16156952873833,-4.04627013206,1.10352182388,5.7,81,-2.04627013206,3.10352182388,2.18080158944
5.20684645442902,-4.06964063644,1.11499738693,5.75,82,-2.06964063644,3.11499738693,2.17002242813
5.2521233801197,-4.09216952324,1.12664461136,5.8,83,-2.09216952324,3.12664461136,2.15793032537
5.29740030581039,-4.11319351196,1.13854646683,5.85,84,-2.11319351196,3.13854646683,2.14683977684
5.34267723150108,-4.13228058815,1.15059947968,5.9,85,-2.13228058815,3.15059947968,2.13677899373
5.38795415719176,-4.14932274818,1.16277599335,5.95,86,-2.14932274818,3.16277599335,2.12740836416
5.43323108288245,-4.16436934471,1.17509770393,6,87,-2.16436934471,3.17509770393,2.1162540834
5.47850800857314,-4.17992329597,1.18758106232,6.05,88,-2.17992329597,3.18758106232,2.10597709489
5.52378493426382,-4.19538807869,1.20022368431,6.1,89,-2.19538807869,3.20022368431,2.09597129469
5.56906185995451,-4.20984959602,1.21299386024,6.15,90,-2.20984959602,3.21299386024,2.08536961025
5.6143387856452,-4.22359061241,1.22584939003,6.2,91,-2.22359061241,3.22584939003,2.07418513681
5.65961571133589,-4.23635292053,1.23873281479,6.25,92,-2.23635292053,3.23873281479,2.06220702864
5.70489263702657,-4.24845862389,1.25159740448,6.3,93,-2.24845862389,3.25159740448,2.05023136438
5.75016956271726,-4.25993847847,1.26441717148,6.35,94,-2.25993847847,3.26441717148,2.03740325621
5.79544648840795,-4.27070379257,1.27716445923,6.4,95,-2.27070379257,3.27716445923,2.02720532707
5.84072341409863,-4.29592061043,1.28980517387,6.45,96,-2.29592061043,3.28980517387,2.0159150275
5.88600033978932,-4.34020328522,1.30232453346,6.5,97,-2.34020328522,3.30232453346,2.00495562339
5.93127726548001,-4.38372254372,1.31472420692,6.55,98,-2.38372254372,3.31472420692,1.99420937055
5.9765541911707,-4.42427992821,1.3270304203,6.6,99,-2.42427992821,3.3270304203,1.98195928642
6.02183111686138,-4.46436262131,1.33929038048,6.65,100,-2.46436262131,3.33929038048,1.9722956279
6.06710804255207,-4.49427175522,1.35154819489,6.7,101,-2.49427175522,3.35154819489,1.96113026
6.11238496824276,-4.53387403488,1.36383628845,6.75,102,-2.53387403488,3.36383628845,1.95018843447
6.15766189393344,-4.57576942444,1.37615656853,6.8,103,-2.57576942444,3.37615656853,1.93773160119
6.20293881962413,-4.6135456562,1.38849425316,6.85,104,-2.6135456562,3.38849425316,1.92506100825
6.24821574531482,-4.64572119713,1.40082883835,6.9,105,-2.64572119713,3.40082883835,1.91127056093
6.29349267100551,-4.67439341545,1.4131231308,6.95,106,-2.67439341545,3.4131231308,1.89729437016


==> Figures/RT_2D/extentsRTinstability_At0dot82_Cn0dot005.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid
0.090553851381374,-0.10182833672,0.10170650482,0.1,0,1.89817166328,2.10170650482,2.99869795618
0.181107702762748,-0.10818815231,0.10752701759,0.2,1,1.89181184769,2.10752701759,2.99850614393
0.271661554144123,-0.11914563179,0.1170194149,0.3,2,1.88085436821,2.1170194149,2.99819814217
0.362215405525497,-0.13515901566,0.12985515594,0.4,3,1.86484098434,2.12985515594,2.99767672466
0.452769256906871,-0.15664792061,0.14548277855,0.5,4,1.84335207939,2.14548277855,2.99694708602
0.543323108288245,-0.18408787251,0.16322565079,0.6,5,1.81591212749,2.16322565079,2.99578615188
0.633876959669619,-0.21773731709,0.18241739273,0.7,6,1.78226268291,2.18241739273,2.9941752277
0.724430811050993,-0.25754857063,0.20245742798,0.8,7,1.74245142937,2.20245742798,2.99206114757
0.814984662432368,-0.30323672295,0.22283196449,0.9,8,1.69676327705,2.22283196449,2.98920368592
0.905538513813742,-0.35422790051,0.24315810204,1,9,1.64577209949,2.24315810204,2.98553726237
0.996092365195116,-0.4099445343,0.26320099831,1.1,10,1.5900554657,2.26320099831,2.98096906553
1.08664621657649,-0.46975767612,0.28283214569,1.2,11,1.53024232388,2.28283214569,2.97539377106
1.17720006795786,-0.53322041035,0.30199241638,1.3,12,1.46677958965,2.30199241638,2.96865703342
1.26775391933924,-0.59981322289,0.32073092461,1.4,13,1.40018677711,2.32073092461,2.96093067256
1.35830777072061,-0.66877472401,0.33900761604,1.5,14,1.33122527599,2.33900761604,2.95213575605
1.44886162210199,-0.73935186863,0.35690021515,1.6,15,1.26064813137,2.35690021515,2.94243006129
1.53941547348336,-0.8111011982,0.37444329262,1.7,16,1.1888988018,2.37444329262,2.93171088574
1.62996932486474,-0.8837300539,0.39167737961,1.8,17,1.1162699461,2.39167737961,2.91984436737
1.72052317624611,-0.95696353912,0.40865588188,1.9,18,1.04303646088,2.40865588188,2.90731379451
1.81107702762748,-1.030538201332,0.42542219162,2,19,0.969461798668,2.42542219162,2.89358924639
1.90163087900886,-1.104220151901,0.44201612473,2.1,20,0.895779848099,2.44201612473,2.8790693387
1.99218473039023,-1.177741825581,0.45856356621,2.2,21,0.822258174419,2.45856356621,2.86389353706
2.08273858177161,-1.250819206238,0.47508645058,2.3,22,0.749180793762,2.47508645058,2.84826412475
2.17329243315298,-1.324630618095,0.49165701866,2.4,23,0.675369381905,2.49165701866,2.83246033898
2.26384628453435,-1.398343741894,0.50837016106,2.5,24,0.601656258106,2.50837016106,2.81567018571
2.35440013591573,-1.473354637623,0.52520179749,2.6,25,0.526645362377,2.52520179749,2.7992717561
2.4449539872971,-1.549942672253,0.54215717316,2.7,26,0.450057327747,2.54215717316,2.7811782632
2.53550783867848,-1.627978235483,0.55921792984,2.8,27,0.372021764517,2.55921792984,2.76208218422
2.62606169005985,-1.707774281502,0.57635879517,2.9,28,0.292225718498,2.57635879517,2.74215123084
2.71661554144123,-1.788955688477,0.5933599472,3,29,0.211044311523,2.5933599472,2.72363841205
2.8071693928226,-1.8699311167,0.61002588272,3.1,30,0.1300688833,2.61002588272,2.70480781986
2.89772324420397,-1.9538190290332,0.62648844719,3.2,31,0.0461809709668,2.62648844719,2.68951048514
2.98827709558535,-2.0449785292149,0.64320492744,3.3,32,-0.0449785292149,2.64320492744,2.67469864301
3.07883094696672,-2.144828155637,0.65959453583,3.4,33,-0.144828155637,2.65959453583,2.65925342573
3.1693847983481,-2.250219285488,0.67511868477,3.5,34,-0.250219285488,2.67511868477,2.64161122181
3.25993864972947,-2.356864541769,0.69125914574,3.6,35,-0.356864541769,2.69125914574,2.62240340489
3.35049250111084,-2.46490675211,0.70770335197,3.7,36,-0.46490675211,2.70770335197,2.60345592925
3.44104635249222,-2.574432492256,0.72371196747,3.8,37,-0.574432492256,2.72371196747,2.58627898971
3.53160020387359,-2.685185015202,0.73970770836,3.9,38,-0.685185015202,2.73970770836,2.56730218157
3.62215405525497,-2.797069013119,0.75582313538,4,39,-0.797069013119,2.75582313538,2.54601483648
3.71270790663634,-2.902048766613,0.77216768265,4.1,40,-0.902048766613,2.77216768265,2.52451349027
3.80326175801772,-2.986993610859,0.78903102875,4.2,41,-0.986993610859,2.78903102875,2.50232586032
3.89381560939909,-3.03986060619,0.80614638329,4.3,42,-1.03986060619,2.80614638329,2.48525149918
3.98436946078046,-3.08929824829,0.82303905487,4.4,43,-1.08929824829,2.82303905487,2.46649665894
4.07492331216184,-3.16784822941,0.83989214897,4.5,44,-1.16784822941,2.83989214897,2.45970597648
4.16547716354321,-3.22056484222,0.85705733299,4.6,45,-1.22056484222,2.85705733299,2.44145496337
4.25603101492459,-3.28714585304,0.87446331978,4.7,46,-1.28714585304,2.87446331978,2.42648475778
4.34658486630596,-3.36389815807,0.89194130898,4.8,47,-1.36389815807,2.89194130898,2.41624336311
4.43713871768733,-3.4288649559,0.90957903862,4.9,48,-1.4288649559,2.90957903862,2.39443721433
4.52769256906871,-3.4986923933,0.92740726471,5,49,-1.4986923933,2.92740726471,2.38220842297
4.61824642045008,-3.60556161404,0.94555664062,5.1,50,-1.60556161404,2.94555664062,2.36879678277
4.70880027183146,-3.70702219009,0.9638531208,5.2,51,-1.70702219009,2.9638531208,2.34689052717
4.79935412321283,-3.80016684532,0.98217701912,5.3,52,-1.80016684532,2.98217701912,2.32856757011
4.88990797459421,-3.88139557838,1.00086784363,5.4,53,-1.88139557838,3.00086784363,2.31190834308
4.98046182597558,-3.9509190321,1.02025437355,5.5,54,-1.9509190321,3.02025437355,2.30158885061
5.07101567735695,-4.0119831562,1.04048204422,5.6,55,-2.0119831562,3.04048204422,2.29242169326
5.16156952873833,-4.06458640099,1.06154823303,5.7,56,-2.06458640099,3.06154823303,2.28002819784
5.2521233801197,-4.11186361313,1.08334183693,5.8,57,-2.11186361313,3.08334183693,2.27104434101
5.29740030581039,-4.13656210899,1.09440851212,5.85,58,-2.13656210899,3.09440851212,2.26706453592
5.34267723150108,-4.16860461235,1.10570549965,5.9,59,-2.16860461235,3.10570549965,2.26196985871
5.38795415719176,-4.20308184624,1.11722755432,5.95,60,-2.20308184624,3.11722755432,2.25615298192
5.43323108288245,-4.23621845245,1.12906122208,6,61,-2.23621845245,3.12906122208,2.24889650809
5.47850800857314,-4.26714658737,1.14116454124,6.05,62,-2.26714658737,3.14116454124,2.24260530651
5.52378493426382,-4.2966864109,1.15350651741,6.1,63,-2.2966864109,3.15350651741,2.23271520623
5.56906185995451,-4.3258523941,1.16605210304,6.15,64,-2.3258523941,3.16605210304,2.22287879634
5.6143387856452,-4.35593008995,1.17868351936,6.2,65,-2.35593008995,3.17868351936,2.21546227835


==> Figures/RT_2D/xie_combined_At0dot82.csv <==
time, position
0.0247038525413099, -0.1019309810212607
0.0502582626554084, -0.0984103186630092
0.0502582626554084, -0.0984103186630092
0.0804476732136272, -0.1087865827234527
0.0990361244721025, -0.1018017824026094
0.1292309183060984, -0.1052255457968725
0.1710401296292807, -0.1086291219069713
0.2082035739567885, -0.1120407729307358
0.2523356687778080, -0.1154403115840015
0.2894937298295386, -0.1258044632739466
0.3266490992433806, -0.1396448652969815
0.3731067692001260, -0.1395641161603243
0.4172334807453684, -0.1499161554797708
0.4613575006527222, -0.1637444451323071
0.5008357535644015, -0.1775808096985094
0.5496028488295411, -0.1948772747704701
0.5983672524567925, -0.2156499901755213
0.5983672524567925, -0.2156499901755213
0.6657120324288534, -0.2398666562589997
0.7423429631164858, -0.2710196731813275
0.7748525655346533, -0.2848681501180281
0.8212860107504018, -0.3160736539791824
0.8630790722462526, -0.3403347320878225
0.9164811679555128, -0.3715281235784786
0.9629226880849265, -0.3923048764403625
1.0186395923783582, -0.4339229814734562
1.0581070787384830, -0.4616643473720192
1.1091835993120172, -0.4963380266525981
1.1486537773100309, -0.5206031422180708
1.2020477981056250, -0.5622252847079974
1.2484812433213737, -0.5934307885691521
1.2949146885371219, -0.6246362924303066
1.3366996751193065, -0.6593261215382169
1.3877708124170640, -0.7009523014849768
1.4318786824970862, -0.7356380931360540
1.4852727032926807, -0.7772602356259803
1.5224146145170798, -0.8084818893144665
1.5758059436747853, -0.8535802821374836
1.6175909302569709, -0.8882701112453937
1.6640136089211643, -0.9333806164389089
1.7011609034213406, -0.9576497694612147
1.7568751160768841, -1.0027441248273985
1.7963345275233431, -1.0409142417252322
1.8450854729611512, -1.0790682087957340
1.8822220009097732, -1.1172423631504005
1.9356187133432563, -1.1553882553072365
1.9774036999254414, -1.1900780844151471
2.0307977207210355, -1.2317002269050743
0.0016338241983629, 0.1031274140627316
0.0271828510366843, 0.0996955757548030
0.0597059116442947, 0.1032283504835529
0.0852549384826161, 0.0997965121756244
0.1247493412216267, 0.1068176496079634
0.1665639358205862, 0.1103665741640452
0.2083758387816570, 0.1104392483870364
0.2083758387816570, 0.1104392483870364
0.2548388920141795, 0.1174724981898740
0.3059450206044880, 0.1210375725732868
0.3407936563478242, 0.1280506350919601
0.3640305662398626, 0.1385197606595594
0.3965509352095844, 0.1385762850552192
0.4267538039572460, 0.1455812726602268
0.4267538039572460, 0.1455812726602268
0.4662508983341453, 0.1560786604256559
0.5103910680688306, 0.1631078727716606
0.5475652789478926, 0.1736012230802568
0.5893798735468520, 0.1771501476363386
0.6242365842038538, 0.1945919611542823
0.6776736712056654, 0.2085898239937988
0.6776736712056654, 0.2085898239937988
0.7311026832938113, 0.2121589358340447
0.7729280444443248, 0.2296128617224871
0.8286880149439734, 0.2436147620188364
0.8286880149439734, 0.2436147620188364
0.8751564514522731, 0.2576005124878543
0.9332366138118707, 0.2681301999079462
0.9704135163288213, 0.2820998005496326
1.0122334942035578, 0.2926012257718947
1.0354704040955962, 0.3030703513394938
1.0819307656902302, 0.3066273508092411
1.1376934278277675, 0.3241055014386806
1.1841591726981786, 0.3346150015746083
1.2422447183335530, 0.3520971896608805
1.2910360383396902, 0.3660869775867315
1.3467933172014503, 0.3766126275499906
1.3932590620718615, 0.3871221276859184
1.4490190325715102, 0.4011240279822677
1.4954847774419213, 0.4116335281181954
1.5535676314394071, 0.4256394658713776
1.5977131844498698, 0.4396211788835624
1.6557933468094670, 0.4501508663036545
1.7022617833177662, 0.4641366167726724
1.7557015619574665, 0.4816107299452791
1.8091359573213892, 0.4921323424517053
1.8625730443232009, 0.5061302052912218
1.9113616726914491, 0.5166437428839824
1.9647987596932608, 0.5306416057234988
2.0112645045636719, 0.5411511058594265
2.0716702420589952, 0.5551610810694415
2.1134902199337318, 0.5656625062917037
2.1715730739312176, 0.579668444044885
2.0679423235833236, -1.2594456302604700
2.1236538446009785, -1.3080162359597440
2.1654442144589403, -1.3357535644014740


==> Figures/RT_3D/boundFiles.csv <==
timestepNumber,time,xmin,xmax,ymin,ymax,zmin,zmax,spike,bubble,timeNormalized
0,0,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0
40,0.01,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.010300645387285
80,0.02,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.02060129077457
120,0.03,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.030901936161855
160,0.04,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.04120258154914
200,0.05,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.051503226936425
240,0.06,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.06180387232371
280,0.07,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.072104517710995
320,0.08,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.082405163098281
360,0.09,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.092705808485566
400,0.1,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.103006453872851
440,0.11,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.113307099260136
480,0.12,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.123607744647421
520,0.13,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.133908390034706
560,0.14,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.144209035421991
600,0.15,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.154509680809276
640,0.16,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.164810326196561
680,0.17,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.175110971583846
720,0.18,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.185411616971131
760,0.19,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.195712262358416
800,0.2,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.206012907745701
840,0.21,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.216313553132986
880,0.22,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.226614198520271
920,0.23,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.236914843907556
960,0.24,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.247215489294841
1000,0.25,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.257516134682126
1040,0.26,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.267816780069411
1080,0.27,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.278117425456697
1120,0.28,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.288418070843982
1160,0.29,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.298718716231267
1200,0.3,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.309019361618552
1240,0.31,0,1,5.89999151229858,6.10000848770142,0,1,0,0,0.319320007005837
1280,0.32,0,1,5.90005826950073,6.09993124008179,0,1,6.67572021484375E-05,7.72476196289062E-05,0.329620652393122
1360,0.4,0,1,5.89968395233154,6.099778175354,0,1,0.000307559967041,0.000230312347412,0.412025815491402
1440,0.48,0,1,5.89868688583374,6.10017728805542,0,1,0.001304626464844,0.000168800354004,0.494430978589683
1520,0.56,0,1,5.89715003967285,6.10085582733154,0,1,0.002841472625732,0.000847339630127,0.576836141687963
1600,0.64,0,1,5.89501523971558,6.10183715820313,0,1,0.004976272583008,0.001828670501709,0.659241304786244
1680,0.72,0,1,5.89261674880981,6.10301780700684,0,1,0.00737476348877,0.00300931930542,0.741646467884524
1760,0.8,0,1,5.88967275619507,6.10443639755249,0,1,0.010318756103516,0.004427909851074,0.824051630982805
1840,0.88,0,1,5.88638734817505,6.1060643196106,0,1,0.013604164123535,0.00605583190918,0.906456794081085
1920,0.96,0,1,5.88263177871704,6.10786628723145,0,1,0.017359733581543,0.007857799530029,0.988861957179365
2000,1.04,0,1,5.87848806381226,6.10994434356689,0,1,0.021503448486328,0.009935855865479,1.07126712027765
2080,1.12,0,1,5.87406444549561,6.11234378814697,0,1,0.025927066802979,0.012335300445557,1.15367228337593
2160,1.2,0,1,5.86907815933228,6.11510753631592,0,1,0.030913352966309,0.015099048614502,1.23607744647421
2240,1.28,0,1,5.86376667022705,6.11812114715576,0,1,0.036224842071533,0.018112659454346,1.31848260957249
2320,1.36,0,1,5.85795640945435,6.12144947052002,0,1,0.042035102844238,0.021440982818604,1.40088777267077
2400,1.44,0,1,5.85167646408081,6.12507915496826,0,1,0.048315048217774,0.025070667266846,1.48329293576905
2480,1.52,0,1,5.84498071670532,6.12903833389282,0,1,0.055010795593262,0.029029846191406,1.56569809886733
2560,1.6,0,1,5.83785533905029,6.13332462310791,0,1,0.062136173248291,0.033316135406494,1.64810326196561
2640,1.68,0,1,5.83017349243164,6.13790130615234,0,1,0.069818019866943,0.037892818450928,1.73050842506389
2720,1.76,0,1,5.82216596603394,6.14272499084473,0,1,0.077825546264649,0.042716503143311,1.81291358816217
2800,1.84,0,1,5.81371641159058,6.14784002304077,0,1,0.086275100708008,0.047831535339356,1.89531875126045
2880,1.92,0,1,5.80473613739014,6.15324354171753,0,1,0.095255374908447,0.053235054016113,1.97772391435873
2960,2,0,1,5.79534006118774,6.15890407562256,0,1,0.10465145111084,0.058895587921143,2.06012907745701
3040,2.08,0,1,5.78549146652222,6.16487121582031,0,1,0.114500045776367,0.064862728118897,2.14253424055529
3120,2.16,0,1,5.775230884552,6.17109298706055,0,1,0.124760627746582,0.071084499359131,2.22493940365357
3200,2.24,0,1,5.76450443267822,6.17759561538696,0,1,0.135487079620361,0.077587127685547,2.30734456675185
3280,2.32,0,1,5.7533016204834,6.18438386917114,0,1,0.146689891815186,0.084375381469727,2.38974972985013
3360,2.4,0,1,5.74176740646362,6.19137239456177,0,1,0.158224105834961,0.091363906860352,2.47215489294841
3440,2.48,0,1,5.72976446151733,6.19867515563965,0,1,0.17022705078125,0.098666667938233,2.55456005604669
3520,2.56,0,1,5.71744346618652,6.20620632171631,0,1,0.182548046112061,0.106197834014893,2.63696521914497
3600,2.64,0,1,5.7046070098877,6.21398305892944,0,1,0.195384502410889,0.113974571228027,2.71937038224325
3680,2.72,0,1,5.69142246246338,6.22196531295776,0,1,0.208569049835205,0.121956825256348,2.80177554534154
3760,2.8,0,1,5.6778883934021,6.23022937774658,0,1,0.222103118896484,0.130220890045166,2.88418070843982
3840,2.88,0,1,5.66395425796509,6.23871755599976,0,1,0.236037254333496,0.13870906829834,2.9665858715381
3920,2.96,0,1,5.64976119995117,6.24739027023315,0,1,0.250230312347412,0.147381782531738,3.04899103463638
4000,3.04,0,1,5.63513231277466,6.25631141662598,0,1,0.264859199523926,0.156302928924561,3.13139619773466
4080,3.12,0,1,5.62025213241577,6.26541233062744,0,1,0.279739379882812,0.165403842926025,3.21380136083294
4160,3.2,0,1,5.60500049591064,6.27472496032715,0,1,0.294991016387939,0.174716472625732,3.29620652393122
4240,3.28,0,1,5.58951473236084,6.28420972824097,0,1,0.310476779937744,0.184201240539551,3.3786116870295
4320,3.36,0,1,5.57374811172485,6.29386520385742,0,1,0.32624340057373,0.193856716156006,3.46101685012778
4400,3.44,0,1,5.55773448944092,6.30370807647705,0,1,0.342257022857666,0.203699588775635,3.54342201322606
4480,3.52,0,1,5.54145050048828,6.31362104415894,0,1,0.358541011810303,0.21361255645752,3.62582717632434
4560,3.6,0,1,5.52495241165161,6.32374382019043,0,1,0.375039100646973,0.223735332489014,3.70823233942262
4640,3.68,0,1,5.50818777084351,6.33398294448853,0,1,0.391803741455078,0.233974456787109,3.7906375025209
4720,3.76,0,1,5.49125814437866,6.34431648254395,0,1,0.408733367919922,0.244307994842529,3.87304266561918
4800,3.84,0,1,5.47405767440796,6.354811668396,0,1,0.425933837890625,0.25480318069458,3.95544782871746
4880,3.92,0,1,5.45671367645264,6.36538124084473,0,1,0.443277835845947,0.265372753143311,4.03785299181574
4960,4,0,1,5.43917417526245,6.37601804733276,0,1,0.460817337036133,0.276009559631348,4.12025815491402
5040,4.08,0,1,5.4214301109314,6.38678741455078,0,1,0.478561401367188,0.286778926849365,4.2026633180123
5120,4.16,0,1,5.4035587310791,6.39762401580811,0,1,0.496432781219482,0.297615528106689,4.28506848111058
5200,4.24,0,1,5.38548088073731,6.40851402282715,0,1,0.514510631561279,0.308505535125732,4.36747364420886
5280,4.32,0,1,5.36734676361084,6.41945886611939,0,1,0.532644748687744,0.319450378417969,4.44987880730715
5360,4.4,0,1,5.34901523590088,6.43047285079956,0,1,0.550976276397705,0.330464363098145,4.53228397040543
5440,4.48,0,1,5.33058738708496,6.44147872924805,0,1,0.569404125213623,0.341470241546631,4.61468913350371
5520,4.56,0,1,5.31207895278931,6.45256328582764,0,1,0.587912559509277,0.352554798126221,4.69709429660199
5600,4.64,0,1,5.29339361190796,6.46367788314819,0,1,0.606597900390625,0.363669395446777,4.77949945970027
5680,4.72,0,1,5.27468204498291,6.47476816177368,0,1,0.625309467315674,0.374759674072266,4.86190462279855
5760,4.8,0,1,5.25582981109619,6.48591136932373,0,1,0.644161701202393,0.385902881622314,4.94430978589683
5840,4.88,0,1,5.23697805404663,6.49701738357544,0,1,0.663013458251953,0.397008895874023,5.02671494899511
5920,4.96,0,1,5.21802616119385,6.50815916061401,0,1,0.681965351104736,0.408150672912598,5.10912011209339
6000,5.04,0,1,5.19902038574219,6.51928281784058,0,1,0.700971126556397,0.41927433013916,5.19152527519167
6080,5.12,0,1,5.18001842498779,6.5303840637207,0,1,0.719973087310791,0.430375576019287,5.27393043828995
6160,5.2,0,1,5.16092681884766,6.54152059555054,0,1,0.739064693450928,0.441512107849121,5.35633560138823
6240,5.28,0,1,5.14182424545288,6.55261278152466,0,1,0.758167266845703,0.452604293823242,5.43874076448651
6320,5.36,0,1,5.12271547317505,6.56365346908569,0,1,0.777276039123535,0.463644981384277,5.52114592758479
6400,5.44,0,1,5.1035623550415,6.57471466064453,0,1,0.79642915725708,0.474706172943115,5.60355109068307
6480,5.52,0,1,5.08444499969482,6.58571910858154,0,1,0.81554651260376,0.485710620880127,5.68595625378135
6560,5.6,0,1,5.06530857086182,6.59667491912842,0,1,0.834682941436768,0.496666431427002,5.76836141687963
6640,5.68,0,1,5.04618072509766,6.60760307312012,0,1,0.853810787200928,0.507594585418701,5.85076657997791
6720,5.76,0,1,5.02706527709961,6.61851215362549,0,1,0.872926235198975,0.518503665924072,5.93317174307619
6800,5.84,0,1,5.00793170928955,6.62934637069702,0,1,0.892059803009033,0.529337882995606,6.01557690617447
6880,5.92,0,1,4.98881530761719,6.64015865325928,0,1,0.911176204681397,0.540150165557861,6.09798206927275
6960,6,0,1,4.96970891952515,6.65092325210571,0,1,0.930282592773438,0.550914764404297,6.18038723237103
7040,6.08,0,1,4.95056915283203,6.66164970397949,0,1,0.949422359466553,0.561641216278076,6.26279239546931
7120,6.16,0,1,4.931471824646,6.67234897613525,0,1,0.968519687652588,0.572340488433838,6.34519755856759
7200,6.24,0,1,4.91227054595947,6.68299770355225,0,1,0.987720966339111,0.58298921585083,6.42760272166588
7280,6.32,0,1,4.89305830001831,6.69361400604248,0,1,1.00693321228027,0.593605518341064,6.51000788476416
7360,6.4,0,1,4.87379217147827,6.70421266555786,0,1,1.02619934082031,0.604204177856445,6.59241304786244
7440,6.48,0,1,4.85440158843994,6.71475791931152,0,1,1.04558992385864,0.614749431610107,6.67481821096072
7520,6.56,0,1,4.83491897583008,6.72530698776245,0,1,1.06507253646851,0.625298500061035,6.757223374059
7600,6.64,0,1,4.81528234481812,6.73585748672485,0,1,1.08470916748047,0.635848999023438,6.83962853715728
7680,6.72,0,1,4.79544258117676,6.7463846206665,0,1,1.10454893112183,0.646376132965088,6.92203370025556
7760,6.8,0,1,4.77538967132568,6.7568998336792,0,1,1.1246018409729,0.656891345977783,7.00443886335384
7840,6.88,0,1,4.7550687789917,6.76743888854981,0,1,1.14492273330688,0.667430400848389,7.08684402645212
7920,6.96,0,1,4.73445320129395,6.77797317504883,0,1,1.16553831100464,0.677964687347412,7.1692491895504
8000,7.04,0,1,4.7135066986084,6.78849458694458,0,1,1.18648481369019,0.688486099243164,7.25165435264868
8080,7.12,0,1,4.6921591758728,6.79904174804688,0,1,1.20783233642578,0.699033260345459,7.33405951574696
8160,7.2,0,1,4.67037773132324,6.80958557128906,0,1,1.22961378097534,0.709577083587647,7.41646467884524
8240,7.28,0,1,4.64815330505371,6.820152759552,0,1,1.25183820724487,0.720144271850586,7.49886984194352
8320,7.36,0,1,4.62542295455933,6.8307638168335,0,1,1.27456855773926,0.73075532913208,7.5812750050418
8400,7.44,0,1,4.60210561752319,6.84135866165161,0,1,1.29788589477539,0.741350173950195,7.66368016814008
8480,7.52,0,1,4.57820224761963,6.85202217102051,0,1,1.32178926467896,0.752013683319092,7.74608533123836
8560,7.6,0,1,4.55375719070435,6.86266946792603,0,1,1.34623432159424,0.762660980224609,7.82849049433664
8640,7.68,0,1,4.52871227264404,6.87330770492554,0,1,1.37127923965454,0.773299217224121,7.91089565743492
8720,7.76,0,1,4.50305891036987,6.88401699066162,0,1,1.39693260192871,0.784008502960205,7.9933008205332
8800,7.84,0,1,4.47675704956055,6.8947172164917,0,1,1.42323446273804,0.794708728790283,8.07570598363148


==> Figures/RT_3D/rt3d_Liang_PRE_Spike_position.csv <==
time,spike
0,0
0.5069476747,0.0118282354
0.7266650316,0.0183006337
0.9607564212,0.0367932001
1.1845806446,0.0559582235
1.4104583013,0.0778130747
1.6782334385,0.1022727273
1.8622136146,0.1358124875
2.0880912712,0.171116478
2.3139689279,0.2085218964
2.5398465845,0.2501301708
2.7657242412,0.2934195877
2.9916018978,0.3409118605
3.2174795545,0.3913461325
3.4433572111,0.4426209758
3.6692348678,0.495997247
3.8951125244,0.5497938039
4.1209901811,0.6056917887
4.3468678377,0.6615897736
4.5727454944,0.7183283296
4.798623151,0.7750668856
5.0245008077,0.8318054417
5.2503784643,0.8898048545
5.476256121,0.9473839818
5.7021337776,1.007064537
5.9280114343,1.0650639499
6.1538890909,1.1268459331
6.3797667476,1.1907293444
6.6056444042,1.2549396444
6.8315220609,1.3215315629
7.064244495,1.3921784591
7.2904643905,1.449792221
7.5091550308,1.5251941262
7.7350326875,1.6136192144
7.9609103441,1.703367702
8.181898874,1.7905531383
8.3970204518,1.8835925527
8.6131198549,1.9747135206
8.8282414327,2.0705310132
9.0492299625,2.1645385855
9.2751076192,2.2658724457
9.5009852758,2.3690525606
9.7268629325,2.4698627317
9.9397715371,2.5715887444
10.1786182458,2.7024966488
10.3942287362,2.8032811358
10.5995720605,2.9026786802
10.8049153847,3.0002269681
11.0102587089,3.0991621984
11.2053348669,3.2002548948
11.3901438587,3.2947724565
11.5852200167,3.3927316902
11.7802961748,3.490485451
11.9651051666,3.5911672015
12.1499141584,3.6908215872
12.3449903164,3.7944826956
12.5400664744,3.8998903242
12.7146083,3.9998657613
12.8788829594,4.1004190912
13.0431576188,4.2061734554
13.2366542127,4.3028148962
13.3819741037,4.3939060269
13.5241348667,4.4912553334
13.6489204252,4.5854636978
13.9843145215,4.7243505768
14.1499581363,4.8217447599
14.3137194374,4.916981477
14.4908280546,5.0192042746
14.6653698802,5.1203997075
14.8399117058,5.2215951404
15.0247206976,5.3284410797
15.2095296894,5.4347733366
15.384071515,5.5330150957
15.5586133406,5.6315136959
15.7434223324,5.7332228112
15.9282313242,5.8000015233


==> Figures/ScalingData/Scaling/BlockTiming.txt <==
proc    nodes	Block1-ch	Block1-ns	Block1-pp	Block1-vu	Block2-ch	Block2-ns	Block2-pp	Block2-vu	Remesh	EquationUpdate
224	4	149.678	153.736	29.1238	97.6842	69.1765	92.7202	16.2727	87.966	116.624	0.692143
448	8	80.3043	87.8477	15.6847	47.791	37.3477	45.7113	8.00546	43.763	65.158	0.229537
896	16	46.782	55.9641	8.84315	25.1363	20.5963	23.4989	4.35401	22.4069	48.1073	0.208149
1792	32	30.4837	34.3548	5.80612	12.6752	13.7955	16.3293	2.91575	15.2145	40.4632	0.0816222
3584	64	22.7794	25.4791	5.04987	7.66169	7.37608	6.58804	1.54928	6.4401	59.8117	0.383819
#7168	128	25.189	27.8453	4.80272	4.80319	6.3704	6.78908	1.68165	3.58273	76.3758	0.452295



==> Figures/ScalingData/Scaling/BlockTimingNewMesh1.txt <==
nodes proc  Block1-ch	Block1-ns	Block1-pp	Block1-vu	Block2-ch	Block2-ns	Block2-pp	Block2-vu	Remesh	EquationUpdate
4	224	110.16	146.185	49.6752	91.511	65.1148	90.111	15.7707	85.7691	101.691	0.206304
8	448	60.6208	86.2749	25.1618	46.3815	36.7058	45.962	7.90867	43.5136	53.4994	0.114218
16	896	33.3413	59.7175	12.6978	23.7521	19.6705	23.0975	4.08971	23.7235	28.5784	0.0837449
32	1792	23.7568	38.6323	7.97219	13.4741	10.851	12.6607	2.16516	11.3886	15.6259	0.156547
64	3584	24.6603	27.4194	7.62759	7.75602	6.99268	6.29819	1.02942	6.04225	11.1701	0.267604

#224	4	149.678	153.736	29.1238	97.6842	69.1765	92.7202	16.2727	87.966	116.624	0.692143
#448	8	80.3043	87.8477	15.6847	47.791	37.3477	45.7113	8.00546	43.763	65.158	0.229537
#896	16	46.782	55.9641	8.84315	25.1363	20.5963	23.4989	4.35401	22.4069	48.1073	0.208149
#1792	32	30.4837	34.3548	5.80612	12.6752	13.7955	16.3293	2.91575	15.2145	40.4632	0.0816222
#3584	64	22.7794	25.4791	5.04987	7.66169	7.37608	6.58804	1.54928	6.4401	59.8117	0.383819
#7168	128	25.189	27.8453	4.80272	4.80319	6.3704	6.78908	1.68165	3.58273	76.3758	0.452295



==> Figures/ScalingData/Scaling/BlockTimingNewMesh2.txt <==
nodes proc  Block1-ch	Block1-ns	Block1-pp	Block1-vu	Block2-ch	Block2-ns	Block2-pp	Block2-vu	Remesh	EquationUpdate
8	448	147.44051	347.7948	73.314765	89.655725	146.42207	96.5468	29.1182	82.095735	53.32788	0.00039915755
16	896	71.9222	169.656	35.7633	43.7345	71.4254	47.096	14.204	40.0467	26.0136	0.000194711
32	1792	38.4589	119.637	19.5929	22.487	38.4271	23.9263	7.15463	20.365	15.0028	0.000116126
64	3584	25.7136	111.443	13.8157	12.7261	21.8666	11.8087	3.54772	10.1202	9.32054	0.000287614
128	7168	30.7362	92.2324	18.4327	7.58043	15.3313	6.13576	1.88782	5.33098	14.7853	0.000375357


==> Figures/ScalingData/Scaling/chComponent.txt <==
Nodes	MatAssembly	VecAssembly	PC    	        Total
4       114.241	     25.1565	68.2371	       218.343
8        55.885	     13.1037	47.7462     	121.381
16	     28.665	 6.891	    27.2178	        76.0599
32       15.2741	3.947	18.0085	44.176
64      8.5066	2.54723	14.3935	29.4997



==> Figures/ScalingData/Scaling/nsComponent.txt <==
Nodes	MatAssembly	VecAssembly	PC    	        Total
4    	172.534	    14.0728	   50.952	     245.884
8	     84.623   	7.5933	   36.712	     133.246
16	     43.305	    3.9348	    29.2552	     79.277
32	     22.646	    2.231    	24.31003    	50.565
64	     11.8273	1.49603	17.9759	31.9917


==> Figures/ScalingData/Scaling/ppComponent.txt <==
Nodes	MatAssembly	VecAssembly	PC    	        Total
4	18.7682	13.6392	7.3191	45.291
8	9.2853	6.764	4.7785	23.6348
16	4.9339	3.7926	3.1777	13.1664
32	2.6437	2.1943	2.8629	8.7014
64	1.65724	1.52459	2.48534	6.5839


==> Figures/ScalingData/Scaling/vuComponent.txt <==
Nodes	MatAssembly	VecAssembly	PC    	        Total
4	159.66	13.7924	3.6718	185.217
8	77.937	7.8206	1.81741	91.34
16	39.965	3.8601	1.23868	47.432
32	22.141	2.2405	2.23504	27.825
64	11.0262	1.53351	1.0807	14.0686


==> Figures/convergence_mms/linearNS_projection_nonLinearCH_customTheta_kt/Energy_data_dt0d0005_level8.csv <==
time,TotalEnergy,Interface energy,Bulk energy,Kinetic energy,Potential energy,Total Phi,TotalPhiMinusInitial
0.0005,0.700001001977988,6.16853292276285E-07,0.24999996875024,4.16376236954793E-07,0.449999999998219,-7.95834271150476E-13,0
0.001,0.700004007920105,2.46740894179351E-06,0.249999875001206,1.66551392899777E-06,0.449999999996028,-8.73271954423584E-13,-7.7437683273108E-14
0.0015,0.700009017839002,5.55166555927641E-06,0.249999718753044,3.7474258824143E-06,0.449999999994517,-7.47927436130225E-13,4.7906835020251E-14
0.002,0.700016031750255,9.86962656563147E-06,0.249999500005714,6.6621240145197E-06,0.449999999993961,-1.9443236354711E-12,-1.14848936432062E-12
0.0025,0.700025049637801,1.54212642187889E-05,0.249999218760805,1.04096193579253E-05,0.449999999993419,-1.83574591075195E-12,-1.03991163960147E-12
0.003,0.700036071521213,2.22065890980979E-05,0.249998875018019,1.49899220496231E-05,0.449999999992046,-1.67297523490789E-12,-8.77140963757414E-13
0.0035,0.700049097400319,3.02255897565195E-05,0.249998468778226,2.04030413493185E-05,0.449999999990987,-1.67114813740682E-12,-8.75313866256344E-13
0.004,0.700064127269443,3.94782504906661E-05,0.249998000042564,2.66489856226848E-05,0.449999999990766,-1.1164185353095E-12,-3.20584264159024E-13
0.0045,0.700081161135034,4.99645717521954E-05,0.249997468811406,3.372776234412E-05,0.449999999989532,-1.34590710972049E-12,-5.50072838570014E-13
0.005,0.700100199016322,6.1684563360747E-05,0.249996875084702,4.16393781200018E-05,0.449999999990139,-2.91118800073431E-12,-2.11535372958383E-12
0.0055,0.700121240867525,7.46381742209387E-05,0.249996218865543,5.03838386353158E-05,0.449999999989127,-4.36480419949842E-12,-3.56896992834794E-12
0.006,0.700144286660972,8.88253683130767E-05,0.249995500156305,5.99611487396327E-05,0.449999999987614,-4.47943635309422E-12,-3.68360208194374E-12
0.0065,0.700169336436453,0.000104246183066,0.2499947189557,7.03713123259455E-05,0.449999999985361,-6.41921422701169E-12,-5.62337995586121E-12
0.007,0.700196390151216,0.000120900568011,0.249993875266943,8.16143324819579E-05,0.44999999998378,-8.32383576128415E-12,-7.52800149013367E-12
0.0075,0.700225447846068,0.00013878856303,0.249992969088726,9.36902113387925E-05,0.449999999982974,-9.15058653849776E-12,-8.35475226734729E-12
0.008,0.700256509430392,0.000157910070603,0.249992000426753,0.000106598950206,0.449999999982829,-9.20119828853178E-12,-8.4053640173813E-12
0.0085,0.700289574897707,0.000178265085293,0.249990969282118,0.00012034054944,0.449999999980855,-1.05675127936439E-11,-9.77167852249342E-12
0.009,0.700324644255034,0.000199853612131,0.249989875655434,0.000134915008581,0.449999999978888,-1.10708485564701E-11,-1.02750142853196E-11
0.0095,0.70036171746264,0.000222675608968,0.249988719549761,0.000150322326214,0.449999999977697,-1.14943400934472E-11,-1.06985058222967E-11
0.01,0.70040079455826,0.000246731119186,0.249987500963875,0.000166562500123,0.449999999975077,-1.24681630037787E-11,-1.16723287326282E-11
0.0105,0.700441875490311,0.000272020086791,0.249986219901641,0.000183635527129,0.44999999997475,-1.48113112486553E-11,-1.40154769775048E-11
0.011,0.700484960142018,0.000298542393883,0.249984876370112,0.000201541403183,0.449999999974839,-1.51137854401823E-11,-1.43179511690318E-11
0.0115,0.700530048609775,0.000326298147205,0.249983470365015,0.000220280123465,0.449999999974091,-1.50503060535045E-11,-1.4254471782354E-11
0.012,0.700577140779855,0.000355287230279,0.249982001893436,0.000239851682022,0.449999999974117,-1.53115172450702E-11,-1.45156829739197E-11
0.0125,0.700626236628876,0.000385509628075,0.249980470957375,0.000260256072306,0.449999999971121,-1.35354182289465E-11,-1.2739583957796E-11
0.013,0.70067733613186,0.00041696531625,0.249978877559356,0.000281493286677,0.449999999969577,-1.35583905214176E-11,-1.27625562502671E-11
0.0135,0.700730439295654,0.000449654310764,0.249977221699915,0.000303563316738,0.449999999968237,-1.56129002955308E-11,-1.48170660243803E-11
0.014,0.700785546041368,0.000483576536237,0.249975503384268,0.000326466153085,0.449999999967778,-1.63709909344056E-11,-1.55751566632551E-11
0.0145,0.700842656338339,0.000518731970326,0.249973722614995,0.000350201785621,0.449999999967397,-1.67343255138425E-11,-1.5938491242692E-11
0.015,0.700901770128826,0.000555120560479,0.24997187939626,0.000374770203135,0.449999999968952,-1.67714245269401E-11,-1.59755902557896E-11
0.0155,0.700962887318057,0.000592742221558,0.249969973733932,0.000400171393672,0.449999999968895,-1.36796481260693E-11,-1.28838138549188E-11
0.016,0.701026008005027,0.000631597068887,0.249968005623775,0.000426405344477,0.449999999967888,-1.44373970244194E-11,-1.36415627532689E-11
0.0165,0.701091132038562,0.000671684955738,0.249965975074881,0.000453472041654,0.449999999966289,-1.68162883791567E-11,-1.60204541080062E-11
0.017,0.701158259352988,0.000713005825464,0.249963882091833,0.000481371470706,0.449999999964985,-1.64901729424183E-11,-1.56943386712678E-11
0.0175,0.701227389859032,0.000755559597827,0.249961726680459,0.00051010361608,0.449999999964666,-1.90018411162091E-11,-1.82060068450586E-11
0.018,0.701298523603606,0.000799346339861,0.249959508839183,0.00053966846139,0.449999999963173,-2.00098462105336E-11,-1.92140119393831E-11
0.0185,0.701371660489273,0.000844365962765,0.249957228574372,0.000570065989251,0.449999999962885,-2.20984146780123E-11,-2.13025804068618E-11
0.019,0.701446800572153,0.000890618546942,0.249954885883877,0.000601296181831,0.449999999959503,-2.22134257602674E-11,-2.14175914891169E-11
0.0195,0.701523943534205,0.000938103770375,0.249952480785985,0.000633359019676,0.449999999958169,-2.25636731521206E-11,-2.17678388809701E-11
0.02,0.701603089482201,0.000986821764838,0.249950013276049,0.000666254483294,0.449999999958021,-2.2965897846644E-11,-2.21700635754935E-11
0.0205,0.701684238455318,0.001036772593013,0.249947483352973,0.000699982551557,0.449999999957775,-2.36142290617469E-11,-2.28183947905964E-11
0.021,0.701767390181704,0.001087955985999,0.249944891032513,0.000734543203094,0.449999999960098,-2.17949699087006E-11,-2.09991356375501E-11
0.0215,0.701852544598825,0.001140371904723,0.249942236318831,0.000769936415066,0.449999999960204,-2.19907573054123E-11,-2.11949230342618E-11
0.022,0.701939701641717,0.001194020302395,0.249939519216538,0.000806162164292,0.449999999958491,-2.47263594148339E-11,-2.39305251436834E-11
0.0225,0.702028861332881,0.00124890122206,0.249936739725742,0.000843220426242,0.449999999958837,-2.18732779284914E-11,-2.10774436573409E-11
0.023,0.702120023580267,0.001305014594836,0.249933897852276,0.000881111175976,0.449999999957179,-2.39049791246615E-11,-2.3109144853511E-11
0.0235,0.702213188249921,0.001362360302009,0.249930993604548,0.000919834387204,0.449999999956159,-2.45907547796742E-11,-2.37949205085237E-11
0.024,0.702308355324776,0.001420938350736,0.249928026984648,0.000959390033202,0.449999999956191,-2.31655584471968E-11,-2.23697241760463E-11
0.0245,0.702405524731076,0.001480748691635,0.24992499799757,0.000999778085931,0.44999999995594,-2.33309205288634E-11,-2.25350862577129E-11
0.025,0.702504696386101,0.001541791264484,0.249921906648923,0.001040998516943,0.449999999955751,-2.48172086179943E-11,-2.40213743468438E-11
0.0255,0.702605870258238,0.001604066064617,0.24991875294155,0.001083051296313,0.449999999955758,-2.48263787999692E-11,-2.40305445288187E-11
0.026,0.702709045982689,0.001667572737949,0.249915536896036,0.001125936394068,0.449999999954636,-2.56415964849932E-11,-2.48457622138427E-11
0.0265,0.702814223746277,0.001732311510584,0.249912258503645,0.001169653778275,0.449999999953773,-2.44250357786524E-11,-2.36292015075019E-11
0.027,0.702921403501611,0.001798282361507,0.249908917768209,0.001214203417375,0.449999999954521,-2.55404078962351E-11,-2.47445736250846E-11
0.0275,0.703030584842999,0.001865484900625,0.249905514712286,0.001259585277693,0.449999999952395,-2.52911263980138E-11,-2.44952921268633E-11
0.028,0.703141768026774,0.001933919424407,0.249902049323745,0.00130579932567,0.449999999952953,-2.31622980344237E-11,-2.23664637632732E-11
0.0285,0.703254952777349,0.002003585681214,0.249898521618236,0.001352845526457,0.449999999951441,-2.19885104048301E-11,-2.11926761336796E-11
0.029,0.703370138999268,0.002074483601633,0.249894931602258,0.001400723843908,0.449999999951469,-2.12314089920174E-11,-2.04355747208669E-11
0.0295,0.703487326636724,0.002146613165324,0.24989127927986,0.001449434241952,0.449999999949589,-2.07031115341538E-11,-1.99072772630033E-11
0.03,0.703606515392319,0.002219974091073,0.249887564668363,0.001498976682837,0.449999999950046,-2.66197866700957E-11,-2.58239523989452E-11
0.0305,0.703727705315161,0.002294566470968,0.24988378776623,0.001549351128209,0.449999999949753,-2.54261694164482E-11,-2.46303351452977E-11
0.031,0.703850896379214,0.002370390316566,0.249879948576064,0.00160055753894,0.449999999947643,-2.87184572997368E-11,-2.79226230285863E-11
0.0315,0.703976088316741,0.00244744538086,0.249876047113601,0.00165259587514,0.449999999947139,-3.02894189764535E-11,-2.9493584705303E-11
0.032,0.704103281231545,0.002525731814927,0.249872083374478,0.001705466095209,0.449999999946931,-3.0880276634393E-11,-3.00844423632425E-11
0.0325,0.704232474907826,0.002605249431376,0.249868057371527,0.001759168158093,0.449999999946829,-3.11827833519851E-11,-3.03869490808346E-11
0.033,0.704363669127268,0.002685998043359,0.249863969117602,0.001813702020483,0.449999999945825,-3.30068173313991E-11,-3.22109830602486E-11
0.0335,0.704496863830816,0.002767977629862,0.249859818617198,0.001869067639117,0.44999999994464,-3.32557822425861E-11,-3.24599479714356E-11
0.034,0.704632059032094,0.00285118824648,0.249855605871016,0.001925264969366,0.449999999945232,-3.73792828287089E-11,-3.65834485575584E-11
0.0345,0.704769254362411,0.002935629552137,0.249851330899855,0.001982293965763,0.449999999944656,-3.74652314380497E-11,-3.66693971668992E-11
0.035,0.704908449871768,0.003021301642182,0.249846993702498,0.002040154582644,0.449999999944444,-3.80061511776053E-11,-3.72103169064548E-11
0.0355,0.705049645461325,0.003108204460032,0.249842594285464,0.002098846772024,0.449999999943805,-3.79387211750515E-11,-3.7142886903901E-11
0.036,0.705192840856344,0.003196337762688,0.249838132664754,0.002158370486781,0.44999999994212,-3.84743938097731E-11,-3.76785595386226E-11
0.0365,0.705338036117129,0.003285701660844,0.249833608838521,0.002218725677797,0.449999999939966,-4.01561370960701E-11,-3.93603028249196E-11
0.037,0.705485230935952,0.003376295874483,0.249829022824757,0.002279912295,0.449999999941712,-3.79600643453382E-11,-3.71642300741877E-11
0.0375,0.705634425385742,0.003468120535596,0.249824374620627,0.002341930288115,0.449999999941404,-3.83718092022978E-11,-3.75759749311473E-11
0.038,0.705785618971707,0.003561175170929,0.249819664254028,0.00240477960613,0.449999999940621,-3.91325049621527E-11,-3.83366706910022E-11
0.0385,0.70593881183736,0.003655459983634,0.249814891718621,0.002468460195874,0.449999999939232,-3.93152264216434E-11,-3.85193921504929E-11
0.039,0.706094003817027,0.003750974850157,0.249810057024687,0.002532972004639,0.449999999937544,-3.85652967893613E-11,-3.77694625182108E-11
0.0395,0.706251194708452,0.003847719608836,0.249805160184469,0.002598314978367,0.449999999936781,-3.45703838819378E-11,-3.37745496107873E-11
0.04,0.706410384608099,0.003945694416161,0.249800201194177,0.002664489062111,0.44999999993565,-3.56220981531652E-11,-3.48262638820147E-11
0.0405,0.70657157331096,0.004044899109851,0.249795180066207,0.002731494199543,0.449999999935359,-3.61993594821808E-11,-3.54035252110303E-11
0.041,0.706734760103712,0.00414533299262,0.249790096840063,0.002799330334837,0.449999999936192,-3.75858953335917E-11,-3.67900610624412E-11
0.0415,0.706899945337591,0.004246996493356,0.24978495149833,0.00286799740985,0.449999999936055,-3.73249382790153E-11,-3.65291040078648E-11
0.042,0.707067128946028,0.004349889597017,0.2497797440461,0.002937495366323,0.449999999936588,-3.7415329515178E-11,-3.66194952440275E-11
0.0425,0.707236310472728,0.004454011883909,0.249774474508966,0.003007824144944,0.449999999934908,-3.68918654305994E-11,-3.60960311594489E-11
0.043,0.707407489805305,0.004559363291356,0.249769142894575,0.003078983685256,0.449999999934119,-3.73155065874764E-11,-3.65196723163259E-11
0.0435,0.707580667015492,0.004665943953594,0.249763749200593,0.003150973926989,0.449999999934316,-3.65596840995464E-11,-3.57638498283959E-11
0.044,0.707755841754831,0.00477375356757,0.24975829344691,0.00322379480725,0.449999999933101,-3.72091671710373E-11,-3.64133328998868E-11
0.0445,0.707933014162919,0.004882792337951,0.249752775627761,0.003297446264164,0.449999999933043,-3.73551927237981E-11,-3.65593584526476E-11
0.045,0.708112183806588,0.004993059870608,0.249747195767712,0.0033719282337,0.449999999934569,-3.76766118304062E-11,-3.68807775592557E-11
0.0455,0.708293350391793,0.005104555927976,0.249741553883508,0.003447240650679,0.44999999992963,-3.37640436443021E-11,-3.29682093731516E-11
0.046,0.708476514014848,0.005217280660501,0.249735849972255,0.003523383451416,0.449999999930676,-3.40849527422082E-11,-3.32891184710577E-11
0.0465,0.70866167449336,0.005331233950279,0.249730084044733,0.003600356567596,0.449999999930752,-3.43837241664757E-11,-3.35878898953252E-11
0.047,0.708848831684366,0.00544641571208,0.249724256110098,0.00367815993385,0.449999999928338,-4.25969814976668E-11,-4.18011472265163E-11
0.0475,0.709037984949215,0.005562825335518,0.249718366204152,0.003756793480781,0.449999999928763,-4.20972267461961E-11,-4.13013924750456E-11
0.048,0.709229134644612,0.005680463265638,0.249712414309301,0.00383625714083,0.449999999928843,-4.1353682631029E-11,-4.05578483598785E-11
0.0485,0.709422280269947,0.005799329043991,0.249706400453787,0.003916550843013,0.449999999929157,-4.15803945094662E-11,-4.07845602383157E-11
0.049,0.709617421782272,0.005919422693352,0.249700324641479,0.003997674517824,0.449999999929618,-4.18686326927875E-11,-4.1072798421637E-11
0.0495,0.709814558925904,0.006040744017553,0.249694186887416,0.004079628092801,0.449999999928135,-4.53731514166167E-11,-4.45773171454662E-11
0.05,0.710013691623086,0.006163293002482,0.249687987197477,0.004162411496463,0.449999999926664,-4.56667958656509E-11,-4.48709615945004E-11
0.0505,0.710214820050594,0.006287069904909,0.24968172556388,0.004246024655176,0.449999999926629,-4.80233665334229E-11,-4.72275322622724E-11
0.051,0.710417943228592,0.006412073767355,0.249675402040346,0.004330467494973,0.449999999925917,-4.94988928317897E-11,-4.87030585606392E-11
0.0515,0.710623061538675,0.006538305063411,0.24966901660824,0.00441573994097,0.449999999926053,-5.00229614674996E-11,-4.92271271963491E-11
0.052,0.710830175006156,0.006665763898839,0.249662569267514,0.00450184191718,0.449999999922623,-5.59833108690344E-11,-5.51874765978839E-11
0.0525,0.711039282546932,0.006794449200144,0.249656060077944,0.004588773347189,0.449999999921656,-5.70454152665212E-11,-5.62495809953707E-11
0.053,0.711250384518849,0.006924361421996,0.249649489022006,0.004676534153236,0.449999999921611,-5.85881785794551E-11,-5.77923443083046E-11
0.0535,0.711463480700751,0.007055500410095,0.249642856112974,0.00476512425714,0.449999999920542,-5.96570310512634E-11,-5.88611967801129E-11
0.054,0.711678571158876,0.00718786630922,0.249636161349168,0.004854543579613,0.449999999920875,-5.98643842830704E-11,-5.90685500119199E-11
0.0545,0.711895655146728,0.007321458414196,0.24962940477184,0.004944792040142,0.44999999992055,-6.16702418299031E-11,-6.08744075587526E-11
0.055,0.712114732725641,0.007456276867202,0.249622586379477,0.005035869558486,0.449999999920477,-6.19463881232352E-11,-6.11505538520847E-11
0.0555,0.712335803884469,0.007592321739897,0.249615706174172,0.005127776052079,0.449999999918321,-6.48229785821242E-11,-6.40271443109737E-11
0.056,0.712558868049172,0.007729592505139,0.249608764188417,0.005220511438434,0.449999999917182,-6.87098477072934E-11,-6.79140134361429E-11
0.0565,0.712783925373531,0.007868089408743,0.249601760415539,0.005314075634171,0.449999999915078,-7.27016745416531E-11,-7.19058402705026E-11
0.057,0.713010975506043,0.00800781216054,0.249594694876193,0.005408468554545,0.449999999914765,-7.47880897836173E-11,-7.39922555124668E-11
0.0575,0.713240018142897,0.008148760525463,0.249587567588065,0.00550369011448,0.449999999914888,-7.51549942071272E-11,-7.43591599359767E-11
0.058,0.713471052984477,0.008290934272486,0.249580378568925,0.005599740227819,0.449999999915247,-7.664048475714E-11,-7.58446504859895E-11
0.0585,0.713704080066885,0.008434333525241,0.249573127818503,0.005696618807255,0.449999999915886,-7.71828876852676E-11,-7.63870534141171E-11
0.059,0.713939099333356,0.008578958309895,0.249565815341608,0.005794325765152,0.4499999999167,-7.73221460817486E-11,-7.65263118105981E-11
0.0595,0.714176110047613,0.008724807941,0.249558441179027,0.005892861012443,0.449999999915144,-7.86551197437535E-11,-7.7859285472603E-11
0.06,0.714415112048347,0.008871882332423,0.249551005341274,0.005992224459803,0.449999999914847,-7.99266972051349E-11,-7.91308629339844E-11
0.0605,0.71465610538769,0.009020181630385,0.249543507827226,0.00609241601601,0.449999999914069,-7.94716610227897E-11,-7.86758267516392E-11
0.061,0.71489908983401,0.009169705677594,0.249535948651073,0.006193435591592,0.449999999913751,-8.05637926162839E-11,-7.97679583451334E-11
0.0615,0.71514406500366,0.009320454162483,0.24952832783505,0.006295283091578,0.449999999914549,-8.20687138039511E-11,-8.12728795328006E-11
0.062,0.715391030826608,0.009472427102921,0.24952064538451,0.006397958425399,0.449999999913778,-8.33569975197679E-11,-8.25611632486174E-11
0.0625,0.715639986911838,0.009625624178611,0.249512901322132,0.006501461497274,0.449999999913821,-8.42562885780551E-11,-8.34604543069046E-11
0.063,0.715890933184944,0.009780045404712,0.249505095653651,0.006605792213686,0.449999999912895,-8.76130131985398E-11,-8.68171789273893E-11
0.0635,0.716143869435862,0.009935690651257,0.249497228392204,0.006710950478817,0.449999999913583,-8.7576333338002E-11,-8.67804990668515E-11
0.064,0.716398795142281,0.010092559466489,0.249489299567191,0.006816936194904,0.449999999913696,-8.88763056205999E-11,-8.80804713494494E-11
0.0645,0.716655710265324,0.010250651901197,0.249481309182713,0.00692374926608,0.449999999915334,-8.89340883922229E-11,-8.81382541210724E-11
0.065,0.716914614726922,0.010409967973581,0.249473257244494,0.007031389593118,0.449999999915728,-9.2028999004734E-11,-9.12331647335835E-11
0.0655,0.717175507735222,0.010570506946779,0.249465143796693,0.007139857077481,0.449999999914268,-9.00580859886091E-11,-8.92622517174586E-11
0.066,0.717438389440147,0.010732269073148,0.249456968833206,0.007249151618903,0.44999999991489,-8.91496572744122E-11,-8.83538230032617E-11
0.0665,0.717703259735054,0.010895254342555,0.249448732361435,0.007359273116177,0.449999999914886,-9.00462005307134E-11,-8.92503662595629E-11
0.067,0.717970118192126,0.011059462401114,0.249440434406215,0.007470221469445,0.449999999915352,-9.11294009003916E-11,-9.03335666292411E-11
0.0675,0.7182389644969,0.01122489302383,0.249432074985789,0.007581996573033,0.449999999914249,-9.17408067915848E-11,-9.09449725204343E-11
0.068,0.718509798359114,0.011391546000269,0.249423654117883,0.007694598326872,0.44999999991409,-9.25550235411632E-11,-9.17591892700127E-11
0.0685,0.718782619602637,0.011559421252322,0.249415171813431,0.007808026623708,0.449999999913176,-9.40970166368738E-11,-9.33011823657233E-11
0.069,0.719057427965452,0.011728518601885,0.2494066280886,0.007922281361199,0.449999999913767,-9.35985967551178E-11,-9.28027624839673E-11
0.0695,0.719334223329033,0.011898838034475,0.249398022951243,0.00803736243041,0.449999999912905,-9.56802337012674E-11,-9.48843994301169E-11
0.07,0.71961300528987,0.012070379223251,0.249389356425099,0.008153269727702,0.449999999913819,-9.62108916841009E-11,-9.54150574129504E-11
0.0705,0.719893773812469,0.012243142242334,0.249380628513652,0.008270003142627,0.449999999913856,-9.6494760966348E-11,-9.56989266951975E-11
0.071,0.720176528358399,0.012417126626575,0.249371839247786,0.008387562569099,0.449999999914939,-9.6682238603929E-11,-9.58864043327785E-11
0.0715,0.720461268767445,0.012592332319677,0.249362988637635,0.008505947894702,0.449999999915431,-9.65931839722045E-11,-9.5797349701054E-11
0.072,0.720747994954008,0.01276875933408,0.249354076690055,0.008625159012851,0.449999999917024,-9.72314563932319E-11,-9.64356221220814E-11
0.0725,0.721036706026388,0.01294640684712,0.249345103454014,0.008745195808249,0.449999999917006,-9.80422097673905E-11,-9.724637549624E-11
0.073,0.721327402168597,0.013125275156917,0.249336068921938,0.008866058172827,0.449999999916915,-9.83085921696381E-11,-9.75127578984876E-11
0.0735,0.721620082833297,0.013305363799917,0.249326973124837,0.008987745990637,0.449999999917907,-1.00340486787476E-10,-9.95446525163255E-11
0.074,0.721914748009994,0.013486672876244,0.249317816065289,0.009110259150226,0.449999999918235,-1.01494542804892E-10,-1.00698708533742E-10
0.0745,0.722211397536323,0.0136692023287,0.24930859775383,0.00923359753531,0.449999999918482,-1.02500891455137E-10,-1.01705057183987E-10
0.075,0.722510031222524,0.013852952068354,0.249299318202766,0.009357761032524,0.44999999991888,-1.02455653336331E-10,-1.01659819065181E-10
0.0755,0.722810648019836,0.014037921108872,0.249289977469411,0.009482749523148,0.449999999918404,-1.04388697338975E-10,-1.03592863067825E-10
0.076,0.723113248250168,0.014224109900209,0.249280575539103,0.00960856289213,0.449999999918726,-1.04870184584882E-10,-1.04074350313732E-10
0.0765,0.723417831557835,0.014411518186462,0.249271112432607,0.009735201020192,0.449999999918573,-1.05782185962078E-10,-1.04986351690928E-10
0.077,0.723724397521559,0.014600145639324,0.249261588174302,0.009862663789097,0.449999999918836,-1.06690056095315E-10,-1.05894221824165E-10
0.0775,0.724032946050681,0.014789992281175,0.249252002771108,0.009990951079399,0.449999999919,-1.07281142303073E-10,-1.06485308031923E-10
0.078,0.724343476691632,0.01498105775219,0.249242356249198,0.010120062769815,0.449999999920429,-1.08361998193973E-10,-1.07566163922823E-10
0.0785,0.724655989298612,0.015173342020062,0.249232648618298,0.010249998739452,0.449999999920801,-1.09023347641402E-10,-1.08227513370252E-10
0.079,0.724970483512113,0.015366844825072,0.249222879899555,0.01038075886607,0.449999999921415,-1.095821749314E-10,-1.0878634066025E-10
0.0795,0.72528695894106,0.015561565878087,0.249213050115808,0.010512343026249,0.449999999920915,-1.11123839297012E-10,-1.10328005025862E-10
0.08,0.72560541533314,0.015757505033095,0.249203159282629,0.010644751095999,0.449999999921417,-1.11906869187939E-10,-1.11111034916789E-10
0.0805,0.725925852388306,0.015954662097581,0.249193207417991,0.01077798295108,0.449999999921653,-1.1262172444626E-10,-1.1182589017511E-10
0.081,0.726248270050832,0.016153037136228,0.249183194526962,0.01091203846561,0.449999999922033,-1.13033960663644E-10,-1.12238126392494E-10
0.0815,0.726572667846363,0.016352629773472,0.249173120636887,0.011046917513098,0.449999999922905,-1.1424066727328E-10,-1.1344483300213E-10
0.082,0.726899045339231,0.016553439677035,0.249162985772933,0.011182619966462,0.4499999999228,-1.15650362550457E-10,-1.14854528279307E-10
0.0825,0.727227402227694,0.016755466654468,0.249152789953247,0.011319145696104,0.449999999923875,-1.16182065704185E-10,-1.15386231433035E-10
0.083,0.72755773807868,0.016958710377283,0.249142533202973,0.011456494574173,0.449999999924251,-1.17340526184506E-10,-1.16544691913356E-10
0.0835,0.727890052772082,0.017163170846431,0.249132215530632,0.011594666470607,0.449999999924411,-1.18203166005193E-10,-1.17407331734043E-10
0.084,0.728224346021483,0.017368847889555,0.249121836953505,0.01173366125408,0.449999999924343,-1.19885299604272E-10,-1.19089465333122E-10
0.0845,0.728560617457498,0.017575741245218,0.249111397493503,0.011873478793826,0.44999999992495,-1.20906236411589E-10,-1.20110402140439E-10
0.085,0.728898866807279,0.01778385075823,0.249100897167113,0.012014118957182,0.449999999924754,-1.21215301684963E-10,-1.20419467413813E-10
0.0855,0.729239093667754,0.017993176134743,0.249090335997978,0.012155581610219,0.449999999924814,-1.22047642825418E-10,-1.21251808554268E-10
0.086,0.729581297794026,0.018203717248118,0.249079714001283,0.012297866619334,0.449999999925292,-1.2282610865888E-10,-1.2203027438773E-10
0.0865,0.729925478785051,0.018415473810097,0.249069031200438,0.012440973848913,0.449999999925602,-1.23447925493014E-10,-1.22652091221864E-10
0.087,0.730271636199982,0.018628445489392,0.249058287621092,0.012584903163766,0.449999999925732,-1.24321086411583E-10,-1.23525252140433E-10
0.0875,0.730619769951873,0.018842632329087,0.249047483270019,0.012729654426452,0.449999999926315,-1.24836925519123E-10,-1.24041091247973E-10
0.088,0.730969879809019,0.019058034219432,0.249036618161771,0.012875227500867,0.449999999926949,-1.25741876980112E-10,-1.24946042708962E-10
0.0885,0.731321965294457,0.01927465079692,0.249025692323821,0.013021622247042,0.449999999926675,-1.26138979469892E-10,-1.25343145198742E-10
0.089,0.73167602578068,0.019492481535774,0.249014705791656,0.013168838526297,0.449999999926953,-1.26368259606435E-10,-1.25572425335285E-10
0.0895,0.732032061090986,0.019711526388608,0.249003658576899,0.013316876198192,0.449999999927287,-1.26949083190109E-10,-1.26153248918959E-10
0.09,0.732390071031239,0.019931785291305,0.248992550692049,0.013465735121909,0.449999999925976,-1.27163609503489E-10,-1.26367775232339E-10
0.0905,0.732750055143256,0.020153257897098,0.248981382163818,0.013615415155877,0.449999999926463,-1.28000009896878E-10,-1.27204175625728E-10
0.091,0.733112013189982,0.020375944100656,0.248970153006842,0.013765916156745,0.449999999925738,-1.28739506902176E-10,-1.27943672631026E-10
0.0915,0.73347594480995,0.02059984365837,0.248958863242736,0.013917237982406,0.449999999926438,-1.29304272150632E-10,-1.28508437879482E-10
0.092,0.733841849471406,0.020824956155322,0.248947512901842,0.014069380486697,0.449999999927545,-1.29227495024309E-10,-1.28431660753159E-10
0.0925,0.73420972702824,0.021051281580828,0.248936101994175,0.014222343525787,0.44999999992745,-1.29779241173078E-10,-1.28983406901928E-10
0.093,0.734579577230081,0.02127881981432,0.248924630535339,0.01437612695276,0.449999999927662,-1.30348043123063E-10,-1.29552208851913E-10
0.0935,0.734951399347302,0.021507570231494,0.248913098566326,0.014530730621386,0.449999999928096,-1.31263246799795E-10,-1.30467412528645E-10
0.094,0.735325193412402,0.021737533012535,0.24890150608768,0.014686154383633,0.449999999928553,-1.3181598867984E-10,-1.3102015440869E-10
0.0945,0.735700958779625,0.021968707624129,0.248889853135968,0.014842398090335,0.449999999929193,-1.32621373952202E-10,-1.31825539681052E-10
0.095,0.73607869516772,0.022201093916614,0.248878139728397,0.014999461593401,0.449999999929309,-1.33411382635673E-10,-1.32615548364523E-10
0.0955,0.736458402365505,0.022434691815924,0.248866365878521,0.015157344741112,0.449999999929949,-1.33737170643355E-10,-1.32941336372205E-10
0.096,0.736840079759793,0.022669500824685,0.248854531621089,0.015316047383292,0.449999999930727,-1.3419067419751E-10,-1.3339483992636E-10
0.0965,0.737223727111043,0.022905520841522,0.248842636971178,0.015475569367264,0.449999999931078,-1.35187217323307E-10,-1.34391383052157E-10
0.097,0.737609344236794,0.023142751823863,0.248830681940799,0.015635910540533,0.4499999999316,-1.35914751675514E-10,-1.35118917404364E-10
0.0975,0.73799693041964,0.023381193166698,0.248818666570377,0.015797070750724,0.449999999931841,-1.37178608750066E-10,-1.36382774478916E-10
0.098,0.73838648550991,0.023620844867776,0.248806590870054,0.015959049839705,0.449999999932374,-1.37966188820671E-10,-1.37170354549521E-10
0.0985,0.738778009137052,0.02386170668583,0.248794454862014,0.016121847656823,0.449999999932386,-1.39812999719324E-10,-1.39017165448174E-10
0.099,0.739171500819934,0.024103778270689,0.248782258573991,0.016285464042295,0.449999999932959,-1.39138768215363E-10,-1.38342933944213E-10
0.0995,0.73956696043626,0.024347059647808,0.248770002014881,0.016449898840763,0.449999999932808,-1.39283395581002E-10,-1.38487561309852E-10
0.1,0.739964387301802,0.024591550251755,0.24875768522335,0.016615151893588,0.449999999933109,-1.40072262816426E-10,-1.39276428545276E-10
0.1005,0.740363780986173,0.024837249785134,0.248745308224616,0.016781223042362,0.449999999934061,-1.40756675412468E-10,-1.39960841141318E-10
0.101,0.740765141330831,0.025084158240063,0.248732871029363,0.016948112127192,0.449999999934213,-1.41413025386838E-10,-1.40617191115688E-10
0.1015,0.741168467815575,0.025332275225291,0.24872037366766,0.017115818987957,0.449999999934667,-1.42380246481721E-10,-1.41584412210571E-10
0.102,0.741573759940493,0.025581600374264,0.248707816168321,0.017284343463197,0.44999999993471,-1.43637728447499E-10,-1.42841894176349E-10
0.1025,0.741981017745655,0.025832133887168,0.248695198531717,0.017453685391337,0.449999999935435,-1.44144278110825E-10,-1.43348443839675E-10
0.103,0.742390240579692,0.026083875241563,0.248682520794663,0.017623844607799,0.449999999935668,-1.44766136578323E-10,-1.43970302307173E-10
0.1035,0.742801428028514,0.026336824159253,0.248669782981701,0.017794820951551,0.449999999936009,-1.45539715695753E-10,-1.44743881424603E-10
0.104,0.743214579704896,0.026590980397457,0.248656985115634,0.017966614255318,0.449999999936487,-1.4543976266379E-10,-1.4464392839264E-10
0.1045,0.743629695351332,0.026846343846348,0.248644127212593,0.018139224355674,0.449999999936717,-1.45833733977696E-10,-1.45037899706546E-10
0.105,0.744046774357452,0.027102914027262,0.248631209307409,0.01831265108519,0.449999999937592,-1.4641893947287E-10,-1.4562310520172E-10
0.1055,0.74446581666861,0.027360691048028,0.248618231405318,0.018486894276814,0.44999999993845,-1.4671206784167E-10,-1.4591623357052E-10
0.106,0.744886821365379,0.027619674105621,0.248605193557614,0.018661953762681,0.449999999939462,-1.46931168620856E-10,-1.46135334349706E-10
0.1065,0.745309788276252,0.027879863187383,0.248592095775685,0.018837829373517,0.449999999939668,-1.47727259244834E-10,-1.46931424973684E-10
0.107,0.745734717062785,0.028141258101465,0.248578938080044,0.019014520941148,0.449999999940127,-1.48391837012651E-10,-1.47596002741501E-10
0.1075,0.74616160731132,0.02840385858226,0.248565720495041,0.019192028293207,0.449999999940812,-1.48972419469762E-10,-1.48176585198612E-10
0.108,0.746590458591403,0.028667664344297,0.248552443045979,0.019370351260284,0.449999999940843,-1.49655099077051E-10,-1.48859264805901E-10
0.1085,0.747021270559236,0.02893267519539,0.248539105753581,0.019549489668623,0.449999999941643,-1.5063699593254E-10,-1.4984116166139E-10
0.109,0.747454042730159,0.029198890795337,0.248525708645931,0.019729443347003,0.449999999941887,-1.51236795656318E-10,-1.50440961385168E-10
0.1095,0.747888774664457,0.029466310855302,0.248512251748825,0.019910212117852,0.449999999942479,-1.51974937842581E-10,-1.51179103571431E-10
0.11,0.748325465826737,0.029734934980599,0.248498735093129,0.020091795810081,0.449999999942928,-1.52320369858905E-10,-1.51524535587755E-10
0.1105,0.748764116054098,0.030004763173269,0.248485158690108,0.020274194247091,0.449999999943631,-1.53601258448544E-10,-1.52805424177394E-10
0.111,0.749204724759968,0.030275794992104,0.24847152257303,0.020457407251479,0.449999999943355,-1.54803975194184E-10,-1.54008140923034E-10
0.1115,0.749647291611766,0.03054803025709,0.24845782676242,0.020641434648512,0.449999999943744,-1.555625454841E-10,-1.5476671121295E-10
0.112,0.750091816089875,0.030821468600916,0.248444071288018,0.020826276256968,0.449999999943974,-1.56571419024365E-10,-1.55775584753215E-10
0.1125,0.750538297880229,0.031096109867199,0.248430256169105,0.021011931899583,0.449999999944343,-1.56663352429698E-10,-1.55867518158548E-10
0.113,0.750986736526339,0.03137195375251,0.24841638143237,0.021198401396568,0.44999999994489,-1.5753428943277E-10,-1.5673845516162E-10
0.1135,0.751437131568486,0.031648999950283,0.2484024471048,0.021385684568142,0.449999999945261,-1.58367595079478E-10,-1.57571760808328E-10
0.114,0.751889482401422,0.031927248003725,0.248388453220849,0.021573781231001,0.449999999945847,-1.58656412660441E-10,-1.57860578389291E-10
0.1145,0.752343788734595,0.032206697786362,0.248374399798428,0.021762691203451,0.449999999946354,-1.58013912718302E-10,-1.57218078447152E-10
0.115,0.752800050348195,0.03248734924472,0.248360286851951,0.021952414304931,0.449999999946593,-1.58804495595244E-10,-1.58008661324094E-10
0.1155,0.753258266554069,0.032769201838762,0.248346114420174,0.022142950347825,0.449999999947309,-1.5874201605981E-10,-1.5794618178866E-10
0.116,0.753718436810197,0.033052255177123,0.248331882534546,0.022334299150731,0.449999999947797,-1.57608443657198E-10,-1.56812609386048E-10
0.1165,0.754180561075352,0.03333650940123,0.248317591199719,0.022526460526176,0.449999999948226,-1.57672441075674E-10,-1.56876606804524E-10
0.117,0.754644638623878,0.033621963930895,0.248303240456707,0.022719434287124,0.449999999949152,-1.58520550852526E-10,-1.57724716581376E-10
0.1175,0.75511066905017,0.03390861852132,0.248288830329697,0.022913220249701,0.449999999949452,-1.58737623739968E-10,-1.57941789468818E-10
0.118,0.755578651905654,0.034196472892416,0.248274360844604,0.02310781821888,0.449999999949754,-1.59210989877923E-10,-1.58415155606773E-10
0.1185,0.756048586683853,0.034485526685039,0.248259832031564,0.023303228016956,0.449999999950295,-1.59744063463196E-10,-1.58948229192046E-10
0.119,0.756520473084999,0.034775779785234,0.248245243908184,0.023499449442105,0.449999999949476,-1.6216006835934E-10,-1.6136423408819E-10
0.1195,0.756994310393025,0.035067231617212,0.248230596515589,0.023696482310471,0.449999999949753,-1.63236237027409E-10,-1.62440402756259E-10
0.12,0.7574700983889,0.035359882141262,0.248215889867828,0.023894326429922,0.449999999949888,-1.63690151711027E-10,-1.62894317439877E-10
0.1205,0.757947836518379,0.035653730965005,0.248201123996733,0.024092981606491,0.449999999950151,-1.64566605134753E-10,-1.63770770863603E-10
0.121,0.758427524507348,0.035948777986821,0.248186298919667,0.024292447650077,0.449999999950783,-1.64874757943578E-10,-1.64078923672428E-10
0.1215,0.758909161535102,0.036245022537439,0.248171414682464,0.024492724363907,0.449999999951292,-1.65400936003035E-10,-1.64605101731885E-10
0.122,0.7593927473829,0.036542464577273,0.24815647129936,0.02469381155467,0.449999999951596,-1.66007549720626E-10,-1.65211715449476E-10
0.1225,0.759878281409381,0.03684110362446,0.248141468807021,0.024895709026158,0.449999999951742,-1.66750642807689E-10,-1.65954808536539E-10
0.123,0.760365763402199,0.037140939648695,0.248126407219304,0.025098416582096,0.449999999952104,-1.67224888450446E-10,-1.66429054179296E-10
0.1235,0.760855192788866,0.037441972241277,0.248111286569173,0.025301934025902,0.449999999952515,-1.67474704243498E-10,-1.66678869972348E-10
0.124,0.761346569017616,0.037744201018455,0.248096106888345,0.025506261157798,0.449999999953018,-1.67881703330708E-10,-1.67085869059558E-10
0.1245,0.761839891777675,0.038047625847218,0.248080868196003,0.025711397781045,0.449999999953409,-1.68297133174011E-10,-1.67501298902861E-10
0.125,0.762335160554791,0.038352246381769,0.248065570522218,0.0259173436967,0.449999999954104,-1.68593727520316E-10,-1.67797893249166E-10
0.1255,0.762832374619999,0.038658062058115,0.248050213907801,0.02612409869958,0.449999999954503,-1.69453076570569E-10,-1.68657242299419E-10
0.126,0.76333153370748,0.038965072791228,0.248034798369709,0.026331662592022,0.449999999954521,-1.71708355867217E-10,-1.70912521596067E-10
0.1265,0.763832637308729,0.039273278245387,0.248019323937552,0.026540035170796,0.449999999954995,-1.72384384544699E-10,-1.71588550273549E-10
0.127,0.764335684822489,0.039582677986604,0.248003790645846,0.026749216235031,0.449999999955009,-1.73269473421889E-10,-1.72473639150739E-10
0.1275,0.764840675895467,0.039893271847083,0.247988198515964,0.026959205577275,0.449999999955145,-1.73604460668164E-10,-1.72808626397014E-10
0.128,0.765347610046334,0.040205059520755,0.247972547575767,0.027170002994466,0.449999999955346,-1.7412202929501E-10,-1.7332619502386E-10
0.1285,0.765856486779643,0.040518040688222,0.247956837854431,0.027381608281365,0.449999999955625,-1.74880009778944E-10,-1.74084175507794E-10
0.129,0.766367305631351,0.04083221506373,0.247941069379276,0.027594021232447,0.449999999955898,-1.75019393075515E-10,-1.74223558804365E-10
0.1295,0.766880066002879,0.041147582226031,0.247925242184269,0.027807241637015,0.449999999955564,-1.75989382789066E-10,-1.75193548517916E-10
0.13,0.767394767558582,0.041464142021285,0.247909356290349,0.028021269291259,0.44999999995569,-1.76505809967864E-10,-1.75709975696714E-10
0.1305,0.767911409626589,0.041781893950888,0.24789341173542,0.028236103984371,0.44999999995591,-1.77533241579875E-10,-1.76737407308725E-10
0.131,0.768429991831221,0.042100837825332,0.247877408542334,0.028451745507486,0.449999999956069,-1.78240484871584E-10,-1.77444650600434E-10
0.1315,0.768950513625092,0.042420973276976,0.247861346742548,0.028668193649165,0.449999999956403,-1.7856664411009E-10,-1.7777080983894E-10
0.132,0.769472974393088,0.042742299866998,0.247845226371253,0.028885448198331,0.449999999956505,-1.79636010927409E-10,-1.78840176656259E-10
0.1325,0.769997373909197,0.043064817565137,0.247829047443317,0.029103508943882,0.449999999956861,-1.86482567235413E-10,-1.85686732964263E-10
0.133,0.77052371132912,0.043388525693722,0.24781281000601,0.029322375672273,0.449999999957115,-1.87576619167795E-10,-1.86780784896645E-10
0.1335,0.771051986376349,0.043713424174145,0.247796514076755,0.029542048168036,0.449999999957413,-1.88262841080422E-10,-1.87467006809272E-10
0.134,0.771582198650455,0.04403951279289,0.247780159679423,0.029762526220739,0.449999999957403,-1.90139218606E-10,-1.8934338433485E-10
0.1345,0.772114347310218,0.04436679088249,0.247763746861137,0.02998380960871,0.449999999957881,-1.91459903486901E-10,-1.90664069215751E-10
0.135,0.772648432102992,0.044695258385044,0.247747275638209,0.030205898121844,0.449999999957894,-1.92193285591946E-10,-1.91397451320796E-10
0.1355,0.773184452406718,0.045024914862823,0.24773074604612,0.030428791539412,0.449999999958364,-1.92658467304541E-10,-1.91862633033391E-10
0.136,0.773722407641097,0.045355759918672,0.247714158118252,0.030652489645915,0.449999999958257,-1.93303177284387E-10,-1.92507343013237E-10
0.1365,0.774262297440941,0.045687793384706,0.247697511876934,0.030876992220606,0.449999999958694,-1.93724829580799E-10,-1.92928995309649E-10
0.137,0.774804121187858,0.046021014827678,0.247680807357168,0.031102299044229,0.449999999958782,-1.94403123807141E-10,-1.93607289535991E-10
0.1375,0.775347878366551,0.046355423919651,0.247664044589466,0.031328409898293,0.449999999959141,-1.9567217464378E-10,-1.9487634037263E-10
0.138,0.775893568551647,0.046691020437204,0.247647223598649,0.031555324556613,0.449999999959181,-1.96612011393871E-10,-1.95816177122721E-10
0.1385,0.776441190919294,0.047027803722132,0.247630344431425,0.031783042806167,0.449999999959571,-1.9729562948656E-10,-1.9649979521541E-10
0.139,0.776990745272158,0.047365773797339,0.247613407100595,0.032011564414488,0.449999999959736,-1.97850860694793E-10,-1.97055026423643E-10
0.1395,0.777542231183618,0.047704930426989,0.247596411631991,0.032240889164347,0.44999999996029,-1.97916150482258E-10,-1.97120316211108E-10
0.14,0.778095647741998,0.048045272876915,0.247579358075949,0.03247101682901,0.449999999960123,-2.03555280270384E-10,-2.02759445999233E-10
0.1405,0.778650994479201,0.048386800875379,0.247562246460456,0.032701947182947,0.44999999996042,-2.04195466091406E-10,-2.03399631820255E-10
0.141,0.779208270979004,0.048729514209491,0.247545076809963,0.032933679999027,0.449999999960524,-2.04755715854654E-10,-2.03959881583504E-10
0.1415,0.77976747676823,0.049073412602045,0.247527849152592,0.033166215052504,0.449999999961088,-2.04774659035012E-10,-2.03978824763861E-10
0.142,0.780328611016409,0.049418495408123,0.247510563534686,0.033399552112499,0.449999999961102,-2.05319100263224E-10,-2.04523265992074E-10
0.1425,0.780891673388554,0.049764762497017,0.247493219976989,0.033633690953167,0.449999999961381,-2.05983194043191E-10,-2.05187359772041E-10
0.143,0.781456663096611,0.050112213266922,0.247475818523941,0.033868631344335,0.449999999961413,-2.06714661013518E-10,-2.05918826742367E-10
0.1435,0.78202358047298,0.050460848292467,0.247458359160785,0.03410437305762,0.449999999962108,-2.07099644725095E-10,-2.06303810453945E-10
0.144,0.782592423952042,0.050810666156732,0.247440841972953,0.03434091586011,0.449999999962247,-2.08370371304611E-10,-2.07574537033461E-10
0.1445,0.783163193305078,0.051161666849351,0.247423266975162,0.03457825951804,0.449999999962526,-2.08698162917909E-10,-2.07902328646758E-10
0.145,0.783735888052972,0.051513850088551,0.247405634195968,0.034816403805984,0.449999999962469,-2.11582291617662E-10,-2.10786457346512E-10
0.1455,0.784310507654444,0.051867215544315,0.247387943666382,0.035055348480714,0.449999999963032,-2.12360370607789E-10,-2.11564536336639E-10
0.146,0.784887051396363,0.052221762694879,0.247370195427061,0.035295093311605,0.449999999962819,-2.13012578062499E-10,-2.12216743791349E-10
0.1465,0.785465518936044,0.052577491404157,0.247352389499094,0.035535638069211,0.449999999963583,-2.13280226812884E-10,-2.12484392541733E-10
0.147,0.786045909706046,0.052934401318385,0.247334525914946,0.035776982508748,0.449999999963968,-2.13803951973346E-10,-2.13008117702195E-10
0.1475,0.786628222973728,0.053292491892964,0.247316604716177,0.036019126400384,0.449999999964203,-2.12745598915376E-10,-2.11949764644226E-10
0.148,0.787212458087095,0.053651762678826,0.247298625940484,0.03626206950321,0.449999999964575,-2.13742306839904E-10,-2.12946472568753E-10
0.1485,0.78779861476768,0.054012213621736,0.247280589604714,0.0365058115765,0.44999999996473,-2.14454055208479E-10,-2.13658220937329E-10
0.149,0.788386692230062,0.054373844127896,0.247262495753647,0.036750352383447,0.449999999965072,-2.15087891941579E-10,-2.14292057670428E-10
0.1495,0.788976690035452,0.054736653967522,0.247244344413441,0.036995691689716,0.449999999964773,-2.15658805050034E-10,-2.14862970778884E-10
0.15,0.789568607437537,0.055100642600798,0.247226135625841,0.037241829245958,0.44999999996494,-2.16716646364579E-10,-2.15920812093429E-10
0.1505,0.79016244414733,0.055465809962787,0.24720786940903,0.037488764810639,0.449999999964874,-2.17546777467326E-10,-2.16750943196176E-10
0.151,0.790758199280816,0.055832155348418,0.247189545813263,0.037736498154513,0.449999999964623,-2.18674885490988E-10,-2.17879051219837E-10
0.1515,0.791355872567018,0.056199678736868,0.247171164854528,0.037985029010825,0.449999999964798,-2.19160897763082E-10,-2.18365063491931E-10
0.152,0.791955463551653,0.056568379864078,0.247152726560806,0.038234357161579,0.44999999996519,-2.1974720827711E-10,-2.1895137400596E-10
0.1525,0.792556971261337,0.056938257969871,0.247134230985563,0.038484482341023,0.449999999964881,-2.20592771479899E-10,-2.19796937208749E-10
0.153,0.793160395534175,0.057309313115507,0.247115678140214,0.038735404312821,0.449999999965632,-2.21173140566022E-10,-2.20377306294871E-10
0.1535,0.793765735247143,0.057681544360743,0.247097068087276,0.038987122833516,0.449999999965609,-2.21981044656872E-10,-2.21185210385722E-10
0.154,0.794372990086477,0.058054951627884,0.247078400845967,0.039239637646455,0.449999999966171,-2.22334116395384E-10,-2.21538282124233E-10
0.1545,0.794982159530694,0.058429534602948,0.247059676447103,0.039492948514187,0.449999999966456,-2.24048710140146E-10,-2.23252875868996E-10
0.155,0.795593242793633,0.058805292718079,0.247040894934154,0.039747055174563,0.449999999966837,-2.24838703211105E-10,-2.24042868939954E-10
0.1555,0.796206239412743,0.059182225709818,0.247022056335605,0.04000195740025,0.449999999967071,-2.25453974933565E-10,-2.24658140662414E-10
0.156,0.796821148572798,0.0595603330049,0.247003160695431,0.040257654905963,0.449999999966505,-2.26356058896648E-10,-2.25560224625498E-10
0.1565,0.797437970461145,0.059939615006516,0.246984208009107,0.040514147478439,0.449999999967083,-2.26792803287301E-10,-2.25996969016151E-10
0.157,0.798056703302481,0.060320070128896,0.246965198371051,0.040771434835948,0.449999999966586,-2.27370611921573E-10,-2.26574777650422E-10
0.1575,0.79867734712163,0.060701698630284,0.246946131783875,0.041029516740752,0.449999999966718,-2.28042005417928E-10,-2.27246171146778E-10
0.158,0.799299901464227,0.061084500288636,0.246927008274219,0.041288392934579,0.449999999966793,-2.28549949798929E-10,-2.27754115527778E-10
0.1585,0.799924365401638,0.061468474378755,0.246907827893882,0.041548063162003,0.449999999966999,-2.29520912692349E-10,-2.28725078421199E-10
0.159,0.800550738586765,0.061853620785567,0.246888590664063,0.041808527169802,0.449999999967333,-2.29975136156746E-10,-2.29179301885596E-10
0.1595,0.801179020114291,0.062239938813334,0.246869296635624,0.042069784699245,0.449999999966087,-2.30451050603486E-10,-2.29655216332335E-10
0.16,0.801809209986181,0.062627428709921,0.246849945811265,0.042331835498736,0.449999999966258,-2.31053030874673E-10,-2.30257196603522E-10
0.1605,0.802441307014728,0.063016089488136,0.246830538256355,0.0425946793037,0.449999999966538,-2.31822002566551E-10,-2.310261682954E-10
0.161,0.803075310965924,0.063405921152047,0.246811073986206,0.042858315860189,0.449999999967481,-2.31932206079533E-10,-2.31136371808383E-10
0.1615,0.803711220696279,0.063796922758731,0.246791553064199,0.043122744906108,0.449999999967241,-2.32583008408227E-10,-2.31787174137076E-10
0.162,0.80434903571751,0.064189094050933,0.246771975518531,0.043387966181368,0.449999999966678,-2.338654513101E-10,-2.3306961703895E-10
0.1625,0.80498875597497,0.064582435227808,0.246752341355342,0.043653979425048,0.449999999966772,-2.34127384146632E-10,-2.33331549875482E-10
0.163,0.805630380899347,0.064976945947591,0.246732650607597,0.043920784376641,0.449999999967518,-2.35298232287295E-10,-2.34502398016145E-10
0.1635,0.806273908847897,0.065372624746843,0.246712903364437,0.044188380770414,0.449999999966202,-2.37978827616336E-10,-2.37182993345186E-10
0.164,0.806919339864026,0.065769471924229,0.246693099626678,0.044456768346758,0.449999999966361,-2.38775818561798E-10,-2.37979984290647E-10
0.1645,0.807566673554415,0.066167487334402,0.246673239417676,0.044725946836225,0.449999999966112,-2.40046253707771E-10,-2.3925041943662E-10
0.165,0.808215908863623,0.066566670116104,0.246653322797303,0.04499591598294,0.449999999967276,-2.40331352041601E-10,-2.39535517770451E-10
0.1655,0.808867045161297,0.06696701989037,0.246633349799229,0.045266675504867,0.449999999966831,-2.40907953308334E-10,-2.40112119037183E-10
0.166,0.809520081908422,0.067368536331076,0.246613320456979,0.04553822515298,0.449999999967387,-2.41726319516467E-10,-2.40930485245317E-10
0.1665,0.810175018660613,0.067771219252746,0.246593234795774,0.045810564644724,0.449999999967369,-2.42472989603337E-10,-2.41677155332186E-10
0.167,0.81083185438779,0.068175067825231,0.246573092873302,0.046083693721779,0.449999999967477,-2.43327386018066E-10,-2.42531551746915E-10
0.1675,0.811490588790671,0.068580082001826,0.246552894707923,0.046357612113467,0.449999999967456,-2.44206516120116E-10,-2.43410681848965E-10
0.168,0.812151221169444,0.068986261314551,0.24653264033923,0.046632319547744,0.449999999967919,-2.45033614926227E-10,-2.44237780655077E-10
0.1685,0.812813750804803,0.069393605276425,0.246512329808779,0.046907815751843,0.449999999967757,-2.45411514027127E-10,-2.44615679755977E-10
0.169,0.813478176966669,0.069802113378308,0.246491963157635,0.047184100463041,0.449999999967684,-2.46817517812747E-10,-2.46021683541597E-10
0.1695,0.814144499565755,0.070211785805516,0.24647154039289,0.047461173399514,0.449999999967835,-2.47168615435944E-10,-2.46372781164793E-10
0.17,0.814812717404659,0.070622621561868,0.246451061581605,0.04773903429308,0.449999999968106,-2.48277041287048E-10,-2.47481207015897E-10
0.1705,0.815482829713171,0.071034620112731,0.246430526766022,0.048017682866578,0.44999999996784,-2.4947563112554E-10,-2.48679796854389E-10
0.171,0.816154836570232,0.07144778180654,0.246409935945784,0.048297118850336,0.449999999967572,-2.50644418414714E-10,-2.49848584143564E-10
0.1715,0.816828736620921,0.071862105498395,0.24638928919454,0.0485773419601,0.449999999967886,-2.52486417190445E-10,-2.51690582919294E-10
0.172,0.817504529549068,0.072277591118717,0.246368586532656,0.048858351928931,0.449999999968765,-2.53365193408905E-10,-2.52569359137755E-10
0.1725,0.81818221425172,0.072694237788494,0.246347828020702,0.049140148473647,0.449999999968877,-2.53047287984698E-10,-2.52251453713547E-10
0.173,0.818861790232249,0.073112045263775,0.246327013686677,0.04942273131458,0.449999999967217,-2.5453544827414E-10,-2.53739614002989E-10
0.1735,0.819543257226319,0.073531013528355,0.246306143549428,0.049706100180857,0.449999999967679,-2.55291118106404E-10,-2.54495283835254E-10
0.174,0.820226614747126,0.073951142352002,0.246285217636513,0.049990254790015,0.449999999968597,-2.55181514807745E-10,-2.54385680536595E-10
0.1745,0.820911861505859,0.07437243065801,0.246264236018687,0.050275194860021,0.44999999996914,-2.56392244241122E-10,-2.55596409969972E-10
0.175,0.821598996883125,0.074794878076819,0.246243198731343,0.050560920106133,0.44999999996883,-2.57435052442023E-10,-2.56639218170872E-10
0.1755,0.822288020486767,0.075218484466452,0.246222105798415,0.050847430252882,0.449999999969019,-2.57210898413351E-10,-2.56415064142201E-10
0.176,0.822978931484818,0.075643249239404,0.246200957266262,0.051134725010796,0.449999999968356,-2.58301477429335E-10,-2.57505643158184E-10
0.1765,0.823671729305252,0.076069172066035,0.246179753167684,0.051422804102705,0.449999999968827,-2.59057948703845E-10,-2.58262114432695E-10
0.177,0.824366413106912,0.076496252345611,0.246158493550634,0.051711667241987,0.44999999996868,-2.61196390904939E-10,-2.60400556633788E-10
0.1775,0.825062982518549,0.076924489974882,0.246137178436852,0.052001314137887,0.449999999968928,-2.61796577472051E-10,-2.610007432009E-10
0.178,0.825761436636272,0.077353884269522,0.246115807877928,0.052291744520303,0.449999999968519,-2.62424054708887E-10,-2.61628220437737E-10
0.1785,0.826461775552705,0.077784435630741,0.246094381870586,0.052582958082176,0.449999999969202,-2.63867705463383E-10,-2.63071871192233E-10
0.179,0.827163997200315,0.078216142146522,0.246072900527631,0.052874954557098,0.449999999969064,-2.64457910431615E-10,-2.63662076160464E-10
0.1795,0.827868101852888,0.078649004404403,0.246051363836864,0.053167733642559,0.449999999969062,-2.65230577084496E-10,-2.64434742813346E-10
0.18,0.828574088688576,0.079083021825808,0.246029771844574,0.053461295049028,0.449999999969165,-2.65667488008603E-10,-2.64871653737453E-10
0.1805,0.829281956655422,0.079518193585135,0.246008124609426,0.053755638491527,0.449999999969333,-2.66458875797237E-10,-2.65663041526087E-10
0.181,0.82999170544908,0.079954519649272,0.245986422149904,0.054050763680539,0.449999999969364,-2.67406690540595E-10,-2.66610856269445E-10
0.1815,0.830703333678743,0.080391998852632,0.245964664541808,0.054346670314833,0.44999999996947,-2.67781210400164E-10,-2.66985376129014E-10
0.182,0.831416841847331,0.08083063200337,0.24594285176251,0.054643358111984,0.449999999969467,-2.68465992492306E-10,-2.67670158221155E-10
0.1825,0.832132228638314,0.081270418003284,0.245920983883626,0.054940826781675,0.449999999969729,-2.69314660850117E-10,-2.68518826578966E-10
0.183,0.832849493098732,0.081711356155142,0.245899060957724,0.05523907601618,0.449999999969687,-2.69899144700325E-10,-2.69103310429175E-10
0.1835,0.833568634885434,0.082153446377797,0.245877083006516,0.055538105531314,0.449999999969807,-2.71082638975129E-10,-2.70286804703978E-10
0.184,0.834289653219175,0.08259668814652,0.245855050073973,0.055837915029035,0.449999999969648,-2.7158527857174E-10,-2.7078944430059E-10
0.1845,0.835012547555554,0.083041081179462,0.245832962191095,0.056138504215568,0.449999999969429,-2.7744602795754E-10,-2.7665019368639E-10
0.185,0.835737316304812,0.083486624103465,0.245810819444367,0.056439872788135,0.449999999968845,-2.76570887719485E-10,-2.75775053448335E-10
0.1855,0.836463960269971,0.083933318051579,0.245788621794859,0.056742020453899,0.449999999969634,-2.76643614266492E-10,-2.75847779995342E-10
0.186,0.837192477382779,0.084381161146689,0.245766369354318,0.057044946912191,0.449999999969581,-2.76844668717358E-10,-2.76048834446208E-10
0.1865,0.837922868046851,0.084830154113976,0.245744062103882,0.057348651859337,0.449999999969657,-2.77432667117328E-10,-2.76636832846177E-10
0.187,0.838655130530001,0.085280295411638,0.245721700138218,0.057653135010858,0.449999999969288,-2.78351973415081E-10,-2.77556139143931E-10
0.1875,0.839389264772133,0.085731585296369,0.245699283462651,0.057958396043454,0.44999999996966,-2.79097776140214E-10,-2.78301941869064E-10
0.188,0.840125270238228,0.086184023485474,0.245676812109474,0.058264434673506,0.449999999969775,-2.80107645411753E-10,-2.79311811140603E-10
0.1885,0.840863145805033,0.086637609108486,0.245654286138391,0.058571250588194,0.449999999969963,-2.80905083915872E-10,-2.80109249644721E-10
0.189,0.841602890930718,0.087092341887225,0.245631705583059,0.058878843490264,0.44999999997017,-2.81664760959366E-10,-2.80868926688216E-10
0.1895,0.842344504603875,0.087548221063161,0.245609070498587,0.059187213071881,0.449999999970246,-2.8243940519701E-10,-2.8164357092586E-10
0.19,0.843087986464234,0.088005246559417,0.24558638090672,0.059496359027632,0.449999999970464,-2.82743297524979E-10,-2.81947463253829E-10
0.1905,0.84383333540913,0.088463417517852,0.245563636867828,0.059806281052824,0.449999999970626,-2.8580044927895E-10,-2.850046150078E-10
0.191,0.844580550830014,0.088922733599191,0.245540838417965,0.060116978842153,0.449999999970706,-2.86313115577252E-10,-2.85517281306102E-10
0.1915,0.845329632190693,0.089383194548882,0.24551798558754,0.060428452082551,0.449999999971719,-2.86632981238988E-10,-2.85837146967838E-10
0.192,0.846080578594523,0.089844799721236,0.245495078426595,0.060740700475154,0.449999999971537,-2.87012521388297E-10,-2.86216687117147E-10
0.1925,0.846833389187811,0.09030754853199,0.24547211698266,0.061053723701547,0.449999999971613,-2.88178314544751E-10,-2.87382480273601E-10
0.193,0.847588063598769,0.090771440885071,0.245449101278638,0.061367521463611,0.449999999971448,-2.88731441533407E-10,-2.87935607262257E-10
0.1935,0.848344600748281,0.091236475964505,0.245426031373512,0.061682093438908,0.449999999971356,-2.90979743772235E-10,-2.90183909501085E-10
0.194,0.849103000138859,0.091702653548277,0.245402907296734,0.06199743932266,0.449999999971188,-2.92289657755074E-10,-2.91493823483924E-10
0.1945,0.849863261099129,0.092169973237148,0.245379729086441,0.062313558804265,0.449999999971275,-2.92630537856997E-10,-2.91834703585847E-10
0.195,0.850625382811117,0.092638434483805,0.24535649678775,0.062630451568591,0.449999999970971,-2.92234708654249E-10,-2.91438874383098E-10
0.1955,0.851389364799229,0.093108037103368,0.245333210429573,0.062948117295084,0.449999999971204,-2.92388072087313E-10,-2.91592237816163E-10
0.196,0.852155205706739,0.093578779951991,0.245309870087548,0.06326655569598,0.44999999997122,-2.93091821645941E-10,-2.92295987374791E-10
0.1965,0.852922905090564,0.094050662929335,0.24528647578284,0.06358576640676,0.449999999971629,-2.94058912636563E-10,-2.93263078365413E-10
0.197,0.853692462078668,0.094523685372833,0.245263027568774,0.063905749165769,0.449999999971293,-2.94557534613604E-10,-2.93761700342454E-10
0.1975,0.854463876139597,0.094997847081689,0.245239525473705,0.064226503613006,0.449999999971196,-2.95458199572884E-10,-2.94662365301734E-10
0.198,0.855237146334269,0.095473147347484,0.245215969551162,0.064548029464523,0.449999999971099,-2.95901563668322E-10,-2.95105729397171E-10
0.1985,0.856012272110195,0.095949585925363,0.245192359831735,0.064870326381664,0.449999999971433,-2.98240855622911E-10,-2.97445021351761E-10
0.199,0.856789252873075,0.096427162505806,0.245168696350616,0.065193394044803,0.44999999997185,-2.98546194710259E-10,-2.97750360439109E-10
0.1995,0.857568087355812,0.09690587605575,0.245144979177346,0.065517232151165,0.449999999971551,-2.98961931599617E-10,-2.98166097328467E-10
0.2,0.858348775027856,0.097385726358916,0.245121208341201,0.065841840356692,0.449999999971047,-2.98810469423483E-10,-2.98014635152333E-10
0.2005,0.859131314710897,0.097866712473116,0.245097383907638,0.066167218359335,0.449999999970807,-3.00583797435694E-10,-2.99787963164544E-10
0.201,0.859915706931026,0.098348835278314,0.245073505852335,0.066493365829149,0.449999999971227,-3.01029982191503E-10,-3.00234147920353E-10
0.2015,0.860701950092056,0.0988320934159,0.245049574261409,0.066820282443491,0.449999999971258,-3.02144413655281E-10,-3.01348579384131E-10
0.202,0.861490042716064,0.099316485645445,0.245025589215488,0.067147967883754,0.449999999971378,-3.02825368947435E-10,-3.02029534676284E-10
0.2025,0.862279985054029,0.099802012569312,0.245001550703507,0.067476421811243,0.449999999969967,-2.97878308824773E-10,-2.97082474553623E-10
0.203,0.863071775921758,0.100288673240952,0.244977458791745,0.067805643919227,0.449999999969834,-2.98340456506008E-10,-2.97544622234857E-10
0.2035,0.863865414639307,0.100776467286173,0.244953313517507,0.068135633865709,0.449999999969919,-2.99249167112769E-10,-2.98453332841619E-10
0.204,0.8646609006841,0.10126539446738,0.244929114911818,0.068466391335022,0.449999999969879,-2.99596514263811E-10,-2.98800679992661E-10
0.2045,0.865458233274741,0.101755454301425,0.244904863017776,0.068797915985724,0.449999999969816,-3.00395822799837E-10,-2.99599988528687E-10
0.205,0.866257411400191,0.102246646022467,0.244880557892328,0.06913020751557,0.449999999969826,-3.02390817247256E-10,-3.01594982976105E-10
0.2055,0.867058433995927,0.102738968874506,0.244856199592906,0.069463265558879,0.449999999969635,-3.03101706927711E-10,-3.02305872656561E-10
0.206,0.867861300653409,0.103232422713805,0.244831788145207,0.069797089824562,0.449999999969835,-3.03991137817761E-10,-3.03195303546611E-10
0.2065,0.868666011067118,0.103727007581968,0.244807323566305,0.070131679948929,0.449999999969917,-3.04878931128849E-10,-3.04083096857699E-10
0.207,0.869472563328534,0.104222721779299,0.244782805960383,0.070467035618571,0.449999999970282,-3.04983215765331E-10,-3.0418738149418E-10
0.2075,0.870280957642043,0.104719565854236,0.244758235319223,0.07080315649841,0.449999999970174,-3.05783554727102E-10,-3.04987720455952E-10
0.208,0.871091192580129,0.105217538646456,0.244733611719497,0.071140042243745,0.449999999970431,-3.07084392636714E-10,-3.06288558365563E-10
0.2085,0.871903267465106,0.10571663975474,0.24470893520112,0.071477692539028,0.449999999970217,-3.07568189666929E-10,-3.06772355395779E-10
0.209,0.872717181882188,0.106216869092737,0.244684205787366,0.071816107031614,0.449999999970472,-3.08398244441843E-10,-3.07602410170692E-10
0.2095,0.873532934771401,0.106718225855437,0.244659423537684,0.072155285408,0.44999999997028,-3.08910400731444E-10,-3.08114566460294E-10
0.21,0.874350525634005,0.107220709872796,0.244634588480047,0.072495227310139,0.449999999971024,-3.10412143905703E-10,-3.09616309634553E-10
0.2105,0.875169953479374,0.107724320419532,0.244609700670451,0.072835932418303,0.449999999971088,-3.11628056692825E-10,-3.10832222421674E-10
0.211,0.875991216868826,0.108229056330686,0.244584760185218,0.073177400381722,0.4499999999712,-3.1246228868187E-10,-3.11666454410719E-10
0.2115,0.876814315468919,0.108734917588984,0.244559767045498,0.073519630863418,0.449999999971018,-3.13834527809753E-10,-3.13038693538603E-10
0.212,0.877639248744121,0.109241903958239,0.244534721282156,0.073862623532711,0.449999999971014,-3.14639831550112E-10,-3.13843997278961E-10
0.2125,0.878466015997811,0.109750015043368,0.244509622935661,0.074206378047306,0.449999999971477,-3.15615138191117E-10,-3.14819303919967E-10
0.213,0.879294616065624,0.110259249962815,0.244484472067493,0.074550894063804,0.449999999971512,-3.16385116022611E-10,-3.1558928175146E-10
0.2135,0.880125048414188,0.11076960849267,0.244459268709882,0.074896171239831,0.449999999971805,-3.17638318425573E-10,-3.16842484154423E-10
0.214,0.880957312035407,0.111281089905364,0.244434012918324,0.075242209239577,0.449999999972143,-3.18620029665651E-10,-3.17824195394501E-10
0.2145,0.881791405853221,0.11179369342935,0.244408704751063,0.075589007700758,0.44999999997205,-3.19194795594946E-10,-3.18398961323795E-10
0.215,0.882627329549926,0.112307419052483,0.24438334422796,0.075936566297086,0.449999999972396,-3.20021016630978E-10,-3.19225182359827E-10
0.2155,0.883465081878262,0.112822265805563,0.244357931416597,0.076284884683853,0.44999999997225,-3.20660397540307E-10,-3.19864563269157E-10
0.216,0.884304662196073,0.113338233368291,0.244332466354369,0.076633962501095,0.449999999972318,-3.21655872076443E-10,-3.20860037805292E-10
0.2165,0.885146070204789,0.11385532175065,0.244306949059631,0.076983799422053,0.449999999972455,-3.22539391028887E-10,-3.21743556757737E-10
0.217,0.885989304601625,0.114373529934611,0.24428137960222,0.077334395091912,0.449999999972882,-3.23736266960584E-10,-3.22940432689434E-10
0.2175,0.886834364314077,0.114892857140659,0.244255758042232,0.077685749158423,0.449999999972764,-3.2301457342232E-10,-3.22218739151169E-10
0.218,0.887681248959985,0.115413303311408,0.244230084401302,0.078037861274694,0.449999999972581,-3.23298811333306E-10,-3.22502977062156E-10
0.2185,0.888529957494631,0.115934867688421,0.244204358737845,0.078390731095162,0.449999999973204,-3.24178132254938E-10,-3.23382297983788E-10
0.219,0.889380489250513,0.116457549917175,0.244178581088751,0.07874435827101,0.449999999973577,-3.24802785361955E-10,-3.24006951090805E-10
0.2195,0.8902328429049,0.116981348959335,0.244152751525983,0.079098742446227,0.449999999973354,-3.25452435834261E-10,-3.24656601563111E-10
0.22,0.89108701778146,0.117506264450355,0.244126870087962,0.079453883270141,0.449999999973002,-3.25814659973833E-10,-3.25018825702683E-10
0.2205,0.891943013562457,0.11803229640101,0.244100936794191,0.079809780394392,0.449999999972864,-3.25934345485335E-10,-3.25138511214184E-10
0.221,0.892800828863253,0.118559443712295,0.244074951718806,0.080166433459564,0.449999999972588,-3.26909381509477E-10,-3.26113547238327E-10
0.2215,0.893660463689049,0.119087706731899,0.244048914865385,0.08052384211865,0.449999999973116,-3.2754756199016E-10,-3.26751727719009E-10
0.222,0.894521916386985,0.119617084075805,0.244022826323053,0.080882006015218,0.449999999972908,-3.28082710304711E-10,-3.2728687603356E-10
0.2225,0.89538518690658,0.120147576046346,0.243996686096857,0.081240924790167,0.44999999997321,-3.28806763066902E-10,-3.28010928795751E-10
0.223,0.896250273692287,0.120679181354946,0.243970494270198,0.081600598093778,0.449999999973366,-3.29441137564279E-10,-3.28645303293128E-10
0.2235,0.897117175784953,0.121211899356237,0.243944250896409,0.081961025558822,0.449999999973484,-3.29854418085196E-10,-3.29058583814045E-10
0.224,0.897985892433132,0.121745729605521,0.243917956017501,0.082322206836785,0.449999999973325,-3.3079372227518E-10,-3.2999788800403E-10
0.2245,0.898856423206218,0.122280672010364,0.243891609657781,0.082684141564868,0.449999999973205,-3.31464543312787E-10,-3.30668709041637E-10
0.225,0.899728766813621,0.122816725567163,0.243865211889463,0.083046829383769,0.449999999973226,-3.32384540030484E-10,-3.31588705759333E-10
0.2255,0.900602923212946,0.123353890588393,0.243838762715947,0.083410269934999,0.449999999973606,-3.3311461922203E-10,-3.3231878495088E-10
0.226,0.90147889111067,0.123892166064261,0.243812262207753,0.083774462864979,0.449999999973678,-3.33978424776893E-10,-3.33182590505743E-10
0.2265,0.902356669250838,0.124431551039384,0.243785710433727,0.084139407803785,0.449999999973943,-3.34422774195264E-10,-3.33626939924113E-10
0.227,0.903236257032584,0.124972045245776,0.243759107425917,0.084505104387653,0.449999999973239,-3.34731003331923E-10,-3.33935169060772E-10
0.2275,0.904117653244192,0.125513647763442,0.243732453251681,0.084871552255511,0.449999999973558,-3.34633775550541E-10,-3.3383794127939E-10
0.228,0.905000857995447,0.126056359073931,0.243705747908529,0.085238751038581,0.449999999974406,-3.36110264620437E-10,-3.35314430349286E-10
0.2285,0.90588586934472,0.126600177480577,0.243678991500354,0.085606700389359,0.449999999974431,-3.36697659336638E-10,-3.35901825065488E-10
0.229,0.906772687107913,0.127145103176452,0.243652184037914,0.085975399918972,0.449999999974576,-3.37014662704638E-10,-3.36218828433488E-10
0.2295,0.907661309899533,0.12769113504599,0.243625325597385,0.086344849281606,0.449999999974553,-3.37394667759838E-10,-3.36598833488688E-10
0.23,0.908551737338121,0.128238273073121,0.243598416200614,0.086715048090058,0.449999999974328,-3.38255118359498E-10,-3.37459284088348E-10
0.2305,0.909443968569822,0.128786516692806,0.24357145589671,0.087085996005747,0.449999999974559,-3.38997680621178E-10,-3.38201846350028E-10
0.231,0.910338002554897,0.129335865200866,0.243544444740169,0.087457692639515,0.449999999974347,-3.38944747269032E-10,-3.38148912997882E-10
0.2315,0.91123383847046,0.129886318092152,0.243517382777359,0.08783013762622,0.449999999974729,-3.39824113293474E-10,-3.39028279022324E-10
0.232,0.912131475266991,0.130437874638493,0.24349027006584,0.088203330588411,0.449999999974248,-3.40847502999786E-10,-3.40051668728635E-10
0.2325,0.913030912120204,0.130990534319803,0.243463106651775,0.088577271174298,0.449999999974328,-3.41483261806497E-10,-3.40687427535346E-10
0.233,0.913932148150273,0.131544296592191,0.243435892582511,0.088951959001911,0.449999999973661,-3.42271128106475E-10,-3.41475293835324E-10
0.2335,0.914835183391739,0.132099161862644,0.243408627860883,0.089327393694224,0.449999999973989,-3.42766950239826E-10,-3.41971115968676E-10
0.234,0.915740016162177,0.132655128715273,0.243381312574551,0.089703574898076,0.449999999974276,-3.44691747367065E-10,-3.43895913095914E-10
0.2345,0.916646645376589,0.13321219640189,0.243353946783694,0.090080502215812,0.449999999975194,-3.44611866820443E-10,-3.43816032549293E-10
0.235,0.917555070205524,0.133770364418017,0.243326530535026,0.090458175277496,0.449999999974985,-3.46400397949198E-10,-3.45604563678048E-10
0.2355,0.918465289998385,0.134329632439287,0.243299063864468,0.090836593719319,0.44999999997531,-3.46989326160951E-10,-3.461934918898E-10
0.236,0.919377303625336,0.134889999657417,0.243271546832962,0.091215757159836,0.449999999975121,-3.47764303465503E-10,-3.46968469194353E-10
0.2365,0.920291110301425,0.135451465619368,0.243243979484417,0.091595665223103,0.449999999974537,-3.48447146136799E-10,-3.47651311865649E-10
0.237,0.921206708918819,0.136014029541738,0.243216361879186,0.091976317522823,0.449999999975074,-3.49396154369908E-10,-3.48600320098758E-10
0.2375,0.922124098836504,0.136577691117976,0.243188694053198,0.092357713690207,0.449999999975123,-3.50013702049567E-10,-3.49217867778417E-10
0.238,0.923043279008746,0.137142449627658,0.243160976062421,0.092739853343701,0.449999999974966,-3.50891218858784E-10,-3.50095384587634E-10
0.2385,0.923964249133709,0.137708305124664,0.243133207927817,0.093122736106052,0.449999999975176,-3.51652481439535E-10,-3.50856647168384E-10
0.239,0.924887007849992,0.138275256552137,0.243105389720202,0.093506361602586,0.449999999975067,-3.52530050290456E-10,-3.51734216019305E-10
0.2395,0.925811553832458,0.138843302909617,0.243077521511657,0.093890729436431,0.449999999974752,-3.53412923925767E-10,-3.52617089654616E-10
0.24,0.92673788700113,0.139412444473045,0.243049603310067,0.094275839242857,0.44999999997516,-3.5406846204955E-10,-3.532726277784E-10
0.2405,0.927666006330962,0.139982680563703,0.243021635169543,0.094661690622855,0.449999999974861,-3.54895387383314E-10,-3.54099553112164E-10
0.241,0.928595910753153,0.140554010415802,0.24299361715088,0.09504828321058,0.449999999975891,-3.56191742767464E-10,-3.55395908496313E-10
0.2415,0.929527598645713,0.141126432725008,0.242965549338723,0.095435616606583,0.4499999999754,-3.56447815708094E-10,-3.55651981436944E-10
0.242,0.930461070228326,0.141699948085225,0.242937431726459,0.095823690441003,0.449999999975639,-3.57039883769339E-10,-3.56244049498189E-10
0.2425,0.931396324376713,0.142274555721342,0.242909264371001,0.09621250430899,0.449999999975382,-3.57963887698265E-10,-3.57168053427115E-10
0.243,0.932333359582462,0.142850254409148,0.242881047356125,0.096602057841795,0.449999999975394,-3.59191273946458E-10,-3.58395439675308E-10
0.2435,0.933272175111475,0.14342704377984,0.242852780721815,0.096992350634454,0.449999999975366,-3.60011267325211E-10,-3.59215433054061E-10
0.244,0.934212770548871,0.144004923749941,0.242824464496474,0.097383382326981,0.449999999975475,-3.6065223030235E-10,-3.598563960312E-10
0.2445,0.935155144213101,0.144583892974379,0.242796098761838,0.097775152501576,0.449999999975307,-3.62181184349053E-10,-3.61385350077903E-10
0.245,0.936099295431007,0.145163951109582,0.242767683560547,0.098167660785753,0.449999999975126,-3.62419320248941E-10,-3.61623485977791E-10
0.2455,0.937045223994036,0.145745098333429,0.242739218906095,0.098560906779456,0.449999999975056,-3.63101163719515E-10,-3.62305329448364E-10
0.246,0.937992928771021,0.146327333828794,0.242710704857534,0.098954890108673,0.449999999976021,-3.66043508004399E-10,-3.65247673733248E-10
0.2465,0.938942408412926,0.146910656587678,0.242682141490195,0.099349610359018,0.449999999976035,-3.66356733144668E-10,-3.65560898873517E-10
0.247,0.939893661534131,0.147495065527166,0.242653528875528,0.099745067154964,0.449999999976473,-3.66878888380384E-10,-3.66083054109234E-10
0.2475,0.94084668789974,0.148080560813783,0.242624867027607,0.100141260082156,0.449999999976194,-3.67892806496517E-10,-3.67096972225367E-10
0.248,0.941801486528343,0.148667141761561,0.242596156005137,0.100538188785616,0.449999999976029,-3.68670507316926E-10,-3.67874673045776E-10
0.2485,0.94275805676073,0.149254808115501,0.242567395839808,0.100935852828779,0.449999999976642,-3.70202948157816E-10,-3.69407113886666E-10
0.249,0.943716396594521,0.149843558119341,0.242538586641933,0.101334251856728,0.449999999976519,-3.71381085606526E-10,-3.70585251335376E-10
0.2495,0.944676506026941,0.150433392206079,0.242509728410268,0.10173338543449,0.449999999976104,-3.72023946371147E-10,-3.71228112099996E-10
0.25,0.945638384399514,0.151024310044754,0.242480821184507,0.102133253193811,0.449999999976442,-3.7279098905052E-10,-3.7199515477937E-10
0.2505,0.946602029890746,0.151616310135108,0.242451865057395,0.102533854722144,0.449999999976099,-3.7356189322435E-10,-3.727660589532E-10
0.251,0.947567442287237,0.152209392636479,0.242422860047977,0.102935189626512,0.449999999976269,-3.74670121316978E-10,-3.73874287045827E-10
0.2515,0.948534620526159,0.152803556822524,0.242393806210304,0.103337257517249,0.449999999976083,-3.75175078504153E-10,-3.74379244233002E-10
0.252,0.949503563202006,0.153398801629313,0.242364703620355,0.103740057976133,0.449999999976205,-3.76307089655636E-10,-3.75511255384486E-10
0.2525,0.95047426922339,0.153995126307444,0.24233555233782,0.104143590602028,0.449999999976097,-3.77182826638567E-10,-3.76386992367417E-10
0.253,0.951446737840642,0.154592530447566,0.242306352402629,0.104547855014458,0.44999999997599,-3.77908246362857E-10,-3.77112412091707E-10
0.2535,0.952420968477314,0.155191013865175,0.242277103847089,0.104952850789073,0.449999999975977,-3.78595821359795E-10,-3.77799987088645E-10
0.254,0.953396959882454,0.155790575619125,0.242247806740817,0.105358577546848,0.449999999975664,-3.79560497615339E-10,-3.78764663344189E-10
0.2545,0.954374711571719,0.156391215620568,0.242218461108838,0.105765034866653,0.44999999997566,-3.80284737727665E-10,-3.79488903456514E-10
0.255,0.955354222262866,0.156992932922692,0.242189067019461,0.106172222344475,0.449999999976237,-3.81244976560557E-10,-3.80449142289407E-10
0.2555,0.956335490791542,0.157595726686972,0.242159624540274,0.106580139588472,0.449999999975824,-3.81858461517837E-10,-3.81062627246686E-10
0.256,0.957318516463358,0.158199596609837,0.242130133703502,0.106988786174404,0.449999999975615,-3.8261461013378E-10,-3.81818775862629E-10
0.2565,0.958303298187508,0.158804541923803,0.242100594571358,0.107398161716901,0.449999999975445,-3.83393164438139E-10,-3.82597330166989E-10
0.257,0.959289835718178,0.159410562786764,0.242071007159447,0.10780826579625,0.449999999975717,-3.83824912825181E-10,-3.83029078554031E-10
0.2575,0.960278127002864,0.160017657443801,0.242041371574385,0.108219098009229,0.449999999975449,-3.84933009078825E-10,-3.84137174807674E-10
0.258,0.961268171611735,0.160625825855307,0.24201168784113,0.108630657939935,0.449999999975364,-3.86118272771574E-10,-3.85322438500424E-10
0.2585,0.962259968542249,0.16123506736515,0.241981956014982,0.109042945186601,0.449999999975516,-3.88172660681363E-10,-3.87376826410213E-10
0.259,0.963253516768707,0.16184538131894,0.241952176149383,0.109455959324909,0.449999999975474,-3.89123063632146E-10,-3.88327229360996E-10
0.2595,0.964248815395587,0.162456767140225,0.241922348296833,0.109869699983013,0.449999999975516,-3.90282202389347E-10,-3.89486368118197E-10
0.26,0.965245863162015,0.163069223987261,0.241892472519535,0.110284166680141,0.449999999975079,-3.91123359394507E-10,-3.90327525123357E-10
0.2605,0.966244659427348,0.163682751490962,0.241862548858462,0.110699359102802,0.449999999975122,-3.91797306403818E-10,-3.91001472132668E-10
0.261,0.967245203133093,0.164297349055522,0.241832577365306,0.111115276736869,0.449999999975396,-3.92595764925341E-10,-3.91799930654191E-10
0.2615,0.968247493637763,0.164913016335943,0.241802558081581,0.111531919244663,0.449999999975576,-3.93078809085567E-10,-3.92282974814417E-10
0.262,0.969251529598568,0.165529752381811,0.241772491075227,0.111949286166076,0.449999999975454,-3.93859063418933E-10,-3.93063229147782E-10
0.2625,0.9702573100023,0.166147556521528,0.241742376400969,0.112367377104442,0.449999999975362,-3.94997371616634E-10,-3.94201537345484E-10
0.263,0.971264834019351,0.166766428296804,0.241712214103994,0.112786191642736,0.449999999975818,-3.96296322147105E-10,-3.95500487875954E-10
0.2635,0.97227410035646,0.167386366773199,0.241682004254048,0.113205729353582,0.449999999975631,-3.97387966283302E-10,-3.96592132012152E-10
0.264,0.973285108330043,0.168007371632858,0.241651746888237,0.113625989833072,0.449999999975876,-3.97570611848641E-10,-3.96774777577491E-10
0.2645,0.974297856496293,0.168629441788933,0.24162144208247,0.114046972649189,0.4499999999757,-3.98090359288172E-10,-3.97294525017022E-10
0.265,0.975312344030718,0.169252576775546,0.24159108988417,0.114468677395358,0.449999999975645,-3.99021135577549E-10,-3.98225301306398E-10
0.2655,0.976328570084552,0.169876776122726,0.241560690337501,0.114891103649109,0.449999999975217,-4.00097611291672E-10,-3.99301777020522E-10
0.266,0.977346534086396,0.170502039649923,0.241530243473828,0.115314250987485,0.44999999997516,-4.00995289057127E-10,-4.00199454785977E-10
0.2665,0.978366234663879,0.171128366325514,0.241499749369101,0.115738118994184,0.44999999997508,-4.01762553781104E-10,-4.00966719509954E-10
0.267,0.979387671344195,0.171755756067076,0.241469208047782,0.116162707254164,0.449999999975173,-4.02424437523363E-10,-4.01628603252213E-10
0.2675,0.980410842198569,0.172384207280244,0.241438619611766,0.116588015331535,0.449999999975023,-4.03216782879356E-10,-4.02420948608206E-10
0.268,0.981435746484855,0.173013719603518,0.241407984100998,0.11701404280535,0.449999999974989,-4.03929081155274E-10,-4.03133246884124E-10
0.2685,0.982462383715824,0.173644292935171,0.241377301545528,0.117440789259924,0.4499999999752,-4.05462819569324E-10,-4.04666985298174E-10
0.269,0.983490752142183,0.174275925874316,0.241346572033294,0.117868254259804,0.44999999997477,-4.06169039374182E-10,-4.05373205103032E-10
0.2695,0.984520851008026,0.174908618037831,0.241315795608016,0.118296437387212,0.449999999974968,-4.06923852253049E-10,-4.06128017981899E-10
0.27,0.985552679513312,0.175542369021938,0.241284972312878,0.118725338203866,0.44999999997463,-4.07912977701264E-10,-4.07117143430114E-10
0.2705,0.986586236809934,0.176177178338142,0.241254102195296,0.119154956302142,0.449999999974354,-4.08768279641647E-10,-4.07972445370497E-10
0.271,0.987621522192674,0.176813045692416,0.241223185292292,0.119585291233556,0.44999999997441,-4.09758258573811E-10,-4.08962424302661E-10
0.2715,0.988658534169452,0.177449969909226,0.24119222168222,0.120016342603379,0.449999999974627,-4.10303846454241E-10,-4.09508012183091E-10
0.272,0.989697271206255,0.178087949842812,0.241161211446739,0.120448109942513,0.449999999974192,-4.10937416039925E-10,-4.10141581768775E-10
0.2725,0.990737732602846,0.178726985156406,0.241130154625761,0.120880592846388,0.449999999974291,-4.1123376579022E-10,-4.1043793151907E-10
0.273,0.991779917635979,0.179367075529337,0.241099051256388,0.121313790876472,0.449999999973782,-4.12136515887118E-10,-4.11340681615968E-10
0.2735,0.992823825350487,0.180008220381402,0.241067901393529,0.12174770360165,0.449999999973906,-4.12585181297498E-10,-4.11789347026348E-10
0.274,0.993869454716995,0.180650419051796,0.241036705086154,0.122182330604256,0.44999999997479,-4.14445956720133E-10,-4.13650122448983E-10
0.2745,0.994916804825987,0.181293671025332,0.241005462388844,0.122617671437099,0.449999999974711,-4.15413706905676E-10,-4.14617872634526E-10
0.275,0.995965874091604,0.181937975066628,0.240974173383976,0.123053725666445,0.449999999974555,-4.1653156965249E-10,-4.1573573538134E-10
0.2755,0.997016662156848,0.182583331225955,0.240942838090137,0.123490492866644,0.449999999974112,-4.17814394193528E-10,-4.17018559922378E-10
0.276,0.998069167185485,0.183229738017542,0.240911456604108,0.123927972588981,0.449999999974854,-4.18750364244991E-10,-4.17954529973841E-10
0.2765,0.999123388842015,0.183877195507015,0.240880028948768,0.124366164411208,0.449999999975024,-4.19235611504032E-10,-4.18439777232882E-10
0.277,1.00017932573523,0.184525702674444,0.240848555191288,0.124805067894549,0.449999999974947,-4.20303878506667E-10,-4.19508044235517E-10
0.2775,1.00123697687228,0.185175258908015,0.24081703539384,0.12524468259553,0.449999999974899,-4.21235771957962E-10,-4.20439937686812E-10
0.278,1.00229634142966,0.18582586377504,0.240785469593064,0.125685008086828,0.449999999974727,-4.22303310376737E-10,-4.21507476105587E-10
0.2785,1.00335741869559,0.186477516965458,0.240753857831507,0.126126043924183,0.449999999974445,-4.23843508901012E-10,-4.23047674629862E-10
0.279,1.00442020655014,0.187130216683822,0.240722200217788,0.126567789674468,0.449999999974066,-4.25344405530215E-10,-4.24548571259065E-10
0.2795,1.00548470482654,0.187783963197023,0.240690496765113,0.127010244889732,0.449999999974671,-4.26456491647853E-10,-4.25660657376703E-10
0.28,1.00655091244834,0.188438755820731,0.240658747526359,0.127453409127059,0.449999999974186,-4.27535083724617E-10,-4.26739249453467E-10
0.2805,1.00761882789355,0.189094593357899,0.240626952589211,0.127897281971532,0.449999999974911,-4.28691113857349E-10,-4.27895279586199E-10
0.281,1.00868845085152,0.189751475972314,0.240595111963154,0.128341862941775,0.449999999974274,-4.29679791746906E-10,-4.28883957475756E-10
0.2815,1.00975977924087,0.190409401881328,0.24056322576317,0.128787151621969,0.449999999974402,-4.3068718730277E-10,-4.2989135303162E-10
0.282,1.01083281230013,0.191068370755182,0.240531294025257,0.129233147545647,0.449999999974045,-4.32031670855038E-10,-4.31235836583888E-10
0.2825,1.01190754974411,0.191728382710107,0.240499316772993,0.129679850289123,0.449999999971884,-4.33027450702506E-10,-4.32231616431356E-10
0.283,1.01298399047048,0.192389437030927,0.240467294057705,0.130127259408985,0.449999999972865,-4.34389295367321E-10,-4.33593461096171E-10
0.2835,1.01406213247263,0.193051532044081,0.240435225990775,0.130575374464616,0.449999999973163,-4.35833473477754E-10,-4.35037639206604E-10
0.284,1.01514197537761,0.193714667827207,0.240403112589619,0.131024194987556,0.449999999973229,-4.36274006504478E-10,-4.35478172233328E-10
0.2845,1.0162235181598,0.19437884372719,0.240370953908081,0.131473720550106,0.449999999974422,-4.36208930088E-10,-4.3541309581685E-10
0.285,1.01730675991999,0.19504405924894,0.240338749996066,0.131923950700666,0.449999999974319,-4.36009429949369E-10,-4.35213595678219E-10
0.2855,1.01839169903158,0.195710313131031,0.240306500938843,0.132374884986664,0.449999999975039,-4.36771036005368E-10,-4.35975201734218E-10
0.286,1.01947833435684,0.196377604622374,0.240274206795352,0.132826522964201,0.449999999974912,-4.37090114102645E-10,-4.36294279831495E-10
0.2865,1.02056666499593,0.197045933233981,0.240241867616248,0.133278864169974,0.449999999975724,-4.38060948626529E-10,-4.37265114355379E-10
0.287,1.02165669030436,0.197715298717199,0.240209483432509,0.133731908179543,0.449999999975115,-4.38768733151962E-10,-4.37972898880812E-10
0.2875,1.02274840874007,0.198385699930551,0.240177054326687,0.134185654506622,0.449999999976212,-4.38353013609838E-10,-4.37557179338688E-10
0.288,1.02384182003152,0.199057136988245,0.240144580317976,0.134640102749284,0.449999999976012,-4.39273260127715E-10,-4.38477425856565E-10
0.2885,1.02493692236108,0.199729608488305,0.240112061497696,0.135095252399212,0.449999999975865,-4.40402079388003E-10,-4.39606245116853E-10
0.289,1.0260337146757,0.200403113738941,0.240079497921902,0.135551103039271,0.449999999975583,-4.41463789135899E-10,-4.40667954864749E-10
0.2895,1.02713219618176,0.201077652372461,0.240046889633217,0.13600765420028,0.449999999975799,-4.42242492626477E-10,-4.41446658355327E-10
0.29,1.02823236581743,0.201753223713193,0.240014236689833,0.136464905438774,0.44999999997563,-4.4240678481744E-10,-4.4161095054629E-10
0.2905,1.02933422181447,0.20242982637084,0.239981539180028,0.136922856286987,0.44999999997661,-4.42178755416522E-10,-4.41382921145372E-10
0.291,1.03043776419658,0.203107460809831,0.239948797107939,0.137381506302602,0.449999999976207,-4.4325438458559E-10,-4.4245855031444E-10
0.2915,1.03154299122739,0.20378612567288,0.239916010563786,0.137840855014414,0.449999999976305,-4.44412517203174E-10,-4.43616682932024E-10
0.292,1.03264990208259,0.204465820535857,0.239883179591104,0.138300901979845,0.449999999975787,-4.45367888401993E-10,-4.44572054130843E-10
0.2925,1.03375849571936,0.205146544761623,0.239850304244305,0.138761646734431,0.449999999979,-4.43589245197051E-10,-4.42793410925901E-10
0.293,1.03486877173847,0.205828298382977,0.239817384548044,0.139223088828385,0.449999999979064,-4.44506528807231E-10,-4.43710694536081E-10
0.2935,1.03598072733399,0.20651107891373,0.239784420647116,0.139685227792564,0.449999999980583,-4.44015817169241E-10,-4.43219982898091E-10
0.294,1.03709436279728,0.207194887136021,0.239751412523274,0.140148063157365,0.449999999980623,-4.44934481619308E-10,-4.44138647348158E-10
0.2945,1.03820967588637,0.207879721128766,0.239718360297153,0.14061159447945,0.449999999981002,-4.45378407765151E-10,-4.44582573494001E-10
0.295,1.03932666713914,0.208565581926484,0.23968526394346,0.14107582128833,0.449999999980864,-4.4645790536757E-10,-4.4566207109642E-10
0.2955,1.04044533425617,0.209252467571379,0.239652123580116,0.141540743122564,0.449999999982112,-4.4523910947003E-10,-4.4444327519888E-10
0.296,1.04156567606068,0.209940377280894,0.239618939270773,0.142006359527137,0.44999999998188,-4.46327953762538E-10,-4.45532119491388E-10
0.2965,1.04268769183927,0.210629310791503,0.239585711051101,0.142472670014518,0.449999999982152,-4.4728288781104E-10,-4.4648705353989E-10
0.297,1.04381138067903,0.211319267581552,0.239552438969056,0.142939674146238,0.449999999982188,-4.48235448757828E-10,-4.47439614486678E-10
0.2975,1.04493674091136,0.212010246365069,0.239519123116131,0.143407371448046,0.449999999982112,-4.48679423475928E-10,-4.47883589204778E-10
0.298,1.04606377177404,0.212702246816149,0.239485763527,0.143875761448811,0.449999999982078,-4.49550906916896E-10,-4.48755072645746E-10
0.2985,1.04719247262203,0.213395268699573,0.239452360240632,0.144344843699114,0.44999999998271,-4.48835527772085E-10,-4.48039693500935E-10
0.299,1.04832284112361,0.214089310065525,0.239418913375237,0.144814617700296,0.449999999982547,-4.49378641936837E-10,-4.48582807665687E-10
0.2995,1.04945487705031,0.214784371111133,0.239385422942657,0.145285083014008,0.449999999982515,-4.49895853210647E-10,-4.49100018939497E-10
0.3,1.05058857938608,0.215480451232816,0.23935188900324,0.145756239167766,0.449999999982261,-4.50842231602966E-10,-4.50046397331816E-10
0.3005,1.05172394698124,0.216177549715263,0.239318311609715,0.146228085674226,0.449999999982032,-4.51796614009403E-10,-4.51000779738253E-10
0.301,1.05286097909729,0.216875666228348,0.239284690805379,0.146700622082069,0.449999999981497,-4.52697882652453E-10,-4.51902048381303E-10
0.3015,1.05399967352724,0.217574798932112,0.239251026701758,0.147173847912473,0.449999999980899,-4.53862069454969E-10,-4.53066235183819E-10
0.302,1.05514002970209,0.218274947689986,0.239217319331815,0.14764776269933,0.449999999980958,-4.54643902386698E-10,-4.53848068115548E-10
0.3025,1.05628204626921,0.218976111555948,0.239183568765278,0.148122365966464,0.449999999981522,-4.5460659889307E-10,-4.5381076462192E-10
0.303,1.0574257231139,0.219678290874321,0.239149775009866,0.148597657247132,0.449999999982579,-4.54578836378561E-10,-4.53783002107411E-10
0.3035,1.05857105776119,0.220381483528122,0.239115938190783,0.149073636059438,0.449999999982845,-4.54915546205248E-10,-4.54119711934098E-10
0.304,1.059718050032,0.221085689796308,0.239082058322826,0.14955030193031,0.449999999982559,-4.56104928131529E-10,-4.55309093860379E-10
0.3045,1.06086669887674,0.221790909035926,0.23904813545942,0.150027654396491,0.449999999984901,-4.54170603902959E-10,-4.53374769631809E-10
0.305,1.06201700226574,0.222497139615733,0.239014169703281,0.150505692961712,0.449999999985014,-4.5470169990347E-10,-4.5390586563232E-10
0.3055,1.06316895981945,0.223204381579652,0.238980161078761,0.150984417175592,0.449999999985441,-4.55237996604962E-10,-4.54442162333812E-10
0.306,1.06432257093863,0.223912634797608,0.238946109616816,0.151463826538582,0.44999999998562,-4.55535793114636E-10,-4.54739958843486E-10
0.3065,1.06547783294934,0.224621896922929,0.23891201545168,0.151943920589308,0.449999999985426,-4.56469296389317E-10,-4.55673462118167E-10
0.307,1.06663474562177,0.225332168210516,0.238877878597773,0.152424698828099,0.44999999998538,-4.56960760897296E-10,-4.56164926626146E-10
0.3075,1.06779330779167,0.226043447886115,0.238843699120012,0.152906160800309,0.449999999985231,-4.58160051564072E-10,-4.57364217292922E-10
0.308,1.06895351824769,0.226755735173252,0.238809477077658,0.15338830601174,0.449999999985035,-4.59046880368907E-10,-4.58251046097757E-10
0.3085,1.07011537605227,0.227469029552906,0.238775212524524,0.153871133989471,0.449999999985371,-4.59414770115352E-10,-4.58618935844202E-10
0.309,1.07127888010607,0.228183330364125,0.238740905506891,0.154354644249926,0.449999999985126,-4.59933653662592E-10,-4.59137819391442E-10
0.3095,1.07244402884765,0.228898636435239,0.238706556117276,0.154838836309777,0.449999999985354,-4.6047273286054E-10,-4.5967689858939E-10
0.31,1.07361082167719,0.229614947616836,0.238672164381361,0.155323709693698,0.449999999985294,-4.61102239723843E-10,-4.60306405452693E-10
0.3105,1.0747792570371,0.230332262752352,0.238637730381737,0.155809263917254,0.449999999985758,-4.61379587313182E-10,-4.60583753042032E-10
0.311,1.07594933351412,0.231050580856727,0.238603254191044,0.156295498481026,0.449999999985321,-4.62327863492984E-10,-4.61532029221834E-10
0.3115,1.07712105031323,0.231769901553656,0.238568735853764,0.156782412920476,0.449999999985334,-4.6318213847707E-10,-4.6238630420592E-10
0.312,1.07829440672079,0.232490224590853,0.238534175401887,0.157270006743262,0.449999999984788,-4.64245541315078E-10,-4.63449707043928E-10
0.3125,1.07946940081246,0.233211548423851,0.238499572937597,0.157758279466017,0.449999999984997,-4.64704330571664E-10,-4.63908496300514E-10
0.313,1.08064603127344,0.233933872162184,0.238464928530621,0.158247230595016,0.449999999985622,-4.65438809021945E-10,-4.64642974750795E-10
0.3135,1.08182429797765,0.234657196147022,0.238430242185123,0.15873685966002,0.449999999985487,-4.66364967477428E-10,-4.65569133206278E-10
0.314,1.0830041988297,0.235381518684134,0.238395514012277,0.159227166146274,0.449999999987015,-4.65577958130847E-10,-4.64782123859697E-10
0.3145,1.08418573383516,0.236106840241799,0.238360744011173,0.159718149594902,0.449999999987285,-4.66042655855592E-10,-4.65246821584442E-10
0.315,1.08536890143999,0.236833159701097,0.238325932260328,0.16020980949103,0.449999999987531,-4.6606590115017E-10,-4.6527006687902E-10
0.3155,1.08655370034312,0.237560476150325,0.238291078833058,0.160702145371582,0.449999999988154,-4.65742812372216E-10,-4.64946978101066E-10
0.316,1.08774012786241,0.238288787296909,0.238256183859605,0.161195156716913,0.449999999988986,-4.64252310206081E-10,-4.63456475934931E-10
0.3165,1.0889281844198,0.239018094053879,0.238221247322645,0.161688843052949,0.449999999990324,-4.63171105635762E-10,-4.62375271364612E-10
0.317,1.0901178689046,0.239748395759941,0.238186269278631,0.162183203876284,0.449999999989739,-4.63440036346796E-10,-4.62644202075646E-10
0.3175,1.0913091803877,0.24047969192632,0.238151249778032,0.162678238693625,0.449999999989723,-4.6378464957364E-10,-4.6298881530249E-10
0.318,1.09250211694616,0.241211981001739,0.238116188917787,0.163173947037374,0.449999999989256,-4.64436301916837E-10,-4.63640467645687E-10
0.3185,1.09369667773801,0.241945262624734,0.238081086742201,0.163670328382212,0.449999999988865,-4.65249290482195E-10,-4.64453456211045E-10
0.319,1.09489286096527,0.242679535384557,0.238045943342998,0.164167382248587,0.449999999989124,-4.65506307112395E-10,-4.64710472841245E-10
0.3195,1.09609066707804,0.243414800214977,0.238010758701641,0.164665108171832,0.449999999989585,-4.65324896670172E-10,-4.64529062399022E-10
0.32,1.09729009328499,0.244151054745796,0.23797553295565,0.165163505592518,0.449999999991027,-4.62383145660716E-10,-4.61587311389566E-10
0.3205,1.09849113895601,0.244888298745498,0.237940266142451,0.165662574076917,0.449999999991144,-4.61815599650528E-10,-4.61019765379378E-10
0.321,1.09969380327054,0.24562653190928,0.237904958299651,0.166162313070546,0.449999999991064,-4.6246421969709E-10,-4.6166838542594E-10
0.3215,1.10089808503377,0.246365753409048,0.237869609496115,0.166662722135264,0.449999999993346,-4.61922146366422E-10,-4.61126312095272E-10
0.322,1.10210398229388,0.247105961771625,0.237834219826884,0.167163800702475,0.449999999992893,-4.62765895048456E-10,-4.61970060777306E-10
0.3225,1.10331149421891,0.247847156569138,0.237798789332255,0.167665548325199,0.449999999992313,-4.64870170135967E-10,-4.64074335864817E-10
0.323,1.10452061986971,0.248589337333654,0.23776331806554,0.168167964479047,0.449999999991472,-4.6666755876279E-10,-4.6587172449164E-10
0.3235,1.10573135800223,0.249332503235459,0.237727806089768,0.168671048685118,0.449999999991889,-4.65820611250667E-10,-4.65024776979517E-10
0.324,1.1069437072351,0.250076653335129,0.237692253475904,0.169174800432388,0.449999999991674,-4.66940021370821E-10,-4.66144187099671E-10
0.3245,1.10815766671804,0.250821787239471,0.237656660268629,0.169679219216351,0.449999999993592,-4.65613492206529E-10,-4.64817657935379E-10
0.325,1.10937323459965,0.251567903525329,0.237621026559303,0.170184304522299,0.449999999992719,-4.67011179727805E-10,-4.66215345456655E-10
0.3255,1.11059041018312,0.252315001956012,0.237585352385264,0.170690055849799,0.449999999992051,-4.68281843857277E-10,-4.67486009586127E-10
0.326,1.11180919280248,0.253063082298328,0.237549637781995,0.171196472729567,0.44999999999259,-4.68402427955539E-10,-4.67606593684389E-10
0.3265,1.11302958034678,0.253812142869584,0.237513882860186,0.171703554625335,0.449999999991672,-4.69874521236147E-10,-4.69078686964997E-10
0.327,1.11425157197954,0.254562183298994,0.237478087658459,0.172211301031035,0.449999999991055,-4.73566977299278E-10,-4.72771143028128E-10
0.3275,1.11547516678668,0.25531320311583,0.237442252227112,0.172719711452912,0.44999999999083,-4.74337957800941E-10,-4.73542123529791E-10
0.328,1.11670036318251,0.256065201166474,0.237406376641845,0.17322878538377,0.449999999990419,-4.74954228724123E-10,-4.74158394452973E-10
0.3285,1.11792716020792,0.256818176940199,0.237370460957465,0.173738522318774,0.449999999991479,-4.75352576745358E-10,-4.74556742474208E-10
0.329,1.11915555694171,0.257572129995232,0.237334505219897,0.174248921735197,0.449999999991384,-4.76448110131589E-10,-4.75652275860439E-10
0.3295,1.12038555169606,0.258327059047981,0.237298509515213,0.174759983141076,0.449999999991788,-4.76696071505245E-10,-4.75900237234095E-10
0.33,1.12161714321162,0.259082963303523,0.237262473905123,0.175271706011784,0.449999999991188,-4.7731830293829E-10,-4.7652246866714E-10
0.3305,1.12285032995832,0.259839841650095,0.237226398470768,0.175784089845114,0.449999999992341,-4.77299887113869E-10,-4.76504052842719E-10
0.331,1.12408511161467,0.260597694265525,0.237190283226255,0.176297134130837,0.449999999992053,-4.77661687980913E-10,-4.76865853709763E-10
0.3315,1.12532148648707,0.261356519873283,0.237154128264332,0.17681083835774,0.449999999991718,-4.7859774476855E-10,-4.778019104974E-10
0.332,1.12655945326288,0.262116317627993,0.237117933639409,0.177325202003384,0.449999999992097,-4.79487234639198E-10,-4.78691400368048E-10
0.3325,1.12779901106003,0.262877087082992,0.237081699410147,0.177840224575301,0.449999999991595,-4.80289683024715E-10,-4.79493848753565E-10
0.333,1.12904015846935,0.263638827284977,0.237045425646479,0.17835590554697,0.449999999990925,-4.81356489390183E-10,-4.80560655119033E-10
0.3335,1.13028289425878,0.264401537460112,0.237009112401387,0.178872244406331,0.44999999999095,-4.82156169157033E-10,-4.81360334885883E-10
0.334,1.13152721773357,0.265165217373143,0.236972759719093,0.179389240651101,0.44999999999023,-4.83129591888343E-10,-4.82333757617193E-10
0.3345,1.13277312676391,0.265929865329557,0.236936367704099,0.179906893740352,0.449999999989906,-4.84143190815356E-10,-4.83347356544205E-10
0.335,1.13402062065513,0.266695481090956,0.236899936391751,0.18042520318281,0.449999999989608,-4.84976038495066E-10,-4.84180204223916E-10
0.3355,1.1352696987406,0.267462064473473,0.23686346582089,0.180944168456842,0.449999999989395,-4.86555858103532E-10,-4.85760023832382E-10
0.336,1.13652035844298,0.268229613294685,0.236826956118202,0.181463789038681,0.449999999991411,-4.81020126508191E-10,-4.80224292237041E-10
0.3365,1.13777259938938,0.268998127687861,0.236790407301128,0.181984064409161,0.449999999991225,-4.82087335329506E-10,-4.81291501058356E-10
0.337,1.13902642013903,0.269767606658154,0.236753819448139,0.182504994041976,0.449999999990766,-4.82890984143669E-10,-4.82095149872519E-10
0.3375,1.14028181985731,0.270538049836127,0.236717192594326,0.183026577436449,0.449999999990403,-4.8352229164994E-10,-4.8272645737879E-10
0.338,1.14153879696308,0.2713094560882,0.236680526826648,0.18354881405822,0.449999999990016,-4.84771389697158E-10,-4.83975555426008E-10
0.3385,1.1427973506127,0.272081825030842,0.236643822189564,0.18407170340231,0.449999999989982,-4.85824769302923E-10,-4.85028935031773E-10
0.339,1.14405747946214,0.272855155778253,0.236607078743982,0.1845952449498,0.449999999990105,-4.86020702850087E-10,-4.85224868578937E-10
0.3395,1.14531918219252,0.273629447479374,0.236570296562277,0.185119438160529,0.449999999990343,-4.86863840909457E-10,-4.86068006638307E-10
0.34,1.14658245709495,0.274404698860341,0.236533475727304,0.185644282516879,0.449999999990424,-4.87494301870672E-10,-4.86698467599522E-10
0.3405,1.14784730315567,0.275180909367774,0.23649661629212,0.186169777505203,0.449999999990572,-4.88051203617612E-10,-4.87255369346462E-10
0.341,1.14911371936522,0.275958078477888,0.236459718307951,0.18669592258871,0.449999999990674,-4.88293315503707E-10,-4.87497481232557E-10
0.3415,1.15038170441226,0.276736205318526,0.236422781841234,0.187222717261366,0.449999999991129,-4.88145142363283E-10,-4.87349308092133E-10
0.342,1.15165125683333,0.277515288900333,0.23638580696641,0.187750160975468,0.449999999991114,-4.88797814723885E-10,-4.88001980452735E-10
0.3425,1.15292237608035,0.278295329175522,0.236348793706879,0.18827825320712,0.449999999990826,-4.8926637047364E-10,-4.8847053620249E-10
0.343,1.15419505948281,0.279076323826834,0.236311742204175,0.18880699346175,0.449999999990051,-4.90212002934864E-10,-4.89416168663714E-10
0.3435,1.15546930704483,0.279858273438805,0.236274652453885,0.189336381162462,0.449999999989681,-4.91113469336391E-10,-4.90317635065241E-10
0.344,1.15674511776623,0.280641177440116,0.23623752450909,0.189866415827157,0.449999999989864,-4.91843343830567E-10,-4.91047509559417E-10
0.3445,1.15802248934166,0.281425033961044,0.236200358483572,0.190397096907525,0.449999999989516,-4.92675171492873E-10,-4.91879337221723E-10
0.345,1.15930142151672,0.282209843266983,0.236163154392428,0.190928423867294,0.449999999990018,-4.92772683768905E-10,-4.91976849497755E-10
0.3455,1.16058191210209,0.28299560357446,0.236125912343484,0.191460396194072,0.449999999990071,-4.94072720236272E-10,-4.93276885965122E-10
0.346,1.16186396004919,0.283782314317638,0.236088632393016,0.19199301334899,0.449999999989543,-4.95951002488226E-10,-4.95155168217076E-10
0.3465,1.16314756441393,0.284569975044527,0.236051314585559,0.192526274794801,0.449999999989041,-4.97393362608456E-10,-4.96597528337306E-10
0.347,1.16443272389366,0.285358584909368,0.236013958986977,0.193060180008601,0.449999999988715,-4.9804152468802E-10,-4.9724569041687E-10
0.3475,1.16571943717488,0.286148143071329,0.23597656566345,0.193594728451899,0.449999999988199,-4.99764923889146E-10,-4.98969089617996E-10
0.348,1.16700770341558,0.286938649162763,0.235939134662098,0.194129919602641,0.449999999988075,-5.00757761645598E-10,-4.99961927374448E-10
0.3485,1.16829752111198,0.28773010215336,0.235901666049351,0.194665752921341,0.44999999998793,-5.00942572145835E-10,-5.00146737874685E-10
0.349,1.1695888882746,0.28852250048083,0.235864159934682,0.195202227871573,0.449999999987511,-5.02023082826764E-10,-5.01227248555614E-10
0.3495,1.17088180424045,0.289315843988673,0.235826616345284,0.195739343919341,0.449999999987155,-5.02397297375001E-10,-5.01601463103851E-10
0.35,1.17217626806596,0.290110132205694,0.235789035328264,0.196277100544967,0.449999999987039,-5.03079841673859E-10,-5.02284007402709E-10
0.3505,1.17347227864828,0.290905364512214,0.235751416948705,0.196815497200524,0.44999999998684,-5.03817716712707E-10,-5.03021882441557E-10
0.351,1.17476983327815,0.291701538634904,0.23571376132236,0.197354533334493,0.449999999986394,-5.04685924995751E-10,-5.03890090724601E-10
0.3515,1.17606893221642,0.292498655352095,0.235676068457784,0.197894208420358,0.449999999986182,-5.05966747665898E-10,-5.05170913394748E-10
0.352,1.1773695733618,0.293296712983914,0.235638338450318,0.198434521941757,0.449999999985809,-5.0681740748626E-10,-5.0602157321511E-10
0.3525,1.17867175573668,0.294095711080807,0.235600571347877,0.198975473322458,0.449999999985537,-5.08280965927366E-10,-5.07485131656216E-10
0.353,1.17997547803715,0.294895648778696,0.235562767217282,0.199517062055517,0.449999999985652,-5.09049365160497E-10,-5.08253530889347E-10
0.3535,1.18128073883233,0.295696525136149,0.235524926129716,0.20005928758085,0.44999999998562,-5.1005109164004E-10,-5.0925525736889E-10
0.354,1.18258753721027,0.296498339731459,0.235487048132725,0.20060214935993,0.449999999986162,-5.1058188232922E-10,-5.0978604805807E-10
0.3545,1.18389587163755,0.297301091481097,0.235449133302022,0.201145646868883,0.449999999985544,-5.11377287737425E-10,-5.10581453466275E-10
0.355,1.18520574071069,0.298104779477934,0.23541118170726,0.201689779540215,0.449999999985282,-5.12574580002756E-10,-5.11778745731606E-10
0.3555,1.18651714365934,0.298909403428089,0.235373193385932,0.202234546860263,0.449999999985052,-5.13369069476965E-10,-5.12573235205815E-10
0.356,1.18783007805895,0.299714961362,0.235335168460319,0.202779948252122,0.449999999984512,-5.14219791747372E-10,-5.13423957476222E-10
0.3565,1.18914454410841,0.300521454002695,0.235297106921742,0.203325983199708,0.449999999984266,-5.15009153378987E-10,-5.14213319107837E-10
0.357,1.19046053925355,0.301328879235128,0.235259008891221,0.203872651143215,0.449999999983986,-5.16265946659544E-10,-5.15470112388394E-10
0.3575,1.19177806256577,0.302137236625287,0.235220874423325,0.204419951533211,0.449999999983947,-5.17679482614497E-10,-5.16883648343347E-10
0.358,1.19309711316392,0.302946525795636,0.235182703554621,0.204967883830182,0.449999999983483,-5.18511525382515E-10,-5.17715691111365E-10
0.3585,1.19441768943361,0.303756745569033,0.235144496373343,0.205516447507909,0.449999999983321,-5.19689333233764E-10,-5.18893498962614E-10
0.359,1.19573979017884,0.304567895263459,0.235106252934709,0.20606564199788,0.449999999982789,-5.20315568408591E-10,-5.19519734137441E-10
0.3595,1.19706341454858,0.305379974531231,0.235067973283517,0.206615466750772,0.449999999983055,-5.21860908653249E-10,-5.21065074382099E-10
0.36,1.19838856134515,0.306192982640382,0.23502965747067,0.207165921250991,0.449999999983103,-5.23293929022284E-10,-5.22498094751134E-10
0.3605,1.19971522804358,0.307006917515511,0.234991305631874,0.207717004913401,0.449999999982794,-5.24149917913164E-10,-5.23354083642014E-10
0.361,1.20104341462629,0.307821779676578,0.2349529177637,0.208268717203574,0.449999999982437,-5.25427437669812E-10,-5.24631603398662E-10
0.3615,1.20237311846158,0.308637566906412,0.234914493997709,0.208821057575013,0.449999999982451,-5.26568316727705E-10,-5.25772482456555E-10
0.362,1.20370433885077,0.309454279051394,0.234876034367235,0.209374025450133,0.449999999982007,-5.27594926080788E-10,-5.26799091809638E-10
0.3625,1.20503707494413,0.310271915732977,0.234837538914568,0.209927620314756,0.449999999981829,-5.28045662750998E-10,-5.27249828479848E-10
0.363,1.20637132484277,0.311090475550139,0.234799007734712,0.210481841576644,0.449999999981271,-5.28919942566208E-10,-5.28124108295058E-10
0.3635,1.20770708801033,0.311909958451624,0.234760440853913,0.211036688723086,0.449999999981708,-5.2944208045469E-10,-5.2864624618354E-10
0.364,1.2090443620325,0.312730362472507,0.2347218383946,0.211592161184049,0.449999999981342,-5.30311093649427E-10,-5.29515259378277E-10
0.3645,1.2103831467526,0.313551688003267,0.234683200359742,0.212148258408516,0.449999999981071,-5.31473837162011E-10,-5.30678002890861E-10
0.365,1.21172344013196,0.314373933460917,0.23464452685156,0.212704979838645,0.449999999980835,-5.32582596080022E-10,-5.31786761808872E-10
0.3655,1.21306524164043,0.315197098829379,0.234605817898733,0.213262324931618,0.449999999980697,-5.32680913267747E-10,-5.31885078996597E-10
0.366,1.21440854905441,0.316021182361035,0.234567073606474,0.213820293106231,0.449999999980668,-5.3303594177434E-10,-5.3224010750319E-10
0.3665,1.21575336083811,0.316846182962407,0.234528294055559,0.214378883839709,0.449999999980437,-5.33896087062669E-10,-5.33100252791519E-10
0.367,1.21709967650584,0.317672100717444,0.234489479267793,0.214938096540346,0.449999999980259,-5.34796970597107E-10,-5.34001136325957E-10
0.3675,1.21844749426602,0.31849893427864,0.23445062933322,0.215497930673833,0.44999999998033,-5.35581107241612E-10,-5.34785272970462E-10
0.368,1.21979681306644,0.319326683118678,0.234411744297655,0.216058385670293,0.449999999979818,-5.36194304234794E-10,-5.35398469963644E-10
0.3685,1.22114763203918,0.32015534686003,0.23437282421082,0.216619460988914,0.449999999979419,-5.3681099149161E-10,-5.3601515722046E-10
0.369,1.22249994919168,0.320984923994095,0.234333869167534,0.217181156050522,0.449999999979524,-5.37543620726666E-10,-5.36747786455516E-10
0.3695,1.22385376325171,0.321815413738126,0.234294879230801,0.217743470303308,0.449999999979474,-5.38695497931396E-10,-5.37899663660246E-10
0.37,1.22520907246301,0.322646814806781,0.234255854489736,0.218306403187408,0.449999999979084,-5.3874681799071E-10,-5.3795098371956E-10
0.3705,1.22656587626047,0.323479127185477,0.234216794965934,0.218869954130258,0.449999999978796,-5.39537636790044E-10,-5.38741802518894E-10
0.371,1.22792417301825,0.324312349711731,0.234177700747134,0.219434122580913,0.449999999978467,-5.40171546381529E-10,-5.39375712110379E-10
0.3715,1.22928396165674,0.325146481830075,0.234138571882163,0.219998907965833,0.449999999978664,-5.40388594982844E-10,-5.39592760711694E-10
0.372,1.2306452406699,0.325981522503814,0.234099408444995,0.220564309742617,0.449999999978476,-5.41512723550852E-10,-5.40716889279702E-10
0.3725,1.23200800837805,0.326817470550266,0.234060210513631,0.221130327335926,0.44999999997823,-5.4229547935547E-10,-5.4149964508432E-10
0.373,1.23337226417302,0.327654325882576,0.234020978128104,0.221696960184386,0.449999999977949,-5.43300730793117E-10,-5.42504896521967E-10
0.3735,1.23473800609847,0.328492087025075,0.233981711375782,0.222264207719854,0.449999999977759,-5.43919020934425E-10,-5.43123186663275E-10
0.374,1.23610523319462,0.329330753523402,0.233942410309556,0.22283206938415,0.449999999977515,-5.44596964746624E-10,-5.43801130475474E-10
0.3745,1.2374739435844,0.330170324001127,0.233903075016237,0.223400544589725,0.449999999977314,-5.45626169246027E-10,-5.44830334974877E-10
0.375,1.23884413675109,0.331010798429204,0.233863705525674,0.223969632819367,0.449999999976846,-5.47099511527538E-10,-5.46303677256388E-10
0.3755,1.24021581105787,0.331852175723909,0.233824301915124,0.224539333441755,0.449999999977079,-5.47948943163679E-10,-5.47153108892529E-10
0.376,1.24158896489199,0.332694454718591,0.233784864261494,0.225109645934507,0.449999999977398,-5.49285394946253E-10,-5.48489560675103E-10
0.3765,1.24296359685898,0.33353763454017,0.233745392637795,0.225680569703966,0.449999999977049,-5.50307369118208E-10,-5.49511534847058E-10
0.377,1.24433970597442,0.334381714710081,0.233705887092458,0.226252104194744,0.449999999977135,-5.5130157383676E-10,-5.5050573956561E-10
0.3775,1.24571729062766,0.335226694131464,0.233666347695446,0.226824248823956,0.449999999976789,-5.51609306842504E-10,-5.50813472571354E-10
0.378,1.24709634922802,0.336072571682489,0.233626774535202,0.227397003033765,0.449999999976567,-5.52599549452637E-10,-5.51803715181487E-10
0.3785,1.24847688095435,0.336919347081108,0.23358716764434,0.227970366252677,0.44999999997623,-5.53214085652343E-10,-5.52418251381193E-10
0.379,1.24985888397242,0.337767018975246,0.23354752711659,0.228544337903883,0.449999999976702,-5.53831341898459E-10,-5.53035507627309E-10
0.3795,1.251242357873,0.338615587509104,0.23350785296997,0.229118917417387,0.449999999976536,-5.55093221388248E-10,-5.54297387117098E-10
0.38,1.25262729952662,0.339465049969338,0.233468145357605,0.229694104223336,0.449999999976345,-5.55807122548657E-10,-5.55011288277507E-10
0.3805,1.2540137084855,0.340315406502673,0.23342840429831,0.230269897708633,0.449999999975883,-5.56893246794754E-10,-5.56097412523604E-10
0.381,1.25540158418625,0.341166657031628,0.233388629823151,0.230846297355781,0.449999999975687,-5.57522666921884E-10,-5.56726832650734E-10
0.3815,1.25679092460668,0.342018800026186,0.233348822029741,0.231423302575346,0.449999999975405,-5.58406675066347E-10,-5.57610840795197E-10
0.382,1.2581817282031,0.342871834452899,0.233308980992158,0.232000912782708,0.449999999975335,-5.59107211917098E-10,-5.58311377645948E-10
0.3825,1.25957399474451,0.343725760622822,0.233269106723077,0.232579127423586,0.449999999975029,-5.60588492293235E-10,-5.59792658022085E-10
0.383,1.26096772208956,0.344580576884182,0.233229199325458,0.233157945905008,0.449999999974913,-5.61811264176981E-10,-5.61015429905831E-10
0.3835,1.26236290704747,0.34543628047579,0.233189258955871,0.233737367640943,0.449999999974868,-5.62599807019115E-10,-5.61803972747965E-10
0.384,1.26375955096538,0.346292873392666,0.233149285543673,0.234317392054342,0.449999999974702,-5.6338175791204E-10,-5.6258592364089E-10
0.3845,1.26515765169759,0.347150353956116,0.233109279197824,0.234898018568927,0.44999999997472,-5.64193677887737E-10,-5.63397843616587E-10
0.385,1.26655720745305,0.348008720842362,0.233069240005551,0.235479246630785,0.449999999974353,-5.6486761101926E-10,-5.6407177674811E-10
0.3855,1.2679582171771,0.348867973585572,0.233029168012695,0.236061075604346,0.449999999974484,-5.6581643537168E-10,-5.6502060110053E-10
0.386,1.26936067889364,0.349728110634746,0.23298906331887,0.236643504965646,0.449999999974383,-5.66940411284023E-10,-5.66144577012873E-10
0.3865,1.27076459140563,0.350589131367161,0.232948925979792,0.237226534084618,0.449999999974059,-5.68092343999904E-10,-5.67296509728754E-10
0.387,1.27216995332768,0.351451034860292,0.23290875607317,0.237810162421376,0.449999999972839,-5.67413470375921E-10,-5.66617636104771E-10
0.3875,1.27357676446423,0.352313821516934,0.232868553583703,0.238394389390612,0.449999999972979,-5.68324401428733E-10,-5.67528567157583E-10
0.388,1.27498502250102,0.353177489472356,0.232828318649458,0.238979214406426,0.449999999972782,-5.69444623399473E-10,-5.68648789128323E-10
0.3885,1.27639472583619,0.354042037671215,0.232788051332503,0.239564636859875,0.4499999999726,-5.70296282420557E-10,-5.69500448149407E-10
0.389,1.27780587387612,0.354907466046553,0.232747751667069,0.240150656189977,0.449999999972523,-5.70726167714586E-10,-5.69930333443436E-10
0.3895,1.27921846450809,0.355773772964428,0.232707419753057,0.240737271817991,0.449999999972613,-5.71193967124906E-10,-5.70398132853756E-10
0.39,1.28063249693977,0.356640958180894,0.232667055632286,0.241324483154024,0.449999999972566,-5.7216602983301E-10,-5.7137019556186E-10
0.3905,1.28204796894347,0.357509019951099,0.232626659408258,0.241912289611605,0.44999999997251,-5.73555716809615E-10,-5.72759882538465E-10
0.391,1.28346487967316,0.358377957994711,0.232586231114939,0.242500690591183,0.449999999972326,-5.74132442976438E-10,-5.73336608705288E-10
0.3915,1.28488322806012,0.35924777173875,0.232545770820574,0.243089685528268,0.449999999972533,-5.75124801949212E-10,-5.74328967678062E-10
0.392,1.28630301198037,0.360118459572701,0.232505278614927,0.243679273820368,0.449999999972372,-5.76242505101465E-10,-5.75446670830315E-10
0.3925,1.28772423000537,0.360990020592509,0.232464754569686,0.244269454870938,0.449999999972233,-5.7675787756839E-10,-5.7596204329724E-10
0.393,1.28914688140136,0.361862454606574,0.2324241987236,0.24486022809939,0.449999999971797,-5.78052210264968E-10,-5.77256375993818E-10
0.3935,1.2905709647989,0.362735760753749,0.232383611127302,0.24545159294592,0.449999999971926,-5.78898720626775E-10,-5.78102886355625E-10
0.394,1.29199647829097,0.363609937630963,0.232342991894102,0.246043548794211,0.449999999971694,-5.7995482027895E-10,-5.791589860078E-10
0.3945,1.29342342020512,0.36448498408417,0.232302341093059,0.246636095056327,0.449999999971565,-5.80572409591973E-10,-5.79776575320823E-10
0.395,1.29485179039568,0.365360900554426,0.232261658729827,0.247229231139942,0.449999999971484,-5.82059185572081E-10,-5.81263351300931E-10
0.3955,1.29628158644774,0.366237685088021,0.232220944923203,0.247822956465094,0.449999999971425,-5.82654022251994E-10,-5.81858187980844E-10
0.396,1.29771280670081,0.36711533658447,0.232180199748755,0.248417270396422,0.449999999971168,-5.83458878433696E-10,-5.82663044162546E-10
0.3965,1.29914545078436,0.367993855195149,0.23213942322779,0.249012172390133,0.449999999971289,-5.83871964665583E-10,-5.83076130394433E-10
0.397,1.30057951640634,0.368873239113283,0.232098615471255,0.249607661850877,0.449999999970923,-5.84834104755405E-10,-5.84038270484255E-10
0.3975,1.3020150029531,0.369753488312111,0.232057776506264,0.250203738164041,0.44999999997068,-5.86640992727983E-10,-5.85845158456833E-10
0.398,1.30345190823655,0.370634601084421,0.232016906436092,0.250800400745552,0.449999999970487,-5.87450456335237E-10,-5.86654622064087E-10
0.3985,1.30489023160722,0.371516577332842,0.231976005293302,0.2513976490106,0.449999999970472,-5.88933068979003E-10,-5.88137234707853E-10
0.399,1.30632997122659,0.372399415750039,0.231935073166022,0.251995482340036,0.44999999997049,-5.89780696502729E-10,-5.88984862231579E-10
0.3995,1.30777112528572,0.373283115021334,0.231894110139526,0.252593900154466,0.449999999970396,-5.91092855217745E-10,-5.90297020946595E-10
0.4,1.30921369278053,0.374167674708633,0.231853116262424,0.253192901839166,0.44999999997031,-5.91996229815095E-10,-5.91200395543945E-10
0.4005,1.31065767255639,0.375053094181201,0.231812091588452,0.253792486816502,0.449999999970238,-5.93269100512828E-10,-5.92473266241678E-10
0.401,1.31210306278661,0.375939372137963,0.231771036205478,0.254392654473005,0.449999999970161,-5.93962906636492E-10,-5.93167072365342E-10
0.4015,1.31354986180076,0.376826507408216,0.231729950194929,0.254993404227314,0.449999999970298,-5.95282254045593E-10,-5.94486419774443E-10
0.402,1.31499806847847,0.377714499457449,0.23168883360252,0.255594735448799,0.449999999969699,-5.96089962112689E-10,-5.95294127841539E-10
0.4025,1.3164476817534,0.378603347729488,0.231647686484816,0.256196647569263,0.449999999969832,-5.97087337905755E-10,-5.96291503634605E-10
0.403,1.31789870043839,0.379493051586377,0.231606508898945,0.256799139983523,0.449999999969541,-5.98398788853594E-10,-5.97602954582444E-10
0.4035,1.31935112263436,0.380383609623922,0.231565300937065,0.257402212103306,0.449999999970069,-5.99570330883648E-10,-5.98774496612498E-10
0.404,1.3208049459154,0.381275019942516,0.231524062706989,0.258005863296224,0.449999999969667,-5.99718476268496E-10,-5.98922641997346E-10
0.4045,1.32226017029763,0.382167283145076,0.231482794212379,0.25861009297045,0.449999999969723,-6.00783270354732E-10,-5.99987436083582E-10
0.405,1.32371679381405,0.383060397774593,0.231441495544674,0.259214900525518,0.449999999969265,-6.01380438502996E-10,-6.00584604231846E-10
0.4055,1.32517481570101,0.383954363617983,0.231400166743086,0.259820285370396,0.449999999969546,-6.02977327790466E-10,-6.02181493519316E-10
0.406,1.32663423342629,0.384849178648873,0.231358807924228,0.260426246884323,0.449999999968866,-6.03873784310593E-10,-6.03077950039443E-10
0.4065,1.32809504644654,0.385744842887532,0.231317419117414,0.261032784472117,0.449999999969477,-6.04608432763776E-10,-6.03812598492626E-10
0.407,1.3295572523552,0.386641354420676,0.231276000431852,0.261639897533532,0.449999999969139,-6.06023439764236E-10,-6.05227605493086E-10
0.4075,1.33102085062999,0.387538713326315,0.231234551895683,0.262247585438922,0.449999999969073,-6.06659104895879E-10,-6.05863270624729E-10
0.408,1.33248583960962,0.388436918436086,0.231193073581676,0.262855847622848,0.449999999969009,-6.07523670259624E-10,-6.06727835988474E-10
0.4085,1.33395221784139,0.389335968866623,0.231151565565004,0.263464683440726,0.44999999996904,-6.08444170047129E-10,-6.07648335775979E-10
0.409,1.33541998388211,0.390235863695193,0.231110027911975,0.264074092306229,0.449999999968714,-6.09407621587899E-10,-6.08611787316749E-10
0.4095,1.3368891364371,0.391136602173487,0.231068460686399,0.264684073608249,0.44999999996896,-6.1015240082618E-10,-6.0935656655503E-10
0.41,1.33835967360064,0.392038182923066,0.231026863970555,0.265294626737635,0.449999999969381,-6.11621690793651E-10,-6.10825856522501E-10
0.4105,1.33983159445437,0.392940605596259,0.23098523781157,0.265905751077192,0.449999999969344,-6.1252038857651E-10,-6.1172455430536E-10
0.411,1.34130489725154,0.393843868965527,0.230943582292734,0.266517446024189,0.44999999996909,-6.13288808626322E-10,-6.12492974355172E-10
0.4115,1.3427795807454,0.39474797231187,0.230901897477036,0.267129710987386,0.44999999996911,-6.14833559064998E-10,-6.14037724793848E-10
0.412,1.34425564359729,0.395652914880637,0.230860183412571,0.267742545335112,0.449999999968966,-6.16181362877999E-10,-6.15385528606849E-10
0.4125,1.34573308331849,0.396558694651595,0.230818440229049,0.268355948469424,0.449999999968424,-6.17027047511431E-10,-6.16231213240281E-10
0.413,1.3472118995341,0.397465311879492,0.23077666794541,0.268969919740691,0.449999999968502,-6.17742294817258E-10,-6.16946460546108E-10
0.4135,1.34869209029023,0.398372765095058,0.23073486664627,0.26958445858043,0.449999999968469,-6.18365650351116E-10,-6.17569816079966E-10
0.414,1.35017365445076,0.399281053735806,0.23069303639038,0.270199564356323,0.449999999968253,-6.1904745912722E-10,-6.1825162485607E-10
0.4145,1.35165659060645,0.400190176954748,0.230651177231497,0.270815236451794,0.449999999968408,-6.20031165299295E-10,-6.19235331028145E-10
0.415,1.35314089689155,0.401100133383798,0.23060928927396,0.271431474265638,0.449999999968157,-6.20724041611176E-10,-6.19928207340026E-10
0.4155,1.35462657198892,0.402010922286438,0.230567372570262,0.272048277164029,0.449999999968187,-6.21485626850493E-10,-6.20689792579343E-10
0.416,1.35611361491781,0.402922543229782,0.230525427167873,0.272665644552055,0.449999999968102,-6.22135488959064E-10,-6.21339654687914E-10
0.4165,1.35760202394683,0.403834995019954,0.230483453143749,0.273283575815014,0.449999999968115,-6.2325922201012E-10,-6.2246338773897E-10
0.417,1.3590917973819,0.4047482764923,0.230441450582169,0.273902070339356,0.449999999968076,-6.24382830161085E-10,-6.23586995889935E-10
0.4175,1.36058293414921,0.405662387166527,0.230399419537069,0.274521127477393,0.449999999968225,-6.25472930393389E-10,-6.24677096122239E-10
0.418,1.36207543177966,0.406577325056034,0.230357360111488,0.275140746643929,0.449999999968208,-6.26337495757134E-10,-6.25541661485984E-10
0.4185,1.36356928986774,0.407493090370698,0.23031527233513,0.275760927194196,0.449999999967712,-6.27305186962079E-10,-6.26509352690929E-10
0.419,1.3650645067952,0.40840968202195,0.230273156275253,0.276381668530095,0.449999999967899,-6.28432042515392E-10,-6.27636208244242E-10
0.4195,1.36656108047962,0.409327098465628,0.230231012038294,0.277002970008108,0.449999999967591,-6.29135923913005E-10,-6.28340089641855E-10
0.42,1.36805901043591,0.410245339802586,0.230188839637279,0.277624831028381,0.449999999967662,-6.29739975444021E-10,-6.28944141172871E-10
0.4205,1.36955829506844,0.411164404938422,0.230146639155962,0.278247251006415,0.449999999967643,-6.31080548929575E-10,-6.30284714658425E-10
0.421,1.37105893242996,0.412084292508235,0.230104410675095,0.278870229279035,0.449999999967595,-6.32553696922056E-10,-6.31757862650906E-10
0.4215,1.37256092087119,0.413005001401359,0.230062154278689,0.279493765223491,0.449999999967648,-6.3289418844592E-10,-6.3209835417477E-10
0.422,1.37406425859882,0.413926530359221,0.230019870049011,0.28011785822316,0.449999999967428,-6.33693403306879E-10,-6.32897569035729E-10
0.4225,1.37556894491794,0.414848879276285,0.229977558014926,0.280742507659548,0.449999999967186,-6.3466295413539E-10,-6.3386711986424E-10
0.423,1.37707497805209,0.415772046913721,0.229935218259671,0.281367712911547,0.44999999996715,-6.35355545952621E-10,-6.34559711681471E-10
0.4235,1.37858235690227,0.416696032743032,0.229892850835,0.281993473357484,0.449999999966755,-6.36133902498504E-10,-6.35338068227354E-10
0.424,1.38009107975854,0.417620835600797,0.2298504558239,0.282619788366853,0.449999999966993,-6.37298082362125E-10,-6.36502248090975E-10
0.4245,1.38160114488445,0.418546454323692,0.229808033295445,0.283246657298864,0.449999999966454,-6.37730299124506E-10,-6.36934464853356E-10
0.425,1.38311255120053,0.419472888359112,0.229765583311954,0.283874079562623,0.449999999966838,-6.38540893771467E-10,-6.37745059500317E-10
0.4255,1.38462529687469,0.420400136447318,0.229723105951638,0.284502054509435,0.449999999966295,-6.40187756972832E-10,-6.39391922701682E-10
0.426,1.38613938101314,0.421328198270009,0.229680601259208,0.285130581517465,0.449999999966459,-6.41407774115699E-10,-6.40611939844549E-10
0.4265,1.38765480101394,0.422257071718766,0.2296380693543,0.285759659974709,0.44999999996616,-6.4222174800399E-10,-6.4142591373284E-10
0.427,1.38917155675621,0.423186757327317,0.22959551023886,0.286389289223738,0.449999999966295,-6.42624058133645E-10,-6.41828223862495E-10
0.4275,1.39068964595192,0.424117253296203,0.22955292402252,0.287019468666932,0.449999999966263,-6.43477542083826E-10,-6.42681707812676E-10
0.428,1.39220906696657,0.425048558564153,0.229510310775797,0.287650197660471,0.449999999966146,-6.44331449306534E-10,-6.43535615035384E-10
0.4285,1.39372981960077,0.42598067353503,0.229467670513064,0.288281475586683,0.449999999965997,-6.45125577958261E-10,-6.44329743687111E-10
0.429,1.39525190030394,0.426913595135401,0.229425003397724,0.288913301804836,0.449999999965975,-6.45927707154659E-10,-6.45131872883509E-10
0.4295,1.3967753084269,0.427847323333741,0.229382309455308,0.289545675672195,0.44999999996566,-6.46594423836522E-10,-6.45798589565372E-10
0.43,1.39830004351895,0.428781858252981,0.229339588709082,0.29017859659119,0.449999999965697,-6.4779471370402E-10,-6.4699887943287E-10
0.4305,1.39982610265693,0.429717197485502,0.229296841292654,0.290812063913253,0.449999999965523,-6.48442535777782E-10,-6.47646701506632E-10
0.431,1.40135348550709,0.430653341296318,0.229254067224726,0.291446077019858,0.44999999996619,-6.48854352192085E-10,-6.48058517920935E-10
0.4315,1.402882189655,0.431590287814443,0.229211266614655,0.292080635259887,0.449999999966015,-6.50003412205891E-10,-6.49207577934741E-10
0.432,1.40441221343476,0.432528035937928,0.229168439533746,0.292715737996735,0.449999999966355,-6.50069449659174E-10,-6.49273615388024E-10
0.4325,1.40594355637972,0.433466585802722,0.229125586009725,0.293351384601065,0.449999999966206,-6.51347982494332E-10,-6.50552148223182E-10
0.433,1.40747621661473,0.434405936071343,0.229082706124312,0.293987574452559,0.449999999966519,-6.52969900372113E-10,-6.52174066100963E-10
0.4335,1.40901019263139,0.43534608580108,0.229039799945598,0.294624306918256,0.449999999966458,-6.54187391757599E-10,-6.53391557486449E-10
0.434,1.41054548204241,0.436287033151419,0.228996867590195,0.295261581334588,0.449999999966204,-6.55230765478354E-10,-6.54434931207204E-10
0.4345,1.41208208395383,0.437228777821679,0.228953909099288,0.29589939706637,0.449999999966488,-6.5646629798799E-10,-6.5567046371684E-10
0.435,1.41361999749912,0.4381713195195,0.228910924493421,0.296537753519659,0.449999999966537,-6.57629027622786E-10,-6.56833193351636E-10
0.4355,1.41515922018549,0.439114656275289,0.228867913904325,0.297176650039226,0.449999999966649,-6.59053929485953E-10,-6.58258095214803E-10
0.436,1.41669975050385,0.440058787161851,0.228824877404855,0.297816085970729,0.44999999996642,-6.59787439960535E-10,-6.58991605689385E-10
0.4365,1.41824158788753,0.441003712212152,0.228781815009568,0.2984560606991,0.449999999966705,-6.6066099813078E-10,-6.5986516385963E-10
0.437,1.41978473032583,0.441949429984245,0.228738726813063,0.299096573561976,0.449999999966547,-6.61676269331224E-10,-6.60880435060074E-10
0.4375,1.42132917585483,0.442895939036874,0.228695612907725,0.299737623943863,0.449999999966371,-6.62578686361215E-10,-6.61782852090065E-10
0.438,1.4228749235564,0.443843239069458,0.228652473330705,0.300379211190142,0.449999999966094,-6.63679708412523E-10,-6.62883874141373E-10
0.4385,1.42442197220776,0.444791329424509,0.228609308142264,0.301021334674779,0.449999999966203,-6.65239904829029E-10,-6.64444070557879E-10
0.439,1.42597031949324,0.445740208338566,0.228566117442011,0.301663993746595,0.449999999966065,-6.66031070573059E-10,-6.65235236301909E-10
0.4395,1.42751996419958,0.446689875154485,0.228522901292245,0.302307187786806,0.44999999996604,-6.66898765377955E-10,-6.66102931106805E-10
0.44,1.42907090449133,0.44764032865713,0.228479659776099,0.302950916092103,0.449999999965994,-6.6765583339734E-10,-6.6685999912619E-10
0.4405,1.43062313928853,0.448591568317708,0.228436392926891,0.30359517807831,0.449999999965617,-6.68776325984943E-10,-6.67980491713793E-10
0.441,1.43217666690198,0.449543593005421,0.228393100840222,0.304239973090905,0.44999999996543,-6.69423017019E-10,-6.6862718274785E-10
0.4415,1.43373148578969,0.45049640176785,0.228349783581086,0.304885300475398,0.449999999965356,-6.69815113096828E-10,-6.69019278825678E-10
0.442,1.4352875946216,0.451449993862133,0.228306441208464,0.305531159585923,0.44999999996508,-6.70783130429786E-10,-6.69987296158636E-10
0.4425,1.43684499143659,0.452404367847736,0.228263073810586,0.306177549813364,0.449999999964905,-6.71684555197949E-10,-6.70888720926799E-10
0.443,1.4384036761397,0.453359524308763,0.228219681385903,0.306824470480434,0.449999999964598,-6.73289472785665E-10,-6.72493638514515E-10
0.4435,1.43996364526315,0.454315460252764,0.228176264100892,0.307471920945131,0.449999999964363,-6.7374967410716E-10,-6.7295383983601E-10
0.444,1.44152489859955,0.455272176099331,0.22813282196066,0.308119900575189,0.449999999964371,-6.75388939219701E-10,-6.74593104948551E-10
0.4445,1.44308743420975,0.456229670471998,0.228089355056581,0.308768408716488,0.449999999964684,-6.76661733589601E-10,-6.75865899318451E-10
0.445,1.44465124967593,0.457187941494062,0.22804586349016,0.309417444726958,0.449999999964746,-6.77707813478978E-10,-6.76911979207828E-10
0.4455,1.44621634442824,0.45814698923078,0.22800234729153,0.310067007941696,0.449999999964237,-6.78278058718895E-10,-6.77482224447745E-10
0.446,1.44778271666993,0.459106812432267,0.22795880654236,0.310717097730924,0.449999999964378,-6.79100345402084E-10,-6.78304511130934E-10
0.4465,1.44935036493995,0.460067410234797,0.227915241307775,0.311367713433152,0.449999999964226,-6.79547813853265E-10,-6.78751979582115E-10
0.447,1.45091928798084,0.461028781970033,0.227871651639496,0.312018854407105,0.449999999964203,-6.80335870972826E-10,-6.79540036701675E-10
0.4475,1.45248948383351,0.461990926232672,0.227828037634729,0.312670520001748,0.449999999964358,-6.81528590507074E-10,-6.80732756235923E-10
0.448,1.45406095098637,0.46295384209317,0.227784399355546,0.313322709573629,0.449999999964025,-6.82609836710757E-10,-6.81814002439607E-10
0.4485,1.45563368869868,0.46391752942039,0.227740736841081,0.313975422473205,0.449999999964002,-6.8404486242013E-10,-6.8324902814898E-10
0.449,1.45720769399714,0.464881985759398,0.227697050221255,0.31462865805258,0.44999999996391,-6.84689381580394E-10,-6.83893547309244E-10
0.4495,1.45878296583915,0.465847210716183,0.227653339535005,0.3152824156243,0.449999999963665,-6.86430613738853E-10,-6.85634779467703E-10
0.45,1.46035950320391,0.466813203843012,0.227609604844517,0.315936694552612,0.449999999963765,-6.87608761595904E-10,-6.86812927324754E-10
0.4505,1.46193730407303,0.467779963660574,0.227565846221222,0.316591494227673,0.449999999963558,-6.89030138500968E-10,-6.88234304229818E-10
0.451,1.46351636715408,0.468747489515716,0.227522063736716,0.317246813938145,0.449999999963502,-6.90447282680751E-10,-6.89651448409601E-10
0.4515,1.46509669109101,0.469715780588375,0.227478257444169,0.317902653094554,0.449999999963909,-6.91570696542687E-10,-6.90774862271537E-10
0.452,1.46667827354333,0.470684835162091,0.227434427460499,0.318559010956937,0.449999999963806,-6.92608297103714E-10,-6.91812462832564E-10
0.4525,1.46826111305711,0.471654652326761,0.227390573831722,0.319215886935319,0.449999999963304,-6.93227780734773E-10,-6.92431946463623E-10
0.453,1.46984520849931,0.472625231568066,0.227346696624758,0.319873280343289,0.449999999963195,-6.93868712486889E-10,-6.93072878215739E-10
0.4535,1.47143055899705,0.473596572614337,0.227302795869536,0.320531190550619,0.44999999996256,-6.96145009693172E-10,-6.95349175422022E-10
0.454,1.4730171624074,0.474568673855695,0.227258871662767,0.321189616925878,0.449999999963056,-6.97190263854175E-10,-6.96394429583025E-10
0.4545,1.47460501656856,0.475541533755245,0.227214924107466,0.321848558742275,0.449999999963572,-6.97871462007615E-10,-6.97075627736465E-10
0.455,1.4761941204673,0.476515151864283,0.22717095324254,0.322508015397223,0.449999999963249,-7.00082727900231E-10,-6.99286893629081E-10
0.4555,1.4777844725185,0.477489527232667,0.227126959137256,0.323167986185018,0.449999999963561,-7.01296909433324E-10,-7.00501075162174E-10
0.456,1.47937607074785,0.478464658390674,0.227082941886979,0.323828470506595,0.449999999963602,-7.02034610999824E-10,-7.01238776728674E-10
0.4565,1.48096891436216,0.479440545234722,0.227038901517002,0.324489467646537,0.449999999963896,-7.02949198849723E-10,-7.02153364578573E-10
0.457,1.48256300134875,0.480417186275271,0.226994838125475,0.325150976984544,0.449999999963459,-7.03821154135476E-10,-7.03025319864326E-10
0.4575,1.48415832985545,0.481394580278744,0.226950751788704,0.325812997824471,0.449999999963528,-7.04873430457109E-10,-7.04077596185959E-10
0.458,1.48575489909917,0.48237272704906,0.22690664254172,0.32647552954525,0.449999999963145,-7.0561495535415E-10,-7.04819121083E-10
0.4585,1.48735270647258,0.483351624534633,0.226862510508244,0.327138571466372,0.449999999963327,-7.06764799462967E-10,-7.05968965191817E-10
0.459,1.48895175132209,0.484331272712295,0.226818355709492,0.327802122937404,0.449999999962895,-7.08005910843301E-10,-7.07210076572151E-10
0.4595,1.49055203139476,0.485311669873683,0.226774178248542,0.328466183309702,0.449999999962828,-7.0959780412716E-10,-7.0880196985601E-10
0.46,1.49215354557876,0.486292815573751,0.226729978167255,0.329130751875596,0.449999999962155,-7.10917213986306E-10,-7.10121379715156E-10
0.4605,1.49375629210906,0.487274708613461,0.226685755551401,0.329795827981924,0.449999999962279,-7.12178205297676E-10,-7.11382371026526E-10
0.461,1.49536026974023,0.488257348342991,0.226641510451321,0.330461410983776,0.449999999962144,-7.13316516964824E-10,-7.12520682693674E-10
0.4615,1.49696547646049,0.489240733305569,0.226597242964682,0.331127500228121,0.449999999962119,-7.14520213829228E-10,-7.13724379558078E-10
0.462,1.49857191082323,0.490224862693109,0.226552953145734,0.331794095022652,0.449999999961736,-7.15559854425063E-10,-7.14764020153913E-10
0.4625,1.50017957202561,0.491209736299176,0.226508641033184,0.332461194731345,0.449999999961903,-7.16953191259861E-10,-7.16157356988711E-10
0.463,1.50178845693072,0.492195351501045,0.226464306765232,0.333128798702657,0.449999999961786,-7.18393268483997E-10,-7.17597434212847E-10
0.4635,1.50339856498322,0.493181708453229,0.226419950368616,0.333796906199683,0.449999999961691,-7.19616387312438E-10,-7.18820553041288E-10
0.464,1.50500989432522,0.494168805803941,0.226375571922928,0.334465516636912,0.449999999961444,-7.20791919206487E-10,-7.19996084935337E-10
0.4645,1.50662244345231,0.49515664272826,0.226331171494045,0.335134629268524,0.449999999961477,-7.21314639962056E-10,-7.20518805690906E-10
0.465,1.50823621119247,0.496145218611116,0.226286749130147,0.335804243489632,0.449999999961579,-7.22192895763474E-10,-7.21397061492324E-10
0.4655,1.50985119505434,0.497134531531951,0.226242304949964,0.336474358610734,0.44999999996169,-7.23597244622898E-10,-7.22801410351748E-10
0.466,1.51146739414123,0.498124581229594,0.226197838983866,0.337144973966455,0.449999999961319,-7.24736437529572E-10,-7.23940603258422E-10
0.4665,1.51308480690847,0.499115366768008,0.226153351304379,0.337816088874461,0.449999999961624,-7.26044946386395E-10,-7.25249112115245E-10
0.467,1.51470343125605,0.50010688659572,0.226108842004314,0.338487702694624,0.449999999961388,-7.27127205668587E-10,-7.26331371397437E-10
0.4675,1.51632326604926,0.501099140235059,0.22606431112459,0.339159814728191,0.449999999961423,-7.28235874380978E-10,-7.27440040109828E-10
0.468,1.51794430956012,0.502092126526107,0.226019758753084,0.339832424319787,0.449999999961144,-7.29398770549228E-10,-7.28602936278078E-10
0.4685,1.51956656001411,0.503085844290619,0.225975184964953,0.340505530797406,0.449999999961132,-7.31057867020546E-10,-7.30262032749396E-10
0.469,1.52119001562767,0.504080292355124,0.225930589829652,0.34117913348194,0.449999999960957,-7.31740994186492E-10,-7.30945159915342E-10
0.4695,1.52281467482049,0.505075469732615,0.225885973423862,0.341853231702872,0.449999999961139,-7.32544622183973E-10,-7.31748787912823E-10
0.47,1.52444053642254,0.506071375883704,0.225841335797859,0.342527824780052,0.449999999960925,-7.32952865067915E-10,-7.32157030796765E-10
0.4705,1.52606759860444,0.507068009570088,0.225796677028038,0.343202912045264,0.449999999961051,-7.33689303755725E-10,-7.32893469484575E-10
0.471,1.52769586020366,0.508065370233638,0.22575199715861,0.343878492850401,0.449999999961009,-7.34392324730493E-10,-7.33596490459343E-10
0.4715,1.52932531963713,0.509063456885644,0.225707296282462,0.344554566507931,0.449999999961095,-7.36164386394567E-10,-7.35368552123417E-10
0.472,1.53095597413621,0.510062267344702,0.225662574500647,0.345231132330247,0.449999999960617,-7.37526470451222E-10,-7.36730636180072E-10
0.4725,1.53258782302474,0.51106180157677,0.225617831842815,0.345908189644414,0.449999999960737,-7.38398633903792E-10,-7.37602799632642E-10
0.473,1.5342208648782,0.512062058762206,0.225573068375232,0.346585737780461,0.449999999960307,-7.39041647324079E-10,-7.38245813052929E-10
0.4735,1.53585509737028,0.513063037137203,0.225528284205612,0.347263776066791,0.449999999960673,-7.40277450450577E-10,-7.39481616179427E-10
0.474,1.53749051934173,0.514064736185333,0.225483479371977,0.347942303824073,0.449999999960353,-7.40816241684428E-10,-7.40020407413278E-10
0.4745,1.53912712907485,0.515067154790822,0.225438653954657,0.348621320368803,0.449999999960563,-7.42140092435672E-10,-7.41344258164522E-10
0.475,1.54076492550073,0.516070292484421,0.225393808002049,0.349300825053938,0.449999999960321,-7.42198226488799E-10,-7.41402392217649E-10
0.4755,1.54240390597028,0.517074147222662,0.225348941620595,0.349980817166649,0.449999999960378,-7.43427139293651E-10,-7.42631305022501E-10
0.476,1.54404406947785,0.518078718644155,0.225304054858165,0.350661296015218,0.44999999996031,-7.45194586593279E-10,-7.44398752322129E-10
0.4765,1.54568541512959,0.51908400642909,0.22525914776247,0.351342260977703,0.449999999960325,-7.46162916176463E-10,-7.45367081905313E-10
0.477,1.54732794009157,0.520090008359622,0.22521422044256,0.35202371132925,0.449999999960142,-7.47411618706728E-10,-7.46615784435578E-10
0.4775,1.54897164314613,0.521096723819391,0.225169272965445,0.352705646401225,0.449999999960071,-7.48252258764293E-10,-7.47456424493143E-10
0.478,1.55061652289568,0.522104152033537,0.225124305375329,0.353388065526783,0.449999999960032,-7.49434403424232E-10,-7.48638569153082E-10
0.4785,1.55226257735991,0.523112291604748,0.225079317762822,0.354070968032124,0.449999999960218,-7.50236879565325E-10,-7.49441045294175E-10
0.479,1.55390980574392,0.52412114240232,0.22503431016842,0.354754353213048,0.449999999960136,-7.51402613741181E-10,-7.50606779470031E-10
0.4795,1.55555820511948,0.525130702059392,0.224989282713162,0.355438220386895,0.449999999960027,-7.52796526504174E-10,-7.52000692233024E-10
0.48,1.55720777501155,0.526140970758405,0.224944235419866,0.356122568873554,0.449999999959727,-7.53833426236916E-10,-7.53037591965766E-10
0.4805,1.55885851296474,0.527151946611009,0.224899168393152,0.356807398000862,0.449999999959717,-7.55058952861543E-10,-7.54263118590393E-10
0.481,1.56051041787395,0.528163629140252,0.224854081679633,0.357492707094278,0.44999999995979,-7.56156304237976E-10,-7.55360469966826E-10
0.4815,1.56216348810139,0.529176017346983,0.22480897535179,0.358178495442873,0.449999999959744,-7.57411362795057E-10,-7.56615528523907E-10
0.482,1.56381772132146,0.530189109474538,0.224763849511842,0.358864762375423,0.449999999959658,-7.5828214540774E-10,-7.5748631113659E-10
0.4825,1.56547311697055,0.531202905633471,0.224718704176609,0.35955150720067,0.449999999959804,-7.59146780160425E-10,-7.58350945889275E-10
0.483,1.56712967260431,0.532217403937049,0.224673539453911,0.360238729253915,0.449999999959433,-7.59867342658982E-10,-7.59071508387832E-10
0.4835,1.56878738720482,0.533232604019737,0.224628355391949,0.360926427833645,0.449999999959494,-7.6167001872296E-10,-7.6087418445181E-10
0.484,1.57044625856916,0.534248504256859,0.224583152082163,0.361614602271007,0.449999999959133,-7.62475527160689E-10,-7.61679692889539E-10
0.4845,1.57210628518995,0.535265103794928,0.224537929583331,0.362303251852428,0.449999999959258,-7.63444869822383E-10,-7.62649035551233E-10
0.485,1.57376746559607,0.536282401760184,0.224492687966696,0.362992375910083,0.449999999959112,-7.65389425450014E-10,-7.64593591178864E-10
0.4855,1.57542979807103,0.537300397094908,0.224447427297761,0.363681973719296,0.449999999959063,-7.66056267031967E-10,-7.65260432760817E-10
0.486,1.57709328125183,0.538319088994108,0.224402147644013,0.364372044654803,0.449999999958906,-7.66696948983903E-10,-7.65901114712753E-10
0.4865,1.5787579133469,0.539338476321414,0.224356849075327,0.365062587990975,0.44999999995918,-7.68224865665967E-10,-7.67429031394817E-10
0.487,1.5804236922429,0.54035855757945,0.224311531682707,0.36575360302198,0.449999999958763,-7.69085933827185E-10,-7.68290099556035E-10
0.4875,1.58209061693306,0.541379332367981,0.224266195509603,0.366445089096687,0.449999999958792,-7.70027659691142E-10,-7.69231825419992E-10
0.488,1.58375868551076,0.542400799406626,0.224220840637966,0.367137045507412,0.449999999958753,-7.70947021500046E-10,-7.70151187228896E-10
0.4885,1.5854278965496,0.543422957874377,0.224175467125983,0.367829471590668,0.449999999958573,-7.72496545897727E-10,-7.71700711626577E-10
0.489,1.58709824789513,0.544445806242981,0.224130075069847,0.36852236662361,0.449999999958693,-7.73019634414673E-10,-7.72223800143523E-10
0.4895,1.58876973873122,0.545469344351143,0.224084664499002,0.369215729922638,0.449999999958438,-7.73355449124047E-10,-7.72559614852897E-10
0.49,1.59044236673454,0.546493570466132,0.224039235510143,0.369909560799766,0.449999999958499,-7.74052502650058E-10,-7.73256668378908E-10
0.4905,1.5921161301912,0.547518483489032,0.223993788191676,0.370603858552236,0.449999999958256,-7.75991833290579E-10,-7.75195999019429E-10
0.491,1.59379102827177,0.548544083271376,0.2239483225568,0.371298622485569,0.449999999958023,-7.76601720431369E-10,-7.75805886160219E-10
0.4915,1.59546705829772,0.549570367650759,0.223902838737393,0.371993851951771,0.4499999999578,-7.77810413299385E-10,-7.77014579028235E-10
0.492,1.59714421945401,0.550597336537311,0.223857336755733,0.372689546202842,0.44999999995812,-7.79224421099123E-10,-7.78428586827973E-10
0.4925,1.59882250965456,0.551624988404988,0.223811816703349,0.373385704588153,0.44999999995807,-7.80522015075835E-10,-7.79726180804685E-10
0.493,1.6005019275581,0.552653322593509,0.223766278638296,0.374082326368406,0.449999999957891,-7.81565895335845E-10,-7.80770061064695E-10
0.4935,1.60218247160893,0.553682338148505,0.223720722623395,0.374779410878953,0.44999999995808,-7.82197598359069E-10,-7.81401764087919E-10
0.494,1.60386413907885,0.554712032942192,0.223675148779441,0.375476957399489,0.449999999957729,-7.83008234639393E-10,-7.82212400368242E-10
0.4945,1.60554692875581,0.555742406396324,0.223629557155015,0.376174965246522,0.449999999957954,-7.84486642313453E-10,-7.83690808042303E-10
0.495,1.60723084009679,0.556773458621387,0.223583947769467,0.376873433748066,0.449999999957872,-7.86303883115735E-10,-7.85508048844585E-10
0.4955,1.60891587052833,0.557805187635442,0.223538320737287,0.377572362197882,0.449999999957717,-7.8778153445036E-10,-7.8698570017921E-10
0.496,1.61060201869845,0.558837592745714,0.223492676109013,0.378271749886076,0.449999999957643,-7.89054800665046E-10,-7.88258966393896E-10
0.4965,1.61228928254211,0.559870672475141,0.223447013977151,0.378971596132317,0.449999999957502,-7.90781502779669E-10,-7.89985668508519E-10
0.497,1.61397765996586,0.56090442540369,0.223401334428209,0.379671900176457,0.449999999957506,-7.91900975349868E-10,-7.91105141078718E-10
0.4975,1.61566715045593,0.561938851628682,0.223355637477973,0.380372661391958,0.449999999957315,-7.93331567106037E-10,-7.92535732834887E-10
0.498,1.61735775195567,0.562973949704413,0.223309923220742,0.381073879073245,0.449999999957265,-7.93838147994386E-10,-7.93042313723236E-10
0.4985,1.61904946231892,0.564009718129499,0.223264191745237,0.381775552486918,0.449999999957265,-7.92645581115803E-10,-7.91849746844653E-10
0.499,1.6207422801077,0.565046156080217,0.223218443108477,0.382477680961826,0.449999999957184,-7.93827371892153E-10,-7.93031537621003E-10
0.4995,1.62243620426931,0.566083263185566,0.223172677354406,0.383180263772218,0.44999999995712,-7.95028369526829E-10,-7.94232535255679E-10
0.5,1.62413123236728,0.567121037570963,0.223126894586157,0.383883300253176,0.449999999956981,-7.96039324735265E-10,-7.95243490464115E-10
0.5005,1.62582736335192,0.568159478890477,0.22308109484816,0.384586789656499,0.449999999956788,-7.97183062617446E-10,-7.96387228346296E-10
0.501,1.62752459559625,0.569198586084093,0.223035278208006,0.385290731347563,0.44999999995659,-7.99166996467982E-10,-7.98371162196832E-10
0.5015,1.62922292635366,0.570238357057702,0.22298944477699,0.385995124562045,0.449999999956922,-8.00153721058905E-10,-7.99357886787754E-10
0.502,1.63092235460859,0.571278791440044,0.222943594600282,0.386699968611384,0.449999999956881,-8.01122196358861E-10,-8.00326362087711E-10
0.5025,1.63262287906164,0.572319888565518,0.222897727737377,0.387405262801991,0.449999999956758,-8.02076363659587E-10,-8.01280529388437E-10
0.503,1.63432449717897,0.573361646496701,0.222851844290759,0.388111006434731,0.44999999995678,-8.02724650639242E-10,-8.01928816368092E-10
0.5035,1.63602720801194,0.574404064979887,0.22280594429611,0.38881719877951,0.449999999956438,-8.04139629884126E-10,-8.03343795612976E-10
0.504,1.63773101024039,0.575447143298915,0.222760027800776,0.389523839183748,0.449999999956951,-8.0556996490122E-10,-8.04774130630069E-10
0.5045,1.63943590162703,0.576490879851937,0.222714094912011,0.390230926906567,0.449999999956514,-8.06709837819497E-10,-8.05914003548346E-10
0.505,1.64114187981282,0.577535272881574,0.222668145738246,0.390938461236833,0.449999999956163,-8.07617313303144E-10,-8.06821479031994E-10
0.5055,1.6428489438606,0.578580322134724,0.222622180287582,0.391646441482467,0.449999999955823,-8.08511362027087E-10,-8.07715527755937E-10
0.506,1.64455709221131,0.579626026719842,0.222576198628857,0.392354866906528,0.449999999956078,-8.09878747398685E-10,-8.09082913127535E-10
0.5065,1.64626632316069,0.580672385489915,0.222530200871287,0.393063736844166,0.449999999955325,-8.10306294285468E-10,-8.09510460014318E-10
0.507,1.6479766347477,0.581719397156019,0.222484187052536,0.393773050584013,0.449999999955131,-8.11707770442816E-10,-8.10911936171665E-10
0.5075,1.64968802529161,0.582767060692362,0.22243815725969,0.394482807384434,0.44999999995512,-8.12616161860458E-10,-8.11820327589308E-10
0.507999999999999,1.65140049295963,0.583815374861915,0.222392111571241,0.395193006571471,0.449999999955006,-8.13238539010275E-10,-8.12442704739125E-10
0.508499999999999,1.65311403627631,0.584864338907007,0.222346050033003,0.395903647381517,0.449999999954788,-8.15733931791573E-10,-8.14938097520422E-10
0.508999999999999,1.65482865381559,0.585913951975239,0.222299972727915,0.396614729157737,0.4499999999547,-8.16616656240665E-10,-8.15820821969515E-10
0.509499999999999,1.65654434428263,0.586964213405642,0.222253879687166,0.397326251234934,0.449999999954891,-8.18076571762472E-10,-8.17280737491322E-10
0.509999999999999,1.65826110521594,0.588015121401231,0.222207771024815,0.398038212835392,0.449999999954502,-8.19094590764902E-10,-8.18298756493752E-10
0.510499999999999,1.65997893509106,0.589066675052852,0.222161646798209,0.398750613285457,0.449999999954546,-8.20027067083284E-10,-8.19231232812134E-10
0.510999999999999,1.66169783196493,0.590118873087472,0.222115507091696,0.399463451831226,0.449999999954538,-8.20442332127858E-10,-8.19646497856708E-10
0.511499999999999,1.66341779478689,0.591171715091934,0.222069351941233,0.400176727799159,0.449999999954569,-8.22603804517819E-10,-8.21807970246669E-10
0.511999999999999,1.66513882110983,0.592225199244913,0.222023181453141,0.400890440457325,0.449999999954446,-8.23836381058651E-10,-8.23040546787501E-10
0.512499999999999,1.66686090925273,0.593279324508626,0.221976995699481,0.401604589090077,0.449999999954548,-8.2485811236932E-10,-8.24062278098169E-10
0.512999999999999,1.6685840581452,0.594334090503161,0.221930794718007,0.402319172969908,0.449999999954122,-8.25743348698005E-10,-8.24947514426855E-10
0.513499999999999,1.67030826587577,0.595389495881007,0.221884578587711,0.403034191452757,0.449999999954299,-8.27244023282603E-10,-8.26448189011453E-10
0.513999999999999,1.67203353049116,0.596445539384453,0.221838347384832,0.403749643767027,0.449999999954848,-8.28226980054136E-10,-8.27431145782986E-10
0.514499999999999,1.67375985074315,0.597502220401919,0.221792101170856,0.404465529215805,0.449999999954568,-8.29393061174688E-10,-8.28597226903537E-10
0.514999999999999,1.67548722421865,0.598559537177879,0.221745840029606,0.405181847056991,0.449999999954177,-8.31050887828422E-10,-8.30255053557272E-10
0.515499999999999,1.67721565015327,0.599617489579662,0.221699564014372,0.405898596605144,0.449999999954094,-8.31556851155213E-10,-8.30761016884062E-10
0.515999999999999,1.67894512607396,0.600676075736801,0.221653273216388,0.406615777166779,0.449999999953987,-8.33117089205082E-10,-8.32321254933932E-10
0.516499999999999,1.68067565040653,0.601735294785572,0.221606967688778,0.407333387977802,0.449999999954377,-8.34394775495184E-10,-8.33598941224034E-10
0.516999999999998,1.68240722213642,0.602795146307134,0.221560647484379,0.408051428389842,0.449999999955065,-8.35425742473639E-10,-8.34629908202489E-10
0.517499999999998,1.68413983827378,0.603855627992782,0.221514312716542,0.408769897609754,0.449999999954705,-8.36650679292283E-10,-8.35854845021133E-10
0.517999999999998,1.68587349814297,0.604916739806973,0.221467963425227,0.409488794956227,0.449999999954545,-8.37673895526247E-10,-8.36878061255096E-10
0.518499999999998,1.68760819970591,0.605978480356026,0.221421599680006,0.410208119715112,0.44999999995477,-8.38747876708013E-10,-8.37952042436863E-10
0.518999999999998,1.68934394130115,0.607040848614675,0.221375221560213,0.410927871171744,0.44999999995452,-8.40137646951344E-10,-8.39341812680194E-10
0.519499999999998,1.69108072119786,0.608103843529632,0.22132882912504,0.411648048588576,0.449999999954613,-8.41598471468252E-10,-8.40802637197102E-10
0.519999999999998,1.69281853739778,0.609167463699909,0.221282422463131,0.412368651280378,0.449999999954366,-8.42670419554103E-10,-8.41874585282952E-10
0.520499999999998,1.69455738851464,0.610231708464226,0.221236001628918,0.413089678467163,0.449999999954328,-8.44159762924956E-10,-8.43363928653806E-10
0.520999999999998,1.69629727309574,0.611296576962518,0.221189566679873,0.413811129498972,0.449999999954377,-8.45005461436177E-10,-8.44209627165027E-10
0.521499999999998,1.69803818874735,0.612362067504682,0.221143117697907,0.414533003590475,0.449999999954289,-8.46026790290999E-10,-8.45230956019848E-10
0.521999999999998,1.69978013472396,0.613428179935152,0.221096654753278,0.415255300081104,0.449999999954426,-8.47930878289382E-10,-8.47135044018232E-10
0.522499999999998,1.70152310852329,0.614494912370431,0.221050177922891,0.415978018275768,0.449999999954201,-8.4914997255936E-10,-8.4835413828821E-10
0.522999999999998,1.70326710843382,0.615562263841004,0.221003687260939,0.416701157377364,0.449999999954515,-8.49537731828498E-10,-8.48741897557347E-10
0.523499999999998,1.70501213294066,0.616630233446498,0.220957182839976,0.417424716699735,0.44999999995445,-8.50222316162164E-10,-8.49426481891014E-10
0.523999999999998,1.70675818040981,0.617698820197691,0.220910664741249,0.418148695516782,0.449999999954088,-8.50957491971283E-10,-8.50161657700133E-10
0.524499999999998,1.70850524897096,0.618768022885154,0.220864133028372,0.418873093103388,0.449999999954042,-8.5208153033367E-10,-8.5128569606252E-10
0.524999999999998,1.71025333687755,0.619837840421738,0.220817587765195,0.419597908736456,0.449999999954163,-8.53512531484579E-10,-8.52716697213429E-10
0.525499999999998,1.71200244248421,0.620908271805128,0.220771029029126,0.420323141696013,0.44999999995394,-8.54515590231752E-10,-8.53719755960601E-10
0.525999999999997,1.71375256412059,0.621979316040809,0.220724456880143,0.421048791245579,0.449999999954062,-8.55468980376362E-10,-8.54673146105212E-10
0.526499999999997,1.71550370019965,0.623050972183232,0.220677871382531,0.421774856679758,0.449999999954131,-8.56356027756355E-10,-8.55560193485205E-10
0.526999999999997,1.71725584864187,0.624123238813937,0.220631272622189,0.422501337251565,0.449999999954179,-8.57815631027936E-10,-8.57019796756786E-10
0.527499999999997,1.71900900767693,0.625196114800323,0.220584660666884,0.423228232256007,0.449999999953721,-8.59468579639255E-10,-8.58672745368105E-10
0.527999999999997,1.72076317583274,0.626269599355488,0.22053803557795,0.423955540945577,0.449999999953722,-8.60813899328239E-10,-8.60018065057089E-10
0.528499999999997,1.72251835151775,0.627343691467636,0.220491397424332,0.424683262672339,0.449999999953443,-8.6150313272082E-10,-8.60707298449669E-10
0.528999999999997,1.72427453298244,0.628418390143231,0.220444746263115,0.425411396622464,0.449999999953634,-8.63665791661639E-10,-8.62869957390489E-10
0.529499999999997,1.72603171860352,0.629493694368729,0.220398082169709,0.426139942111689,0.44999999995339,-8.65556140650092E-10,-8.64760306378942E-10
0.529999999999997,1.72778990585409,0.630569602251921,0.220351405241772,0.426868898407051,0.449999999953346,-8.66739471860889E-10,-8.65943637589738E-10
0.530499999999997,1.72954909366296,0.631646113418396,0.220304715521402,0.42759826476977,0.449999999953397,-8.68105219653525E-10,-8.67309385382374E-10
0.530999999999997,1.73130927967692,0.632723226149925,0.22025801310781,0.428328040465994,0.449999999953194,-8.69500568767556E-10,-8.68704734496406E-10
0.531499999999997,1.73307046255273,0.633800939808244,0.220211298043733,0.429058224747779,0.449999999952971,-8.70838727518031E-10,-8.70042893246881E-10
0.531999999999997,1.7348326412264,0.634879253939541,0.220164570381381,0.429788816952433,0.44999999995304,-8.72014599417881E-10,-8.71218765146731E-10
0.532499999999997,1.73659581377515,0.635958167309632,0.220117830193666,0.430519816318632,0.449999999953219,-8.72604301316304E-10,-8.71808467045154E-10
0.532999999999997,1.73835997732644,0.637037677671066,0.220071077592208,0.431251222110124,0.44999999995304,-8.73694436243078E-10,-8.72898601971928E-10
0.533499999999997,1.74012513102994,0.638117784861771,0.220024312612111,0.431983033603151,0.449999999952902,-8.75434176539347E-10,-8.74638342268196E-10
0.533999999999997,1.74189127273599,0.639198487361386,0.219977535342205,0.432715250079553,0.449999999952847,-8.76305548958012E-10,-8.75509714686862E-10
0.534499999999997,1.74365840079261,0.640279784187318,0.219930745852683,0.433447870799915,0.449999999952697,-8.78369786627697E-10,-8.77573952356547E-10
0.534999999999996,1.74542651375123,0.641361674610071,0.219883944181163,0.434180895007241,0.449999999952752,-8.7940178056245E-10,-8.786059462913E-10
0.535499999999996,1.74719560994361,0.642444157557247,0.219837130420862,0.434914322012941,0.449999999952555,-8.79671821496508E-10,-8.78875987225358E-10
0.535999999999996,1.74896568705916,0.643527231417647,0.219790304644064,0.435648151044927,0.449999999952524,-8.80850281603784E-10,-8.80054447332634E-10
0.536499999999996,1.75073674427091,0.644610896054867,0.219743466874061,0.436382381389294,0.449999999952686,-8.82103702581905E-10,-8.81307868310755E-10
0.536999999999996,1.75250877879732,0.645695149263538,0.219696617249303,0.43711701233198,0.449999999952497,-8.82826929615721E-10,-8.8203109534457E-10
0.537499999999996,1.75428178985884,0.646779990996329,0.21964975577912,0.437852043131,0.449999999952388,-8.83893250258616E-10,-8.83097415987466E-10
0.537999999999996,1.75605577459458,0.647865418992862,0.219602882582671,0.438587473066822,0.449999999952229,-8.85016920859627E-10,-8.84221086588476E-10
0.538499999999996,1.75783073218294,0.648951433198282,0.219555997699157,0.439323301333131,0.449999999952371,-8.85909373637972E-10,-8.85113539366821E-10
0.538999999999996,1.75960666055871,0.650038032114805,0.219509101197277,0.440059527294455,0.449999999952174,-8.8752051541352E-10,-8.8672468114237E-10
0.539499999999996,1.76138355782002,0.651125214539922,0.219462193171663,0.440796150155924,0.449999999952506,-8.88381049279907E-10,-8.87585215008757E-10
0.539999999999996,1.76316142243899,0.65221297963258,0.219415273645053,0.4415331692091,0.449999999952256,-8.89802183323685E-10,-8.89006349052535E-10
0.540499999999996,1.76494025212729,0.653301325748243,0.219368342743255,0.44227058368385,0.449999999951943,-8.90592731506157E-10,-8.89796897235007E-10
0.540999999999996,1.76672004566385,0.654390252323501,0.219321400495739,0.443008392892523,0.449999999952088,-8.91363177712989E-10,-8.90567343441839E-10
0.541499999999996,1.76850080135353,0.65547975833782,0.219274446987003,0.44374659607673,0.449999999951974,-8.92208563973984E-10,-8.91412729702834E-10
0.541999999999996,1.7702825170218,0.656569842299492,0.219227482287019,0.444485192483162,0.449999999952131,-8.93003143653814E-10,-8.92207309382664E-10
0.542499999999996,1.77206519151125,0.657660503731025,0.219180506434019,0.445224181394391,0.449999999951818,-8.94246829363787E-10,-8.93450995092637E-10
0.542999999999996,1.77384882335985,0.658751741828349,0.219133519501998,0.445963562077872,0.449999999951628,-8.96564551766676E-10,-8.95768717495525E-10
0.543499999999996,1.77563340953151,0.659843554196938,0.219086521600565,0.446703333782417,0.449999999951587,-8.98176331920464E-10,-8.97380497649314E-10
0.543999999999995,1.77741894925438,0.660935940755707,0.219039512762344,0.447443495784529,0.449999999951803,-8.99627185246832E-10,-8.98831350975682E-10
0.544499999999995,1.77920544037309,0.66202890001816,0.218992493073279,0.448184047330017,0.449999999951631,-9.01280709786345E-10,-9.00484875515195E-10
0.544999999999995,1.78099288048984,0.663122430238396,0.218945462627752,0.448924987672073,0.449999999951618,-9.0292801707692E-10,-9.02132182805769E-10
0.545499999999995,1.78278126844811,0.664216530963837,0.218898421459251,0.449666316073737,0.449999999951285,-9.04320417161042E-10,-9.03524582889891E-10
0.545999999999995,1.78457060252589,0.665311201137637,0.218851369653452,0.450408031783169,0.449999999951635,-9.0529046065102E-10,-9.0449462637987E-10
0.546499999999995,1.78636088171603,0.666406440395422,0.21880430723231,0.451150134137395,0.4499999999509,-9.0700028737567E-10,-9.06204453104519E-10
0.546999999999995,1.78815210347357,0.667502246872999,0.218757234299763,0.451892622349678,0.44999999995113,-9.07083477774684E-10,-9.06287643503534E-10
0.547499999999995,1.78994426579534,0.668598619233383,0.218710150939053,0.452635495671924,0.449999999950979,-9.08426570078724E-10,-9.07630735807574E-10
0.547999999999995,1.7917373670799,0.669695556573352,0.218663057206816,0.453378753348401,0.449999999951332,-9.09814154570476E-10,-9.09018320299326E-10
0.548499999999995,1.79353140581587,0.67079305802851,0.218615953167738,0.454122394668186,0.449999999951431,-9.11069872322479E-10,-9.10274038051329E-10
0.548999999999995,1.79532638008623,0.671891122357203,0.218568838881935,0.454866418895749,0.449999999951338,-9.12851426393413E-10,-9.12055592122263E-10
0.549499999999995,1.79712228755461,0.672989747901613,0.218521714452896,0.455610825248828,0.449999999951277,-9.14373014804237E-10,-9.13577180533087E-10
0.549999999999995,1.79891912788519,0.674088935046662,0.218474579905338,0.456355612981909,0.449999999951279,-9.15783587851493E-10,-9.14987753580343E-10
0.550499999999995,1.80071689856401,0.675188681882475,0.218427435306066,0.457100781424153,0.449999999951319,-9.17081445506174E-10,-9.16285611235024E-10
0.550999999999995,1.8025155975324,0.676288987049327,0.218380280749868,0.457846329782019,0.449999999951189,-9.1796455159443E-10,-9.1716871732328E-10
0.551499999999995,1.80431522325131,0.677389849704468,0.218333116311726,0.458592257283999,0.449999999951119,-9.19295493895245E-10,-9.18499659624095E-10
0.551999999999995,1.80611577329015,0.678491268048606,0.21828594204904,0.459338563241399,0.449999999951107,-9.20163140127883E-10,-9.19367305856733E-10
0.552499999999995,1.80791724724481,0.679593242440081,0.218238757996361,0.460085246857548,0.449999999950822,-9.21410808762957E-10,-9.20614974491807E-10
0.552999999999994,1.80971964211601,0.680695770453378,0.218191564275894,0.46083230743569,0.449999999951051,-9.23018141085752E-10,-9.22222306814602E-10
0.553499999999994,1.81152295626171,0.68179885114927,0.218144360951161,0.461579744210275,0.449999999951007,-9.23815815512263E-10,-9.23019981241113E-10
0.553999999999994,1.81332718847917,0.682902484049632,0.218097148054826,0.462327556423946,0.449999999950767,-9.2479982699567E-10,-9.2400399272452E-10
0.554499999999994,1.81513233615111,0.684006667160561,0.218049925701141,0.463075743338876,0.449999999950527,-9.26023917269259E-10,-9.25228082998109E-10
0.554999999999994,1.81693839842334,0.6851114003555,0.21800269391243,0.463824304205058,0.44999999995035,-9.26928513111935E-10,-9.26132678840785E-10
0.555499999999994,1.8187453732632,0.68621668225225,0.217955452767641,0.464573238293087,0.449999999950227,-9.28060059357527E-10,-9.27264225086377E-10
0.555999999999994,1.82055325888218,0.687322511756981,0.21790820233863,0.465322544836278,0.449999999950295,-9.28929572152626E-10,-9.28133737881476E-10
0.556499999999994,1.82236205358242,0.688428887819851,0.217860942687083,0.466072223125222,0.449999999950262,-9.29704986607494E-10,-9.28909152336344E-10
0.556999999999994,1.82417175510084,0.689535808885159,0.217813673903858,0.46682227236156,0.449999999950259,-9.3096241826629E-10,-9.3016658399514E-10
0.557499999999994,1.82598236144949,0.690643273612186,0.217766396067826,0.467572691819404,0.449999999950072,-9.32500583694651E-10,-9.317047494235E-10
0.557999999999994,1.82779387194845,0.69175128207197,0.217719109193306,0.468323480733117,0.449999999950055,-9.34005275898819E-10,-9.33209441627668E-10
0.558499999999994,1.82960628362196,0.692859831899838,0.217671813413857,0.46907463835776,0.4499999999505,-9.34762225957009E-10,-9.33966391685859E-10
0.558999999999994,1.83141959548629,0.693968922846405,0.217624508730033,0.469826163959819,0.449999999950033,-9.35748430130889E-10,-9.34952595859738E-10
0.559499999999994,1.8332338056607,0.695078553655557,0.217577195246468,0.470578056808528,0.449999999950145,-9.36827310171751E-10,-9.36031475900601E-10
0.559999999999994,1.83504891182869,0.696188722705785,0.217529873044849,0.471330316128203,0.449999999949852,-9.37683951318657E-10,-9.36888117047507E-10
0.560499999999994,1.83686491209913,0.697299428818181,0.217482542194157,0.472082941137085,0.449999999949706,-9.39352644280245E-10,-9.38556810009095E-10
0.560999999999994,1.83868180535489,0.698410671557122,0.217435202728675,0.472835931119693,0.449999999949396,-9.40620165090778E-10,-9.39824330819628E-10
0.561499999999994,1.8404995898073,0.699522449794317,0.217387854728566,0.473589285334948,0.449999999949471,-9.41460548409268E-10,-9.40664714138118E-10
0.561999999999994,1.84231826346553,0.700634762219596,0.217340498258801,0.474343003037834,0.4499999999493,-9.42284215932343E-10,-9.41488381661192E-10
0.562499999999993,1.84413782452628,0.701747607704833,0.217293133396814,0.475097083475324,0.449999999949312,-9.43129324637582E-10,-9.42333490366432E-10
0.562999999999993,1.84595827108827,0.702860985080167,0.217245760209002,0.475851525850024,0.449999999949077,-9.44260308832767E-10,-9.43464474561617E-10
0.563499999999993,1.84777960194029,0.703974893790536,0.217198378737685,0.476606329462858,0.449999999949211,-9.46828976333691E-10,-9.46033142062541E-10
0.563999999999993,1.84960181448934,0.705089331915186,0.21715098908994,0.477361493535073,0.449999999949142,-9.48032159719947E-10,-9.47236325448796E-10
0.564499999999993,1.85142490714312,0.706204298584906,0.217103591320553,0.478117017288471,0.449999999949195,-9.49721218335142E-10,-9.48925384063992E-10
0.564999999999993,1.85324887766259,0.707319792193931,0.217056185518472,0.478872900001247,0.449999999948937,-9.50334609617354E-10,-9.49538775346204E-10
0.565499999999993,1.85507372531175,0.7084358127621,0.217008771700407,0.479629140900007,0.449999999949239,-9.51187940911868E-10,-9.50392106640718E-10
0.565999999999993,1.85689944760232,0.70955235839526,0.216961349968964,0.480385739289235,0.449999999948864,-9.51646976499188E-10,-9.50851142228038E-10
0.566499999999993,1.85872604362943,0.710669428969951,0.216913920355362,0.481142694355472,0.449999999948646,-9.5320785986619E-10,-9.5241202559504E-10
0.566999999999993,1.86055350994518,0.711787021656357,0.216866482982616,0.481900005357697,0.449999999948514,-9.54054807378313E-10,-9.53258973107163E-10
0.567499999999993,1.86238184620211,0.712905136818404,0.216819037877852,0.482657671557033,0.449999999948823,-9.55449649953088E-10,-9.54653815681938E-10
0.567999999999993,1.86421104992867,0.71402377269216,0.216771585119386,0.483415692168239,0.449999999948886,-9.56518766970227E-10,-9.55722932699077E-10
0.568499999999993,1.86604111900015,0.715142927784862,0.216724124808738,0.484174066457744,0.449999999948808,-9.57757970154738E-10,-9.56962135883588E-10
0.568999999999993,1.86787205224012,0.716262601705761,0.216676656963067,0.48493279362272,0.449999999948567,-9.58742529810763E-10,-9.57946695539613E-10
0.569499999999993,1.86970384721654,0.71738279258038,0.216629181693759,0.485691872993343,0.449999999949056,-9.59761908836398E-10,-9.58966074565248E-10
0.569999999999993,1.87153650254321,0.718503499841171,0.21658169903935,0.486451303714006,0.449999999948679,-9.60857352017008E-10,-9.60061517745857E-10
0.570499999999993,1.87337001636935,0.719624722254504,0.216534209077003,0.487211085089242,0.449999999948601,-9.61916012121034E-10,-9.61120177849884E-10
0.570999999999993,1.87520438676925,0.720746458632605,0.216486711868007,0.487971216320451,0.449999999948182,-9.63478338777968E-10,-9.62682504506818E-10
0.571499999999992,1.87703961263102,0.721868708545915,0.216439207453837,0.488731696682597,0.44999999994867,-9.64662315305898E-10,-9.63866481034748E-10
0.571999999999992,1.87887569175366,0.722991470424236,0.216391695936629,0.489492525444435,0.449999999948364,-9.65894746129958E-10,-9.65098911858807E-10
0.572499999999992,1.88071262126876,0.724114742134345,0.216344177402568,0.490253701783253,0.449999999948594,-9.67852312183659E-10,-9.67056477912509E-10
0.572999999999992,1.88255040027013,0.72523852344378,0.216296651893547,0.491015224984718,0.449999999948087,-9.68927084399329E-10,-9.68131250128178E-10
0.573499999999992,1.88438902711656,0.726362813432149,0.216249119472598,0.491777094263428,0.449999999948389,-9.70258311194794E-10,-9.69462476923644E-10
0.573999999999992,1.88622850004825,0.727487611034665,0.216201580196354,0.492539308869402,0.449999999947832,-9.71286856499276E-10,-9.70491022228125E-10
0.574499999999992,1.88806881712627,0.728612914973655,0.216154034141602,0.493301868063003,0.449999999948009,-9.72994046444242E-10,-9.72198212173091E-10
0.574999999999992,1.88990997641341,0.729738724027995,0.216106481372124,0.494064771065774,0.44999999994752,-9.74084340965575E-10,-9.73288506694424E-10
0.575499999999992,1.89175197547346,0.730865036410944,0.216058921998668,0.494828017116192,0.449999999947652,-9.75666478164605E-10,-9.74870643893454E-10
0.575999999999992,1.89359481328677,0.731991851901012,0.216011356039581,0.495591605398711,0.449999999947462,-9.76768610438938E-10,-9.75972776167787E-10
0.576499999999992,1.89543848788836,0.733119169123018,0.215963783573745,0.49635553524395,0.449999999947651,-9.78312923727298E-10,-9.77517089456148E-10
0.576999999999992,1.89728299713656,0.734246986671422,0.215916204683676,0.497119805834171,0.449999999947291,-9.80115655302427E-10,-9.79319821031277E-10
0.577499999999992,1.89912833956411,0.735375303780259,0.215868619415661,0.497884416420835,0.449999999947354,-9.8113634577901E-10,-9.80340511507859E-10
0.577999999999992,1.90097451267124,0.736504118644781,0.215821027864839,0.498649366214392,0.449999999947232,-9.81482416173574E-10,-9.80686581902424E-10
0.578499999999992,1.90282151560661,0.737633431116311,0.215773430066243,0.49941465447688,0.449999999947172,-9.82109560343503E-10,-9.81313726072353E-10
0.578999999999992,1.90466934617053,0.738763239640591,0.215725826097195,0.50018028048575,0.449999999946997,-9.83723845437989E-10,-9.82928011166838E-10
0.579499999999992,1.90651800253943,0.739893543155787,0.215678216022033,0.500946243414794,0.449999999946818,-9.84898496092512E-10,-9.84102661821362E-10
0.579999999999992,1.90836748290676,0.741024340481697,0.215630599912303,0.501712542566188,0.449999999946572,-9.85834976152677E-10,-9.85039141881527E-10
0.580499999999991,1.91021778562189,0.742155630760492,0.215582977825028,0.502479177089499,0.449999999946868,-9.87734977142551E-10,-9.86939142871401E-10
0.580999999999991,1.91206890842176,0.743287412364992,0.215535349839598,0.503246146270623,0.449999999946551,-9.88831794224154E-10,-9.88035959953004E-10
0.581499999999991,1.91392084976061,0.744419684442838,0.215487716019161,0.504013449351595,0.449999999947014,-9.899604330732E-10,-9.89164598802049E-10
0.581999999999991,1.91577360738952,0.745552445464277,0.215440076447613,0.504781085531016,0.449999999946616,-9.92039006497691E-10,-9.9124317222654E-10
0.582499999999991,1.91762718066192,0.746685695480409,0.215392431135244,0.505549054099468,0.449999999946795,-9.93353385658757E-10,-9.92557551387606E-10
0.582999999999991,1.91948156665934,0.747819432259683,0.21534478019883,0.506317354253979,0.449999999946847,-9.95585357210782E-10,-9.94789522939631E-10
0.583499999999991,1.92133676391425,0.748953654996722,0.215297123699761,0.507085985271189,0.449999999946578,-9.97159896320987E-10,-9.96364062049836E-10
0.583999999999991,1.92319276983751,0.750088361868987,0.215249461718464,0.507854946303664,0.449999999946397,-9.9819201515583E-10,-9.9739618088468E-10
0.584499999999991,1.92504958322324,0.751223552334556,0.215201794311251,0.508624236630886,0.449999999946549,-9.99088714537244E-10,-9.98292880266093E-10
0.584999999999991,1.92690720212342,0.752359225169028,0.21515412153585,0.509393855472143,0.449999999946395,-1.00019637017112E-09,-9.9940053589997E-10
0.585499999999991,1.92876562493099,0.75349537945316,0.215106443452813,0.51016380207858,0.449999999946437,-1.00110931350317E-09,-1.00031347923202E-09
0.585999999999991,1.93062485006836,0.754632014329416,0.215058760122664,0.510934075670076,0.449999999946201,-1.00256181828628E-09,-1.00176598401513E-09
0.586499999999991,1.9324848748884,0.755769127833686,0.215011071645613,0.511704675462708,0.449999999946389,-1.00341235320656E-09,-1.00261651893541E-09
0.586999999999991,1.93434569781269,0.756906719091591,0.214963378066282,0.512475600708627,0.449999999946189,-1.00437701211487E-09,-1.00358117784372E-09
0.587499999999991,1.93620731723283,0.758044787201525,0.214915679455446,0.513246850629618,0.449999999946246,-1.00515190615269E-09,-1.00435607188154E-09
0.587999999999991,1.93806973106235,0.75918333077319,0.214867975883339,0.514018424459959,0.44999999994586,-1.00623238213915E-09,-1.005436547868E-09
0.588499999999991,1.93993293773856,0.760322348955962,0.214820267406152,0.514790321430512,0.449999999945932,-1.00769439320691E-09,-1.00689855893576E-09
0.588999999999991,1.94179693556108,0.76146184076725,0.214772554082318,0.515562540765573,0.449999999945939,-1.00910665934428E-09,-1.00831082507313E-09
0.58949999999999,1.94366172211603,0.762601804460987,0.214724836005049,0.516335081703477,0.449999999946512,-1.01050424278215E-09,-1.009708408511E-09
0.58999999999999,1.94552729598154,0.763742239348874,0.214677113222014,0.517107943464771,0.449999999945882,-1.01142005187738E-09,-1.01062421760623E-09
0.59049999999999,1.94739365545708,0.764883144421004,0.214629385795865,0.517881125294174,0.449999999946033,-1.01269299196405E-09,-1.0118971576929E-09
0.59099999999999,1.94926079805299,0.766024517882925,0.214581653816293,0.518654626408105,0.449999999945671,-1.01378470895863E-09,-1.01298887468748E-09
0.59149999999999,1.95112872274159,0.767166359423717,0.214533917314816,0.519428446057091,0.449999999945968,-1.01451853862233E-09,-1.01372270435118E-09
0.59199999999999,1.95299742706888,0.768308667283123,0.214486176389515,0.520202583450266,0.449999999945972,-1.01594482826428E-09,-1.01514899399313E-09
0.59249999999999,1.95486690931736,0.769451440487558,0.214438431088974,0.520977037794732,0.449999999946095,-1.01765039450807E-09,-1.01685456023692E-09
0.59299999999999,1.95673716772573,0.770594677971695,0.21439068148014,0.52175180832798,0.449999999945914,-1.01871601432268E-09,-1.01792018005153E-09
0.59349999999999,1.9586082002801,0.771738378382731,0.214342927645916,0.522526894305626,0.449999999945822,-1.02033885507335E-09,-1.0195430208022E-09
0.59399999999999,1.96048000509473,0.77288254058385,0.214295169641389,0.523302294923967,0.449999999945525,-1.02243467858809E-09,-1.02163884431694E-09
0.59449999999999,1.96235258085635,0.774027163942611,0.214247407526195,0.524078009442252,0.449999999945294,-1.02349068109575E-09,-1.0226948468246E-09
0.59499999999999,1.96422592558384,0.775172247259937,0.214199641341438,0.524854037036808,0.449999999945655,-1.0251498538949E-09,-1.02435401962375E-09
0.59549999999999,1.96610003706517,0.776317788947727,0.214151871200851,0.525630376971333,0.449999999945263,-1.02678342217555E-09,-1.0259875879044E-09
0.59599999999999,1.96797491331998,0.777463787753656,0.214104097160508,0.526407028460606,0.449999999945207,-1.02825836040266E-09,-1.02746252613151E-09
0.59649999999999,1.96985055271492,0.778610242733287,0.214056319275528,0.527183990761005,0.449999999945099,-1.02970829085614E-09,-1.02891245658499E-09
0.59699999999999,1.97172695347306,0.779757152907219,0.214008537610092,0.527961263010648,0.449999999945105,-1.03092806513772E-09,-1.03013223086657E-09
0.59749999999999,1.97360411351309,0.780904516774544,0.213960752244805,0.528738844548891,0.449999999944854,-1.03295125924996E-09,-1.03215542497881E-09
0.59799999999999,1.97548203215562,0.782052334515525,0.213912963183874,0.529516734511338,0.449999999944885,-1.03505378573621E-09,-1.03425795146506E-09
0.598499999999989,1.97736070594199,0.783200603235232,0.213865170581858,0.530294932179839,0.449999999945059,-1.03591060035546E-09,-1.03511476608431E-09
0.598999999999989,1.97924013380727,0.784349322651878,0.213817374454349,0.531073436756256,0.449999999944793,-1.03714161564517E-09,-1.03634578137402E-09
0.599499999999989,1.98112031323792,0.785498490971085,0.213769574893083,0.531852247428779,0.449999999944976,-1.03842729554104E-09,-1.03763146126989E-09
0.599999999999989,1.98300124298607,0.786648107641477,0.213721771946831,0.532631363452899,0.44999999994486,-1.03969326203934E-09,-1.03889742776819E-09
0.600499999999989,1.98488292052436,0.787798170871418,0.213673965699186,0.533410784008656,0.449999999945098,-1.04042142262672E-09,-1.03962558835557E-09
0.600999999999989,1.98676534498187,0.78894868044618,0.213626156187658,0.534190508403324,0.449999999944707,-1.04095623093547E-09,-1.04016039666432E-09
0.601499999999989,1.98864851336174,0.790099634074343,0.213578343520981,0.534970535821388,0.449999999945029,-1.04212396351278E-09,-1.04132812924163E-09
0.601999999999989,1.99053242496732,0.791251031872163,0.213530527701327,0.535750865449337,0.449999999944499,-1.04319648058793E-09,-1.04240064631678E-09
0.602499999999989,1.99241707720384,0.792402871853785,0.213482708843233,0.536531496562287,0.449999999944537,-1.04503192904781E-09,-1.04423609477666E-09
0.602999999999989,1.99430246919045,0.793555153885466,0.213434886966687,0.537312428393791,0.449999999944511,-1.04654242910618E-09,-1.04574659483503E-09
0.603499999999989,1.99618859735782,0.794707875174283,0.213387062199816,0.538093660039271,0.449999999944453,-1.04885565510582E-09,-1.04805982083467E-09
0.603999999999989,1.99807546101163,0.795861035678916,0.213339234563926,0.538875190824479,0.449999999944308,-1.04956143082147E-09,-1.04876559655032E-09
0.604499999999989,1.99996305820056,0.797014634127958,0.213291404133967,0.539657019994346,0.449999999944288,-1.05041495640501E-09,-1.04961912213386E-09
0.604999999999989,2.0018513865456,0.79816866889285,0.213243570989733,0.540439146718886,0.449999999944127,-1.05254847199143E-09,-1.05175263772028E-09
0.605499999999989,2.00374044491278,0.799323139574608,0.213195735167797,0.541221570226301,0.449999999944079,-1.05359370533575E-09,-1.0527978710646E-09
0.605999999999989,2.00563023096028,0.800478044520859,0.213147896750841,0.542004289744455,0.449999999944128,-1.05502532404822E-09,-1.05422948977707E-09
0.606499999999989,2.00752074278533,0.801633382554422,0.213100055807687,0.542787304479228,0.449999999943988,-1.0570197980786E-09,-1.05622396380745E-09
0.606999999999989,2.00941197895699,0.802789153002867,0.213052212392,0.543570613618172,0.449999999943953,-1.05817175161116E-09,-1.05737591734001E-09
0.607499999999988,2.01130393676165,0.803945353794771,0.213004366589358,0.544354216432757,0.449999999944762,-1.05492760360537E-09,-1.05413176933422E-09
0.607999999999988,2.01319661522263,0.805101984695275,0.212956518442557,0.545138112141037,0.449999999943764,-1.05632604052719E-09,-1.05553020625604E-09
0.608499999999988,2.01509001196286,0.806259044097767,0.212908668008957,0.545922299912261,0.449999999943874,-1.05732786415125E-09,-1.0565320298801E-09
0.608999999999988,2.0169841253298,0.80741653094257,0.212860815387216,0.546706779056588,0.449999999943427,-1.0585293475085E-09,-1.05773351323735E-09
0.609499999999988,2.01887895351318,0.808574444230543,0.212812960615348,0.547491548723342,0.44999999994395,-1.05961683871669E-09,-1.05882100444554E-09
0.609999999999988,2.02077449449961,0.809732782658006,0.212765103752928,0.548276608145224,0.449999999943453,-1.06066052468767E-09,-1.05986469041652E-09
0.610499999999988,2.02267074591159,0.810891544564334,0.212717244904077,0.549061956499587,0.449999999943588,-1.06123124177238E-09,-1.06043540750123E-09
0.610999999999988,2.02456770675219,0.81205072966086,0.21266938409887,0.54984759304906,0.449999999943403,-1.06239540775821E-09,-1.06159957348706E-09
0.611499999999988,2.02646537472801,0.813210336435656,0.21262152140366,0.550633516945043,0.449999999943648,-1.0633168373575E-09,-1.06252100308635E-09
0.611999999999988,2.02836374797905,0.814370363643134,0.212573656897316,0.551419727495409,0.449999999943195,-1.06447309300428E-09,-1.06367725873313E-09
0.612499999999988,2.03026282472081,0.815530810254162,0.212525790638105,0.552206223885105,0.449999999943432,-1.06551277523348E-09,-1.06471694096233E-09
0.612999999999988,2.03216260268167,0.816691674710202,0.212477922697414,0.552993005330978,0.449999999943071,-1.06664195531625E-09,-1.0658461210451E-09
0.613499999999988,2.03406308090519,0.817852956823623,0.21243005311001,0.553780071028177,0.449999999943381,-1.06763396734433E-09,-1.06683813307318E-09
0.613999999999988,2.03596425584754,0.819014653761172,0.212382182004314,0.554567420139102,0.449999999942952,-1.06833715485255E-09,-1.0675413205814E-09
0.614499999999988,2.03786612753561,0.820176766220069,0.212334309372411,0.555355051999942,0.44999999994319,-1.06951407452538E-09,-1.06871824025423E-09
0.614999999999988,2.03976869234959,0.821339291314742,0.212286435352191,0.556142965739634,0.44999999994302,-1.07050873721093E-09,-1.06971290293978E-09
0.615499999999988,2.04167194956012,0.822502229089641,0.212238559943177,0.556931160584447,0.449999999942855,-1.07197273974124E-09,-1.07117690547009E-09
0.615999999999988,2.04357589666408,0.823665577681177,0.212190683258186,0.557719635781855,0.449999999942859,-1.07229009005394E-09,-1.07149425578279E-09
0.616499999999988,2.04548053261655,0.8248293368598,0.212142805303823,0.558508390510189,0.449999999942734,-1.07321804915239E-09,-1.07242221488124E-09
0.616999999999987,2.04738585495772,0.825993504805264,0.212094926189397,0.559297424020447,0.449999999942608,-1.07416391753601E-09,-1.07336808326486E-09
0.617499999999987,2.04929186196738,0.827158080594004,0.212047045956435,0.560086735474432,0.449999999942508,-1.07482778233248E-09,-1.07403194806133E-09
0.617999999999987,2.05119855113621,0.828323062371723,0.211999164703854,0.560876324118303,0.449999999942329,-1.07583282560331E-09,-1.07503699133216E-09
0.618499999999987,2.05310592148896,0.829488449957268,0.211951282460903,0.561666189128404,0.449999999942382,-1.07659385573111E-09,-1.07579802145996E-09
0.618999999999987,2.0550139709039,0.830654241892733,0.211903399296307,0.562456329772427,0.449999999942434,-1.07811499311383E-09,-1.07731915884268E-09
0.619499999999987,2.05692269737257,0.83182043691472,0.211855515279653,0.56324674523601,0.449999999942186,-1.07946777211376E-09,-1.07867193784261E-09
0.619999999999987,2.05883209900177,0.832987033862479,0.211807630466434,0.564037434730541,0.449999999942315,-1.08003003762569E-09,-1.07923420335454E-09
0.620499999999987,2.06074217295867,0.834154030558678,0.211759744987226,0.564828397470488,0.449999999942282,-1.08119825592556E-09,-1.08040242165441E-09
0.620999999999987,2.06265291836589,0.835321426970968,0.211711858825441,0.565619632627357,0.449999999942123,-1.08244591068285E-09,-1.0816500764117E-09
0.621499999999987,2.06456433344799,0.836489221978169,0.211663972070237,0.566411139457607,0.449999999941982,-1.08313133462268E-09,-1.08233550035153E-09
0.621999999999987,2.06647641609568,0.837657414212172,0.211616084776175,0.5672029171651,0.449999999942235,-1.08416881722251E-09,-1.08337298295136E-09
0.622499999999987,2.06838916461967,0.838826002688335,0.211568197005343,0.567994964984017,0.449999999941972,-1.08494815909133E-09,-1.08415232482018E-09
0.622999999999987,2.07030257642205,0.839994985562832,0.211520308865254,0.568787282051945,0.449999999942016,-1.08713420904349E-09,-1.08633837477234E-09
0.623499999999987,2.07221665050636,0.841164362556848,0.211472420378209,0.569579867629598,0.449999999941701,-1.08763203998663E-09,-1.08683620571548E-09
0.623999999999987,2.07413138479579,0.842334132330532,0.211424531577473,0.570372720945771,0.449999999942011,-1.08797612585754E-09,-1.08718029158639E-09
0.624499999999987,2.07604677663669,0.84350429294242,0.21137664259867,0.57116584115409,0.449999999941513,-1.089612518268E-09,-1.08881668399685E-09
0.624999999999987,2.07796282488143,0.84467484395851,0.211328753469733,0.571959227511574,0.449999999941614,-1.09051316588005E-09,-1.0897173316089E-09
0.625499999999987,2.07987952744397,0.845845784043974,0.211280864252816,0.572752879205505,0.449999999941671,-1.09176503254593E-09,-1.09096919827478E-09
0.625999999999986,2.08179688184706,0.847017111415196,0.211232975040774,0.573546795449438,0.449999999941652,-1.09242209028748E-09,-1.09162625601633E-09
0.626499999999986,2.08371488745086,0.848188826253173,0.211185085836565,0.574340975419892,0.449999999941227,-1.0935562247405E-09,-1.09276039046935E-09
0.626999999999986,2.08563354133835,0.849360926283396,0.211137196756197,0.57513541835765,0.449999999941111,-1.09480713383903E-09,-1.09401129956788E-09
0.627499999999986,2.08755284210798,0.850533410889125,0.211089307826348,0.575930123451526,0.449999999940986,-1.09566305334097E-09,-1.09486721906982E-09
0.627999999999986,2.08947278722336,0.85170627817405,0.211041419165271,0.576725089942969,0.449999999941069,-1.09697569083966E-09,-1.09617985656851E-09
0.628499999999986,2.09139337549708,0.852879527754023,0.210993530793366,0.577520317008629,0.449999999941064,-1.09791915836599E-09,-1.09712332409484E-09
0.628999999999986,2.09331460422677,0.854053157639541,0.210945642788007,0.578315803858369,0.449999999940856,-1.09870083170316E-09,-1.09790499743201E-09
0.629499999999986,2.09523647253363,0.855227167723909,0.210897755190768,0.57911154967811,0.449999999940839,-1.09988257390725E-09,-1.0990867396361E-09
0.629999999999986,2.09715897787938,0.856401556133207,0.210849868088837,0.57990755371644,0.4499999999409,-1.1014839318424E-09,-1.10068809757125E-09
0.630499999999986,2.09908211813844,0.857576321509877,0.210801981550746,0.580703815137175,0.449999999940641,-1.1025148433097E-09,-1.10171900903855E-09
0.630999999999986,2.10100589168086,0.858751462933045,0.210754095641909,0.581500333164948,0.449999999940959,-1.10171515660396E-09,-1.10091932233281E-09
0.631499999999986,2.10293029679287,0.859926979438992,0.210706210383906,0.582297107029213,0.449999999940756,-1.10227225957882E-09,-1.10147642530767E-09
0.631999999999986,2.10485533198607,0.861102870322834,0.210658325844314,0.583094135877805,0.449999999941119,-1.10306976053298E-09,-1.10227392626183E-09
0.632499999999986,2.10678099435931,0.862279133283629,0.210610442137141,0.583891418997627,0.449999999940916,-1.10430620203772E-09,-1.10351036776657E-09
0.632999999999986,2.10870728223285,0.863455767451848,0.210562559305937,0.584688955534171,0.449999999940891,-1.10540741143916E-09,-1.10461157716801E-09
0.633499999999986,2.11063419458543,0.86463277253865,0.210514677375732,0.585486744730333,0.449999999940714,-1.10598465108414E-09,-1.10518881681299E-09
0.633999999999986,2.11256172853388,0.865810146362316,0.210466796452764,0.586284785778185,0.449999999940613,-1.10717299911522E-09,-1.10637716484407E-09
0.634499999999986,2.1144898822269,0.866987887819469,0.21041891658819,0.587083077878191,0.44999999994105,-1.1091022544818E-09,-1.10830642021065E-09
0.634999999999985,2.11641865343096,0.868165995455335,0.210371037864647,0.587881620169895,0.449999999941077,-1.10990889395923E-09,-1.10911305968808E-09
0.635499999999985,2.11834804074025,0.869344468587684,0.210323160335367,0.588680411876225,0.449999999940973,-1.11116083695295E-09,-1.1103650026818E-09
0.635999999999985,2.12027804362311,0.870523307367534,0.210275283992965,0.589479452321654,0.449999999940962,-1.1122574875011E-09,-1.11146165322995E-09
0.636499999999985,2.12220865813708,0.871702508626842,0.21022740897697,0.590278740592229,0.449999999941036,-1.11385763112981E-09,-1.11306179685866E-09
0.636999999999985,2.12413988300906,0.872882071798122,0.210179535347721,0.591078275922418,0.449999999940794,-1.11509921435493E-09,-1.11430338008378E-09
0.637499999999985,2.12607171664153,0.874061996071555,0.210131663133954,0.591878057495155,0.449999999940862,-1.11597037860678E-09,-1.11517454433563E-09
0.637999999999985,2.1280041564071,0.875242279458517,0.210083792431087,0.592678084576906,0.449999999940589,-1.11718616996326E-09,-1.11639033569211E-09
0.638499999999985,2.12993720055746,0.87642292108154,0.210035923291182,0.593478356244199,0.449999999940537,-1.11835307681218E-09,-1.11755724254103E-09
0.638999999999985,2.13187084767762,0.877603920140009,0.209988055772042,0.59427887182535,0.449999999940223,-1.11919867124E-09,-1.11840283696885E-09
0.639499999999985,2.13380509565418,0.878785275309235,0.209940189937254,0.595079630467387,0.449999999940304,-1.12080262432146E-09,-1.12000679005031E-09
0.639999999999985,2.1357399430499,0.879966985931038,0.20989232582053,0.595880631358305,0.449999999940028,-1.12240587657464E-09,-1.12161004230349E-09
0.640499999999985,2.13767538770407,0.881149050489288,0.209844463506989,0.596681873767707,0.449999999940081,-1.12379443945043E-09,-1.12299860517928E-09
0.640999999999985,2.13961142656392,0.882331466711754,0.209796603098955,0.597483356813616,0.449999999939599,-1.1254517665038E-09,-1.12465593223265E-09
0.641499999999985,2.14154805849155,0.88351423425966,0.209748744619967,0.598285079672093,0.449999999939828,-1.1269674707326E-09,-1.12617163646145E-09
0.641999999999985,2.14348528158103,0.884697351866589,0.209700888140668,0.599087041633983,0.449999999939786,-1.12879997710147E-09,-1.12800414283032E-09
0.642499999999985,2.14542309422355,0.885880818691084,0.20965303371004,0.599889241882777,0.449999999939648,-1.12995430373575E-09,-1.1291584694646E-09
0.642999999999985,2.14736149485105,0.887064633881429,0.209605181378391,0.600691679651454,0.449999999939771,-1.13092169656825E-09,-1.1301258622971E-09
0.643499999999985,2.14930048023678,0.888248795026428,0.209557331242314,0.601494354028593,0.44999999993944,-1.13252621863902E-09,-1.13173038436787E-09
0.643999999999984,2.1512400492968,0.889433301747551,0.209509483347868,0.602297264262083,0.449999999939303,-1.13372212312557E-09,-1.13292628885442E-09
0.644499999999984,2.15318020041158,0.890618153136125,0.209461637749611,0.603100409586146,0.449999999939696,-1.13528169504162E-09,-1.13448586077047E-09
0.644999999999984,2.15512093154451,0.891803347894127,0.20941379450961,0.603903789201348,0.449999999939423,-1.13617255187437E-09,-1.13537671760322E-09
0.645499999999984,2.15706223994095,0.89298888399842,0.209365953713608,0.60470740228952,0.449999999939397,-1.13715726418606E-09,-1.13636142991491E-09
0.645999999999984,2.15900412441579,0.89417476111182,0.209318115386113,0.605511247978455,0.449999999939402,-1.13829164150037E-09,-1.13749580722922E-09
0.646499999999984,2.16094658248717,0.895360977334004,0.209270279634463,0.606315325579388,0.449999999939313,-1.13965657050352E-09,-1.13886073623237E-09
0.646999999999984,2.16288961248109,0.896547531827386,0.209222446497835,0.607119634216744,0.449999999939123,-1.14076129792418E-09,-1.13996546365303E-09
0.647499999999984,2.16483321262661,0.897734423520211,0.209174616035939,0.607924173131375,0.449999999939085,-1.14157715225272E-09,-1.14078131798157E-09
0.647999999999984,2.16677738111981,0.898921651397013,0.209126788307415,0.608728941476586,0.449999999938795,-1.14437900822217E-09,-1.14358317395102E-09
0.648499999999984,2.16872211519989,0.900109213397968,0.209078963385776,0.609533938477368,0.449999999938782,-1.14535606693389E-09,-1.14456023266274E-09
0.648999999999984,2.17066741404957,0.901297109470061,0.209031141331687,0.61033916330919,0.44999999993863,-1.14683572360885E-09,-1.1460398893377E-09
0.649499999999984,2.1726132754872,0.902485338172133,0.208983322182934,0.611144615193354,0.44999999993878,-1.14824122432466E-09,-1.14744539005351E-09
0.649999999999984,2.17455969698662,0.90367389767594,0.208935506019092,0.611950293353133,0.44999999993845,-1.14918351223903E-09,-1.14838767796788E-09
0.650499999999984,2.17650667715456,0.904862787421929,0.208887692901093,0.612756196892813,0.449999999938727,-1.15051309451664E-09,-1.14971726024549E-09
0.650999999999984,2.17845421366849,0.906052005763315,0.208839882897855,0.613562325068927,0.449999999938389,-1.15109253379098E-09,-1.15029669951983E-09
0.651499999999984,2.18040230464875,0.907241551580996,0.20879207606925,0.614368677060085,0.449999999938423,-1.15236946374164E-09,-1.15157362947049E-09
0.651999999999984,2.18235094863361,0.908431424172862,0.208744272455989,0.61517525206637,0.449999999938392,-1.15350805296455E-09,-1.1527122186934E-09
0.652499999999984,2.18430014341817,0.909621622010691,0.208696472136433,0.615982049332372,0.44999999993867,-1.15482157170277E-09,-1.15402573743162E-09
0.652999999999983,2.18624988711913,0.910812144041269,0.208648675155198,0.616789067983975,0.449999999938691,-1.15627177277311E-09,-1.15547593850196E-09
0.653499999999983,2.18820017769431,0.912002988923046,0.208600881598062,0.617596307234533,0.449999999938671,-1.15773900882798E-09,-1.15694317455683E-09
0.653999999999983,2.19015101281997,0.913194155071934,0.208553091525091,0.618403766284615,0.449999999938335,-1.15857393123697E-09,-1.15777809696582E-09
0.654499999999983,2.19210239165362,0.914385642397522,0.20850530495651,0.619211444360663,0.449999999938928,-1.16000511973802E-09,-1.15920928546687E-09
0.654999999999983,2.19405431095581,0.915577448355852,0.208457522023684,0.62001934063754,0.449999999938731,-1.16136755767826E-09,-1.16057172340711E-09
0.655499999999983,2.19600676938415,0.916769572406061,0.208409742735586,0.62082745430377,0.449999999938729,-1.16202290845191E-09,-1.16122707418076E-09
0.655999999999983,2.19795976524692,0.917962013632291,0.208361967157128,0.621635784518753,0.449999999938754,-1.16307403985605E-09,-1.1622782055849E-09
0.656499999999983,2.19991329608173,0.919154770265427,0.208314195370495,0.622444330507163,0.449999999938649,-1.16444572040297E-09,-1.16364988613182E-09
0.656999999999983,2.20186736064281,0.920347841852018,0.208266427410452,0.62325309144185,0.449999999938487,-1.16593483479033E-09,-1.16513900051918E-09
0.657499999999983,2.20382195637495,0.921541226525816,0.208218663344562,0.62406206656613,0.449999999938441,-1.16784874826248E-09,-1.16705291399133E-09
0.657999999999983,2.20577708166142,0.922734923435538,0.208170903257445,0.624871255029819,0.44999999993862,-1.16946279743457E-09,-1.16866696316342E-09
0.658499999999983,2.20773273409773,0.923928930947696,0.208123147202938,0.625680656008746,0.449999999938348,-1.1704252775302E-09,-1.16962944325905E-09
0.658999999999983,2.20968891216499,0.925123248285118,0.208075395218162,0.626490268723413,0.449999999938301,-1.1722002674075E-09,-1.17140443313635E-09
0.659499999999983,2.21164561283677,0.92631787311357,0.208027647425172,0.627300092359794,0.449999999938235,-1.17450948966535E-09,-1.1737136553942E-09
0.659999999999983,2.21360283684022,0.927512806987826,0.207979903769547,0.628110126144483,0.449999999938366,-1.17628740775588E-09,-1.17549157348473E-09
0.660499999999983,2.21556058039313,0.928708046848072,0.207932164377551,0.628920369229166,0.449999999938343,-1.17691146411802E-09,-1.17611562984687E-09
0.660999999999983,2.21751884178621,0.929903591740369,0.207884429309893,0.6297308207976,0.449999999938346,-1.178045994088E-09,-1.17725015981685E-09
0.661499999999983,2.21947761915669,0.931099440481023,0.207836698636746,0.630541480099829,0.449999999939097,-1.17931181486952E-09,-1.17851598059837E-09
0.661999999999982,2.22143691025656,0.932295591668103,0.207788972387904,0.631352346262121,0.449999999938431,-1.18099395540749E-09,-1.18019812113634E-09
0.662499999999982,2.22339671314587,0.933492044051742,0.207741250662284,0.632163418493373,0.449999999938468,-1.18185604358612E-09,-1.18106020931497E-09
0.662999999999982,2.22535702621389,0.934688796793737,0.207693533501835,0.632974695980092,0.449999999938221,-1.18317432934445E-09,-1.1823784950733E-09
0.663499999999982,2.22731784736765,0.935885848490952,0.207645820962366,0.633786177975768,0.449999999938563,-1.18380671931817E-09,-1.18301088504702E-09
0.663999999999982,2.22927917479979,0.937083198161376,0.207598113099963,0.634597863600129,0.449999999938322,-1.18503249574298E-09,-1.18423666147183E-09
0.664499999999982,2.2312410061836,0.938280844233511,0.207550409999926,0.635409752011892,0.449999999938268,-1.18632502432714E-09,-1.18552919005599E-09
0.664999999999982,2.23320333994508,0.939478785848089,0.207502711694807,0.636221842464052,0.449999999938128,-1.18723912645446E-09,-1.18644329218331E-09
0.665499999999982,2.23516617353117,0.940677021210279,0.207455018271682,0.637034134111502,0.44999999993771,-1.18848138275229E-09,-1.18768554848114E-09
0.665999999999982,2.23712950542839,0.941875549546801,0.207407329776,0.637846626167831,0.449999999937754,-1.18639507939999E-09,-1.18559924512884E-09
0.666499999999982,2.23909333353989,0.943074369519814,0.207359646268441,0.638659317814352,0.449999999937279,-1.18838694440626E-09,-1.18759111013511E-09
0.666999999999982,2.24105765627158,0.944273480290215,0.207311967803274,0.639472208240455,0.449999999937638,-1.18951475058804E-09,-1.18871891631689E-09
0.667499999999982,2.2430224722998,0.945472881253719,0.207264294409842,0.640285296698674,0.449999999937565,-1.19116325136837E-09,-1.19036741709722E-09
0.667999999999982,2.24498777844473,0.94667257004166,0.207216626198406,0.641098582266939,0.449999999937722,-1.19207095583551E-09,-1.19127512156436E-09
0.668499999999982,2.24695357319971,0.94787254587541,0.207168963204991,0.641912064181655,0.449999999937655,-1.19301932222093E-09,-1.19222348794978E-09
0.668999999999982,2.24891985404319,0.949072806911311,0.207121305520276,0.642725741673889,0.449999999937718,-1.19395429654112E-09,-1.19315846226997E-09
0.669499999999982,2.2508866197087,0.950273352761752,0.207073653170949,0.643539613838715,0.449999999937284,-1.19514484420158E-09,-1.19434900993043E-09
0.669999999999982,2.25285386882146,0.951474182716147,0.207026006196157,0.644353679971693,0.449999999937468,-1.19647161622716E-09,-1.19567578195601E-09
0.670499999999982,2.25482159797395,0.952675294204058,0.206978364710481,0.645167939122207,0.4499999999372,-1.19791579433759E-09,-1.19711996006644E-09
0.670999999999982,2.25678980591012,0.953876686625346,0.206930728744297,0.645982390603223,0.449999999937257,-1.1991420217905E-09,-1.19834618751935E-09
0.671499999999981,2.25875849065705,0.955078358822511,0.206883098363526,0.646797033534045,0.449999999936972,-1.20053668395403E-09,-1.19974084968288E-09
0.671999999999981,2.26072765083022,0.956280310098312,0.206835473606749,0.647611867188334,0.44999999993682,-1.20197307662551E-09,-1.20117724235436E-09
0.672499999999981,2.26269728387273,0.957482538739529,0.206787854547962,0.64842689064824,0.449999999937,-1.20302830197705E-09,-1.2022324677059E-09
0.672999999999981,2.26466738814363,0.958685043743812,0.206740241244961,0.649242103217685,0.449999999937169,-1.2038777197354E-09,-1.20308188546425E-09
0.673499999999981,2.26663796099407,0.959887823333475,0.206692633769136,0.650057503954491,0.449999999936966,-1.20504919931541E-09,-1.20425336504426E-09
0.673999999999981,2.26860900091448,0.961090876723219,0.206645032170169,0.650873092084128,0.449999999936965,-1.20593299235416E-09,-1.20513715808301E-09
0.674499999999981,2.27058050612793,0.962294202889136,0.206597436507232,0.651688866794552,0.449999999937012,-1.20662697888907E-09,-1.20583114461792E-09
0.674999999999981,2.27255247408801,0.963497800027126,0.206549846837693,0.652504827286156,0.449999999937039,-1.20854228014E-09,-1.20774644586885E-09
0.675499999999981,2.27452490372806,0.96470166784069,0.206502263207786,0.653320972742652,0.449999999936936,-1.20996211661062E-09,-1.20916628233947E-09
0.675999999999981,2.27649779252973,0.96590580452467,0.206454685702025,0.654137302366163,0.449999999936872,-1.21093003679906E-09,-1.21013420252791E-09
0.676499999999981,2.27847113844146,0.96711020885981,0.206407114368284,0.654953815276696,0.449999999936666,-1.21196050417716E-09,-1.21116466990601E-09
0.676999999999981,2.28044493965625,0.968314879677246,0.20635954926793,0.655770510774528,0.44999999993655,-1.21292983989996E-09,-1.21213400562881E-09
0.677499999999981,2.28241919433648,0.969519815967243,0.206311990446735,0.656587387985933,0.449999999936566,-1.21390444918212E-09,-1.21310861491097E-09
0.677999999999981,2.28439390058314,0.970725016605098,0.206264437968736,0.657404446072748,0.449999999936556,-1.21550791654101E-09,-1.21471208226986E-09
0.678499999999981,2.28636905626872,0.971930480201629,0.206216891899739,0.658221684230822,0.449999999936532,-1.21638436823002E-09,-1.21558853395887E-09
0.678999999999981,2.28834465941214,0.973136205568326,0.206169352286908,0.659039101620432,0.449999999936476,-1.21808811648361E-09,-1.21729228221246E-09
0.679499999999981,2.29032070784907,0.974342191218441,0.20612181920974,0.659856697484695,0.449999999936192,-1.21917945183903E-09,-1.21838361756788E-09
0.679999999999981,2.29229719983665,0.975548436223221,0.206074292712166,0.660674470964945,0.44999999993632,-1.22035814786869E-09,-1.21956231359754E-09
0.68049999999998,2.29427413342275,0.976754939405034,0.206026772851609,0.66149242122994,0.449999999936167,-1.22117919942877E-09,-1.22038336515762E-09
0.68099999999998,2.29625150728685,0.977961700154605,0.205979259666212,0.662310547529857,0.449999999936178,-1.22295515381232E-09,-1.22215931954117E-09
0.68149999999998,2.29822931903141,0.979168716844375,0.205931753222977,0.663128849028088,0.449999999935967,-1.22492543885855E-09,-1.2241296045874E-09
0.68199999999998,2.30020756497846,0.980375986536586,0.205884253653485,0.663947324852473,0.44999999993592,-1.22548263203903E-09,-1.22468679776788E-09
0.68249999999998,2.30218624550178,0.981583510468874,0.205836760917503,0.664765974179648,0.449999999935752,-1.2262026116705E-09,-1.22540677739935E-09
0.68299999999998,2.30416535811972,0.982791286765351,0.205789275100844,0.66558479631765,0.449999999935875,-1.22736722174555E-09,-1.2265713874744E-09
0.68349999999998,2.30614490013202,0.983999313568853,0.205741796288172,0.666403790339479,0.449999999935515,-1.22832263804717E-09,-1.22752680377602E-09
0.68399999999998,2.30812486978116,0.985207589908724,0.205694324528887,0.667222955407777,0.44999999993577,-1.22896977317044E-09,-1.22817393889929E-09
0.68449999999998,2.31010526524921,0.98641611462638,0.205646859876612,0.66804229081071,0.449999999935512,-1.23097174120623E-09,-1.23017590693508E-09
0.68499999999998,2.31208608452611,0.987624886536914,0.205599402384214,0.668861795669529,0.449999999935448,-1.23343876778925E-09,-1.2326429335181E-09
0.68549999999998,2.31406732561992,0.988833904380426,0.205551952118772,0.669681469185408,0.449999999935316,-1.23367839555133E-09,-1.23288256128018E-09
0.68599999999998,2.31604898673278,0.990043167151615,0.205504509133623,0.670501310512301,0.449999999935239,-1.23480813074561E-09,-1.23401229647446E-09
0.68649999999998,2.3180310654734,0.99125267323259,0.205457073481648,0.671321318823746,0.449999999935412,-1.23598679901971E-09,-1.23519096474856E-09
0.68699999999998,2.32001356088766,0.992462422370954,0.205409645216915,0.672141493365063,0.449999999934727,-1.23694664233565E-09,-1.2361508080645E-09
0.68749999999998,2.32199647008384,0.99367241246043,0.205362224400219,0.672961833288275,0.449999999934917,-1.23779991811901E-09,-1.23700408384786E-09
0.68799999999998,2.32397979189537,0.994882643152509,0.205314811074145,0.673782337733397,0.449999999935314,-1.23824528408534E-09,-1.23744944981419E-09
0.68849999999998,2.32596352336392,0.996093112178198,0.205267405320096,0.674603005930423,0.449999999935201,-1.23974758237111E-09,-1.23895174809996E-09
0.68899999999998,2.32794766333053,0.997303819252753,0.20522000717258,0.675423836969744,0.449999999935458,-1.24106278032166E-09,-1.24026694605051E-09
0.689499999999979,2.32993220895893,0.998514762170311,0.205172616738433,0.676244830115126,0.449999999935059,-1.24204063700617E-09,-1.24124480273502E-09
0.689999999999979,2.33191715848343,0.999725939974885,0.205125234035441,0.677065984537985,0.449999999935117,-1.24297641623805E-09,-1.2421805819669E-09
0.690499999999979,2.33390251037776,1.00093735190327,0.20507785912672,0.677887299413175,0.449999999934598,-1.24498006348617E-09,-1.24418422921502E-09
0.690999999999979,2.33588826271253,1.00214899678374,0.205030492067877,0.678708773926319,0.449999999934597,-1.24624978392607E-09,-1.24545394965492E-09
0.691499999999979,2.33787441296042,1.00336087289953,0.204983132919806,0.679530407206546,0.449999999934539,-1.24706864279567E-09,-1.24627280852452E-09
0.691999999999979,2.33986096002257,1.00457297986084,0.204935781715129,0.680352198512066,0.449999999934532,-1.24842872151198E-09,-1.24763288724083E-09
0.692499999999979,2.34184790190896,1.00578531641504,0.204888438528813,0.681174147030702,0.449999999934407,-1.25019211649757E-09,-1.24939628222642E-09
0.692999999999979,2.34383523532799,1.00699788008684,0.204841103430951,0.681996251875706,0.449999999934498,-1.25047466825734E-09,-1.24967883398619E-09
0.693499999999979,2.34582295871028,1.00821067010306,0.204793776475732,0.682818512197192,0.449999999934297,-1.25216068069811E-09,-1.25136484642696E-09
0.693999999999979,2.34781107153005,1.00942368664552,0.204746457708742,0.683640927241685,0.449999999934112,-1.25343795065458E-09,-1.25264211638343E-09
0.694499999999979,2.34979957016834,1.0106369267895,0.204699147195816,0.684463496249136,0.449999999933889,-1.25491907143616E-09,-1.25412323716501E-09
0.694999999999979,2.35178845346694,1.0118503902618,0.20465184498354,0.685286218287625,0.449999999933968,-1.25664725847408E-09,-1.25585142420293E-09
0.695499999999979,2.35377771930318,1.01306407562862,0.204604551123542,0.686109092617045,0.449999999933979,-1.25743532253253E-09,-1.25663948826138E-09
0.695999999999979,2.3557673652843,1.01427798127204,0.204557265708542,0.686932118369959,0.449999999933758,-1.25865114164458E-09,-1.25785530737343E-09
0.696499999999979,2.35775739009042,1.01549210673021,0.204509988743968,0.68775529468248,0.449999999933764,-1.25963256492057E-09,-1.25883673064942E-09
0.696999999999979,2.35974779101401,1.01670644988837,0.204462720341966,0.688578620850114,0.449999999933557,-1.26093578634023E-09,-1.26013995206908E-09
0.697499999999979,2.3617385669326,1.01792101053373,0.204415460500416,0.689402095965022,0.449999999933436,-1.26231218533501E-09,-1.26151635106386E-09
0.697999999999979,2.36372971539328,1.01913578691811,0.204368209306513,0.690225719235094,0.44999999993356,-1.26306523573483E-09,-1.26226940146368E-09
0.698499999999978,2.36572123397779,1.02035077742108,0.204320966832157,0.691049489790892,0.449999999933661,-1.26425643565131E-09,-1.26346060138016E-09
0.698999999999978,2.36771312117862,1.02156598128326,0.204273733113408,0.69187340684833,0.449999999933628,-1.26520550980391E-09,-1.26440967553276E-09
0.699499999999978,2.36970537558952,1.02278139784293,0.204226508184399,0.692697469628581,0.449999999933612,-1.26654545185012E-09,-1.26574961757897E-09
0.699999999999978,2.37169799391766,1.02399702459645,0.204179292158782,0.693521677228729,0.44999999993369,-1.26742227823939E-09,-1.26662644396824E-09
0.700499999999978,2.37369097492157,1.02521286111213,0.204132085059954,0.694346028816005,0.44999999993348,-1.26869038885591E-09,-1.26789455458476E-09
0.700999999999978,2.37568431650604,1.02642890602317,0.20408488692899,0.695170523620469,0.449999999933414,-1.27075414080302E-09,-1.26995830653187E-09
0.701499999999978,2.37767801683753,1.02764515826379,0.20403769784468,0.695995160795625,0.449999999933439,-1.27160325325004E-09,-1.27080741897889E-09
0.701999999999978,2.3796720740214,1.02886161667322,0.20399051785154,0.696819939563096,0.449999999933539,-1.27294895457819E-09,-1.27215312030704E-09
0.702499999999978,2.38166648592126,1.03007827993803,0.203943347002633,0.697644859047467,0.449999999933124,-1.27454252707437E-09,-1.27374669280322E-09
0.702999999999978,2.383661250708,1.0312951469626,0.203896185357762,0.698469918454409,0.449999999933228,-1.27656238357865E-09,-1.2757665493075E-09
0.703499999999978,2.38565636609531,1.03251221624901,0.203849032976184,0.699295116936845,0.449999999933272,-1.27727894927432E-09,-1.27648311500317E-09
0.703999999999978,2.38765183022613,1.03372948668333,0.203801889924484,0.700120453684802,0.449999999933509,-1.2781263963868E-09,-1.27733056211565E-09
0.704499999999978,2.38964764163587,1.03494695757591,0.203754756212034,0.700945927914572,0.449999999933352,-1.27975516295287E-09,-1.27895932868172E-09
0.704999999999978,2.39164379747188,1.0361646268528,0.203707631949935,0.701771538735576,0.449999999933565,-1.2807164911921E-09,-1.27992065692095E-09
0.705499999999978,2.39364029553798,1.03738249308281,0.203660517186897,0.702597285334836,0.449999999933433,-1.28201786686599E-09,-1.28122203259484E-09
0.705999999999978,2.39563713533843,1.0386005565302,0.203613411930477,0.703423166944268,0.449999999933486,-1.28277834188228E-09,-1.28198250761113E-09
0.706499999999978,2.39763431363493,1.0398188147196,0.203566316289205,0.704249182692961,0.44999999993316,-1.28418374545358E-09,-1.28338791118243E-09
0.706999999999978,2.39963182831939,1.04103726632064,0.203519230303271,0.705075331762105,0.449999999933371,-1.28438325253111E-09,-1.28358741825996E-09
0.707499999999977,2.4016296780064,1.04225591072309,0.203472154025997,0.705901613324201,0.449999999933108,-1.28532806620285E-09,-1.2845322319317E-09
0.707999999999977,2.4036278601623,1.04347474614803,0.203425087525012,0.706728026556143,0.449999999933115,-1.28598841298011E-09,-1.28519257870896E-09
0.708499999999977,2.405626373602,1.04469377220535,0.203378030813751,0.707554570650095,0.449999999932803,-1.28698607326783E-09,-1.28619023899668E-09
0.708999999999977,2.4076252158344,1.04591298725083,0.203330983966637,0.708381244683894,0.449999999933043,-1.28770082097329E-09,-1.28690498670214E-09
0.709499999999977,2.40962438502438,1.04713239007132,0.203283947064404,0.709208047956071,0.449999999932588,-1.28922736375436E-09,-1.28843152948321E-09
0.709999999999977,2.41162387924788,1.04835197957551,0.203236920136377,0.71003497960328,0.449999999932714,-1.29058894127176E-09,-1.28979310700061E-09
0.710499999999977,2.41362369626496,1.04957175430922,0.203189903233062,0.710862038789694,0.449999999932992,-1.29115959590642E-09,-1.29036376163527E-09
0.710999999999977,2.41562383419311,1.05079171314004,0.203142896433197,0.711689224687058,0.449999999932815,-1.29205307564106E-09,-1.29125724136991E-09
0.711499999999977,2.41762429156139,1.05201185538084,0.203095899755615,0.712516536492265,0.449999999932669,-1.29320605612993E-09,-1.29241022185878E-09
0.711999999999977,2.41962506541849,1.05323217880641,0.203048913293876,0.713343973385488,0.44999999993271,-1.29432516093875E-09,-1.2935293266676E-09
0.712499999999977,2.42162615417203,1.05445268264101,0.203001937095095,0.714171534503681,0.449999999932245,-1.2964506690416E-09,-1.29565483477045E-09
0.712999999999977,2.42362755542942,1.0556733652345,0.20295497121411,0.714999219048305,0.449999999932503,-1.293660137347E-09,-1.29286430307585E-09
0.713499999999977,2.42562926779187,1.05689422602069,0.202908015693085,0.715827026145957,0.449999999932143,-1.29506168289328E-09,-1.29426584862213E-09
0.713999999999977,2.42763128890221,1.05811526330306,0.202861070609505,0.716654955057445,0.449999999932199,-1.29610068511088E-09,-1.29530485083973E-09
0.714499999999977,2.42963361756964,1.05933647682133,0.202814135961246,0.717483004854849,0.449999999932224,-1.29658254965914E-09,-1.29578671538799E-09
0.714999999999977,2.43163625114583,1.06055786457048,0.202767211841383,0.718311174802428,0.449999999931539,-1.29725810649184E-09,-1.29646227222069E-09
0.715499999999977,2.43363918751331,1.06177942525038,0.202720298310515,0.719139464021023,0.449999999931394,-1.29872078369342E-09,-1.29792494942227E-09
0.715999999999977,2.43564242559896,1.06300115857487,0.202673395398928,0.719967871693765,0.449999999931393,-1.30069160997337E-09,-1.29989577570222E-09
0.716499999999976,2.43764596214512,1.06422306201617,0.202626503193447,0.720796397004132,0.449999999931365,-1.30162373934706E-09,-1.30082790507591E-09
0.716999999999976,2.43964979564203,1.06544513489171,0.202579621725221,0.721625039093962,0.449999999931134,-1.30274921406048E-09,-1.30195337978933E-09
0.717499999999976,2.44165392469543,1.0666673765294,0.202532751047883,0.722453797186965,0.449999999931176,-1.30400236442174E-09,-1.30320653015059E-09
0.717999999999976,2.44365834633449,1.06788978477547,0.202485891228231,0.723282670399576,0.449999999931213,-1.30481996041265E-09,-1.3040241261415E-09
0.718499999999976,2.44566305847573,1.06911235826442,0.20243904233608,0.724111657944269,0.449999999930965,-1.30639349338324E-09,-1.30559765911209E-09
0.718999999999976,2.44766805937645,1.07033509598254,0.202392204441108,0.72494075902244,0.449999999930358,-1.30784977292464E-09,-1.30705393865349E-09
0.719499999999976,2.44967334814853,1.07155799794851,0.202345377474115,0.725769972795656,0.449999999930246,-1.30814062360152E-09,-1.30734478933037E-09
0.719999999999976,2.45167892160331,1.07278106171982,0.202298561607981,0.726599298345679,0.449999999929829,-1.31030553074396E-09,-1.30950969647281E-09
0.720499999999976,2.4536847789695,1.07400428729155,0.202251756838574,0.727428734909481,0.449999999929896,-1.31119926027878E-09,-1.31040342600763E-09
0.720999999999976,2.45569091670874,1.07522767185548,0.202204963261884,0.728258281661767,0.4499999999296,-1.31214392129486E-09,-1.31134808702371E-09
0.721499999999976,2.45769733420982,1.07645121559049,0.202158180880424,0.729087937809284,0.449999999929631,-1.31307850703699E-09,-1.31228267276584E-09
0.721999999999976,2.45970402779599,1.07767491560444,0.20211140982573,0.729917702436215,0.449999999929613,-1.31387856150411E-09,-1.31308272723296E-09
0.722499999999976,2.46171099685921,1.07889877206707,0.20206465008536,0.730747574777214,0.449999999929564,-1.31515391632586E-09,-1.31435808205471E-09
0.722999999999976,2.46371823861936,1.08012278294497,0.20201790174347,0.731577554001285,0.449999999929631,-1.31738854547425E-09,-1.3165927112031E-09
0.723499999999976,2.46572575145881,1.08134694740807,0.201971164850932,0.732407639270235,0.449999999929574,-1.31746789866494E-09,-1.31667206439379E-09
0.723999999999976,2.46773353360002,1.08257126451381,0.201924439423964,0.733237829732633,0.449999999929611,-1.31844943296322E-09,-1.31765359869207E-09
0.724499999999976,2.46974158276364,1.08379573265956,0.201877725564763,0.734068124610067,0.449999999929259,-1.31944177805821E-09,-1.31864594378706E-09
0.724999999999976,2.47174989740431,1.08502035116657,0.201831023285309,0.73489852302329,0.449999999929148,-1.32044192246994E-09,-1.31964608819879E-09
0.725499999999975,2.4737584744513,1.08624511767596,0.201784332683896,0.735729024162637,0.449999999928801,-1.32165768607084E-09,-1.32086185179969E-09
0.725999999999975,2.47576731241935,1.0874700314981,0.201737653794221,0.736559627198021,0.449999999929006,-1.32237788774692E-09,-1.32158205347577E-09
0.726499999999975,2.47777640933231,1.08869509144303,0.201690986651012,0.737390331309563,0.449999999928703,-1.32332492186471E-09,-1.32252908759356E-09
0.726999999999975,2.4797857634546,1.08992029653857,0.201644331329802,0.73822113565759,0.449999999928637,-1.32425295729099E-09,-1.32345712301984E-09
0.727499999999975,2.4817953730054,1.09114564579136,0.201597687843732,0.739052039441744,0.449999999928568,-1.3251786890045E-09,-1.32438285473335E-09
0.727999999999975,2.48380523549622,1.09237113748976,0.201551056293699,0.739883041784394,0.449999999928375,-1.32609456748867E-09,-1.32529873321752E-09
0.728499999999975,2.48581534949935,1.09359677099984,0.201504436696057,0.740714141874936,0.449999999928518,-1.32739325087172E-09,-1.32659741660057E-09
0.728999999999975,2.48782571222656,1.09482254425511,0.201457829134316,0.741545338908769,0.449999999928362,-1.32906473326866E-09,-1.32826889899751E-09
0.729499999999975,2.48983632137801,1.09604845582195,0.201411233651938,0.742376631975629,0.449999999928488,-1.32999436464054E-09,-1.32919853036939E-09
0.729999999999975,2.49184717671405,1.09727450611097,0.201364650285112,0.743208020389563,0.449999999928404,-1.33150585002184E-09,-1.33071001575069E-09
0.730499999999975,2.49385827442737,1.09850069217293,0.201318079132558,0.744039503193218,0.449999999928667,-1.33226860099533E-09,-1.33147276672418E-09
0.730999999999975,2.49586961302882,1.0997270133598,0.201271520163617,0.744871079576909,0.449999999928488,-1.33353605935582E-09,-1.33274022508467E-09
0.731499999999975,2.49788118989989,1.10095346771645,0.201224973536447,0.745702748718114,0.449999999928885,-1.33441255267819E-09,-1.33361671840704E-09
0.731999999999975,2.49989300403615,1.1021800550516,0.201178439232393,0.746534509823779,0.449999999928384,-1.33603304808272E-09,-1.33523721381157E-09
0.732499999999975,2.50190505377536,1.10340677456373,0.201131917294181,0.747366361988916,0.449999999928527,-1.33688235481877E-09,-1.33608652054762E-09
0.732999999999975,2.5039173364952,1.1046336243092,0.201085407801944,0.748198304455436,0.449999999928619,-1.33909332233895E-09,-1.3382974880678E-09
0.733499999999975,2.50592985013209,1.10586060302515,0.201038910806138,0.749030336372183,0.449999999928615,-1.3407468052451E-09,-1.33995097097395E-09
0.733999999999975,2.50794259289273,1.10708770972484,0.200992426345867,0.749862456893499,0.449999999928527,-1.34139661878141E-09,-1.34060078451026E-09
0.734499999999975,2.50995556210869,1.10831494245846,0.200945954505563,0.750694665216155,0.449999999928516,-1.34302331755709E-09,-1.34222748328594E-09
0.734999999999974,2.51196875697574,1.1095423012553,0.20089949529125,0.751526960500753,0.449999999928432,-1.34412050933896E-09,-1.34332467506781E-09
0.735499999999974,2.51398217466685,1.11076978408209,0.200853048780444,0.752359341875647,0.449999999928679,-1.3459820757955E-09,-1.34518624152435E-09
0.735999999999974,2.51599581304564,1.11199738952109,0.200806615038694,0.753191808557414,0.44999999992844,-1.34695860021239E-09,-1.34616276594124E-09
0.736499999999974,2.51800967055339,1.113225116805,0.200760194085983,0.754024359733962,0.449999999928446,-1.34818299579731E-09,-1.34738716152616E-09
0.736999999999974,2.52002374476185,1.11445296429371,0.200713786001333,0.754856994538603,0.449999999928207,-1.34887451208598E-09,-1.34807867781483E-09
0.737499999999974,2.52203803352412,1.1156809306429,0.200667390838723,0.755689712114255,0.44999999992824,-1.35028002667958E-09,-1.34948419240843E-09
0.737999999999974,2.52405253579293,1.11690901557956,0.20062100861938,0.75652251166612,0.449999999927874,-1.35199024198229E-09,-1.35119440771114E-09
0.738499999999974,2.52606724914247,1.11813721744579,0.200574639397619,0.757355392370944,0.449999999928118,-1.3537797965979E-09,-1.35298396232675E-09
0.738999999999974,2.52808217125484,1.11936553469848,0.20052828324175,0.758188353386584,0.449999999928019,-1.35661704092627E-09,-1.35582120665512E-09
0.739499999999974,2.53009730046394,1.12059396649113,0.200481940205708,0.759021393838837,0.449999999928268,-1.35889330343808E-09,-1.35809746916693E-09
0.739999999999974,2.53211263395932,1.12182251070199,0.200435610338442,0.759854512991386,0.44999999992751,-1.36004353612496E-09,-1.35924770185381E-09
0.740499999999974,2.53412817038403,1.12305116691767,0.200389293685162,0.76068770985331,0.449999999927886,-1.3617054428483E-09,-1.36090960857715E-09
0.740999999999974,2.53614390835633,1.12427993436434,0.200342990281738,0.761520983782482,0.449999999927767,-1.36264782790718E-09,-1.36185199363603E-09
0.741499999999974,2.53815984430148,1.12550881036034,0.200296700219661,0.76235433379379,0.449999999927683,-1.3635873263862E-09,-1.36279149211505E-09
0.741999999999974,2.54017597775002,1.12673779517288,0.200250423516318,0.76318775913306,0.449999999927758,-1.36449426757501E-09,-1.36369843330386E-09
0.742499999999974,2.5421923056828,1.12796688652662,0.200204160227931,0.764021259000783,0.449999999927475,-1.36532272987377E-09,-1.36452689560262E-09
0.742999999999974,2.54420882641521,1.12919608357246,0.200157910426815,0.764854832488003,0.449999999927933,-1.3662921488633E-09,-1.36549631459215E-09
0.743499999999974,2.54622553819046,1.13042538533687,0.20011167413021,0.765688478795981,0.449999999927403,-1.36727444643991E-09,-1.36647861216876E-09
0.743999999999973,2.54824243890723,1.13165479047234,0.200065451406868,0.766522197100431,0.449999999927596,-1.36866484812259E-09,-1.36786901385144E-09
0.744499999999973,2.55025952594197,1.13288429715287,0.200019242309926,0.767355986551865,0.4499999999273,-1.37025449320483E-09,-1.36945865893368E-09
0.744999999999973,2.55227679852739,1.13411390542935,0.199973046843175,0.768189846327591,0.449999999927278,-1.37134255340232E-09,-1.37054671913117E-09
0.745499999999973,2.55429425346502,1.13534361276348,0.199926865149321,0.76902377562505,0.449999999927167,-1.37296037039381E-09,-1.37216453612266E-09
0.745999999999973,2.55631188951514,1.13657341882707,0.1998806972083,0.769857773552533,0.449999999927236,-1.37513433973169E-09,-1.37433850546054E-09
0.746499999999973,2.55832970407916,1.13780332173011,0.199834543090208,0.770691839331694,0.449999999927152,-1.37609210137946E-09,-1.37529626710831E-09
0.746999999999973,2.56034769500302,1.13903332017703,0.199788402864999,0.771525972033844,0.449999999927146,-1.37703644320641E-09,-1.37624060893526E-09
0.747499999999973,2.56236586140045,1.14026341395203,0.199742276530783,0.772360170990778,0.449999999926865,-1.37837938285479E-09,-1.37758354858364E-09
0.747999999999973,2.56438419949279,1.14149360021282,0.199696164201988,0.773194435151068,0.449999999926919,-1.37995712079508E-09,-1.37916128652393E-09
0.748499999999973,2.56640270833485,1.14272387868169,0.199650065917472,0.7740287638089,0.449999999926782,-1.38219904965986E-09,-1.38140321538871E-09
0.748999999999973,2.56842138666778,1.14395424885313,0.199603981667745,0.774863156220379,0.449999999926533,-1.38399240678933E-09,-1.38319657251818E-09
0.749499999999973,2.57044023146919,1.14518470860229,0.199557911545187,0.775697611395038,0.449999999926676,-1.38581281172723E-09,-1.38501697745608E-09
0.749999999999973,2.57245924051241,1.14641525638975,0.199511855606988,0.776532128589154,0.449999999926523,-1.38707524632853E-09,-1.38627941205738E-09
0.750499999999973,2.57447841287649,1.14764589213521,0.199465813881821,0.777366706932958,0.449999999926499,-1.38832194351846E-09,-1.38752610924731E-09
0.750999999999973,2.57649774526565,1.14887661324735,0.199419786448764,0.778201345642957,0.44999999992658,-1.38908924640635E-09,-1.3882934121352E-09
0.751499999999973,2.57851723704373,1.15010741996622,0.199373773302762,0.779036043848528,0.449999999926222,-1.39084527228661E-09,-1.39004943801546E-09
0.751999999999973,2.5805368848437,1.1513383096872,0.199327774552641,0.779870800677599,0.44999999992626,-1.39184871961184E-09,-1.39105288534069E-09
0.752499999999973,2.58255668702943,1.15256928150762,0.199281790238481,0.780705615357063,0.449999999926266,-1.39300314339064E-09,-1.39220730911949E-09
0.752999999999972,2.58457664220079,1.15380033484457,0.199235820390202,0.781540487040015,0.449999999926001,-1.39449994607244E-09,-1.39370411180129E-09
0.753499999999972,2.58659674844793,1.15503146859659,0.199189865025124,0.782375414900062,0.449999999926159,-1.39543387955854E-09,-1.39463804528739E-09
0.753999999999972,2.58861700229398,1.15626268004338,0.199143924274354,0.783210398050125,0.449999999926117,-1.39685688016478E-09,-1.39606104589363E-09
0.754499999999972,2.59063740304596,1.15749396933227,0.199097998124027,0.784045435663672,0.44999999992599,-1.39785091834987E-09,-1.39705508407872E-09
0.754999999999972,2.59265794836417,1.15872533479913,0.199052086648315,0.784880526990917,0.449999999925811,-1.39934480669623E-09,-1.39854897242508E-09
0.755499999999972,2.59467863597117,1.15995677499985,0.199006189896685,0.785715671148722,0.44999999992592,-1.40029604578373E-09,-1.39950021151258E-09
0.755999999999972,2.5966994642252,1.16118828912919,0.19896030790466,0.786550867265701,0.449999999925652,-1.40144600091485E-09,-1.4006501666437E-09
0.756499999999972,2.59872043176651,1.16241987659295,0.19891444069672,0.787386114551117,0.449999999925729,-1.40335428000515E-09,-1.402558445734E-09
0.756999999999972,2.60074153466495,1.16365153420874,0.198868588398528,0.788221412132304,0.449999999925386,-1.4042276091919E-09,-1.40343177492075E-09
0.757499999999972,2.6027627721061,1.16488326194692,0.198822751011834,0.789056759221611,0.449999999925731,-1.40519532121353E-09,-1.40439948694238E-09
0.757999999999972,2.60478414239207,1.16611505895967,0.198776928561846,0.789892154944995,0.449999999925566,-1.40692599237546E-09,-1.40613015810431E-09
0.758499999999972,2.60680564266487,1.16734692310114,0.198731121148998,0.790727598489213,0.44999999992552,-1.40827373373842E-09,-1.40747789946727E-09
0.758999999999972,2.60882727146961,1.16857885374469,0.198685328778863,0.791563089020498,0.449999999925565,-1.40960287886571E-09,-1.40880704459456E-09
0.759499999999972,2.61084902641439,1.16981084928618,0.198639551528781,0.792398625674023,0.449999999925413,-1.41057440727899E-09,-1.40977857300784E-09
0.759999999999972,2.61287090546736,1.17104290847642,0.198593789450159,0.793234207615476,0.449999999925302,-1.41195427572072E-09,-1.41115844144957E-09
0.760499999999972,2.61489290735282,1.17227503079571,0.198548042555618,0.794069834076472,0.449999999925016,-1.4132553183277E-09,-1.41245948405655E-09
0.760999999999972,2.61691502935758,1.17350721435852,0.1985023109318,0.794905504142027,0.449999999925228,-1.41406385212317E-09,-1.41326801785202E-09
0.761499999999972,2.61893726931732,1.1747394577786,0.198456594602751,0.795741217011076,0.449999999924901,-1.41558086086402E-09,-1.41478502659287E-09
0.761999999999971,2.62095962570317,1.17597176022751,0.198410893636217,0.796576971914708,0.449999999924734,-1.41524257590842E-09,-1.41444674163727E-09
0.762499999999971,2.62298209652702,1.1772041206183,0.198365208047692,0.797412767936593,0.449999999924438,-1.41632765238153E-09,-1.41553181811038E-09
0.762999999999971,2.62500467975679,1.17843653766354,0.198319537901664,0.798248604266956,0.449999999924631,-1.41776468343124E-09,-1.41696884916009E-09
0.763499999999971,2.62702737263191,1.17966900933601,0.198273883279474,0.799084480092044,0.449999999924373,-1.41857847690829E-09,-1.41778264263714E-09
0.763999999999971,2.62905017515945,1.18090153652771,0.198228244141593,0.799920394565728,0.449999999924415,-1.42062173136281E-09,-1.41982589709166E-09
0.764499999999971,2.63107308255455,1.18213411514968,0.19818262064345,0.80075634683731,0.44999999992412,-1.42204299724558E-09,-1.42124716297443E-09
0.764999999999971,2.6330960951596,1.18336674644334,0.198137012752979,0.801592336038763,0.449999999924517,-1.42349336484937E-09,-1.42269753057822E-09
0.765499999999971,2.63511920925318,1.18459942731781,0.198091420568543,0.802428361442899,0.449999999923924,-1.42544694103908E-09,-1.42465110676793E-09
0.765999999999971,2.63714242312595,1.18583215698112,0.198045844124663,0.803264422096228,0.449999999923934,-1.42620264209636E-09,-1.42540680782521E-09
0.766499999999971,2.63916573526279,1.18706493468558,0.198000283453284,0.80410051720007,0.449999999923863,-1.42741383990508E-09,-1.42661800563393E-09
0.766999999999971,2.64118914388722,1.18829775931436,0.197954738608633,0.804936646040177,0.449999999924049,-1.42763358079723E-09,-1.42683774652608E-09
0.767499999999971,2.64321264611404,1.18953062893423,0.197909209654245,0.805772807601792,0.449999999923767,-1.42884462595028E-09,-1.42804879167913E-09
0.767999999999971,2.64523624055111,1.19076354283746,0.19786369662134,0.806609001168264,0.449999999924048,-1.42985753792679E-09,-1.42906170365564E-09
0.768499999999971,2.64725992506913,1.19199649981049,0.197818199541402,0.807445225793362,0.449999999923878,-1.43107747874183E-09,-1.43028164447068E-09
0.768999999999971,2.6492836972327,1.19322949808517,0.197772718507445,0.80828148071631,0.449999999923776,-1.43284437092994E-09,-1.43204853665879E-09
0.769499999999971,2.65130755594356,1.19446253736879,0.197727253541115,0.809117765110094,0.449999999923561,-1.43479156333726E-09,-1.43399572906611E-09
0.769999999999971,2.65333149894416,1.19569561623767,0.197681804644234,0.809954078138559,0.449999999923692,-1.43680244091282E-09,-1.43600660664167E-09
0.770499999999971,2.6553555230104,1.19692873227174,0.197636371927177,0.810790418887566,0.449999999923918,-1.43813311259677E-09,-1.43733727832562E-09
0.77099999999997,2.6573796267185,1.19816188478557,0.197590955449387,0.8116267865602,0.449999999923349,-1.43948024333707E-09,-1.43868440906592E-09
0.77149999999997,2.65940380855484,1.19939507305955,0.197545555224829,0.812463180347179,0.449999999923278,-1.4408026299817E-09,-1.44000679571055E-09
0.77199999999997,2.66142806633493,1.20062829568727,0.197500171289411,0.813299599434976,0.449999999923276,-1.44152303982459E-09,-1.44072720555344E-09
0.77249999999997,2.66345239819504,1.20186155160217,0.19745480368472,0.814136042984669,0.449999999923478,-1.44296788406884E-09,-1.44217204979769E-09
0.77299999999997,2.66547680166726,1.2030948390707,0.197409452496139,0.814972510177143,0.449999999923269,-1.44439185612022E-09,-1.44359602184907E-09
0.77349999999997,2.667501274589,1.20432815684746,0.197364117752544,0.815809000066024,0.449999999922972,-1.44569421711704E-09,-1.44489838284589E-09
0.77399999999997,2.66952581627578,1.20556150489694,0.19731879946902,0.816645511986578,0.449999999923237,-1.44731443496582E-09,-1.44651860069467E-09
0.77449999999997,2.67155042393489,1.20679488128199,0.197273497711043,0.817482045019098,0.449999999922754,-1.44865311413334E-09,-1.44785727986219E-09
0.77499999999997,2.67357509480313,1.208028284004,0.197228212577831,0.818318598298038,0.44999999992326,-1.44935040358174E-09,-1.44855456931059E-09
0.77549999999997,2.67559982794077,1.20926171305307,0.197182944009462,0.819155170954727,0.449999999923509,-1.4514027202317E-09,-1.45060688596055E-09
0.77599999999997,2.6776246198088,1.21049516550565,0.1971376921716,0.819991762208206,0.449999999923344,-1.4520453728295E-09,-1.45124953855835E-09
0.77649999999997,2.67964946937804,1.21172864117016,0.197092457053742,0.820828371230629,0.449999999923512,-1.45305260879081E-09,-1.45225677451966E-09
0.77699999999997,2.68167437469079,1.21296213891476,0.197047238688454,0.821664997164097,0.449999999923477,-1.45474063351081E-09,-1.45394479923966E-09
0.77749999999997,2.68369933300062,1.2141956567473,0.197002037130004,0.822501639200202,0.449999999923114,-1.45621971425758E-09,-1.45542387998643E-09
0.77799999999997,2.68572434342174,1.21542919456644,0.196956852484694,0.823338296447029,0.449999999923577,-1.45747434954213E-09,-1.45667851527098E-09
0.77849999999997,2.68774940332693,1.21666275057989,0.196911684701091,0.824174968122706,0.44999999992324,-1.45851254684803E-09,-1.45771671257688E-09
0.77899999999997,2.68977451076011,1.21789632350835,0.196866533882824,0.825011653445928,0.449999999923007,-1.45972987863896E-09,-1.45893404436781E-09
0.77949999999997,2.69179966360058,1.21912991220489,0.19682140006807,0.825848351404534,0.449999999923087,-1.46116109489558E-09,-1.46036526062443E-09
0.779999999999969,2.69382486042064,1.22036351589984,0.196776283259081,0.826685061338811,0.449999999922914,-1.4624995381407E-09,-1.46170370386955E-09
0.780499999999969,2.69585009845832,1.22159713263664,0.196731183554512,0.827521782344316,0.449999999922855,-1.46330045303067E-09,-1.46250461875952E-09
0.780999999999969,2.69787537663381,1.2228307620955,0.196686100961954,0.828358513653444,0.44999999992291,-1.46407744261445E-09,-1.4632816083433E-09
0.781499999999969,2.69990069173832,1.22406440191895,0.196641035570818,0.82919525432589,0.449999999922661,-1.46518905341786E-09,-1.46439321914671E-09
0.781999999999969,2.70192604186075,1.22529805100404,0.196595987419089,0.830032003515124,0.449999999922499,-1.46635868725209E-09,-1.46556285298094E-09
0.782499999999969,2.70395142655679,1.22653170969902,0.196550956488993,0.830868760446221,0.44999999992255,-1.46761081065705E-09,-1.4668149763859E-09
0.782999999999969,2.70597684222789,1.22776537509041,0.19650594289368,0.831705524321195,0.449999999922611,-1.46883696872102E-09,-1.46804113444987E-09
0.783499999999969,2.70800228674745,1.22899904591006,0.196460946674298,0.832542294240595,0.449999999922501,-1.47006670725425E-09,-1.4692708729831E-09
0.783999999999969,2.71002775856243,1.23023272142872,0.19641596786423,0.83337906934666,0.449999999922821,-1.47128953464915E-09,-1.470493700378E-09
0.784499999999969,2.71205325561208,1.23146640029961,0.196371006505089,0.834215848885019,0.449999999922363,-1.4723403052308E-09,-1.47154447095965E-09
0.784999999999969,2.71407877574498,1.23270008123351,0.196326062648054,0.835052631940796,0.449999999922622,-1.47347004042508E-09,-1.47267420615393E-09
0.785499999999969,2.71610431745551,1.23393376342898,0.196281136322396,0.835889417781636,0.449999999922502,-1.47427824115365E-09,-1.4734824068825E-09
0.785999999999969,2.71812987865858,1.23516744566757,0.19623622757605,0.836726205492279,0.449999999922687,-1.47484308099521E-09,-1.47404724672406E-09
0.786499999999969,2.72015545689527,1.23640112624718,0.196191336463077,0.837562994262448,0.449999999922568,-1.47569548247795E-09,-1.4748996482068E-09
0.786999999999969,2.72218104995589,1.23763480381379,0.196146463046785,0.838399783172507,0.449999999922801,-1.47740449041311E-09,-1.47660865614196E-09
0.787499999999969,2.72420665619385,1.23886847741535,0.196101607341826,0.839236571513903,0.449999999922775,-1.4782803869906E-09,-1.47748455271945E-09
0.787999999999969,2.72623227403727,1.2401021463758,0.196056769386615,0.840073358351838,0.449999999923012,-1.47938683525695E-09,-1.4785910009858E-09
0.788499999999969,2.72825790073871,1.24133580867376,0.196011949237577,0.840910142904355,0.449999999923018,-1.48072404337896E-09,-1.47992820910781E-09
0.788999999999969,2.73028353402175,1.24256946281679,0.19596714697186,0.841746924309881,0.44999999992322,-1.48187714876791E-09,-1.48108131449676E-09
0.789499999999968,2.7323091729176,1.24380310860918,0.195922362597807,0.842583701787713,0.449999999922902,-1.4827526984007E-09,-1.48195686412955E-09
0.789999999999968,2.73433481427011,1.24503674376605,0.1958775961628,0.843420474418449,0.449999999922819,-1.48433368374334E-09,-1.48353784947219E-09
0.790499999999968,2.73636045702748,1.24627036802652,0.195832847695481,0.844257241382443,0.44999999992303,-1.48492443341475E-09,-1.4841285991436E-09
0.790999999999968,2.73838609835762,1.24750397922414,0.195788117298264,0.845094001912333,0.449999999922882,-1.48743305172783E-09,-1.48663721745668E-09
0.791499999999968,2.74041173725261,1.2487375772759,0.19574340493668,0.845930755117402,0.449999999922627,-1.48884179984599E-09,-1.48804596557484E-09
0.791999999999968,2.74243737089901,1.24997116007616,0.195698710719668,0.846767500180477,0.449999999922701,-1.48971211755278E-09,-1.48891628328163E-09
0.792499999999968,2.74446299744222,1.25120472660725,0.195654034679434,0.847604236232769,0.449999999922765,-1.49111181735329E-09,-1.49031598308214E-09
0.792999999999968,2.74648861469286,1.25243827545982,0.195609376811784,0.848440962498563,0.449999999922699,-1.49195826526505E-09,-1.4911624309939E-09
0.793499999999968,2.74851422066891,1.2536718054634,0.19556473721768,0.849277678065237,0.449999999922591,-1.49278474304015E-09,-1.491988908769E-09
0.793999999999968,2.75053981462665,1.25490531665896,0.195520115870908,0.850114382173973,0.449999999922808,-1.4947073162519E-09,-1.49391148198075E-09
0.794499999999968,2.75256539231358,1.2561388055544,0.195475512911181,0.850951073925284,0.44999999992272,-1.4954091576147E-09,-1.49461332334355E-09
0.794999999999968,2.7545909518551,1.25737227109162,0.195430928374664,0.851787752466102,0.449999999922713,-1.496098148146E-09,-1.49530231387485E-09
0.795499999999968,2.75661649317778,1.25860571393673,0.19538636220107,0.852624417117255,0.449999999922723,-1.4969993022973E-09,-1.49620346802615E-09
0.795999999999968,2.75864201331091,1.25983913206157,0.19534181451334,0.853461066812997,0.449999999923002,-1.49850551411923E-09,-1.49770967984808E-09
0.796499999999968,2.76066750984571,1.26107252366815,0.195297285357303,0.854297700897671,0.449999999922587,-1.49952739114667E-09,-1.49873155687552E-09
0.796999999999968,2.76269298115841,1.26230588805234,0.195252774728269,0.855134318455266,0.449999999922536,-1.50065304627134E-09,-1.49985721200019E-09
0.797499999999968,2.76471842555155,1.26353922421428,0.195208282705502,0.855970918709245,0.449999999922519,-1.50190339331946E-09,-1.50110755904831E-09
0.797999999999968,2.76674383965881,1.26477252959826,0.195163809357098,0.856807500781266,0.44999999992219,-1.50372167495583E-09,-1.50292584068468E-09
0.798499999999967,2.76876922238378,1.26600580387993,0.195119354760013,0.857644063821707,0.449999999922135,-1.5042097845086E-09,-1.50341395023745E-09
0.798999999999967,2.77079457295253,1.26723904727176,0.195074918719883,0.85848060703862,0.449999999922265,-1.50582027402812E-09,-1.50502443975697E-09
0.799499999999967,2.77281988692678,1.26847225593448,0.1950305015591,0.85931712951126,0.449999999921938,-1.50711064461628E-09,-1.50631481034513E-09
0.799999999999967,2.77484516321032,1.26970542961045,0.194986103191209,0.860153630486525,0.449999999922139,-1.50844511881409E-09,-1.50764928454294E-09
0.800499999999967,2.77687039967524,1.27093856700708,0.194941723701072,0.860990109045286,0.449999999921803,-1.50927892406116E-09,-1.50848308979001E-09
0.800999999999967,2.77889559554187,1.27217166804845,0.194897363094249,0.86182656447734,0.449999999921831,-1.51041852636258E-09,-1.50962269209143E-09
0.801499999999967,2.78092074752695,1.2734047302556,0.194853021444787,0.862662995904974,0.449999999921586,-1.51122511726776E-09,-1.51042928299661E-09
0.801999999999967,2.78294585396834,1.27463775277765,0.194808698777105,0.863499402491896,0.449999999921693,-1.51264045733512E-09,-1.51184462306397E-09
0.802499999999967,2.78497091250083,1.27587073414572,0.19476439514876,0.864335783284941,0.449999999921411,-1.51323277519655E-09,-1.5124369409254E-09
0.802999999999967,2.78699592238227,1.27710367429426,0.1947201105563,0.86517213760878,0.449999999922936,-1.51396441216978E-09,-1.51316857789863E-09
0.803499999999967,2.78902088002143,1.27833657039543,0.194675845086989,0.866008464616616,0.449999999922401,-1.51557179306483E-09,-1.51477595879368E-09
0.803999999999967,2.79104578366296,1.27956942158572,0.194631598802361,0.866844763352951,0.44999999992193,-1.51651052826551E-09,-1.51571469399436E-09
0.804499999999967,2.79307063239884,1.2808022277489,0.194587371683187,0.867681033044806,0.449999999921942,-1.51777185264379E-09,-1.51697601837264E-09
0.804999999999967,2.79509542251402,1.28203498583693,0.194543163835459,0.868517272920053,0.449999999921576,-1.52002818665231E-09,-1.51923235238116E-09
0.805499999999967,2.79712015275104,1.28326769556439,0.194498975278824,0.869353481986493,0.449999999921336,-1.52150290977371E-09,-1.52070707550256E-09
0.805999999999967,2.79914482119569,1.2845003557293,0.194454806038271,0.870189659506823,0.449999999921291,-1.52248150198098E-09,-1.52168566770983E-09
0.806499999999967,2.80116942650368,1.28573296573577,0.19441065614592,0.871025804700719,0.449999999921274,-1.52370180361849E-09,-1.52290596934734E-09
0.806999999999967,2.80319396603022,1.2869655237748,0.194366525657773,0.871861916676668,0.449999999920981,-1.52551536680701E-09,-1.52471953253586E-09
0.807499999999966,2.80521843710334,1.28819802790009,0.19432241465098,0.872697994631211,0.449999999921061,-1.52658040375453E-09,-1.52578456948338E-09
0.807999999999966,2.80724283841477,1.28943047773427,0.194278323123129,0.873534037636137,0.449999999921234,-1.52776193085291E-09,-1.52696609658176E-09
0.808499999999966,2.80926716780409,1.29066287179145,0.194234251135411,0.874370044955607,0.449999999921616,-1.52885495929844E-09,-1.52805912502729E-09
0.808999999999966,2.81129142321076,1.291895208802,0.194190198715412,0.87520601577216,0.449999999921184,-1.52989568236173E-09,-1.52909984809058E-09
0.809499999999966,2.81331560304563,1.29312748809796,0.194146165914847,0.876041949111985,0.449999999920842,-1.53186997808863E-09,-1.53107414381748E-09
0.809999999999966,2.81533970401706,1.29435970707621,0.194102152776925,0.876877844243247,0.449999999920679,-1.53301778216264E-09,-1.53222194789149E-09
0.810499999999966,2.8173637254117,1.29559186581665,0.194058159365286,0.877713700309183,0.449999999920579,-1.53397018698431E-09,-1.53317435271316E-09
0.810999999999966,2.8193876646079,1.29682396259123,0.194014185685758,0.878549516410741,0.449999999920179,-1.53673275493649E-09,-1.53593692066534E-09
0.811499999999966,2.82141151985478,1.29805599634877,0.193970231775246,0.87938529181074,0.449999999920032,-1.5381355217281E-09,-1.53733968745695E-09
0.811999999999966,2.82343528946533,1.29928796619935,0.193926297680115,0.880221025665483,0.449999999920383,-1.53921558831982E-09,-1.53841975404867E-09
0.812499999999966,2.82545897010114,1.30051986960289,0.193882383469314,0.881056717108953,0.449999999919986,-1.54091511772592E-09,-1.54011928345477E-09
0.812999999999966,2.82748256071295,1.30175170632003,0.193838489169182,0.881892365303744,0.449999999919992,-1.54198977198039E-09,-1.54119393770924E-09
0.813499999999966,2.82950605870273,1.30298347458274,0.193794614840206,0.882727969359996,0.449999999919779,-1.54364963866893E-09,-1.54285380439778E-09
0.813999999999966,2.83152946308403,1.30421517414852,0.193750760469549,0.8835635285466,0.449999999919366,-1.54494683712869E-09,-1.54415100285754E-09
0.814499999999966,2.8335527717679,1.30544680372489,0.193706926118684,0.884399042004709,0.449999999919612,-1.54710763644594E-09,-1.54631180217479E-09
0.814999999999966,2.8355759812771,1.30667836060825,0.193663111864072,0.885234508885269,0.449999999919513,-1.54804785656992E-09,-1.54725202229877E-09
0.815499999999966,2.8375990902548,1.30790984426534,0.193619317730042,0.886069928340198,0.449999999919226,-1.54891729997608E-09,-1.54812146570493E-09
0.815999999999966,2.83962209752889,1.30914125433896,0.193575543714882,0.886905299555654,0.449999999919401,-1.54986883049713E-09,-1.54907299622598E-09
0.816499999999965,2.84164500027422,1.31037258872897,0.193531789919232,0.887740621706833,0.449999999919191,-1.55073806573647E-09,-1.54994223146532E-09
0.816999999999965,2.84366779683483,1.31160384666234,0.193488056339002,0.888575893914098,0.449999999919389,-1.5522781948718E-09,-1.55148236060065E-09
0.817499999999965,2.84569048545811,1.31283502704656,0.193444343031166,0.889411115461323,0.449999999919054,-1.55302226634291E-09,-1.55222643207176E-09
0.817999999999965,2.84771306354172,1.31406612826096,0.193400650029791,0.890246285331495,0.449999999919474,-1.55436864768266E-09,-1.55357281341151E-09
0.818499999999965,2.84973552849299,1.31529714830523,0.193356977412294,0.89108140285633,0.449999999919141,-1.55531600098957E-09,-1.55452016671842E-09
0.818999999999965,2.85175787965689,1.31652808750132,0.193313325161544,0.891916467074647,0.44999999991937,-1.55620370756449E-09,-1.55540787329334E-09
0.819499999999965,2.85378011450505,1.31775894397519,0.193269693347484,0.892751477263173,0.449999999919205,-1.55719862005022E-09,-1.55640278577907E-09
0.819999999999965,2.8558022295833,1.31898971510545,0.193226082043963,0.893586432514652,0.44999999991924,-1.55892745934416E-09,-1.55813162507301E-09
0.820499999999965,2.85782422431307,1.32022040118513,0.193182491245124,0.894421331963392,0.449999999919425,-1.55963365833234E-09,-1.55883782406119E-09
0.820999999999965,2.85984609651542,1.32145100081744,0.193138921009035,0.895256174769878,0.449999999919062,-1.56040022569748E-09,-1.55960439142633E-09
0.821499999999965,2.86186784434371,1.32268151284052,0.193095371358822,0.896090960225293,0.44999999991908,-1.56137040796533E-09,-1.56057457369418E-09
0.821999999999965,2.86388946588342,1.32391193633812,0.193051842321723,0.896925687304451,0.449999999919127,-1.56251876715086E-09,-1.56172293287971E-09
0.822499999999965,2.86591095849951,1.3251422691991,0.193008333986824,0.897760355394761,0.449999999918825,-1.56354351688037E-09,-1.56274768260922E-09
0.822999999999965,2.8679323201615,1.32637251038959,0.192964846357767,0.898594963495253,0.44999999991889,-1.56461568701083E-09,-1.56381985273968E-09
0.823499999999965,2.86995355004713,1.32760265975305,0.192921379458448,0.899429510916184,0.449999999919455,-1.56596319245139E-09,-1.56516735818024E-09
0.823999999999965,2.87197464459751,1.32883271460167,0.192877933374387,0.90026399670198,0.449999999919473,-1.5676806935927E-09,-1.56688485932155E-09
0.824499999999965,2.87399560264673,1.3300626746298,0.192834508109372,0.901098419988105,0.449999999919457,-1.56851023835891E-09,-1.56771440408776E-09
0.824999999999965,2.87601642091956,1.33129253715381,0.192791103765852,0.901932780080273,0.449999999919627,-1.56953838814644E-09,-1.56874255387529E-09
0.825499999999964,2.87803709895816,1.33252230263967,0.192747720288401,0.902767076110821,0.44999999991927,-1.57094351416198E-09,-1.57014767989083E-09
0.825999999999964,2.88005763448946,1.33375196964612,0.192704357775134,0.903601307148855,0.449999999919354,-1.57231729025487E-09,-1.57152145598372E-09
0.826499999999964,2.88207802522301,1.33498153658355,0.192661016242232,0.904435472477839,0.449999999919388,-1.57348925555745E-09,-1.5726934212863E-09
0.826999999999964,2.88409826929894,1.33621100252517,0.192617695726569,0.905269571127705,0.449999999919499,-1.57504681519427E-09,-1.57425098092312E-09
0.827499999999964,2.88611836399616,1.33744036538056,0.192574396311103,0.906103602384858,0.449999999919643,-1.57599469585712E-09,-1.57519886158597E-09
0.827999999999964,2.88813830767971,1.33866962452719,0.192531117901799,0.906937565331781,0.449999999918937,-1.57978952142201E-09,-1.57899368715086E-09
0.828499999999964,2.89015809815033,1.33989877819127,0.192487860804919,0.907771459235275,0.449999999918875,-1.58124860427655E-09,-1.5804527700054E-09
0.828999999999964,2.89217773364219,1.34112782576248,0.192444624833455,0.908605283127703,0.449999999918551,-1.58302493336038E-09,-1.58222909908923E-09
0.829499999999964,2.89419721302926,1.3423567667454,0.192401410042714,0.909439036322242,0.449999999918905,-1.5841765954594E-09,-1.58338076118825E-09
0.829999999999964,2.89621653312378,1.34358559875971,0.192358216529017,0.910272717916629,0.449999999918427,-1.58464091848387E-09,-1.58384508421272E-09
0.830499999999964,2.89823569288867,1.34481432165587,0.192315044284645,0.911106327029096,0.449999999919062,-1.58622068258119E-09,-1.58542484831004E-09
0.830999999999964,2.90025468876948,1.34604293245431,0.192271893414999,0.911939862981459,0.449999999918714,-1.58714850984065E-09,-1.5863526755695E-09
0.831499999999964,2.90227351978098,1.34727143121435,0.192228763912066,0.912773324735766,0.449999999918794,-1.58798753313594E-09,-1.58719169886479E-09
0.831999999999964,2.904292183599,1.34849981621546,0.192185655822415,0.913606711642414,0.449999999918706,-1.58893243007441E-09,-1.58813659580326E-09
0.832499999999964,2.9063106784806,1.34972808663233,0.192142569176122,0.914440022753493,0.44999999991866,-1.59046410763697E-09,-1.58966827336582E-09
0.832999999999964,2.90832900208354,1.35095624088685,0.192099504029171,0.915273257248892,0.449999999918627,-1.59227234175496E-09,-1.59147650748381E-09
0.833499999999964,2.91034715181919,1.35218427717394,0.19205646045103,0.916106414275802,0.449999999918417,-1.59340282634979E-09,-1.59260699207864E-09
0.833999999999964,2.91236512666039,1.35341219516343,0.192013438449204,0.916939493129234,0.449999999918525,-1.59462200388649E-09,-1.59382616961534E-09
0.834499999999963,2.91438292428101,1.35463999352782,0.191970437995228,0.917772492839618,0.449999999918339,-1.59561140689046E-09,-1.59481557261931E-09
0.834999999999963,2.91640054248063,1.35586767075382,0.191927459223601,0.918605412584745,0.449999999918469,-1.59655917653101E-09,-1.59576334225986E-09
0.835499999999963,2.91841797991211,1.35709522627727,0.191884502113887,0.919438251602177,0.449999999918776,-1.59825153112081E-09,-1.59745569684966E-09
0.835999999999963,2.92043523370488,1.35832265805028,0.19184156671802,0.920271009018252,0.449999999918328,-1.59901103469196E-09,-1.59821520042081E-09
0.836499999999963,2.92245230241543,1.35954996539414,0.191798653088272,0.921103684014956,0.449999999918067,-1.60080729227907E-09,-1.60001145800792E-09
0.836999999999963,2.92446918385281,1.36077714690777,0.191755761249882,0.921936275777087,0.449999999918068,-1.60156109207943E-09,-1.60076525780828E-09
0.837499999999963,2.92648587505651,1.36200420039398,0.19171289127702,0.922768783467456,0.449999999918057,-1.60237151325404E-09,-1.60157567898289E-09
0.837999999999963,2.92850237549447,1.36323112618434,0.191670043143622,0.923601206248727,0.449999999917781,-1.60336154075846E-09,-1.60256570648731E-09
0.838499999999963,2.93051868278667,1.3644579226616,0.191627216922256,0.924433543284713,0.449999999918104,-1.60428444140326E-09,-1.60348860713211E-09
0.838999999999963,2.93253479526974,1.36568458904016,0.191584412601041,0.925265793710543,0.449999999917994,-1.60587895758901E-09,-1.60508312331786E-09
0.839499999999963,2.93455071019852,1.36691112320806,0.191541630286435,0.9260979567861,0.449999999917918,-1.60753202416153E-09,-1.60673618989038E-09
0.839999999999963,2.93656642458341,1.36813752318371,0.191498870006727,0.926930031475236,0.449999999917733,-1.60874705223968E-09,-1.60795121796853E-09
0.840499999999963,2.93858193764186,1.36936378878637,0.191456131804424,0.92776201713337,0.449999999917698,-1.61018302857752E-09,-1.60938719430637E-09
0.840999999999963,2.9405972472816,1.37058991883173,0.191413415674307,0.928593912858125,0.449999999917439,-1.61108897056561E-09,-1.61029313629446E-09
0.841499999999963,2.94261235147771,1.37181591206078,0.191370721674127,0.929425717825303,0.449999999917498,-1.61218856320477E-09,-1.61139272893362E-09
0.841999999999963,2.94462724893192,1.37304176787191,0.191328049814946,0.930257431327479,0.449999999917588,-1.61399393849848E-09,-1.61319810422733E-09
0.842499999999963,2.9466419367786,1.37426748433812,0.191285400150776,0.931089052372083,0.449999999917627,-1.61596493131189E-09,-1.61516909704074E-09
0.842999999999963,2.94865641228666,1.37549305936618,0.191242772774,0.93192058022943,0.44999999991705,-1.61705676626767E-09,-1.61626093199652E-09
0.843499999999963,2.95067067411599,1.37671849261293,0.191200167657217,0.932752013928732,0.449999999917117,-1.61846623603079E-09,-1.61767040175964E-09
0.843999999999962,2.95268472037583,1.37794378288778,0.191157584853619,0.933583352717417,0.449999999917015,-1.61953667143777E-09,-1.61874083716662E-09
0.844499999999962,2.95469854926154,1.37916892905852,0.191115024407165,0.934414595878525,0.449999999917326,-1.62037105955193E-09,-1.61957522528078E-09
0.844999999999962,2.95671215849617,1.38039392981156,0.191072486318411,0.935245742449255,0.449999999916949,-1.62116506330356E-09,-1.62036922903241E-09
0.845499999999962,2.9587255459556,1.38161878369236,0.191029970675968,0.936076791670207,0.449999999917062,-1.62217814181354E-09,-1.62138230754239E-09
0.845999999999962,2.96073871007411,1.38284349005983,0.190987477464631,0.936907742633084,0.449999999916566,-1.62376898038552E-09,-1.62297314611437E-09
0.846499999999962,2.96275164849753,1.38406804729619,0.190945006762993,0.937738594521556,0.449999999916798,-1.62542392045939E-09,-1.62462808618824E-09
0.846999999999962,2.96476435920852,1.38529245415205,0.190902558572149,0.938569346567747,0.449999999916582,-1.62615200471894E-09,-1.62535617044779E-09
0.847499999999962,2.96677683985922,1.3865167091102,0.190860132969128,0.939399997863109,0.449999999916781,-1.62719165919256E-09,-1.62639582492141E-09
0.847999999999962,2.96878908892183,1.38774081139075,0.19081772998751,0.940230547626925,0.449999999916649,-1.62889078614281E-09,-1.62809495187166E-09
0.848499999999962,2.97080110381227,1.38896475928082,0.190775349610825,0.941060995003911,0.44999999991671,-1.62984252483067E-09,-1.62904669055952E-09
0.848999999999962,2.97281288351488,1.3901885524772,0.190732991906298,0.941891339214814,0.449999999916563,-1.63135524533509E-09,-1.63055941106394E-09
0.849499999999962,2.97482442523581,1.39141218901065,0.190690656927386,0.942721579381204,0.449999999916566,-1.63296064170648E-09,-1.63216480743533E-09
0.849999999999962,2.97683572761668,1.39263566832278,0.190648344674165,0.943551714703069,0.449999999916661,-1.63411828513205E-09,-1.6333224508609E-09
0.850499999999962,2.97884678741657,1.39385898791451,0.190606055250496,0.944381744334402,0.449999999917157,-1.63500898930913E-09,-1.63421315503798E-09
0.850999999999962,2.98085760299607,1.39508214713386,0.190563788585691,0.945211667359846,0.449999999916677,-1.63575891720669E-09,-1.63496308293554E-09
0.851499999999962,2.98286817272822,1.39630514487245,0.190521544835679,0.946041483103488,0.449999999916604,-1.63741889491753E-09,-1.63662306064638E-09
0.851999999999962,2.98487849459032,1.39752798018415,0.190479323925819,0.946871190563878,0.449999999916473,-1.6384563289451E-09,-1.63766049467395E-09
0.852499999999962,2.9868885673283,1.39875065230239,0.19043712593253,0.947700789176747,0.449999999916642,-1.63970952093972E-09,-1.63891368666857E-09
0.852999999999961,2.98889838774312,1.39997315897285,0.190394950913809,0.948530277939929,0.449999999916539,-1.64065849794781E-09,-1.63986266367666E-09
0.853499999999961,2.99090795455093,1.40119549972232,0.190352798859553,0.949359656052484,0.449999999916564,-1.64209564001982E-09,-1.64129980574867E-09
0.853999999999961,2.9929172649475,1.40241767251854,0.190310669871131,0.950188922641315,0.44999999991652,-1.64315977491114E-09,-1.64236394063999E-09
0.854499999999961,2.99492631784749,1.40363967709911,0.190268563925645,0.951018076906196,0.449999999916538,-1.64433580640555E-09,-1.6435399721344E-09
0.854999999999961,2.99693510946814,1.40486151041154,0.190226481131589,0.951847118008743,0.449999999916269,-1.64496798127356E-09,-1.64417214700241E-09
0.855499999999961,2.99894363936046,1.40608317296271,0.190184421447771,0.95267604503365,0.449999999916334,-1.64633399968306E-09,-1.64553816541191E-09
0.855999999999961,3.00095190513109,1.40730466298491,0.190142384927944,0.953504857302056,0.449999999916181,-1.64758345855276E-09,-1.64678762428161E-09
0.856499999999961,3.0029599050698,1.4085259796302,0.190100371612476,0.954333553910993,0.449999999916136,-1.64890635867554E-09,-1.64811052440439E-09
0.856999999999961,3.00496763683245,1.40974712130649,0.190058381542491,0.955162134067186,0.449999999916285,-1.65058784695749E-09,-1.64979201268634E-09
0.857499999999961,3.006975098806,1.41096808717649,0.190016414720401,0.955990596993156,0.449999999915952,-1.65199159907203E-09,-1.65119576480088E-09
0.857999999999961,3.00898228859447,1.41218887573441,0.18997447121013,0.956818941734149,0.449999999915775,-1.65278188357654E-09,-1.65198604930539E-09
0.858499999999961,3.01098920400832,1.4134094855285,0.189932551054889,0.957647167509108,0.449999999915813,-1.65388298889457E-09,-1.65308715462342E-09
0.858999999999961,3.01299584438845,1.41462991672703,0.189890654239145,0.958475273506583,0.449999999915685,-1.65512406558044E-09,-1.65432823130929E-09
0.859499999999961,3.01500220635934,1.41585016662286,0.189848780843356,0.959303258977352,0.449999999915766,-1.65698003928849E-09,-1.65618420501734E-09
0.859999999999961,3.01700828752309,1.41707023375686,0.189806930909546,0.960131122941134,0.449999999915549,-1.65768299087432E-09,-1.65688715660317E-09
0.860499999999961,3.01901408641663,1.41829011738908,0.189765104458105,0.960958864653508,0.449999999915938,-1.65836712417988E-09,-1.65757128990873E-09
0.860999999999961,3.02101960168843,1.41950981703629,0.189723301477136,0.961786483259083,0.44999999991592,-1.65995714396239E-09,-1.65916130969124E-09
0.861499999999961,3.02302482989562,1.4207293299026,0.189681522111595,0.962613977965817,0.449999999915605,-1.66204609797216E-09,-1.66125026370101E-09
0.86199999999996,3.02502977033984,1.42194865620698,0.189639766287172,0.963441347930265,0.449999999915428,-1.66327052131265E-09,-1.6624746870415E-09
0.86249999999996,3.02703442070875,1.42316779439363,0.189598034075808,0.964268592323574,0.449999999915739,-1.66464719786319E-09,-1.66385136359204E-09
0.86299999999996,3.02903877836175,1.42438674256268,0.189556325521109,0.965095710362337,0.449999999915628,-1.66585824301624E-09,-1.66506240874509E-09
0.86349999999996,3.03104284183908,1.4256055001718,0.189514640654336,0.965922701097214,0.449999999915732,-1.66672338430818E-09,-1.66592755003703E-09
0.86399999999996,3.03304660931143,1.42682406610463,0.189472979504903,0.966749563786422,0.449999999915476,-1.66765895537324E-09,-1.66686312110209E-09
0.86449999999996,3.03505007850866,1.4280424389141,0.189431342085366,0.96757629759375,0.449999999915444,-1.67022957964225E-09,-1.6694337453711E-09
0.86499999999996,3.037053247014,1.42926061693638,0.189389728471156,0.968402901691382,0.449999999915083,-1.6717641160291E-09,-1.67096828175795E-09
0.86549999999996,3.03905611358561,1.43047859979024,0.189348138633924,0.969229375246087,0.449999999915362,-1.67323634114869E-09,-1.67244050687754E-09
0.86599999999996,3.04105867609259,1.43169638602565,0.18930657267484,0.970055717476936,0.449999999915168,-1.67487707036784E-09,-1.67408123609669E-09
0.86649999999996,3.04306093213575,1.43291397411454,0.18926503058653,0.970881927519608,0.44999999991507,-1.67629908565115E-09,-1.67550325138E-09
0.86699999999996,3.04506287965222,1.43413136281903,0.189223512409329,0.971708004508699,0.449999999915156,-1.67715576149252E-09,-1.67635992722137E-09
0.86749999999996,3.04706451713303,1.43534855134249,0.189182018177042,0.972533947698536,0.449999999914962,-1.6778942818485E-09,-1.67709844757735E-09
0.86799999999996,3.04906584226096,1.43656553817973,0.189140547931738,0.973359756234601,0.44999999991489,-1.67896949121449E-09,-1.67817365694334E-09
0.86849999999996,3.05106685308424,1.43778232215933,0.189099101706131,0.974185429304136,0.449999999914637,-1.68098113206838E-09,-1.68018529779723E-09
0.86899999999996,3.05306754793059,1.43899890240899,0.189057679525606,0.975010966080998,0.449999999914996,-1.68167468839187E-09,-1.68087885412072E-09
0.86949999999996,3.05506792368621,1.44021527667725,0.189016281419042,0.975836365675016,0.449999999914894,-1.68257700827734E-09,-1.68178117400619E-09
0.86999999999996,3.05706797930402,1.44143144464955,0.188974907402325,0.976661627337203,0.449999999914946,-1.68365937858184E-09,-1.68286354431069E-09
0.87049999999996,3.05906771311807,1.44264740545978,0.188933557538607,0.977486750205067,0.449999999914622,-1.68458672011873E-09,-1.68379088584758E-09
0.870999999999959,3.06106712259375,1.44386315734156,0.188892231835294,0.978311733502171,0.449999999914728,-1.68617377005464E-09,-1.68537793578349E-09
0.871499999999959,3.06306620555734,1.44507869890989,0.1888509303533,0.979136576379453,0.449999999914701,-1.68703138958559E-09,-1.68623555531444E-09
0.871999999999959,3.06506496014846,1.44629402919494,0.18880965312253,0.979961277916108,0.449999999914874,-1.68803752920166E-09,-1.68724169493051E-09
0.872499999999959,3.06706338325368,1.44750914571892,0.188768400189332,0.980785837430958,0.449999999914461,-1.68906266750923E-09,-1.68826683323808E-09
0.872999999999959,3.06906147452936,1.44872404914969,0.188727171537952,0.981610253927308,0.449999999914408,-1.69024816365493E-09,-1.68945232938378E-09
0.873499999999959,3.07105923076885,1.4499387368285,0.188685967269723,0.982434526756196,0.449999999914427,-1.69177985509528E-09,-1.69098402082413E-09
0.873999999999959,3.07305665101656,1.45115320876069,0.188644787340165,0.983258655001419,0.44999999991429,-1.69369060443181E-09,-1.69289477016066E-09
0.874499999999959,3.0750537331202,1.45236746349318,0.188603631813298,0.984082637899711,0.449999999914012,-1.69478921174804E-09,-1.69399337747689E-09
0.874999999999959,3.07705047389469,1.45358149864986,0.188562500736796,0.984906474594193,0.449999999913845,-1.69592268006724E-09,-1.69512684579609E-09
0.875499999999959,3.07904687234648,1.45479531413338,0.188521394120281,0.985730164178788,0.449999999914029,-1.69697200735897E-09,-1.69617617308782E-09
0.875999999999959,3.08104292641729,1.45600890857464,0.188480312007408,0.986553705921556,0.449999999913686,-1.69847215458763E-09,-1.69767632031648E-09
0.876499999999959,3.0830386337096,1.45722228039836,0.188439254420859,0.987377098977197,0.449999999913181,-1.69873821953548E-09,-1.69794238526433E-09
0.876999999999959,3.08503399295226,1.45843542905185,0.188398221422203,0.988200342565253,0.449999999912957,-1.69988963183432E-09,-1.69909379756317E-09
0.877499999999959,3.08702900149504,1.45964835274806,0.188357212998356,0.98902343583563,0.449999999912988,-1.70186237324899E-09,-1.70106653897784E-09
0.877999999999959,3.08902365798684,1.46086105094358,0.18831622918659,0.989846377944044,0.44999999991263,-1.70239983221521E-09,-1.70160399794406E-09
0.878499999999959,3.09101795965217,1.46207352165612,0.188275270043187,0.990669168040027,0.449999999912831,-1.70383465669666E-09,-1.70303882242551E-09
0.878999999999959,3.09301190506376,1.46328576414506,0.188234335588465,0.991491805417451,0.449999999912782,-1.70469971472187E-09,-1.70390388045072E-09
0.879499999999959,3.09500549241706,1.46449777751252,0.188193425828019,0.992314289163633,0.449999999912894,-1.70579862734943E-09,-1.70500279307828E-09
0.879999999999958,3.09699871866983,1.46570955946952,0.188152540842525,0.993136618445082,0.449999999912698,-1.7068184227087E-09,-1.70602258843755E-09
0.880499999999958,3.09899158266329,1.46692110968846,0.188111680617412,0.993958792444573,0.449999999912838,-1.70771710661377E-09,-1.70692127234262E-09
0.880999999999958,3.10098408185933,1.46813242629189,0.188070845242869,0.994780810411858,0.44999999991271,-1.70875344429611E-09,-1.70795761002496E-09
0.881499999999958,3.10297621523279,1.46934350917005,0.188030034675304,0.995602671474722,0.449999999912722,-1.71031744322647E-09,-1.70952160895532E-09
0.881999999999958,3.10496797961808,1.47055435594744,0.187989248989855,0.996424374768078,0.449999999912704,-1.71095318468595E-09,-1.7101573504148E-09
0.882499999999958,3.10695937346522,1.47176496579957,0.187948488248356,0.997245919504718,0.449999999912576,-1.71428575501675E-09,-1.7134899207456E-09
0.882999999999958,3.10895039467397,1.47297533744711,0.187907752405221,0.99806730490936,0.449999999912281,-1.71535255444333E-09,-1.71455672017218E-09
0.883499999999958,3.11094104148241,1.47418546986867,0.187867041537035,0.998888530164617,0.449999999912087,-1.71687257466413E-09,-1.71607674039298E-09
0.883999999999958,3.11293131192715,1.47539536198854,0.187826355680311,0.999709594345984,0.449999999912319,-1.71846026297828E-09,-1.71766442870713E-09
0.884499999999958,3.11492120419889,1.47660501263566,0.187785694818848,1.00053049683227,0.449999999912117,-1.72016402510966E-09,-1.71936819083851E-09
0.884999999999958,3.11691071646725,1.47781442094952,0.187745058999635,1.00135123660573,0.449999999912359,-1.72105366069708E-09,-1.72025782642593E-09
0.885499999999958,3.11889984513372,1.47902358392823,0.187704448341914,1.00217181295154,0.449999999912037,-1.72187597513584E-09,-1.72108014086469E-09
0.885999999999958,3.12088858988696,1.48023250228284,0.187663862762517,1.00299222492929,0.449999999912319,-1.7236127664022E-09,-1.72281693213105E-09
0.886499999999958,3.12287694709339,1.48144117299652,0.187623302352759,1.00381247183221,0.449999999911897,-1.72602764025864E-09,-1.72523180598749E-09
0.886999999999958,3.12486491588792,1.4826495960836,0.187582767134456,1.00463255275824,0.449999999911629,-1.72753764071665E-09,-1.7267418064455E-09
0.887499999999958,3.12685249444526,1.48385777050952,0.187542257108797,1.00545246691517,0.449999999911761,-1.72900614658911E-09,-1.72821031231796E-09
0.887999999999958,3.12883968108198,1.48506569534287,0.187501772328505,1.00627221349912,0.449999999911484,-1.73052577823185E-09,-1.7297299439607E-09
0.888499999999958,3.13082647238649,1.48627336799557,0.18746131281812,1.007091791661,0.449999999911798,-1.73170293382707E-09,-1.73090709955592E-09
0.888999999999957,3.13281286862173,1.48748078951283,0.187420878581039,1.00791120061582,0.44999999991204,-1.73294283090097E-09,-1.73214699662982E-09
0.889499999999957,3.13479886501953,1.48868795584373,0.187380469694857,1.00873043956952,0.449999999911423,-1.73388653434969E-09,-1.73309070007854E-09
0.889999999999957,3.13678446099354,1.4898948671525,0.187340086186095,1.00954950774343,0.44999999991151,-1.73500708244845E-09,-1.7342112481773E-09
0.890499999999957,3.13876965439998,1.49110152229698,0.187299728059779,1.01036840413211,0.449999999911108,-1.73588417251569E-09,-1.73508833824454E-09
0.890999999999957,3.14075444394547,1.49230792056482,0.187259395336494,1.01118712813275,0.449999999911404,-1.737683621994E-09,-1.73688778772285E-09
0.891499999999957,3.14273882603666,1.49351405935255,0.187219088100183,1.01200567867314,0.449999999910783,-1.73993296159747E-09,-1.73913712732632E-09
0.891999999999957,3.14472279980947,1.49471993837562,0.187178806336968,1.01282405518578,0.449999999911098,-1.74027924015885E-09,-1.7394834058877E-09
0.892499999999957,3.14670636410661,1.49592555734121,0.187138550048435,1.01364225680604,0.449999999910921,-1.74144280939981E-09,-1.74064697512866E-09
0.892999999999957,3.14868951533584,1.49713091352482,0.187098319312451,1.01446028258766,0.449999999910911,-1.74295508581501E-09,-1.74215925154386E-09
0.893499999999957,3.15067225167776,1.49833600576332,0.187058114174179,1.01527813182937,0.44999999991089,-1.74405699604474E-09,-1.74326116177359E-09
0.893999999999957,3.15265457177005,1.49954083357331,0.187017934602023,1.01609580368431,0.449999999910414,-1.74528060059576E-09,-1.74448476632461E-09
0.894499999999957,3.15463647305195,1.50074539520606,0.186977780675638,1.01691329725921,0.449999999911043,-1.74698615296176E-09,-1.74619031869061E-09
0.894999999999957,3.15661795388385,1.5019496897762,0.186937652395114,1.01773061180173,0.449999999910801,-1.74898984184324E-09,-1.74819400757209E-09
0.895499999999957,3.15859901314956,1.50315371693949,0.186897549790411,1.01854774650878,0.449999999910875,-1.74982306422322E-09,-1.74902722995207E-09
0.895999999999957,3.16057964802988,1.50435747468231,0.186857472882642,1.01936470055409,0.449999999910827,-1.7506962407543E-09,-1.74990040648315E-09
0.896499999999957,3.16255985607801,1.50556096131283,0.186817421732568,1.02018147312181,0.449999999910808,-1.75156480985983E-09,-1.75076897558868E-09
0.896999999999957,3.16453963534529,1.50676417573611,0.186777396354675,1.02099806334392,0.449999999910587,-1.75337692975841E-09,-1.75258109548726E-09
0.897499999999957,3.16651898480425,1.50796711768645,0.186737396758049,1.02181447044942,0.449999999910337,-1.75456098261417E-09,-1.75376514834302E-09
0.897999999999956,3.16849790253286,1.50916978597732,0.186697422976646,1.02263069366844,0.449999999910449,-1.75625824994086E-09,-1.75546241566971E-09
0.898499999999956,3.17047638508779,1.51037217798006,0.186657475072187,1.02344673212532,0.449999999910213,-1.7578433292309E-09,-1.75704749495975E-09
0.898999999999956,3.1724544313649,1.51157429347311,0.1866175530534,1.02426258492804,0.449999999910356,-1.75906861299424E-09,-1.75827277872309E-09
0.899499999999956,3.17443204024842,1.51277613192921,0.186577656904582,1.02507825150443,0.449999999910201,-1.760194393019E-09,-1.75939855874785E-09
0.899999999999956,3.17640920848272,1.51397769114003,0.186537786693682,1.02589373073875,0.449999999910262,-1.76115072525462E-09,-1.76035489098347E-09
0.900499999999956,3.17838593372404,1.51517896924092,0.186497942507794,1.02670902206496,0.449999999910367,-1.76260639417336E-09,-1.76181055990221E-09
0.900999999999956,3.1803622152694,1.51637996655088,0.186458124274502,1.0275241245338,0.44999999991021,-1.76349002067866E-09,-1.76269418640751E-09
0.901499999999956,3.18233804955065,1.51758068023625,0.186418332097356,1.02833903730677,0.449999999910274,-1.76415572428201E-09,-1.76335989001086E-09
0.901999999999956,3.18431343588267,1.51878111040501,0.186378565943044,1.02915375962427,0.449999999910353,-1.76541720131596E-09,-1.76462136704481E-09
0.902499999999956,3.18628837159661,1.51998125513857,0.186338825933844,1.02996829061398,0.449999999910216,-1.76723642664189E-09,-1.76644059237074E-09
0.902999999999956,3.18826285529107,1.52118111386808,0.186299111986549,1.03078262952656,0.449999999909876,-1.76817023522791E-09,-1.76737440095676E-09
0.903499999999956,3.19023688438507,1.52238068472592,0.186259424193414,1.03159677555579,0.44999999990994,-1.7697685816831E-09,-1.76897274741195E-09
0.903999999999956,3.19221045788306,1.52357996751446,0.186219762539242,1.03241072791927,0.44999999991009,-1.77202773288254E-09,-1.77123189861139E-09
0.904499999999956,3.19418357251556,1.52477895980023,0.186180127088862,1.03322448571635,0.44999999991012,-1.77313887184116E-09,-1.77234303757001E-09
0.904999999999956,3.19615622771214,1.5259776617753,0.186140517842598,1.03403804818373,0.449999999910507,-1.77438284898468E-09,-1.77358701471353E-09
0.905499999999956,3.19812842100286,1.52717607175149,0.186100934824008,1.03485141451711,0.449999999910259,-1.77568215686819E-09,-1.77488632259704E-09
0.905999999999956,3.20010014938736,1.52837418754895,0.186061378119391,1.03566458380863,0.449999999910384,-1.77732144279741E-09,-1.77652560852626E-09
0.906499999999956,3.20207141114479,1.52957200820523,0.186021847729234,1.03647755530002,0.449999999910311,-1.77840582538114E-09,-1.77760999110999E-09
0.906999999999956,3.20404220469571,1.53076953293697,0.185982343661855,1.03729032818652,0.449999999910354,-1.77965359116072E-09,-1.77885775688957E-09
0.907499999999955,3.20601252733403,1.53196675980282,0.185942865980146,1.03810290164076,0.449999999910306,-1.78056691613193E-09,-1.77977108186078E-09
0.907999999999955,3.20798237855459,1.53316368911476,0.185903414630167,1.03891527489992,0.449999999909745,-1.78153736207776E-09,-1.78074152780661E-09
0.908499999999955,3.20995175580984,1.53436031900843,0.18586398972203,1.03972744716968,0.449999999909704,-1.78260915750794E-09,-1.78181332323679E-09
0.908999999999955,3.2119206580895,1.53555664933621,0.185824591220507,1.0405394176232,0.449999999909583,-1.78380588078397E-09,-1.78301004651282E-09
0.909499999999955,3.21388908145732,1.5367526769716,0.185785219203947,1.04135118537201,0.449999999909763,-1.78453020416303E-09,-1.78373436989188E-09
0.909999999999955,3.21585702506497,1.53794840185303,0.185745873646611,1.04216274965561,0.449999999909718,-1.78568378139676E-09,-1.78488794712561E-09
0.910499999999955,3.217824485659,1.53914382151217,0.185706554664239,1.0429741095729,0.449999999909685,-1.78668350947486E-09,-1.78588767520371E-09
0.910999999999955,3.21979146265225,1.54033893595897,0.185667262210406,1.04378526457354,0.449999999909328,-1.78742369516538E-09,-1.78662786089423E-09
0.911499999999955,3.22175795387389,1.5415337441775,0.185627996312907,1.04459621347451,0.449999999908978,-1.78837626652051E-09,-1.78758043224936E-09
0.911999999999955,3.2237239572472,1.54272824447416,0.185588757003811,1.04540695586038,0.449999999908839,-1.78972354991647E-09,-1.78892771564532E-09
0.912499999999955,3.22568947055462,1.5439224357265,0.185549544318731,1.04621749060053,0.449999999908856,-1.7906785082511E-09,-1.78988267397995E-09
0.912999999999955,3.22765449154404,1.54511631631897,0.185510358313476,1.0470278170028,0.449999999908793,-1.79034015390656E-09,-1.78954431963541E-09
0.913499999999955,3.2296190191014,1.54630988605311,0.185471198948541,1.04783793419112,0.449999999908634,-1.79188996973778E-09,-1.79109413546663E-09
0.913999999999955,3.23158305042677,1.54750314275389,0.185432066321877,1.04864784144241,0.449999999908595,-1.79312512060825E-09,-1.7923292863371E-09
0.914499999999955,3.23354658447312,1.54869608627179,0.185392960387325,1.0494575379055,0.449999999908507,-1.79353970564122E-09,-1.79274387137007E-09
0.914999999999955,3.23550961894903,1.54988871504503,0.185353881213066,1.05026702278208,0.449999999908858,-1.79536283062554E-09,-1.79456699635439E-09
0.915499999999955,3.23747215074936,1.55108102676964,0.185314828835716,1.05107629523539,0.449999999908615,-1.7962765441748E-09,-1.79548070990365E-09
0.915999999999955,3.23943417909375,1.55227302146684,0.185275803247385,1.05188535447077,0.449999999908753,-1.79754090778861E-09,-1.79674507351746E-09
0.916499999999954,3.24139570210771,1.55346469794013,0.185236804495714,1.0526941997634,0.449999999908472,-1.79876626094089E-09,-1.79797042666974E-09
0.916999999999954,3.24335671637943,1.55465605361899,0.185197832635033,1.05350283021695,0.449999999908457,-1.79962272861545E-09,-1.7988268943443E-09
0.917499999999954,3.2453172208696,1.5558470882463,0.185158887661127,1.05431124505393,0.449999999908242,-1.80062545429571E-09,-1.79982962002456E-09
0.917999999999954,3.24727721384628,1.55703780091524,0.185119969583789,1.05511944343929,0.449999999907963,-1.80142301076103E-09,-1.80062717648988E-09
0.918499999999954,3.24923669419942,1.55822819128557,0.185081078403271,1.05592742460267,0.44999999990791,-1.80265555260739E-09,-1.80185971833624E-09
0.918999999999954,3.25119565763577,1.55941825578453,0.185042214236577,1.05673518770675,0.449999999907909,-1.80376139025107E-09,-1.80296555597992E-09
0.919499999999954,3.25315410445858,1.56060799557373,0.185003377022438,1.05754273195453,0.449999999907892,-1.80530872195828E-09,-1.80451288768713E-09
0.919999999999954,3.25511203131672,1.56179740802426,0.184964566841111,1.05835005654347,0.449999999907874,-1.80598076771066E-09,-1.80518493343951E-09
0.920499999999954,3.25706943700464,1.56298649279058,0.184925783670429,1.05915716063567,0.449999999907954,-1.80683726314079E-09,-1.80604142886964E-09
0.920999999999954,3.25902631887056,1.56417524789888,0.184887027591368,1.05996404347245,0.44999999990787,-1.80805964644648E-09,-1.80726381217533E-09
0.921499999999954,3.26098267501085,1.56536367245788,0.184848298565186,1.06077070407934,0.449999999908446,-1.80941149563463E-09,-1.80861566136348E-09
0.921999999999954,3.26293850379345,1.56655176531278,0.184809596706513,1.06157714186597,0.449999999908183,-1.8102762622263E-09,-1.80948042795515E-09
0.922499999999954,3.2648938031263,1.56773952536615,0.184770921950283,1.06238335590166,0.449999999908208,-1.81135087484741E-09,-1.81055504057626E-09
0.922999999999954,3.26684857079048,1.56892695098505,0.184732274381564,1.06318934551595,0.449999999907914,-1.81323214776263E-09,-1.81243631349148E-09
0.923499999999954,3.26880280541572,1.57011404177001,0.184693653998506,1.06399510973919,0.449999999908012,-1.81408890687074E-09,-1.81329307259959E-09
0.923999999999954,3.27075650472496,1.57130079607005,0.184655060819484,1.06480064792752,0.449999999907903,-1.81527411158289E-09,-1.81447827731174E-09
0.924499999999954,3.27270966633991,1.57248721238553,0.184616494880347,1.0656059591661,0.44999999990793,-1.81614984162692E-09,-1.81535400735577E-09
0.924999999999954,3.27466228819081,1.5736732894174,0.184577956220809,1.06641104264461,0.449999999907986,-1.81690816558611E-09,-1.81611233131496E-09
0.925499999999953,3.27661436989298,1.57485902752017,0.184539444832642,1.06721589763178,0.449999999908394,-1.81903066220901E-09,-1.81823482793786E-09
0.925999999999953,3.27856590782908,1.57604442399481,0.184500960732628,1.06802052319365,0.449999999907991,-1.82096920875452E-09,-1.82017337448337E-09
0.926499999999953,3.2805169012522,1.57722947871412,0.184462503978377,1.06882491865142,0.449999999908282,-1.82261040981846E-09,-1.82181457554731E-09
0.926999999999953,3.28246734709517,1.5784141894651,0.184424074607922,1.06962908311411,0.449999999908032,-1.82461518116739E-09,-1.82381934689624E-09
0.927499999999953,3.28441724365462,1.57959855540202,0.184385672593135,1.07043301575117,0.449999999908288,-1.82568556106322E-09,-1.82488972679207E-09
0.927999999999953,3.28636658946806,1.58078257571978,0.184347297989751,1.07123671585051,0.449999999908017,-1.82683039529064E-09,-1.82603456101949E-09
0.928499999999953,3.28831538224675,1.58196624885173,0.184308950849787,1.0720401826376,0.449999999907628,-1.82899692613425E-09,-1.8282010918631E-09
0.928999999999953,3.29026361973619,1.58314957348362,0.184270631125937,1.07284341521875,0.449999999907889,-1.83017641319783E-09,-1.82938057892668E-09
0.929499999999953,3.29221130085549,1.58433254921749,0.184232338887316,1.0736464128428,0.449999999907886,-1.83169417133922E-09,-1.83089833706807E-09
0.929999999999953,3.29415842312432,1.58551517433498,0.184194074150922,1.07444917473054,0.449999999907878,-1.83266044007091E-09,-1.83186460579976E-09
0.930499999999953,3.29610498339771,1.5866974465265,0.184155836979334,1.07525169998435,0.449999999907527,-1.83403441045282E-09,-1.83323857618167E-09
0.930999999999953,3.29805098131534,1.58787936627532,0.184117627335284,1.07605398779701,0.449999999907716,-1.83573775625057E-09,-1.83494192197942E-09
0.931499999999953,3.29999641485831,1.58906093209002,0.184079445276726,1.07685603758384,0.449999999907733,-1.83704049194766E-09,-1.83624465767651E-09
0.931999999999953,3.30194128127095,1.59024214225978,0.184041290842792,1.07765784826062,0.449999999907761,-1.83802317810233E-09,-1.83722734383118E-09
0.932499999999953,3.3038855786171,1.59142299562436,0.184003163989644,1.07845941909548,0.449999999907611,-1.83879228510264E-09,-1.83799645083149E-09
0.932999999999953,3.30582930651,1.59260349240745,0.18396506479273,1.079260749402,0.449999999907813,-1.84095592936639E-09,-1.84016009509524E-09
0.933499999999953,3.30777246182945,1.5937836303872,0.183926993244571,1.08006183829034,0.449999999907351,-1.84325620045112E-09,-1.84246036617997E-09
0.933999999999953,3.30971504146561,1.59496340705378,0.183888949417765,1.08086268508644,0.449999999907634,-1.84463345986874E-09,-1.84383762559759E-09
0.934499999999952,3.31165704416209,1.59614282219755,0.183850933326596,1.08166328873068,0.449999999907266,-1.84606879782834E-09,-1.84527296355719E-09
0.934999999999952,3.31359846826939,1.59732187474031,0.183812944970593,1.08246364865117,0.449999999907315,-1.84716235362981E-09,-1.84636651935866E-09
0.935499999999952,3.31553931154431,1.59850056328914,0.183774984422235,1.08326376392566,0.44999999990727,-1.84781927259348E-09,-1.84702343832233E-09
0.935999999999952,3.31747957287561,1.59967888755,0.1837370516094,1.08406363380921,0.449999999906994,-1.84884579867983E-09,-1.84804996440868E-09
0.936499999999952,3.31941925098196,1.60085684695552,0.183699146592339,1.0848632575271,0.449999999906996,-1.85089515936099E-09,-1.85009932508984E-09
0.936999999999952,3.32135834187285,1.60203443835088,0.183661269387428,1.08566263422743,0.449999999907114,-1.85256532336808E-09,-1.85176948909693E-09
0.937499999999952,3.3232968437293,1.60321166059891,0.183623420131854,1.08646176309146,0.44999999990707,-1.85350053361066E-09,-1.85270469933951E-09
0.937999999999952,3.32523475579739,1.60438851385741,0.183585598694909,1.08726064333826,0.449999999906806,-1.85425826082497E-09,-1.85346242655382E-09
0.938499999999952,3.32717207622152,1.60556499686097,0.183547805168265,1.08805927428549,0.449999999906792,-1.85498484628344E-09,-1.85418901201229E-09
0.938999999999952,3.32910880265111,1.60674110823791,0.183510039514643,1.0888576549915,0.44999999990706,-1.85636787886079E-09,-1.85557204458964E-09
0.939499999999952,3.33104493228733,1.60791684579405,0.183472301880442,1.08965578470592,0.449999999906907,-1.85720011591783E-09,-1.85640428164668E-09
0.939999999999952,3.33298046418781,1.60909220957462,0.18343459217503,1.09045366253127,0.449999999906897,-1.85833136379099E-09,-1.85753552951984E-09
0.940499999999952,3.33491539518349,1.61026719690276,0.183396910509484,1.09125128786435,0.449999999906902,-1.85998287605127E-09,-1.85918704178012E-09
0.940999999999952,3.33684972522738,1.61144180890169,0.183359256739875,1.09204865967831,0.449999999907495,-1.86113451039471E-09,-1.86033867612356E-09
0.941499999999952,3.33878345135516,1.61261604286344,0.183321631156626,1.09284577742761,0.449999999907479,-1.86048280947926E-09,-1.85968697520811E-09
0.941999999999952,3.34071657237884,1.61378989875798,0.183284033550372,1.09364264016299,0.449999999907493,-1.86151119518918E-09,-1.86071536091803E-09
0.942499999999952,3.34264908517427,1.61496337405494,0.183246464039985,1.0944392471719,0.449999999907449,-1.86332661800126E-09,-1.86253078373011E-09
0.942999999999952,3.34458098816717,1.61613646807266,0.183208922596102,1.09523559759111,0.449999999907293,-1.86522818024226E-09,-1.86443234597111E-09
0.943499999999951,3.34651228011795,1.61730918031366,0.183171409254788,1.0960316906418,0.449999999907707,-1.86621844366908E-09,-1.86542260939793E-09
0.943999999999951,3.34844295759877,1.61848150813404,0.183133924109325,1.09682752544755,0.449999999907855,-1.86774876120843E-09,-1.86695292693728E-09
0.944499999999951,3.35037301939614,1.61965345105212,0.183096467141659,1.09762310129456,0.449999999907802,-1.86886789377283E-09,-1.86807205950168E-09
0.944999999999951,3.35230246326266,1.62082500767396,0.183059038337493,1.09841841734326,0.449999999907949,-1.87009233099111E-09,-1.86929649671996E-09
0.945499999999951,3.3542312881669,1.62199617758361,0.18302163777041,1.09921347290511,0.449999999907762,-1.87170898224842E-09,-1.87091314797727E-09
0.945999999999951,3.35615949105316,1.6231669586797,0.182984265441198,1.10000826702449,0.449999999907762,-1.87264505291385E-09,-1.8718492186427E-09
0.946499999999951,3.35808706981875,1.62433734962576,0.182946921394973,1.10080279889009,0.449999999907923,-1.87349143143667E-09,-1.87269559716552E-09
0.946999999999951,3.36001402374712,1.62550735041125,0.182909605595974,1.1015970678322,0.449999999907703,-1.87458984446387E-09,-1.87379401019272E-09
0.947499999999951,3.36194035025137,1.62667695909853,0.182872318114064,1.10239107313104,0.449999999907738,-1.87487056435565E-09,-1.8740747300845E-09
0.947999999999951,3.3638660483115,1.6278461756118,0.182835058918301,1.10318481387392,0.449999999907481,-1.87531451478762E-09,-1.87451868051647E-09
0.948499999999951,3.36579111467309,1.62901499742946,0.182797828080248,1.10397828925594,0.449999999907442,-1.87614833391248E-09,-1.87535249964133E-09
0.948999999999951,3.36771554831964,1.63018342428833,0.182760625599961,1.10477149852406,0.449999999907294,-1.87754138625262E-09,-1.87674555198147E-09
0.949499999999951,3.36963934594918,1.63135145379899,0.182723451530153,1.10556444071207,0.449999999907963,-1.87844703680717E-09,-1.87765120253602E-09
0.949999999999951,3.37156250759702,1.63251908654276,0.182686305834006,1.10635711531249,0.449999999907764,-1.87978983767767E-09,-1.87899400340652E-09
0.950499999999951,3.37348503139856,1.63368632153463,0.182649188521394,1.10714952143492,0.449999999907614,-1.88182745775034E-09,-1.88103162347919E-09
0.950999999999951,3.37540691305648,1.63485315521738,0.182612099688389,1.10794165824302,0.449999999907683,-1.88391224842377E-09,-1.88311641415262E-09
0.951499999999951,3.37732815130489,1.63601958710199,0.18257503937604,1.10873352491942,0.449999999907443,-1.88528088973516E-09,-1.88448505546401E-09
0.951999999999951,3.37924874543205,1.63718561732728,0.182538007496314,1.10952512070111,0.449999999907344,-1.88637989950724E-09,-1.88558406523609E-09
0.95249999999995,3.38116869275482,1.63835124387552,0.182501004157015,1.11031644481498,0.449999999907301,-1.88816122459468E-09,-1.88736539032353E-09
0.95299999999995,3.38308799218756,1.63951646649834,0.182464029307692,1.11110749647413,0.449999999907396,-1.88939185130632E-09,-1.88859601703517E-09
0.95349999999995,3.38500664013294,1.64068128232583,0.182427083044645,1.11189827485548,0.449999999906988,-1.89092262681267E-09,-1.89012679254152E-09
0.95399999999995,3.3869246362495,1.64184569183663,0.182390165357946,1.11268877914782,0.449999999907113,-1.89290898233718E-09,-1.89211314806603E-09
0.95449999999995,3.3888419774867,1.64300969274106,0.182353276222148,1.11347900861654,0.449999999906949,-1.89418634943816E-09,-1.89339051516701E-09
0.95499999999995,3.39075866265595,1.64417328460914,0.182316415717315,1.11426896242258,0.449999999906911,-1.89508644887759E-09,-1.89429061460644E-09
0.95549999999995,3.39267469061811,1.64533646706705,0.182279583809471,1.11505863983463,0.449999999906966,-1.89611003287293E-09,-1.89531419860178E-09
0.95599999999995,3.3945900570946,1.64649923649298,0.182242780589516,1.11584804010553,0.449999999906575,-1.89781204640305E-09,-1.8970162121319E-09
0.95649999999995,3.39650476193699,1.6476615936788,0.182206006028261,1.11663716232312,0.449999999906813,-1.89906487757519E-09,-1.89826904330404E-09
0.95699999999995,3.39841880220488,1.64882353639097,0.182169260174801,1.11742600573258,0.449999999906535,-1.89986640308781E-09,-1.89907056881666E-09
0.95749999999995,3.40033217601894,1.6499850635864,0.182132543049859,1.11821456947607,0.449999999906613,-1.9012914020955E-09,-1.90049556782435E-09
0.95799999999995,3.40224488193338,1.6511461744716,0.182095854665306,1.11900285289017,0.449999999906309,-1.90394915111636E-09,-1.90315331684521E-09
0.95849999999995,3.40415691932319,1.65230686931136,0.182059194967484,1.11979085513792,0.449999999906416,-1.90592264193157E-09,-1.90512680766042E-09
0.95899999999995,3.40606828352938,1.65346714402765,0.182022564117076,1.12057857547828,0.449999999906377,-1.90719327830546E-09,-1.90639744403431E-09
0.95949999999995,3.40797897540353,1.65462700050971,0.181985961975799,1.12136601301183,0.449999999906186,-1.90931019605767E-09,-1.90851436178652E-09
0.95999999999995,3.40988899094715,1.6557864352305,0.181949388707297,1.12215316710361,0.44999999990574,-1.91030813390114E-09,-1.90951229962999E-09
0.96049999999995,3.41179832882833,1.65694544788129,0.181912844249571,1.12294003679176,0.449999999905705,-1.91178516073531E-09,-1.91098932646416E-09
0.96099999999995,3.41370698721621,1.65810403728143,0.181876328643265,1.1237266213856,0.449999999905919,-1.91291402162896E-09,-1.91211818735781E-09
0.96149999999995,3.41561496369843,1.65926220174496,0.181839841926943,1.12451292012075,0.449999999905777,-1.91407625860229E-09,-1.91328042433114E-09
0.961999999999949,3.41752225739143,1.66041994126725,0.181803384045041,1.1252989321735,0.449999999905639,-1.91434354479547E-09,-1.91354771052432E-09
0.962499999999949,3.41942886551246,1.66157725364052,0.181766955169908,1.12608465679686,0.449999999905178,-1.91603805044238E-09,-1.91524221617123E-09
0.962999999999949,3.4213347863193,1.66273413826779,0.181730555155753,1.12687009299034,0.449999999905418,-1.91751592382161E-09,-1.91672008955046E-09
0.963499999999949,3.42324001791996,1.66389059363793,0.181694184089741,1.12765524028704,0.449999999905249,-1.91867927101796E-09,-1.91788343674681E-09
0.963999999999949,3.4251445581251,1.66504661857337,0.181657842035343,1.12844009761112,0.449999999905273,-1.91977204966332E-09,-1.91897621539217E-09
0.964499999999949,3.42704840546485,1.66620221213559,0.181621528952906,1.1292246644713,0.449999999905049,-1.9208781093516E-09,-1.92008227508045E-09
0.964999999999949,3.42895155887315,1.6673573741835,0.181585244847643,1.13000893993692,0.449999999905086,-1.92252312680719E-09,-1.92172729253604E-09
0.965499999999949,3.43085401468543,1.66851210178546,0.181548989772224,1.13079292322234,0.449999999905401,-1.92474303162271E-09,-1.92394719735156E-09
0.965999999999949,3.43275577158892,1.66966639438771,0.181512763755154,1.13157661354076,0.4499999999053,-1.9259163569485E-09,-1.92512052267735E-09
0.966499999999949,3.43465682765951,1.67082025080966,0.181476566810834,1.13236001013336,0.449999999905649,-1.92939227094957E-09,-1.92859643667842E-09
0.966999999999949,3.4365571810504,1.67197367011618,0.181440398934123,1.13314311209467,0.449999999905427,-1.92983864999441E-09,-1.92904281572326E-09
0.967499999999949,3.43845682981096,1.67312665090348,0.18140426019225,1.13392591880919,0.449999999906043,-1.93191809771953E-09,-1.93112226344838E-09
0.967999999999949,3.44035577221743,1.67427919243475,0.181368150535617,1.13470842934117,0.449999999905897,-1.93529815784022E-09,-1.93450232356907E-09
0.968499999999949,3.44225400657733,1.67543129357367,0.181332070008478,1.13549064308938,0.449999999905801,-1.93646521040591E-09,-1.93566937613476E-09
0.968999999999949,3.44415153108274,1.67658295342292,0.181296018606423,1.13627255914772,0.449999999905669,-1.93778758317276E-09,-1.93699174890161E-09
0.969499999999949,3.44604834332196,1.67773417025188,0.181259996427279,1.13705417673718,0.449999999905614,-1.93889714006357E-09,-1.93810130579242E-09
0.969999999999949,3.4479444409336,1.67888494261417,0.18122400342806,1.13783549498611,0.449999999905258,-1.93973632989231E-09,-1.93894049562116E-09
0.970499999999949,3.44983982316257,1.68003527022515,0.181188039625414,1.13861651340662,0.449999999905393,-1.94015101206979E-09,-1.93935517779864E-09
0.970999999999948,3.45173448733026,1.68118515142155,0.181152105058753,1.1393972309448,0.449999999905156,-1.94117148744066E-09,-1.94037565316951E-09
0.971499999999948,3.45362843218478,1.68233458559446,0.181116199723231,1.14017764696178,0.449999999905312,-1.94213646553809E-09,-1.94134063126694E-09
0.971999999999948,3.4555216561357,1.68348357198753,0.181080323639818,1.14095776060315,0.449999999905197,-1.94400177899734E-09,-1.94320594472619E-09
0.972499999999948,3.45741415513941,1.68463210727817,0.181044476811235,1.14173757114487,0.449999999905132,-1.94503491091069E-09,-1.94423907663954E-09
0.972999999999948,3.45930592849236,1.68578019158612,0.181008659375397,1.14251707762555,0.449999999905287,-1.94638238859568E-09,-1.94558655432453E-09
0.973499999999948,3.46119697477003,1.68692782415458,0.180972871143513,1.14329627956679,0.449999999905154,-1.94764840366624E-09,-1.94685256939509E-09
0.973999999999948,3.46308729115576,1.68807500284776,0.180937112375311,1.14407517602735,0.449999999905344,-1.94842317280397E-09,-1.94762733853282E-09
0.974499999999948,3.46497687626661,1.68922172723728,0.180901382901412,1.14485376622278,0.449999999905135,-1.94928666263916E-09,-1.94849082836801E-09
0.974999999999948,3.46686572859218,1.69036799653176,0.180865682795718,1.14563204935964,0.449999999905057,-1.95055543938949E-09,-1.94975960511834E-09
0.975499999999948,3.46875384504814,1.69151380840497,0.180830012084469,1.14641002465399,0.449999999904714,-1.95192897955998E-09,-1.95113314528883E-09
0.975999999999948,3.47064122550428,1.69265916348076,0.180794370788376,1.14718769133014,0.449999999905004,-1.9541221418784E-09,-1.95332630760725E-09
0.976499999999948,3.47252786654775,1.69380405912039,0.180758758893656,1.14796504862888,0.449999999904817,-1.95551526360749E-09,-1.95471942933634E-09
0.976999999999948,3.47441376665401,1.69494849448758,0.180723176453639,1.1487420958079,0.4499999999049,-1.95670867009223E-09,-1.95591283582108E-09
0.977499999999948,3.47629892386821,1.69609246848003,0.180687623471011,1.14951883201241,0.449999999904758,-1.95790846035937E-09,-1.95711262608822E-09
0.977999999999948,3.4781833374013,1.69723598100138,0.180652099939697,1.15029525655555,0.449999999904679,-1.95997768015488E-09,-1.95918184588373E-09
0.978499999999948,3.4800670031456,1.69837902867017,0.180616605937592,1.15107136863333,0.4499999999045,-1.96136984431661E-09,-1.96057401004546E-09
0.978999999999948,3.48194992192982,1.69952161323309,0.180581141402556,1.15184716738979,0.449999999904395,-1.96219254733343E-09,-1.96139671306228E-09
0.979499999999948,3.48383208909716,1.70066373055738,0.180545706433818,1.15262265220128,0.44999999990468,-1.96281456366076E-09,-1.96201872938961E-09
0.979999999999947,3.48571350440725,1.70180538133016,0.180510301004808,1.15339782216826,0.449999999904022,-1.96400803953445E-09,-1.9632122052633E-09
0.980499999999947,3.48759416493154,1.70294656341092,0.180474925153097,1.15417267646316,0.449999999904364,-1.96451521716767E-09,-1.96371938289652E-09
0.980999999999947,3.489474070355,1.7040872771763,0.180439578803019,1.15494721447172,0.449999999903954,-1.96569878430086E-09,-1.96490295002971E-09
0.981499999999947,3.49135321794546,1.70522752057434,0.180404262107884,1.15572143535877,0.449999999904467,-1.96725134793407E-09,-1.96645551366292E-09
0.981999999999947,3.49323160395749,1.70636729070487,0.180368975051629,1.15649533829613,0.449999999904858,-1.97195930418115E-09,-1.97116346991E-09
0.982499999999947,3.49510922930204,1.70750658927712,0.180333717597542,1.15726892252197,0.449999999905419,-1.97339053431556E-09,-1.97259470004441E-09
0.982999999999947,3.49698608978976,1.70864541279199,0.180298489829604,1.15804218726281,0.449999999905353,-1.97668924284411E-09,-1.97589340857296E-09
0.983499999999947,3.4988621855861,1.70978376224034,0.180263291682252,1.15881513175824,0.449999999905272,-1.97755672948219E-09,-1.97676089521104E-09
0.983999999999947,3.50073751566599,1.71092163735756,0.180228123155587,1.15958775524774,0.449999999905103,-1.97888526398682E-09,-1.97808942971567E-09
0.984499999999947,3.50261207428371,1.71205903303369,0.180192984404388,1.16036005694055,0.449999999905074,-1.98018727803895E-09,-1.9793914437678E-09
0.984999999999947,3.50448586150868,1.71319595031,0.180157875321,1.16113203597298,0.449999999904706,-1.98144398111388E-09,-1.98064814684273E-09
0.985499999999947,3.5063588752282,1.71433238758732,0.180122796045067,1.16190369169112,0.449999999904681,-1.98545127561012E-09,-1.98465544133897E-09
0.985999999999947,3.50823111499109,1.71546834520817,0.180087746457758,1.16267502342067,0.449999999904504,-1.98642872983879E-09,-1.98563289556764E-09
0.986499999999947,3.51010257718804,1.71660382043493,0.180052726648565,1.16344603020013,0.449999999904412,-1.98796849815164E-09,-1.98717266388049E-09
0.986999999999947,3.51197326275295,1.7177388149678,0.180017736540382,1.16421671134017,0.449999999904602,-1.98891494940234E-09,-1.98811911513119E-09
0.987499999999947,3.51384316651407,1.71887332423754,0.179982776231541,1.16498706614044,0.44999999990454,-1.9909389276096E-09,-1.99014309333845E-09
0.987999999999947,3.51571228763805,1.72000734833062,0.179947845781015,1.16575709362177,0.449999999904633,-1.99209004847489E-09,-1.99129421420374E-09
0.988499999999947,3.51758062509404,1.72114088694306,0.179912945077361,1.16652679316907,0.449999999904545,-1.99379202037164E-09,-1.99299618610049E-09
0.988999999999946,3.5194481762334,1.7222739379885,0.179878074259411,1.16729616408113,0.449999999904353,-1.99530053590635E-09,-1.9945047016352E-09
0.989499999999946,3.52131493840001,1.7234064997488,0.179843233290585,1.1680652054561,0.44999999990453,-1.99766603259377E-09,-1.99687019832262E-09
0.989999999999946,3.52318091129429,1.72453857269093,0.179808422159797,1.16883391653924,0.449999999904327,-1.99972735592802E-09,-1.99893152165687E-09
0.990499999999946,3.5250460913692,1.72567015387689,0.179773640968752,1.16960229661947,0.449999999904087,-2.00149807838557E-09,-2.00070224411442E-09
0.990999999999946,3.5269104766244,1.7268012421857,0.179738889705116,1.17037034482926,0.449999999904326,-2.00126261395983E-09,-2.00046677968868E-09
0.991499999999946,3.5287740678597,1.72793183921117,0.17970416824731,1.17113806049712,0.449999999904095,-2.00217716017637E-09,-2.00138132590522E-09
0.991999999999946,3.53063686008932,1.72906194054748,0.179669476808036,1.17190544282995,0.449999999903854,-2.00282895823634E-09,-2.00203312396519E-09
0.992499999999946,3.5324988530233,1.73019154691241,0.179634815299035,1.172672490908,0.449999999903846,-2.00395741667414E-09,-2.00316158240299E-09
0.992999999999946,3.53436004457144,1.73132065669273,0.179600183750537,1.17343920422453,0.449999999903641,-2.0047383059163E-09,-2.00394247164515E-09
0.993499999999946,3.53622043337306,1.73244926946143,0.179565582160972,1.17420558184673,0.449999999903924,-2.00663585747662E-09,-2.00584002320547E-09
0.993999999999946,3.53808001662748,1.73357738307176,0.179531010569444,1.17497162308236,0.449999999903915,-2.00857236398733E-09,-2.00777652971618E-09
0.994499999999946,3.53993879257299,1.73470499662002,0.179496469003104,1.17573732704589,0.44999999990398,-2.00933253369229E-09,-2.00853669942114E-09
0.994999999999946,3.54179675927525,1.73583210880215,0.179461957470331,1.17650269309911,0.449999999903653,-2.01018122980567E-09,-2.00938539553452E-09
0.995499999999946,3.54365391531996,1.73695871907418,0.17942747595653,1.17726772038573,0.449999999903521,-2.01171668212652E-09,-2.01092084785537E-09
0.995999999999946,3.54551025845616,1.7380848258598,0.179393024512698,1.17803240818014,0.44999999990352,-2.01298631929969E-09,-2.01219048502854E-09
0.996499999999946,3.54736578674052,1.73921042797134,0.179358603121744,1.17879675574443,0.449999999903,-2.01431793467322E-09,-2.01352210040207E-09
0.996999999999946,3.5492204985314,1.74033552461822,0.179324211804397,1.17956076220467,0.449999999904116,-2.01540482913654E-09,-2.01460899486539E-09
0.997499999999946,3.55107439279445,1.74146011528919,0.179289850597905,1.18032442700388,0.44999999990348,-2.016670719307E-09,-2.01587488503585E-09
0.997999999999945,3.55292746748799,1.74258419891963,0.179255519465612,1.18108774919917,0.44999999990358,-2.01861274917725E-09,-2.0178169149061E-09
0.998499999999945,3.55477971892153,1.74370777242478,0.179221218503852,1.18185072808952,0.449999999903374,-2.01979323544155E-09,-2.0189974011704E-09
0.998999999999945,3.55663114679598,1.74483083630953,0.179186947646279,1.18261336293595,0.449999999904225,-2.02135652660473E-09,-2.02056069233358E-09
0.999499999999945,3.55848174819423,1.74595338838468,0.17915270700171,1.18337565290477,0.44999999990306,-2.02312862296328E-09,-2.02233278869213E-09
0.999999999999945,3.56033152230217,1.74707542871462,0.179118496490595,1.18413759719401,0.44999999990295,-2.02408186045222E-09,-2.02328602618107E-09
1.00049999999995,3.56218046748628,1.74819695623858,0.179084316139889,1.18489919520531,0.449999999902496,-2.0244074194764E-09,-2.02361158520525E-09
1.00099999999995,3.56402858160271,1.74931796963983,0.17905016599431,1.18566044606583,0.449999999902743,-2.02644916125205E-09,-2.0256533269809E-09
1.00149999999995,3.56587586104631,1.75043846602535,0.179016046061436,1.18642134905705,0.449999999902479,-2.02752759026481E-09,-2.02673175599366E-09
1.00199999999995,3.56772230528606,1.75155844567366,0.178981956384707,1.18718190332522,0.449999999902475,-2.0286232832456E-09,-2.02782744897445E-09
1.00249999999995,3.56956791239034,1.75267790732827,0.178947896950797,1.18794210820955,0.449999999901724,-2.02918895575444E-09,-2.02839312148329E-09
1.00299999999995,3.57141268176111,1.75379685126258,0.178913867725605,1.18870196287104,0.449999999901891,-2.03041244928315E-09,-2.029616615012E-09
1.00349999999994,3.5732566100082,1.75491527470349,0.1788798687772,1.18946146662548,0.449999999902026,-2.03197579595749E-09,-2.03117996168634E-09
1.00399999999994,3.57509969542376,1.75603317665892,0.178845900103387,1.19022061875999,0.449999999901474,-2.0332708849935E-09,-2.03247505072235E-09
1.00449999999994,3.57694193601444,1.75715055597362,0.178811961765005,1.19097941837399,0.449999999901828,-2.03501857032329E-09,-2.03422273605214E-09
1.00499999999994,3.57878333005976,1.75826741157287,0.178778053702755,1.19173786488254,0.449999999901597,-2.03614482219283E-09,-2.03534898792168E-09
1.00549999999994,3.58062387541046,1.75938374221357,0.178744175999771,1.19249595729552,0.449999999901594,-2.03717251401336E-09,-2.03637667974221E-09
1.00599999999994,3.58246357117177,1.76049954770237,0.178710328618388,1.19325369494977,0.449999999901249,-2.03862529635224E-09,-2.03782946208109E-09
1.00649999999994,3.58430241645508,1.76161482782437,0.178676511529512,1.19401107719975,0.449999999901437,-2.03991991354346E-09,-2.03912407927231E-09
1.00699999999994,3.58614040708685,1.76272957915665,0.17864272483997,1.19476810318849,0.449999999901732,-2.04110925383638E-09,-2.04031341956523E-09
1.00749999999994,3.58797754104348,1.76384380047069,0.178608968563637,1.19552477210787,0.449999999901283,-2.043162181109E-09,-2.04236634683785E-09
1.00799999999994,3.58981381824943,1.76495749252683,0.178575242615803,1.19628108320536,0.449999999901438,-2.04447349327896E-09,-2.04367765900781E-09
1.00849999999994,3.59164923552615,1.76607065265249,0.178541547108316,1.19703703586433,0.449999999901019,-2.04516920065956E-09,-2.04437336638841E-09
1.00899999999994,3.59348379110952,1.76718327997563,0.17850788205712,1.19779262917567,0.449999999901095,-2.04606694087506E-09,-2.04527110660391E-09
1.00949999999994,3.59531748474267,1.7682953749839,0.178474247336418,1.19854786252174,0.449999999900616,-2.04716035789865E-09,-2.0463645236275E-09
1.00999999999994,3.59715031371527,1.76940693562763,0.178440643098333,1.1993027350884,0.449999999900909,-2.05029035416082E-09,-2.04949451988967E-09
1.01049999999994,3.59898227547687,1.77051796017384,0.178407069371316,1.20005724603113,0.449999999900575,-2.05132189012858E-09,-2.05052605585743E-09
1.01099999999994,3.60081336754141,1.77162844689691,0.178373526061693,1.2008113946823,0.449999999900503,-2.0521287724673E-09,-2.05133293819615E-09
1.01149999999994,3.60264359038594,1.77273839701189,0.178340013223028,1.20156518025047,0.449999999900554,-2.05310225764865E-09,-2.0523064233775E-09
1.01199999999994,3.60447293969307,1.77384780693454,0.178306530897359,1.20231860196067,0.449999999900507,-2.05424585675296E-09,-2.05345002248181E-09
1.01249999999994,3.60630141546203,1.77495667738527,0.178273079063375,1.20307165911334,0.449999999900042,-2.05650765860987E-09,-2.05571182433872E-09
1.01299999999994,3.60812901444131,1.77606500581811,0.178239657778116,1.20382435094486,0.449999999900231,-2.05774117190138E-09,-2.05694533763023E-09
1.01349999999994,3.60995573578375,1.77717279223708,0.178206267007714,1.20457667663883,0.449999999900122,-2.05903086247794E-09,-2.05823502820679E-09
1.01399999999994,3.6117815779162,1.77828003572567,0.178172906752313,1.20532863553819,0.449999999900018,-2.06071582020684E-09,-2.05991998593569E-09
1.01449999999994,3.61360653820966,1.77938673428664,0.178139577090922,1.20608022693204,0.449999999900058,-2.0627081431801E-09,-2.06191230890895E-09
1.01499999999994,3.61543061439719,1.78049288657428,0.17810627800163,1.20683144992122,0.449999999900057,-2.06392233859098E-09,-2.06312650431983E-09
1.01549999999994,3.61725380527467,1.78159849214697,0.178073009482674,1.20758230374513,0.449999999899902,-2.06457081985967E-09,-2.06377498558852E-09
1.01599999999994,3.61907610915992,1.78270354989466,0.178039771569095,1.20833278779631,0.449999999899851,-2.06588361695292E-09,-2.06508778268177E-09
1.01649999999994,3.6208975239141,1.78380805859088,0.178006564264468,1.20908290115878,0.449999999899972,-2.06704009464431E-09,-2.06624426037316E-09
1.01699999999994,3.6227180471971,1.78491201640382,0.177973387584647,1.20983264330965,0.449999999898987,-2.07109905614455E-09,-2.0703032218734E-09
1.01749999999994,3.62453767857447,1.78601542381248,0.177940241524769,1.21058201333843,0.449999999898794,-2.07210204550279E-09,-2.07130621123164E-09
1.01799999999994,3.62635641552279,1.78711827900663,0.177907126110762,1.21133101050688,0.449999999898516,-2.07546503594447E-09,-2.07466920167332E-09
1.01849999999994,3.62817425602378,1.78822058068592,0.177874041327341,1.21207963411211,0.449999999898411,-2.07635436622056E-09,-2.07555853194941E-09
1.01899999999994,3.62999119893711,1.78932232854287,0.177840987199493,1.21282788329613,0.449999999898616,-2.07792007211882E-09,-2.07712423784767E-09
1.01949999999994,3.63180724202178,1.79042352088752,0.177807963748422,1.21357575748762,0.449999999898217,-2.07952544073464E-09,-2.07872960646349E-09
1.01999999999994,3.6336223829823,1.79152415635121,0.177774970981147,1.2143232557517,0.449999999898241,-2.08076315899586E-09,-2.07996732472471E-09
1.02049999999994,3.63543662010443,1.79262423381897,0.177742008939739,1.21507037744669,0.44999999989903,-2.08163172810139E-09,-2.08083589383024E-09
1.02099999999994,3.63724995153795,1.7937237522822,0.17770907761891,1.21581712173824,0.449999999898598,-2.08304616611255E-09,-2.0822503318414E-09
1.02149999999994,3.63906237542649,1.7948227105455,0.177676177004183,1.21656348797838,0.449999999898429,-2.08382448796396E-09,-2.08302865369281E-09
1.02199999999994,3.64087388962517,1.79592110721299,0.177643307156524,1.21730947535765,0.449999999898,-2.08498043829941E-09,-2.08418460402826E-09
1.02249999999994,3.64268449332801,1.79701894222184,0.177610468018055,1.21805508319007,0.449999999898039,-2.0868762135029E-09,-2.08608037923175E-09
1.02299999999994,3.64449418373973,1.79811621356776,0.177577659674388,1.21880031059985,0.44999999989773,-2.08800378376228E-09,-2.08720794949113E-09
1.02349999999994,3.64630296013921,1.799212921181,0.177544882076255,1.21954515698356,0.449999999898401,-2.0900182418071E-09,-2.08922240753595E-09
1.02399999999994,3.64811081963991,1.80030906296171,0.177512135230849,1.2202896215492,0.449999999898145,-2.09300517195476E-09,-2.09220933768361E-09
1.02449999999994,3.64991775960315,1.80140463695975,0.177479419261021,1.22103370348432,0.449999999898057,-2.09479893154008E-09,-2.09400309726893E-09
1.02499999999994,3.65172378017012,1.80249964410536,0.17744673403608,1.22177740213062,0.449999999898052,-2.09617874447066E-09,-2.09538291019951E-09
1.02549999999994,3.65352887801562,1.80359408175909,0.177414079666946,1.22252071669145,0.449999999898136,-2.0974247338934E-09,-2.09662889962225E-09
1.02599999999994,3.65533305297637,1.80468795051602,0.177381456105106,1.22326364645748,0.449999999897769,-2.09909276072118E-09,-2.09829692645003E-09
1.02649999999994,3.65713630198242,1.80578124800889,0.177348863346633,1.22400619072914,0.449999999897765,-2.10089780294798E-09,-2.10010196867683E-09
1.02699999999994,3.65893862347602,1.80687397342793,0.17731630148514,1.22474834866556,0.449999999897395,-2.10206421713544E-09,-2.10126838286429E-09
1.02749999999994,3.66074001534827,1.80796612540129,0.177283770473493,1.22549011957594,0.449999999897543,-2.10300751812831E-09,-2.10221168385716E-09
1.02799999999994,3.6625404761337,1.8090577032499,0.17725127032428,1.22623150266216,0.449999999897358,-2.10458750427023E-09,-2.10379166999908E-09
1.02849999999994,3.6643400048066,1.81014870659593,0.177218801010873,1.22697249730231,0.449999999897478,-2.10638501085825E-09,-2.1055891765871E-09
1.02899999999994,3.66613859698594,1.81123913179482,0.177186362672473,1.22771310262134,0.449999999897305,-2.10819574297805E-09,-2.1073999087069E-09
1.02949999999994,3.66793625283203,1.8123289798098,0.177153955209444,1.22845331791572,0.449999999897071,-2.10911189901797E-09,-2.10831606474682E-09
1.02999999999994,3.66973297067134,1.81341824967996,0.177121578635688,1.22919314245864,0.449999999897052,-2.11053260978922E-09,-2.10973677551807E-09
1.03049999999994,3.67152874820605,1.8145069397979,0.177089233011151,1.22993257549978,0.44999999989722,-2.11149972506597E-09,-2.11070389079482E-09
1.03099999999994,3.67332358273168,1.81559504822803,0.177056918323815,1.23067161628277,0.449999999897055,-2.11304906905241E-09,-2.11225323478126E-09
1.03149999999994,3.67511747343939,1.81668257480647,0.177024634617256,1.23141026411868,0.449999999896987,-2.11381880055317E-09,-2.11302296628202E-09
1.03199999999994,3.67691041858237,1.81776951859964,0.176992381809931,1.23214851827607,0.449999999896728,-2.11482992229506E-09,-2.11403408802391E-09
1.03249999999994,3.6787024160455,1.81885587820702,0.176960160007267,1.23288637793438,0.449999999896821,-2.11594940180415E-09,-2.115153567533E-09
1.03299999999994,3.68049346450623,1.81994165309905,0.176927969118196,1.23362384239193,0.449999999897053,-2.11737624655761E-09,-2.11658041228646E-09
1.03349999999994,3.68228356198512,1.82102684180018,0.176895809265035,1.23436091102316,0.449999999896746,-2.11866964250351E-09,-2.11787380823236E-09
1.03399999999994,3.68407270635374,1.82211144312679,0.176863680376316,1.23509758295406,0.449999999896576,-2.12008469113734E-09,-2.11928885686619E-09
1.03449999999994,3.68586089596544,1.82319545606458,0.176831582507618,1.23583385749689,0.449999999896352,-2.12162393209425E-09,-2.1208280978231E-09
1.03499999999994,3.68764812851275,1.82427887919223,0.176799515671303,1.23656973375287,0.449999999896353,-2.12276428379621E-09,-2.12196844952506E-09
1.03549999999994,3.68943440335689,1.82536171236814,0.176767479800282,1.23730521129212,0.449999999896349,-2.12360713736093E-09,-2.12281130308978E-09
1.03599999999994,3.69121971629168,1.82644395226201,0.176735475043555,1.23804028908976,0.449999999896361,-2.12495566975779E-09,-2.12415983548664E-09
1.03649999999994,3.69300406853588,1.82752560070845,0.1767035012952,1.23877496663611,0.449999999896116,-2.12696363299791E-09,-2.12616779872676E-09
1.03699999999994,3.69478745648523,1.82860665499208,0.17667155859024,1.23950924300696,0.449999999895943,-2.12781474384638E-09,-2.12701890957523E-09
1.03749999999994,3.69656987859861,1.82968711415164,0.176639646976648,1.24024311757443,0.449999999895897,-2.12836635815616E-09,-2.12757052388501E-09
1.03799999999994,3.69835133349781,1.83076697755977,0.176607766427298,1.24097658961508,0.449999999895662,-2.12936723809065E-09,-2.1285714038195E-09
1.03849999999994,3.70013181946124,1.83184624424451,0.176575916946023,1.24170965837503,0.449999999895669,-2.13084276612374E-09,-2.13004693185259E-09
1.03899999999994,3.70191133406861,1.83292491249362,0.176544098580021,1.24244232309926,0.449999999895715,-2.13088301170838E-09,-2.13008717743723E-09
1.03949999999994,3.70368987691362,1.83400298261825,0.176512311268174,1.24317458313169,0.449999999895507,-2.1320473164721E-09,-2.13125148220095E-09
1.03999999999994,3.70546744515337,1.83508045259311,0.176480555061425,1.24390643760313,0.449999999895702,-2.13305241525408E-09,-2.13225658098293E-09
1.04049999999994,3.70724403557715,1.83615731978917,0.176448830011362,1.24463788588146,0.449999999895151,-2.13413899052828E-09,-2.13334315625713E-09
1.04099999999994,3.70901964753061,1.83723358447666,0.176417136106423,1.24536892705209,0.449999999895437,-2.13538844939798E-09,-2.13459261512683E-09
1.04149999999994,3.71079427991884,1.83830924602529,0.176385473325525,1.24609956067256,0.449999999895467,-2.13661692505251E-09,-2.13582109078136E-09
1.04199999999994,3.71256793029925,1.83938430286738,0.17635384169376,1.24682978584257,0.449999999895544,-2.13744484611755E-09,-2.1366490118464E-09
1.04249999999994,3.7143405977402,1.84045875472104,0.176322241209965,1.24755960191373,0.449999999895459,-2.13872403120874E-09,-2.13792819693759E-09
1.04299999999994,3.71611227896524,1.84153259909004,0.176290671883825,1.24828900809593,0.449999999895447,-2.13965709039421E-09,-2.13886125612306E-09
1.04349999999994,3.7178829734835,1.8426058362066,0.176259133746332,1.24901800363542,0.449999999895144,-2.14107762075422E-09,-2.14028178648307E-09
1.04399999999994,3.71965267752156,1.84367846304083,0.176227626837458,1.24974658774828,0.449999999894989,-2.14161297029669E-09,-2.14081713602554E-09
1.04449999999994,3.72142139167766,1.84475048091523,0.176196151109879,1.25047475975734,0.449999999895211,-2.14240088169948E-09,-2.14160504742833E-09
1.04499999999994,3.72318911287396,1.84582188746213,0.176164706493683,1.25120251902281,0.449999999895338,-2.14330408976338E-09,-2.14250825549223E-09
1.04549999999994,3.72495583900036,1.84689268127698,0.176133293185549,1.2519298646422,0.449999999895623,-2.14452089419837E-09,-2.14372505992722E-09
1.04599999999994,3.72672156879994,1.84796286169593,0.176101911116563,1.25265679609218,0.449999999895272,-2.14544383647652E-09,-2.14464800220537E-09
1.04649999999994,3.72848630147702,1.84903242888609,0.176070560228512,1.25338331246734,0.449999999895083,-2.14670081710722E-09,-2.14590498283607E-09
1.04699999999994,3.73025003359198,1.85010137994038,0.176039240571956,1.25410941318482,0.449999999894824,-2.14831162581586E-09,-2.14751579154471E-09
1.04749999999994,3.73201276529953,1.85116971581507,0.176007952154694,1.25483509743502,0.449999999894733,-2.1496854435421E-09,-2.14888960927095E-09
1.04799999999994,3.73377449261416,1.85223743312981,0.175976694964009,1.25556036462562,0.449999999894718,-2.15103579392917E-09,-2.15023995965802E-09
1.04849999999994,3.73553521473949,1.85330453197845,0.175945469138698,1.25628521372761,0.449999999894719,-2.15325954289192E-09,-2.15246370862077E-09
1.04899999999994,3.73729492954103,1.85437101085574,0.175914274528617,1.2570096442625,0.44999999989417,-2.15561692107347E-09,-2.15482108680232E-09
1.04949999999994,3.73905363639999,1.85543686984925,0.175883111193214,1.25773365546339,0.449999999894133,-2.15721804308622E-09,-2.15642220881507E-09
1.04999999999994,3.74081133234763,1.85650210669395,0.175851979175118,1.25845724658452,0.449999999894039,-2.15779966117324E-09,-2.15700382690209E-09
1.05049999999994,3.74256801635775,1.85756672117678,0.175820878394104,1.25918041689284,0.449999999894018,-2.15921913682138E-09,-2.15842330255023E-09
1.05099999999994,3.74432368669351,1.8586307122493,0.175789808910458,1.25990316563979,0.449999999893951,-2.1617860973544E-09,-2.16099026308325E-09
1.05149999999994,3.74607833915927,1.85969407621312,0.17575877085311,1.26062549219928,0.449999999893766,-2.16248050022294E-09,-2.16168466595179E-09
1.05199999999994,3.74783197604508,1.86075681652369,0.175727763973528,1.26134739565396,0.449999999893904,-2.16382939344228E-09,-2.16303355917113E-09
1.05249999999994,3.74958459177621,1.86181892791981,0.1756967885105,1.26206887545166,0.449999999894242,-2.16853489332092E-09,-2.16773905904977E-09
1.05299999999994,3.75133618706504,1.8628804119538,0.175665844355726,1.26278993086136,0.449999999894151,-2.17025102056123E-09,-2.16945518629008E-09
1.05349999999994,3.75308675950671,1.86394126708792,0.175634931531834,1.2635105609925,0.449999999894462,-2.17175295802452E-09,-2.17095712375337E-09
1.05399999999994,3.75483630758374,1.86500149222519,0.175604050060837,1.26423076540311,0.449999999894599,-2.1727152577089E-09,-2.17191942343775E-09
1.05449999999994,3.7565848287107,1.86606108565541,0.17557319997007,1.26495054319042,0.449999999894796,-2.17472474750569E-09,-2.17392891323454E-09
1.05499999999994,3.75833232085536,1.86712004612636,0.175542381244057,1.26566989359017,0.449999999894778,-2.17557015458336E-09,-2.17477432031221E-09
1.05549999999994,3.76007878270338,1.86817837301241,0.175511593910489,1.26638881588585,0.449999999894627,-2.17713298777955E-09,-2.1763371535084E-09
1.05599999999994,3.76182421400207,1.86923606663041,0.175480837923597,1.26710730955338,0.449999999894691,-2.17933973645223E-09,-2.17854390218108E-09
1.05649999999994,3.76356861031585,1.87029312333157,0.175450113350562,1.26782537373938,0.449999999894337,-2.18034097720921E-09,-2.17954514293806E-09
1.05699999999994,3.76531197269058,1.87134954491687,0.175419420136767,1.26854300774257,0.449999999894375,-2.18155325748537E-09,-2.18075742321422E-09
1.05749999999994,3.76705429803671,1.87240532888268,0.175388758354304,1.26926021090521,0.449999999894516,-2.18270852780922E-09,-2.18191269353807E-09
1.05799999999994,3.76879558447802,1.87346047425717,0.175358127932333,1.26997698239402,0.449999999894496,-2.1835220576083E-09,-2.18272622333715E-09
1.05849999999994,3.77053582846516,1.87451497811722,0.175327528966215,1.27069332148684,0.449999999894878,-2.18442623711734E-09,-2.18363040284619E-09
1.05899999999994,3.77227503126347,1.87556884242309,0.175296961429947,1.27140922751543,0.449999999895009,-2.18604516433185E-09,-2.1852493300607E-09
1.05949999999994,3.77401318915182,1.87662206406321,0.175266425340663,1.2721246998533,0.449999999894645,-2.18677050078941E-09,-2.18597466651826E-09
1.05999999999994,3.77575030080842,1.87767464261353,0.175235920697429,1.27283973760296,0.449999999894503,-2.18840633114947E-09,-2.18761049687832E-09
1.06049999999994,3.77748636488604,1.87872657728344,0.175205447508932,1.27355434019933,0.449999999894336,-2.18943210783529E-09,-2.18863627356414E-09
1.06099999999994,3.77922138029442,1.87977786782365,0.175175005753241,1.27426850682305,0.449999999894482,-2.19095999676178E-09,-2.19016416249063E-09
1.06149999999994,3.78095534378597,1.88082851163715,0.175144595440169,1.27498223681439,0.449999999894264,-2.19207789420306E-09,-2.19128205993191E-09
1.06199999999994,3.78268825359887,1.88187850769647,0.175114216623981,1.27569552938403,0.449999999894379,-2.1926831739183E-09,-2.19188733964715E-09
1.06249999999994,3.7844201091698,1.8829278560569,0.175083869314364,1.27640838390418,0.449999999894361,-2.19351439789683E-09,-2.19271856362568E-09
1.06299999999994,3.7861509079054,1.8839765550036,0.175053553409675,1.27712079959814,0.449999999893978,-2.19458357042512E-09,-2.19378773615397E-09
1.06349999999994,3.78788064783551,1.88502460314716,0.175023269048485,1.27783277574602,0.449999999893844,-2.19554091573926E-09,-2.19474508146811E-09
1.06399999999994,3.78960932775911,1.88607200001232,0.174993016184326,1.27854431166878,0.449999999893688,-2.19656925981582E-09,-2.19577342554467E-09
1.06449999999994,3.79133694658911,1.8871187452161,0.17496279482862,1.27925540665067,0.449999999893715,-2.19813968416194E-09,-2.19734384989079E-09
1.06499999999994,3.79306350125988,1.88816483643844,0.174932604904796,1.279966060023,0.449999999893648,-2.19942827839326E-09,-2.19863244412211E-09
1.06549999999994,3.79478899186963,1.88921027439512,0.174902446540165,1.28067627104096,0.449999999893387,-2.20031297348822E-09,-2.19951713921707E-09
1.06599999999994,3.79651341423726,1.89025505558826,0.174872319729297,1.28138603902615,0.449999999893557,-2.20151713525851E-09,-2.20072130098736E-09
1.06649999999994,3.79823676812032,1.89129918069212,0.17484222439914,1.28209536313597,0.449999999893083,-2.20276935580799E-09,-2.20197352153684E-09
1.06699999999994,3.7999590524841,1.89234264909689,0.1748121606067,1.28280424288702,0.449999999893489,-2.20354474944617E-09,-2.20274891517502E-09
1.06749999999994,3.80168026338495,1.89338545779081,0.174782128367479,1.28351267733352,0.449999999893136,-2.20488147184561E-09,-2.20408563757446E-09
1.06799999999994,3.80340040124869,1.89442760781733,0.174752127638693,1.28422066589949,0.44999999989317,-2.20615445356565E-09,-2.2053586192945E-09
1.06849999999994,3.80511946315005,1.89546909690775,0.174722158481442,1.28492820786806,0.449999999892796,-2.20717884247268E-09,-2.20638300820153E-09
1.06899999999994,3.80683744705875,1.89650992376788,0.174692220885476,1.28563530251244,0.449999999892956,-2.20899924741058E-09,-2.20820341313943E-09
1.06949999999994,3.80855435054426,1.89755008679097,0.174662314885763,1.28634194897413,0.449999999893393,-2.21040226400238E-09,-2.20960642973123E-09
1.06999999999994,3.8102701742729,1.89858958711769,0.174632440427518,1.28704814683466,0.449999999893034,-2.21174772940813E-09,-2.21095189513698E-09
1.07049999999994,3.8119849138235,1.89962842119149,0.174602597584174,1.28775389515498,0.449999999892866,-2.21224492891192E-09,-2.21144909464077E-09
1.07099999999994,3.81369856960745,1.90066659011929,0.174572786299856,1.2884591932955,0.449999999892806,-2.21326534877164E-09,-2.21246951450049E-09
1.07149999999994,3.81541113891797,1.90170409186993,0.174543006592216,1.28916404056314,0.449999999892684,-2.2142055966512E-09,-2.21340976238005E-09
1.07199999999994,3.81712262148834,1.90274092675341,0.174513258491467,1.28986843635072,0.449999999892748,-2.2157965323677E-09,-2.21500069809655E-09
1.07249999999994,3.81883301441658,1.90377709269815,0.174483541941323,1.29057237988434,0.449999999892756,-2.21711810022285E-09,-2.2163222659517E-09
1.07299999999994,3.82054231416095,1.90481258685416,0.174453857050125,1.29127587036407,0.449999999892603,-2.21822152313145E-09,-2.2174256888603E-09
1.07349999999994,3.82225052166329,1.90584741091007,0.174424203758579,1.29197890710143,0.449999999893209,-2.21945274658797E-09,-2.21865691231682E-09
1.07399999999994,3.8239576345331,1.90688156298296,0.174394582084018,1.29268148957328,0.449999999892837,-2.22060468624274E-09,-2.21980885197159E-09
1.07449999999994,3.825663650044,1.90791504133754,0.174364992005533,1.2933836168081,0.449999999892823,-2.22184075304721E-09,-2.22104491877606E-09
1.07499999999994,3.82736856747348,1.90894784573574,0.174335433564434,1.29408528828064,0.449999999892668,-2.22312250552914E-09,-2.22232667125799E-09
1.07549999999994,3.82907238384914,1.90997997393621,0.17430590679353,1.2947865032269,0.449999999892504,-2.23028233381495E-09,-2.2294864995438E-09
1.07599999999994,3.83077509829373,1.91101142584894,0.174276411668006,1.29548726088451,0.449999999892275,-2.23108263808225E-09,-2.2302868038111E-09
1.07649999999994,3.83247670918812,1.91204220049959,0.174246948160945,1.29618756063537,0.449999999892217,-2.23243010188945E-09,-2.2316342676183E-09
1.07699999999994,3.83417721521246,1.91307229721013,0.174217516295301,1.29688740181466,0.449999999892372,-2.23393342713152E-09,-2.23313759286037E-09
1.07749999999994,3.83587661496115,1.91410171530612,0.174188116082115,1.2975867836806,0.449999999892316,-2.23508868357758E-09,-2.23429284930643E-09
1.07799999999994,3.83757490559694,1.91513045263005,0.174158747513926,1.29828570556071,0.449999999892259,-2.23700763468671E-09,-2.23621180041556E-09
1.07849999999994,3.83927208537967,1.916158508179,0.174129410627187,1.2989841666808,0.449999999892686,-2.23982027369729E-09,-2.23902443942614E-09
1.07899999999994,3.84096815153114,1.91718587977764,0.174100105451365,1.29968216640883,0.449999999893303,-2.24179849683814E-09,-2.24100266256699E-09
1.07949999999994,3.84266310503791,1.91821256925742,0.174070831942298,1.30037970394481,0.449999999893376,-2.24336670073821E-09,-2.24257086646706E-09
1.07999999999994,3.8443569431145,1.91923857449305,0.174041590050336,1.30107677867804,0.449999999893075,-2.24452453845281E-09,-2.24372870418166E-09
1.08049999999994,3.84604966401299,1.92026389427468,0.174012379867275,1.30177338997823,0.449999999892806,-2.24516893965188E-09,-2.24437310538073E-09
1.08099999999994,3.84774126512009,1.92128852686714,0.173983201370743,1.3024695369897,0.449999999892509,-2.24603126375289E-09,-2.24523542948174E-09
1.08149999999994,3.84943174535989,1.92231247180699,0.173954054601152,1.30316521905901,0.449999999892738,-2.24727780828715E-09,-2.246481974016E-09
1.08199999999994,3.85112110475869,1.9233357298634,0.173924939426547,1.30386043557636,0.449999999892386,-2.24808552329314E-09,-2.24728968902199E-09
1.08249999999994,3.85280933787038,1.92435829608073,0.173895856091436,1.30455518580571,0.449999999892506,-2.24939061821416E-09,-2.24859478394301E-09
1.08299999999994,3.85449644595016,1.9253801728751,0.1738668043812,1.3052494688016,0.449999999892262,-2.25124029140655E-09,-2.2504444571354E-09
1.08349999999994,3.85618242549804,1.92640135672709,0.173837784456717,1.30594328442195,0.449999999892288,-2.25243833307243E-09,-2.25164249880128E-09
1.08399999999994,3.85786727661878,1.92742184911347,0.173808796185835,1.30663663142774,0.449999999891743,-2.25706860146335E-09,-2.2562727671922E-09
1.08449999999994,3.85955099664325,1.92844164756982,0.173779839640057,1.30732950954073,0.449999999892637,-2.25883095561485E-09,-2.2580351213437E-09
1.08499999999994,3.86123358309498,1.92946075063911,0.173750914847343,1.30802191771624,0.449999999892294,-2.25976047596443E-09,-2.25896464169328E-09
1.08549999999994,3.86291503379766,1.93047915664949,0.173722021783633,1.30871385547233,0.449999999892201,-2.26189293683898E-09,-2.26109710256783E-09
1.08599999999994,3.86459535056833,1.93149686813745,0.17369316042497,1.30940532211356,0.449999999892353,-2.26286409055199E-09,-2.26206825628084E-09
1.08649999999994,3.86627452813706,1.9325138805957,0.173664330843891,1.31009631680496,0.449999999892507,-2.26598320662852E-09,-2.26518737235737E-09
1.08699999999994,3.86795256801348,1.93353019609277,0.173635532986551,1.31078683904157,0.449999999892593,-2.26710818174158E-09,-2.26631234747043E-09
1.08749999999994,3.8696294655326,1.93454581084671,0.173606766812141,1.31147688798048,0.449999999893269,-2.26816962434206E-09,-2.26737379007091E-09
1.08799999999994,3.87130521912731,1.93556072382855,0.173578032479637,1.31216646292549,0.449999999893635,-2.27821350673452E-09,-2.27741767246337E-09
1.08849999999994,3.87297982919989,1.93657493618237,0.173549329884214,1.31285556323895,0.44999999989436,-2.28178913264099E-09,-2.28099329836984E-09
1.08899999999994,3.87465329206468,1.93758844494263,0.173520659016932,1.31354418821061,0.449999999894515,-2.28281599179425E-09,-2.2820201575231E-09
1.08949999999994,3.87632560670353,1.93860124965682,0.173492019924168,1.31423233722817,0.449999999894365,-2.28406667190928E-09,-2.28327083763813E-09
1.08999999999994,3.8779967713635,1.93961334938188,0.173463412591228,1.31492000949624,0.449999999894153,-2.28488236664326E-09,-2.28408653237211E-09
1.09049999999994,3.8796667838477,1.94062474255349,0.173434837048162,1.3156072043522,0.449999999893845,-2.28586420625287E-09,-2.28506837198172E-09
1.09099999999994,3.88133564496666,1.94163543067676,0.17340629327141,1.31629392112489,0.449999999893604,-2.28686511394294E-09,-2.28606927967179E-09
1.09149999999994,3.8830033512524,1.94264541086103,0.173377781232065,1.31698015926567,0.449999999893637,-2.28847242544905E-09,-2.2876765911779E-09
1.09199999999994,3.88466990094824,1.94365468219066,0.173349300985535,1.31766591787834,0.449999999893704,-2.28951911596109E-09,-2.28872328168994E-09
1.09249999999994,3.88633529252897,1.94466324373303,0.173320852527627,1.31835119637487,0.449999999893446,-2.29123728323621E-09,-2.29044144896506E-09
1.09299999999994,3.88799952219881,1.94567109246115,0.173292435898715,1.31903599394567,0.449999999893275,-2.29204893953394E-09,-2.29125310526279E-09
1.09349999999994,3.88966259068454,1.94667822966932,0.173264051048756,1.31972031007328,0.449999999893182,-2.29347511815359E-09,-2.29267928388244E-09
1.09399999999994,3.89132449521057,1.94768465345614,0.173235698026309,1.32040414383509,0.449999999893037,-2.29443583577016E-09,-2.29364000149901E-09
1.09449999999993,3.89298523599295,1.94869036446909,0.173207376775084,1.32108749485564,0.449999999893131,-2.29599490808585E-09,-2.2951990738147E-09
1.09499999999993,3.8946448090653,1.94969535962373,0.173179087304546,1.32177036224416,0.449999999892864,-2.29725280465054E-09,-2.29645697037939E-09
1.09549999999993,3.89630321417299,1.95069963930603,0.173150829660636,1.32245274531345,0.449999999892875,-2.29882302082984E-09,-2.29802718655869E-09
1.09599999999993,3.89796044900678,1.95170320172031,0.173122603811567,1.32313464358241,0.449999999892495,-2.30060573369606E-09,-2.29980989942491E-09
1.09649999999993,3.8996165110675,1.95270604523542,0.173094409821724,1.32381605611785,0.449999999892504,-2.30119426292141E-09,-2.30039842865026E-09
1.09699999999993,3.90127139955079,1.95370816962124,0.173066247642493,1.32449698239495,0.449999999892108,-2.30168790971153E-09,-2.30089207544038E-09
1.09749999999993,3.90292511250976,1.95470957363745,0.173038117311613,1.32517742166855,0.449999999892148,-2.30255883804098E-09,-2.30176300376983E-09
1.09799999999993,3.90457765045646,1.95571025855112,0.173010018717906,1.32585737329543,0.449999999892004,-2.30351414332031E-09,-2.30271830904916E-09
1.09849999999993,3.90622900886463,1.95671022038063,0.172981952008293,1.32653683658347,0.449999999892238,-2.30405335088779E-09,-2.30325751661664E-09
1.09899999999993,3.90787918703935,1.95770945927218,0.172953917104361,1.32721581077074,0.449999999892071,-2.30570720849421E-09,-2.30491137422306E-09
1.09949999999993,3.90952818271965,1.95870797349511,0.172925914058502,1.32789429527409,0.449999999891955,-2.30744245932613E-09,-2.30664662505498E-09
1.09999999999993,3.91117599615745,1.95970576411365,0.172897942831247,1.32857228932081,0.44999999989175,-2.30922343746887E-09,-2.30842760319772E-09
1.10049999999993,3.91282262254402,1.96070282677995,0.172870003513384,1.32924979235893,0.44999999989176,-2.31040474252264E-09,-2.30960890825149E-09
1.10099999999993,3.91446806258765,1.96169916317291,0.172842095971373,1.32992680355177,0.449999999891595,-2.31121027871595E-09,-2.3104144444448E-09
1.10149999999993,3.91611231519034,1.96269477277499,0.172814220198637,1.33060332232492,0.449999999891788,-2.31227863245476E-09,-2.31148279818361E-09
1.10199999999993,3.91775537787408,1.96368965363179,0.172786376298614,1.33127934805227,0.449999999891408,-2.31395429206582E-09,-2.31315845779467E-09
1.10249999999993,3.91939724806574,1.96468380390018,0.172758564282539,1.33195487999157,0.449999999891455,-2.31558899832507E-09,-2.31479316405392E-09
1.10299999999993,3.9210379233314,1.96567722186136,0.172730784166155,1.33262991741277,0.449999999891117,-2.31701846598042E-09,-2.31622263170927E-09
1.10349999999993,3.92267740476153,1.9666699093189,0.172703035852455,1.33330445969887,0.449999999891308,-2.31833138797377E-09,-2.31753555370262E-09
1.10399999999993,3.92431568807409,1.96766186258545,0.17267531940523,1.33397850619233,0.449999999891079,-2.31882252288429E-09,-2.31802668861314E-09
1.10449999999993,3.92595277301083,1.96865308220589,0.172647634819848,1.33465205609405,0.449999999891043,-2.31986119203498E-09,-2.31906535776383E-09
1.10499999999993,3.92758865857903,1.96964356766966,0.172619982095658,1.33532510892306,0.449999999890652,-2.32109891029619E-09,-2.32030307602504E-09
1.10549999999993,3.92922334225555,1.97063331721479,0.172592361222807,1.33599766392685,0.449999999891099,-2.32308371150847E-09,-2.32228787723732E-09
1.10599999999993,3.9308568219304,1.97162232940791,0.172564772254787,1.336669720377,0.449999999890701,-2.32388194798538E-09,-2.32308611371423E-09
1.10649999999993,3.93248909562628,1.97261060308544,0.172537215107695,1.33734127754226,0.449999999890886,-2.3255765646546E-09,-2.32478073038345E-09
1.10699999999993,3.93412016219124,1.97359813759585,0.172509689874373,1.33801233482987,0.449999999891151,-2.32657348941956E-09,-2.32577765514841E-09
1.10749999999993,3.93575002058695,1.97458493259437,0.172482196455219,1.33868289164578,0.449999999891584,-2.32722363602278E-09,-2.32642780175163E-09
1.10799999999993,3.93737866895961,1.97557098689338,0.172454734968977,1.33935294720576,0.449999999891491,-2.32753354090232E-09,-2.32673770663117E-09
1.10849999999993,3.93900610533742,1.97655629920632,0.172427305362547,1.3400225008768,0.449999999891743,-2.32891189666518E-09,-2.32811606239403E-09
1.10899999999993,3.94063232864921,1.97754086905047,0.172399907671089,1.3406915520351,0.449999999892545,-2.33104366365033E-09,-2.33024782937918E-09
1.10949999999993,3.94225733377259,1.97852469210959,0.172372541864585,1.34136009990584,0.449999999892565,-2.33397602633634E-09,-2.33318019206519E-09
1.10999999999993,3.94388112462463,1.97950777298984,0.172345207829722,1.34202814391251,0.449999999892556,-2.33545857653006E-09,-2.33466274225891E-09
1.11049999999993,3.94550369692288,1.98049010797652,0.172317905775761,1.34269568327823,0.449999999892377,-2.33650797321072E-09,-2.33571213893957E-09
1.11099999999993,3.94712504880758,1.98147169580949,0.172290635596253,1.34336271750936,0.44999999989248,-2.33731967114181E-09,-2.33652383687066E-09
1.11149999999993,3.94874517920861,1.98245253632731,0.172263397259211,1.34402924572993,0.449999999892171,-2.33897941293026E-09,-2.33818357865911E-09
1.11199999999993,3.95036408656801,1.98343262839224,0.172236190813536,1.3446952674697,0.449999999892534,-2.33989085052233E-09,-2.33909501625118E-09
1.11249999999993,3.95198176944846,1.98441197137827,0.172209016249149,1.34536078192838,0.449999999892654,-2.34228401951864E-09,-2.34148818524749E-09
1.11299999999993,3.9535982244706,1.98539056247364,0.172181873619266,1.34602578848515,0.449999999892541,-2.3440180768608E-09,-2.34322224258965E-09
1.11349999999993,3.9552134511262,1.98636840195515,0.172154762882273,1.34669028639625,0.449999999892525,-2.34531190301812E-09,-2.34451606874697E-09
1.11399999999993,3.9568274487786,1.98734548973329,0.172127684020042,1.34735427513297,0.449999999892303,-2.34670496923606E-09,-2.34590913496491E-09
1.11449999999993,3.95844021489988,1.98832182397325,0.172100637044301,1.34801775399016,0.449999999892161,-2.34788545550035E-09,-2.3470896212292E-09
1.11499999999993,3.96005174627508,1.98929740217815,0.172073622000982,1.34868072220401,0.449999999891936,-2.34993362269176E-09,-2.34913778842061E-09
1.11549999999993,3.96166204257838,1.99027222462466,0.172046638897172,1.34934317916462,0.449999999891932,-2.3509232893737E-09,-2.35012745510255E-09
1.11599999999993,3.96327110361534,1.99124629183271,0.172019687624658,1.35000512426606,0.449999999891907,-2.3520568687152E-09,-2.35126103444405E-09
1.11649999999993,3.96487892573302,1.99221960078368,0.171992768296301,1.35066655676105,0.449999999891992,-2.35529266923162E-09,-2.35449683496047E-09
1.11699999999993,3.96648550851583,1.99319215165924,0.171965880877011,1.35132747608722,0.449999999892361,-2.35656665015238E-09,-2.35577081588123E-09
1.11749999999993,3.96809084944974,1.99416394264285,0.171939025358996,1.35198788155576,0.449999999892127,-2.35842698148581E-09,-2.35763114721466E-09
1.11799999999993,3.96969494647934,1.9951349724553,0.171912201726853,1.35264777240488,0.449999999892297,-2.359603942792E-09,-2.35880810852085E-09
1.11849999999993,3.97129779947131,1.99610524150749,0.171885410044945,1.35330714802709,0.44999999989179,-2.36106841022821E-09,-2.36027257595706E-09
1.11899999999993,3.97289940498221,1.99707474705584,0.171858650286574,1.35396600774807,0.449999999891719,-2.36221106564294E-09,-2.36141523137179E-09
1.11949999999993,3.97449976279874,1.99804348954509,0.171831922442038,1.3546243509203,0.449999999891301,-2.36305798539949E-09,-2.36226215112834E-09
1.11999999999993,3.97609887151096,1.99901146821348,0.171805226495334,1.35528217690979,0.449999999892354,-2.36571695566568E-09,-2.36492112139453E-09
1.12049999999993,3.97769672808223,1.99997868063754,0.171778562482478,1.35593948507084,0.44999999989138,-2.36677501208593E-09,-2.36597917781478E-09
1.12099999999993,3.97929333308935,2.00094512820607,0.171751930334104,1.35659627465721,0.449999999891962,-2.36765630712288E-09,-2.36686047285173E-09
1.12149999999993,3.98088868251194,2.00191080737661,0.171725330138426,1.35725254510533,0.44999999989158,-2.36850283830137E-09,-2.36770700403022E-09
1.12199999999993,3.98248277687194,2.00287571945696,0.171698761876756,1.35790829564661,0.449999999891608,-2.36999930791626E-09,-2.36920347364511E-09
1.12249999999993,3.98407561175993,2.00383986064405,0.171672225527315,1.35856352569763,0.449999999890929,-2.37041931916426E-09,-2.36962348489311E-09
1.12299999999993,3.98566718810721,2.00480323255271,0.171645721087964,1.3592182345757,0.449999999890838,-2.37208268305533E-09,-2.37128684878418E-09
1.12349999999993,3.98725750346628,2.00576583326834,0.171619248574761,1.35987242173265,0.449999999890522,-2.37282830883867E-09,-2.37203247456752E-09
1.12399999999993,3.98884655559871,2.00672766133407,0.171592807977006,1.3605260863973,0.449999999890331,-2.3735594878449E-09,-2.37276365357375E-09
1.12449999999993,3.99043434477617,2.00768871762467,0.171566399291903,1.3611792279694,0.449999999890187,-2.37477888742621E-09,-2.37398305315506E-09
1.12499999999993,3.99202086679346,2.00864899864359,0.171540022559447,1.36183184570026,0.449999999890167,-2.37609987241427E-09,-2.37530403814312E-09
1.12549999999993,3.9936061229484,2.00960850631649,0.17151367771924,1.36248393902272,0.449999999889943,-2.37800321101211E-09,-2.37720737674096E-09
1.12599999999993,3.99519011041873,2.01056723835708,0.171487364761672,1.36313550740995,0.449999999890029,-2.3795766329604E-09,-2.37878079868925E-09
1.12649999999993,3.99677282523208,2.01152519163368,0.171461083806278,1.36378654990261,0.449999999889523,-2.38099726046492E-09,-2.38020142619377E-09
1.12699999999993,3.99835426904597,2.0124823684378,0.171434834737519,1.36443706598082,0.449999999889829,-2.38295519428E-09,-2.38215936000885E-09
1.12749999999993,3.99993443907849,2.01343876642658,0.171408617588491,1.36508705517398,0.449999999889441,-2.38421576925774E-09,-2.38341993498659E-09
1.12799999999993,4.0015133324975,2.0143943836916,0.171382432381033,1.3657365165352,0.44999999988967,-2.38532736618335E-09,-2.3845315319122E-09
1.12849999999993,4.00309095006577,2.01534922145569,0.171356279090406,1.36638544963015,0.449999999889522,-2.38657724138669E-09,-2.38578140711554E-09
1.12899999999993,4.00466728826712,2.01630327694903,0.171330157720143,1.36703385370882,0.449999999889129,-2.38768335658612E-09,-2.38688752231497E-09
1.12949999999993,4.00624234544255,2.01725654920497,0.171304068302822,1.36768172804574,0.44999999988901,-2.38946168407139E-09,-2.38866584980024E-09
1.12999999999993,4.00781612113342,2.01820903826125,0.17127801079975,1.36832907218346,0.449999999888965,-2.39102952714898E-09,-2.39023369287783E-09
1.13049999999993,4.00938861411076,2.01916074358017,0.171251985214662,1.36897588542714,0.449999999888794,-2.39241411403857E-09,-2.39161827976742E-09
1.13099999999993,4.01095982086116,2.02011166238887,0.17122599156971,1.36962216701387,0.449999999888705,-2.39328087903168E-09,-2.39248504476053E-09
1.13149999999993,4.01252973933956,2.02106179324116,0.171200029904915,1.37026791630579,0.449999999887701,-2.39247271993648E-09,-2.39167688566533E-09
1.13199999999993,4.01409837235029,2.02201113947888,0.171174100080181,1.37091313290344,0.449999999887783,-2.39385031242101E-09,-2.39305447814986E-09
1.13249999999993,4.01566571191922,2.02295969394766,0.17114820227551,1.37155781580884,0.449999999887211,-2.39448551264676E-09,-2.39368967837561E-09
1.13299999999993,4.01723176212104,2.02390746127949,0.17112233637822,1.37220196457642,0.449999999886907,-2.39544174773787E-09,-2.39464591346672E-09
1.13349999999993,4.01879651955583,2.02485443885855,0.171096502341047,1.37284557846894,0.449999999887297,-2.39663798529133E-09,-2.39584215102018E-09
1.13399999999993,4.02035998138843,2.02580062429539,0.17107070029109,1.37348865691504,0.449999999886919,-2.3974319474096E-09,-2.39663611313845E-09
1.13449999999993,4.02192214769243,2.02674601856957,0.171044930119378,1.37413119911644,0.449999999887045,-2.39847097738277E-09,-2.39767514311162E-09
1.13499999999993,4.02348301587846,2.02769061935523,0.171019191916443,1.37477320471996,0.449999999886824,-2.39963149351041E-09,-2.39883565923926E-09
1.13549999999993,4.02504258543705,2.02863442708672,0.170993485578408,1.37541467288524,0.449999999886677,-2.40110742399935E-09,-2.4003115897282E-09
1.13599999999993,4.02660085278811,2.02957743864458,0.17096781122471,1.37605560303213,0.449999999886687,-2.40243383520244E-09,-2.40163800093129E-09
1.13649999999993,4.02815781786533,2.03051965476991,0.17094216876343,1.37669599444511,0.449999999886876,-2.40154772457313E-09,-2.40075189030198E-09
1.13699999999993,4.0297134777526,2.03146107308587,0.170916558282119,1.37733584649829,0.449999999886325,-2.40232235493298E-09,-2.40152652066183E-09
1.13749999999993,4.03126783176517,2.03240169375703,0.170890979665,1.37797515845708,0.449999999886059,-2.40351062663624E-09,-2.40271479236509E-09
1.13799999999993,4.03282087927503,2.0333415164082,0.170865433039083,1.37861392994203,0.449999999885718,-2.40444357479941E-09,-2.40364774052826E-09
1.13849999999993,4.03437261883163,2.03428054055767,0.170839918256194,1.37925216013189,0.449999999885876,-2.40621114699913E-09,-2.40541531272798E-09
1.13899999999993,4.03592304772249,2.03521876395035,0.170814435382173,1.37988984850401,0.449999999885958,-2.40776276694277E-09,-2.40696693267162E-09
1.13949999999993,4.0374721639778,2.03615618526264,0.170788984532262,1.38052699429739,0.449999999885512,-2.40766537262793E-09,-2.40686953835678E-09
1.13999999999993,4.03901996589988,2.03709280350978,0.170763565572363,1.38116359693084,0.449999999886905,-2.41052727778523E-09,-2.40973144351408E-09
1.14049999999993,4.04056645390461,2.03802861984745,0.170738178447263,1.38179965572309,0.449999999886816,-2.41245777521382E-09,-2.41166194094267E-09
1.14099999999993,4.042111623019,2.03896362970059,0.170712823364567,1.38243517006731,0.449999999886531,-2.41377647036689E-09,-2.41298063609574E-09
1.14149999999993,4.04365547494281,2.03989783555883,0.170687500200295,1.38307013929784,0.449999999885846,-2.41384415233803E-09,-2.41304831806688E-09
1.14199999999993,4.0451980063481,2.04083123475698,0.170662208859553,1.38370456284555,0.449999999886017,-2.4148315014294E-09,-2.41403566715825E-09
1.14249999999993,4.04673921607895,2.04176382677776,0.170636949474406,1.38433843994058,0.4499999998862,-2.41639878939548E-09,-2.41560295512433E-09
1.14299999999993,4.04827910329592,2.04269561136826,0.170611721985971,1.38497177005565,0.44999999988604,-2.4174206941785E-09,-2.41662485990735E-09
1.14349999999993,4.04981766478192,2.04362658586828,0.17058652653502,1.38560455249283,0.449999999885794,-2.41828254643472E-09,-2.41748671216357E-09
1.14399999999993,4.05135490017862,2.04455675073252,0.170561362890773,1.38623678666961,0.449999999885723,-2.41919945187519E-09,-2.41840361760404E-09
1.14449999999993,4.05289080861943,2.04548610557993,0.170536231135584,1.38686847201797,0.449999999885947,-2.42107338344066E-09,-2.42027754916951E-09
1.14499999999993,4.054425386716,2.04641464768567,0.170511131368382,1.38749960777612,0.449999999885825,-2.42277567452653E-09,-2.42197984025538E-09
1.14549999999993,4.05595863464722,2.04734237785881,0.170486063466213,1.38813019343608,0.449999999886121,-2.42364536773287E-09,-2.42284953346172E-09
1.14599999999993,4.0574905504763,2.04826929490388,0.170461027475116,1.38876022821121,0.449999999886098,-2.42553281626368E-09,-2.42473698199253E-09
1.14649999999993,4.05902113172313,2.04919539675138,0.170436023440836,1.38938971164488,0.449999999886034,-2.42703701580638E-09,-2.42624118153523E-09
1.14699999999993,4.06055037682444,2.05012068273266,0.170411051246633,1.39001864295946,0.449999999885683,-2.42788253390636E-09,-2.42708669963521E-09
1.14749999999993,4.06207828440621,2.05104515179979,0.170386111077202,1.39064702164353,0.449999999885685,-2.42922491844322E-09,-2.42842908417207E-09
1.14799999999993,4.06360485361216,2.05196880413054,0.170361202747438,1.39127484684823,0.449999999885949,-2.42992821697374E-09,-2.42913238270259E-09
1.14849999999993,4.06513008282554,2.05289163833449,0.170336326365073,1.39190211823975,0.449999999886232,-2.43061780424991E-09,-2.42982196997876E-09
1.14899999999993,4.06665396885185,2.05381365223635,0.170311481820731,1.39252883490914,0.449999999885627,-2.43171681402199E-09,-2.43092097975084E-09
1.14949999999993,4.06817651323117,2.05473484768993,0.170286669177753,1.39315499647766,0.449999999885825,-2.43380250675163E-09,-2.43300667248048E-09
1.14999999999993,4.06969771214868,2.05565522162461,0.170261888460509,1.39378060217794,0.449999999885631,-2.43457980164674E-09,-2.43378396737559E-09
1.15049999999993,4.07121756243772,2.05657477150837,0.17023713969946,1.39440565134427,0.449999999885626,-2.43784065157016E-09,-2.43704481729901E-09
1.15099999999993,4.07273606709827,2.05749350096912,0.170212422774867,1.39503014346875,0.449999999885532,-2.43925775411657E-09,-2.43846191984542E-09
1.15149999999993,4.07425322103112,2.0584114055804,0.17018773776794,1.39565407779695,0.44999999988583,-2.44010972538788E-09,-2.43931389111673E-09
1.15199999999993,4.07576902485311,2.05932848644785,0.170163084641466,1.39627745387816,0.449999999885634,-2.44115946901324E-09,-2.44036363474209E-09
1.15249999999993,4.07728347418877,2.06024474000023,0.170138463444457,1.39690027085857,0.449999999885513,-2.44225728529557E-09,-2.44146145102442E-09
1.15299999999993,4.07879656967588,2.06116016745958,0.170113874136972,1.39752252819404,0.449999999885282,-2.44344697253318E-09,-2.44265113826203E-09
1.15349999999993,4.08030831014363,2.06207476818621,0.170089316683518,1.39814422538867,0.449999999885229,-2.44503818580544E-09,-2.44424235153429E-09
1.15399999999993,4.08181869260058,2.0629885398065,0.170064791161903,1.39876536174715,0.449999999885028,-2.44636154389521E-09,-2.44556570962406E-09
1.15449999999993,4.08332771631407,2.06390148231566,0.17004029751543,1.39938593659801,0.449999999884974,-2.44725033293758E-09,-2.44645449866643E-09
1.15499999999993,4.08483538072832,2.06481359578504,0.170015835698676,1.40000594936008,0.449999999884519,-2.44628579892936E-09,-2.44548996465821E-09
1.15549999999993,4.08634168119911,2.0657248761105,0.169991405817646,1.40062539938655,0.449999999884411,-2.44768542934093E-09,-2.44688959506978E-09
1.15599999999993,4.08784661891744,2.06663532516163,0.169967007876921,1.40124428599469,0.4499999998842,-2.44819033101695E-09,-2.4473944967458E-09
1.15649999999993,4.08935019230574,2.06754494196864,0.169942641719718,1.40186260873307,0.449999999884317,-2.44911016467064E-09,-2.44831433039949E-09
1.15699999999993,4.09085239840567,2.06845372411341,0.169918307547249,1.40248036686101,0.449999999884001,-2.4502679329963E-09,-2.44947209872515E-09
1.15749999999993,4.09235323585067,2.06936167102807,0.169894005158372,1.40309755978038,0.449999999883844,-2.45143820520877E-09,-2.45064237093762E-09
1.15799999999993,4.09385270357214,2.0702687821007,0.169869734730391,1.40371418685741,0.449999999883638,-2.45372394624965E-09,-2.4529281119785E-09
1.15849999999993,4.0953508002978,2.07117505672047,0.169845496147192,1.40433024754663,0.449999999883518,-2.45353820593763E-09,-2.45274237166648E-09
1.15899999999993,4.09684752586829,2.07208049542547,0.169821289400496,1.40494574115865,0.449999999883668,-2.45498217588125E-09,-2.4541863416101E-09
1.15949999999993,4.09834287767239,2.07298509607634,0.169797114456605,1.40556066725599,0.449999999883457,-2.45678299926055E-09,-2.4559871649894E-09
1.15999999999993,4.09983685330255,2.07388885702727,0.169772971448374,1.40617502494343,0.449999999883483,-2.45752976302249E-09,-2.45673392875134E-09
1.16049999999993,4.1013294519198,2.07479177794442,0.169748860297615,1.40678881379426,0.449999999883503,-2.45894228589894E-09,-2.45814645162779E-09
1.16099999999993,4.10282067073615,2.07569385666376,0.169724781047432,1.40740203314162,0.449999999883334,-2.45985697089335E-09,-2.4590611366222E-09
1.16149999999993,4.10431051008266,2.07659509434508,0.169700733604288,1.40801468224959,0.449999999883707,-2.4610438825734E-09,-2.46024804830225E-09
1.16199999999993,4.10579896666607,2.07749548803,0.169676718088399,1.40862676066405,0.449999999883613,-2.46373112189335E-09,-2.4629352876222E-09
1.16249999999993,4.10728603950863,2.07839503761458,0.169652734385574,1.40923826762467,0.449999999883814,-2.46480007237704E-09,-2.46400423810589E-09
1.16299999999993,4.10877172841457,2.0792937432439,0.169628782509629,1.40984920277744,0.449999999883595,-2.46602853415379E-09,-2.46523269988264E-09
1.16349999999993,4.11025603125225,2.08019160349049,0.169604862560564,1.41045956531754,0.449999999883655,-2.46728236452665E-09,-2.4664865302555E-09
1.16399999999993,4.11173894547718,2.08108861653455,0.169580974421487,1.41106935463768,0.449999999883459,-2.46797696168422E-09,-2.46718112741307E-09
1.16449999999993,4.11322047032484,2.0819847822612,0.16955711811093,1.41167857006872,0.449999999883993,-2.4689738586936E-09,-2.46817802442245E-09
1.16499999999993,4.11470060387702,2.08288009921806,0.16953329366245,1.41228721111325,0.449999999883259,-2.47029466327042E-09,-2.46949882899927E-09
1.16549999999993,4.1161793462414,2.08377456821909,0.169509501008521,1.41289527713049,0.4499999998833,-2.47151570043069E-09,-2.47071986615954E-09
1.16599999999993,4.11765669452011,2.08466818691549,0.16948574024489,1.41350276747667,0.449999999883064,-2.47294382194063E-09,-2.47214798766948E-09
1.16649999999993,4.11913264715354,2.08556095431628,0.169462011379439,1.41410968157467,0.449999999883148,-2.47354882410011E-09,-2.47275298982896E-09
1.16699999999993,4.12060720369207,2.08645287082763,0.169438314190607,1.41471601879065,0.449999999883189,-2.47480215487261E-09,-2.47400632060146E-09
1.16749999999993,4.12208036047599,2.08734393309472,0.169414648931679,1.41532177856661,0.44999999988297,-2.47641081252414E-09,-2.47561497825299E-09
1.16799999999993,4.12355211698939,2.08823414143306,0.169391015504336,1.41592696016897,0.449999999883026,-2.4772097984016E-09,-2.47641396413045E-09
1.16849999999993,4.12502247248849,2.08912349551911,0.169367413897475,1.41653156318932,0.449999999882583,-2.47850556744922E-09,-2.47770973317807E-09
1.16899999999993,4.12649142533985,2.0900119944615,0.169343844100014,1.4171355868957,0.449999999882629,-2.47990560031663E-09,-2.47910976604548E-09
1.16949999999993,4.12795897459335,2.09089963786706,0.169320306113777,1.41773903072976,0.449999999882756,-2.48100652522343E-09,-2.48021069095228E-09
1.16999999999993,4.12942511771042,2.09178642381906,0.169296799972029,1.41834189403637,0.449999999882962,-2.48228725074906E-09,-2.48149141647791E-09
1.17049999999993,4.13088985222785,2.09267235049407,0.169273325617799,1.41894417623321,0.449999999882772,-2.48357485965744E-09,-2.48277902538629E-09
1.17099999999993,4.13235317769026,2.09355741806212,0.169249883105732,1.41954587663968,0.449999999882723,-2.48507790734376E-09,-2.48428207307261E-09
1.17149999999993,4.13381509376647,2.09444162673303,0.169226472405589,1.42014699474536,0.449999999882495,-2.48658675594537E-09,-2.48579092167422E-09
1.17199999999993,4.13527559859419,2.09532497531194,0.169203093458901,1.42074752994082,0.449999999882534,-2.48709504380162E-09,-2.48629920953047E-09
1.17249999999993,4.13673468979286,2.0962074619052,0.169179746321074,1.42134748168435,0.449999999882238,-2.48823397996922E-09,-2.48743814569807E-09
1.17299999999993,4.13819236521738,2.0970890851158,0.169156431024452,1.42194684919473,0.449999999882407,-2.48898358867766E-09,-2.48818775440651E-09
1.17349999999993,4.13964862506846,2.09796984561626,0.16913314755685,1.42254563201295,0.449999999882408,-2.49082900138919E-09,-2.49003316711804E-09
1.17399999999993,4.14110346727397,2.09884974208714,0.169109895776559,1.42314382952794,0.449999999882337,-2.49220870329747E-09,-2.49141286902632E-09
1.17449999999993,4.14255689080404,2.09972877401313,0.169086675787093,1.42374144112188,0.449999999881937,-2.49419726539024E-09,-2.49340143111909E-09
1.17499999999993,4.14400889160442,2.10060693800582,0.16906348762043,1.42433846609601,0.449999999882159,-2.49494433446351E-09,-2.49414850019236E-09
1.17549999999993,4.14545946963971,2.10148423445879,0.169040331345181,1.42493490395338,0.449999999882361,-2.49618375969263E-09,-2.49538792542148E-09
1.17599999999993,4.1469086263142,2.10236066558629,0.169017206729872,1.42553075411567,0.449999999882373,-2.49709840305368E-09,-2.49630256878253E-09
1.17649999999993,4.14835635583254,2.10323622601059,0.168994113971622,1.42612601596789,0.44999999988244,-2.49523986195488E-09,-2.49444402768373E-09
1.17699999999993,4.14980265861449,2.10411091699579,0.168971052976789,1.42672068875961,0.449999999882302,-2.49590971501679E-09,-2.49511388074564E-09
1.17749999999993,4.15124753502327,2.10498473928824,0.168948023691998,1.42731477216078,0.449999999882259,-2.49726658796412E-09,-2.49647075369297E-09
1.17799999999993,4.15269098179025,2.10585769013452,0.168925026277166,1.42790826549637,0.449999999882188,-2.49854072154054E-09,-2.49774488726939E-09
1.17849999999993,4.15413299581426,2.10672976745071,0.168902060480235,1.42850116800105,0.44999999988227,-2.49967004040119E-09,-2.49887420613004E-09
1.17899999999993,4.15557357714513,2.10760097146584,0.168879126558457,1.42909347923864,0.449999999882194,-2.50055325057286E-09,-2.49975741630171E-09
1.17949999999993,4.15701272378874,2.10847130112932,0.168856224310544,1.42968519846704,0.449999999881829,-2.50280168812012E-09,-2.50200585384897E-09
1.17999999999993,4.158450437374,2.10934075829427,0.16883335390105,1.43027632529676,0.449999999881923,-2.50389220468605E-09,-2.5030963704149E-09
1.18049999999993,4.15988671251367,2.11020933829162,0.168810515219048,1.4308668591205,0.449999999882499,-2.50921457223274E-09,-2.50841873796159E-09
1.18099999999993,4.16132154945353,2.11107704214713,0.168787708262193,1.43145679916212,0.449999999882091,-2.5104013590127E-09,-2.50960552474155E-09
1.18149999999993,4.16275494689428,2.11194386892491,0.168764933050362,1.43204614503695,0.449999999882056,-2.51084859848039E-09,-2.51005276420924E-09
1.18199999999993,4.16418690200122,2.11280981658765,0.168742189600404,1.43263489593115,0.449999999882021,-2.51172803389377E-09,-2.51093219962262E-09
1.18249999999993,4.16561741380407,2.11367488465265,0.168719477908632,1.433223051361,0.449999999881794,-2.51287760044683E-09,-2.51208176617568E-09
1.18299999999993,4.16704648134423,2.11453907288679,0.168696797946315,1.43381061062955,0.449999999881587,-2.5135550030253E-09,-2.51275916875415E-09
1.18349999999993,4.16847410361996,2.11540238051614,0.168674149715662,1.43439757350666,0.449999999881498,-2.51496988512567E-09,-2.51417405085452E-09
1.18399999999993,4.16990027979672,2.11626480776808,0.168651533141215,1.43498393900607,0.449999999881367,-2.51615094037927E-09,-2.51535510610812E-09
1.18449999999993,4.17132500641545,2.1171263513619,0.168628948366415,1.43556970680565,0.44999999988149,-2.51735018941268E-09,-2.51655435514153E-09
1.18499999999993,4.17274828221364,2.11798701091517,0.168606395257133,1.43615487616017,0.449999999881181,-2.51865993339262E-09,-2.51786409912147E-09
1.18549999999992,4.17417010788412,2.11884678763451,0.168583873838379,1.43673944653011,0.449999999881115,-2.52068896311464E-09,-2.51989312884349E-09
1.18599999999992,4.17559047935217,2.11970567791808,0.168561384186571,1.43732341736661,0.449999999880912,-2.5219316357461E-09,-2.52113580147495E-09
1.18649999999992,4.17700939642937,2.12056368234363,0.168538926277458,1.43790678792692,0.449999999881357,-2.52356316399194E-09,-2.52276732972079E-09
1.18699999999992,4.17842685893098,2.12142080120335,0.168516499959906,1.43848955788689,0.449999999880835,-2.52514441301255E-09,-2.5243485787414E-09
1.18749999999992,4.17984286274598,2.12227703101173,0.16849410539764,1.43907172645591,0.44999999988069,-2.52656849608623E-09,-2.52577266181508E-09
1.18799999999992,4.18125740940322,2.12313237391272,0.168471742497602,1.43965329311217,0.449999999880722,-2.52811420409227E-09,-2.52731836982112E-09
1.18849999999992,4.18267049438254,2.12398682592895,0.168449411330865,1.44023425724161,0.449999999881113,-2.53310714071198E-09,-2.53231130644083E-09
1.18899999999992,4.18408211725111,2.12484038720262,0.168427111881198,1.44081461828639,0.449999999880904,-2.534092158335E-09,-2.53329632406385E-09
1.18949999999992,4.18549227612459,2.12569305660751,0.168404844015635,1.44139437561961,0.449999999881837,-2.53996439159021E-09,-2.53916855731906E-09
1.18999999999992,4.18690097206066,2.12654483526404,0.168382607943864,1.44197352897131,0.449999999881455,-2.54116716558173E-09,-2.54037133131058E-09
1.19049999999992,4.18830820253434,2.12739572196929,0.168360403474261,1.4425520772092,0.449999999881589,-2.54355164708286E-09,-2.54275581281171E-09
1.19099999999992,4.18971396466947,2.12824571388503,0.16833823069595,1.44313002020713,0.449999999881361,-2.5450583168718E-09,-2.54426248260065E-09
1.19149999999992,4.19111825758964,2.12909481110737,0.168316089561481,1.44370735703941,0.449999999881383,-2.54625250051266E-09,-2.54545666624151E-09
1.19199999999992,4.19252108056524,2.12994301298051,0.168293980150588,1.44428408755312,0.449999999881023,-2.54760873508175E-09,-2.5468129008106E-09
1.19249999999992,4.19392243192229,2.13079031905079,0.168271902346841,1.44486021064346,0.449999999881191,-2.54932568111155E-09,-2.5485298468404E-09
1.19299999999992,4.19532231119604,2.13163672890772,0.168249856147536,1.44543572626031,0.449999999880484,-2.55061105569609E-09,-2.54981522142494E-09
1.19349999999992,4.19672071514917,2.13248224012126,0.168227841643015,1.44601063350362,0.449999999881271,-2.55626128597974E-09,-2.55546545170859E-09
1.19399999999992,4.19811764126039,2.1333268508275,0.168205858844525,1.44658493170726,0.449999999881098,-2.5566885275552E-09,-2.55589269328405E-09
1.19449999999992,4.19951309104357,2.13417056306563,0.168183907615031,1.44715862048201,0.44999999988089,-2.55813538407867E-09,-2.55733954980752E-09
1.19499999999992,4.20090706321143,2.13501337597457,0.168161988032061,1.44773169932401,0.44999999988079,-2.55938280291357E-09,-2.55858696864242E-09
1.19549999999992,4.20229955395269,2.13585528643025,0.168140100114836,1.44830416752677,0.449999999880836,-2.56383289598539E-09,-2.56303706171424E-09
1.19599999999992,4.20369056354308,2.13669629517611,0.16811824377568,1.4488760247097,0.44999999988159,-2.56532409204091E-09,-2.56452825776976E-09
1.19649999999992,4.20508008919657,2.13753640035018,0.168096419082788,1.44944726988206,0.449999999881542,-2.56706497725467E-09,-2.56626914298352E-09
1.19699999999992,4.20646813056671,2.13837560176036,0.168074626022953,1.45001790290182,0.449999999881578,-2.56794546737993E-09,-2.56714963310878E-09
1.19749999999992,4.20785468715647,2.13921389983755,0.168052864519552,1.4505879229175,0.44999999988187,-2.56980585422451E-09,-2.56901001995336E-09
1.19799999999992,4.20923975550673,2.14005129135582,0.168031134698298,1.45115732957113,0.449999999881487,-2.57103635603606E-09,-2.57024052176491E-09
1.19849999999992,4.21062333524595,2.14088777684688,0.168009436371453,1.45172612214619,0.449999999881431,-2.57262097735911E-09,-2.57182514308796E-09
1.19899999999992,4.21200542381813,2.14172335406686,0.1679877697941,1.45229430007587,0.449999999881308,-2.57439840278817E-09,-2.57360256851702E-09
1.19949999999992,4.21338602063349,2.14255802320487,0.167966134754614,1.45286186279279,0.44999999988121,-2.57627046085229E-09,-2.57547462658114E-09
1.19999999999992,4.21476512553962,2.14339178464449,0.167944531257402,1.45342880975617,0.449999999881547,-2.57655222157815E-09,-2.575756387307E-09
1.20049999999992,4.21614273416837,2.14422463434057,0.167922959517277,1.45399514042962,0.449999999880895,-2.57794469105121E-09,-2.57714885678006E-09
1.20099999999992,4.21751884861747,2.14505657525469,0.167901419235353,1.45456085424653,0.449999999880896,-2.57918182644534E-09,-2.57838599217419E-09
1.20149999999992,4.21889346491255,2.14588760398304,0.167879910452988,1.45512595059568,0.449999999880836,-2.58028172439584E-09,-2.57948589012469E-09
1.20199999999992,4.22026658277604,2.14671772061176,0.167858433413162,1.45569042887024,0.449999999880887,-2.58083185378233E-09,-2.58003601951118E-09
1.20249999999992,4.22163819977777,2.14754692351017,0.167836987793787,1.45625428859342,0.449999999880391,-2.58228162464125E-09,-2.5814857903701E-09
1.20299999999992,4.22300831661468,2.14837521381251,0.167815573814535,1.4568175291074,0.449999999880239,-2.58342651437982E-09,-2.58263068010867E-09
1.20349999999992,4.22437692994411,2.14920258879697,0.167794191339784,1.4573801499272,0.449999999880159,-2.58449055212662E-09,-2.58369471785547E-09
1.20399999999992,4.22574403913121,2.15002904844913,0.167772840443608,1.45794215035861,0.449999999879855,-2.58552826370995E-09,-2.5847324294388E-09
1.20449999999992,4.22710964099113,2.15085458997009,0.167751521148026,1.45850352999309,0.449999999879929,-2.59078269948532E-09,-2.58998686521417E-09
1.20499999999992,4.22847373872823,2.15167921717561,0.167730233332088,1.45906428834106,0.449999999879475,-2.59202187491425E-09,-2.5912260406431E-09
1.20549999999992,4.2298363271606,2.15250292573892,0.16770897705192,1.45962442449015,0.449999999879614,-2.59213432662886E-09,-2.59133849235771E-09
1.20599999999992,4.23119740640147,2.15332571600977,0.167687752302571,1.46018393820951,0.449999999879612,-2.59345299402636E-09,-2.59265715975521E-09
1.20649999999992,4.23255697427307,2.15414758649373,0.167666559079422,1.46074282882047,0.449999999879448,-2.59409860259296E-09,-2.59330276832181E-09
1.20699999999992,4.23391502871112,2.15496853568844,0.167645397457916,1.46130109568552,0.449999999879254,-2.59443994066189E-09,-2.59364410639074E-09
1.20749999999992,4.23527157046928,2.15578856494228,0.167624267193348,1.4618587384542,0.449999999879458,-2.5961041649758E-09,-2.59530833070465E-09
1.20799999999992,4.23662659665147,2.15660767186241,0.167603168540772,1.46241575636874,0.449999999879549,-2.59792290457916E-09,-2.59712707030801E-09
1.20849999999992,4.23798010574394,2.15742585552654,0.167582101391905,1.46297214894626,0.449999999879234,-2.59913714162341E-09,-2.59834130735226E-09
1.20899999999992,4.23933209683725,2.15824311564688,0.167561065733072,1.46352791557749,0.449999999879802,-2.60079033309601E-09,-2.59999449882486E-09
1.20949999999992,4.24068256816273,2.15905945070963,0.16754006161116,1.46408305596235,0.449999999879587,-2.60175350708103E-09,-2.60095767280988E-09
1.20999999999992,4.24203151894315,2.15987486097755,0.167519088934095,1.46463756915214,0.449999999879368,-2.60365458359946E-09,-2.60285874932831E-09
1.21049999999992,4.24337894823214,2.16068934570098,0.167498147722002,1.46519145492985,0.449999999879311,-2.60444750488364E-09,-2.60365167061249E-09
1.21099999999992,4.24472485215291,2.16150290183217,0.167477238031882,1.46574471240946,0.449999999879393,-2.60587064426776E-09,-2.60507480999661E-09
1.21149999999992,4.24606923050964,2.16231552956898,0.167456359860734,1.46629734120041,0.449999999879512,-2.60763403925335E-09,-2.6068382049822E-09
1.21199999999992,4.24741208278434,2.16312722899144,0.167435513151517,1.4668493407621,0.449999999879285,-2.60851937272655E-09,-2.6077235384554E-09
1.21249999999992,4.24875340869686,2.16393800027953,0.167414697864043,1.4674007106742,0.449999999879077,-2.60933437357114E-09,-2.60853853929999E-09
1.21299999999992,4.25009320420375,2.16474784014925,0.16739391407426,1.46795145010108,0.449999999879159,-2.6107038475498E-09,-2.60990801327865E-09
1.21349999999992,4.25143147052506,2.16555675014318,0.167373161717024,1.46850155878576,0.449999999879094,-2.61242913413007E-09,-2.61163329985892E-09
1.21399999999992,4.25276820466662,2.16636472817636,0.167352440764308,1.46905103584612,0.449999999879833,-2.61420582403638E-09,-2.61340998976523E-09
1.21449999999992,4.25410340339463,2.16717177113555,0.167331751392051,1.46959988098742,0.44999999987961,-2.61483588948064E-09,-2.61404005520949E-09
1.21499999999992,4.25543706832339,2.16797788157982,0.167311093426896,1.47014809343744,0.449999999879234,-2.6153034182741E-09,-2.61450758400295E-09
1.21549999999992,4.25676919802892,2.16878305836224,0.167290466833525,1.47069567295335,0.449999999879799,-2.61437371751327E-09,-2.61357788324212E-09
1.21599999999992,4.25809979062577,2.16958730044987,0.167269871633427,1.47124261866293,0.44999999987955,-2.61570171078418E-09,-2.61490587651303E-09
1.21649999999992,4.25942884217821,2.17039060402408,0.167249307947267,1.47178893032702,0.449999999879851,-2.61861943240405E-09,-2.6178235981329E-09
1.21699999999992,4.26075635704045,2.17119297430263,0.167228775658742,1.47233460719909,0.449999999879995,-2.6201025099537E-09,-2.61930667568255E-09
1.21749999999992,4.26208232888988,2.17199440562918,0.167208274739629,1.47287964864117,0.449999999879908,-2.62115297522403E-09,-2.62035714095288E-09
1.21799999999992,4.26340675727136,2.17279489774998,0.167187805324503,1.47342405431709,0.449999999879796,-2.62156968355853E-09,-2.62077384928738E-09
1.21849999999992,4.26472964269824,2.17359445202918,0.167167367244821,1.47396782354455,0.449999999879679,-2.6222747584459E-09,-2.62147892417475E-09
1.21899999999992,4.26605098191879,2.17439306551447,0.167146960605107,1.47451095591995,0.44999999987926,-2.62288869790073E-09,-2.62209286362958E-09
1.21949999999992,4.26737077481562,2.17519073895464,0.167126585213627,1.47505345076797,0.449999999879385,-2.62408791917856E-09,-2.62329208490741E-09
1.21999999999992,4.26868902076961,2.1759874719448,0.16710624132908,1.47559530761633,0.449999999879401,-2.62551662355559E-09,-2.62472078928444E-09
1.22049999999992,4.27000571523941,2.17678326064808,0.167085928837171,1.47613652587497,0.449999999879185,-2.62587970811801E-09,-2.62508387384686E-09
1.22099999999992,4.27132086021227,2.17757810771955,0.167065647643995,1.47667710496946,0.449999999879264,-2.62698904296421E-09,-2.62619320869306E-09
1.22149999999992,4.27263445184592,2.178372009589,0.16704539792891,1.47721704444883,0.449999999879173,-2.6297545530074E-09,-2.62895871873625E-09
1.22199999999992,4.27394648995776,2.1791649668791,0.167025179505441,1.47775634369365,0.449999999879562,-2.63069051265052E-09,-2.62989467837937E-09
1.22249999999992,4.27525697239707,2.1799569778624,0.167004992458084,1.47829500219751,0.44999999987907,-2.63165071678895E-09,-2.6308548825178E-09
1.22299999999992,4.27656590063447,2.18074804463694,0.166984836737446,1.4788330193808,0.449999999879286,-2.63301440373009E-09,-2.63221856945894E-09
1.22349999999992,4.27787326993415,2.1815381628969,0.16696471237158,1.47937039478695,0.449999999878719,-2.63411056855567E-09,-2.63331473428452E-09
1.22399999999992,4.27917908236668,2.18232733534247,0.166944619296762,1.47990712784897,0.449999999878476,-2.63458030391739E-09,-2.63378446964624E-09
1.22449999999992,4.28048333242521,2.18311555690032,0.166924557589253,1.48044321805739,0.449999999878246,-2.63567902225592E-09,-2.63488318798477E-09
1.22499999999992,4.28178602089421,2.18390282909347,0.166904527274581,1.48097866464821,0.449999999877948,-2.63673076428272E-09,-2.63593493001157E-09
1.22549999999992,4.28308714620209,2.1846891508201,0.166884528214198,1.48151346729053,0.449999999877263,-2.63751598339468E-09,-2.63672014912353E-09
1.22599999999992,4.28438670782277,2.18547452206806,0.166864560502925,1.48204762537447,0.44999999987732,-2.63861919813646E-09,-2.63782336386531E-09
1.22649999999992,4.28568470282956,2.18625894015897,0.16684462415278,1.4825811386406,0.449999999877207,-2.64011576489587E-09,-2.63931993062472E-09
1.22699999999992,4.2869811316395,2.18704240669735,0.166824719029917,1.4831140060353,0.449999999876932,-2.64096650104406E-09,-2.64017066677291E-09
1.22749999999992,4.28827599417188,2.18782492160428,0.166804845149491,1.48364622754116,0.449999999876945,-2.64208485645234E-09,-2.64128902218119E-09
1.22799999999992,4.28956928610121,2.18860648122373,0.166785002678116,1.48417780232258,0.449999999876792,-2.64304586550246E-09,-2.64225003123131E-09
1.22849999999992,4.29086100766316,2.18938708657862,0.166765191394464,1.48470872981365,0.449999999876423,-2.64389395099318E-09,-2.64309811672203E-09
1.22899999999992,4.29215115732106,2.19016673630169,0.166745411436662,1.4852390097061,0.449999999876605,-2.64495468582648E-09,-2.64415885155533E-09
1.22949999999992,4.29343973080961,2.19094542681574,0.166725662838266,1.48576864127926,0.44999999987635,-2.64637997626771E-09,-2.64558414199656E-09
1.22999999999992,4.29472673245092,2.1917231630448,0.16670594532711,1.4862976242026,0.449999999876408,-2.64713929942761E-09,-2.64634346515646E-09
1.23049999999992,4.29601215668818,2.19249993986717,0.16668625923333,1.48682595771176,0.44999999987593,-2.6488727600249E-09,-2.64807692575375E-09
1.23099999999992,4.29729600515014,2.19327575959026,0.166666604332523,1.4873536413513,0.449999999876057,-2.64976335317968E-09,-2.64896751890853E-09
1.23149999999992,4.29857827351535,2.19405061829161,0.166646980633942,1.48788067471373,0.449999999876062,-2.65501710894345E-09,-2.6542212746723E-09
1.23199999999992,4.29985896216403,2.19482451707783,0.166627388184583,1.48840705702563,0.449999999875989,-2.65581058533915E-09,-2.655014751068E-09
1.23249999999992,4.30113806998368,2.19559745529103,0.166607827008196,1.48893278780859,0.449999999875863,-2.65590870129895E-09,-2.6551128670278E-09
1.23299999999992,4.30241559424367,2.1963694304463,0.166588297079587,1.4894578668422,0.449999999875577,-2.65646020458643E-09,-2.65566437031528E-09
1.23349999999992,4.30369153419385,2.19714044277966,0.1665687983241,1.48998229321504,0.449999999875045,-2.65893478068602E-09,-2.65813894641487E-09
1.23399999999992,4.30496588988367,2.19791049254233,0.166549330896189,1.4905060665692,0.449999999875955,-2.65952648792478E-09,-2.65873065365363E-09
1.23449999999992,4.306238658073,2.19867957716767,0.166529894555684,1.49102918647437,0.449999999875275,-2.66001869142496E-09,-2.65922285715381E-09
1.23499999999992,4.30750983787459,2.19944769627847,0.166510489506598,1.49155165221458,0.449999999874946,-2.66088406863929E-09,-2.66008823436814E-09
1.23549999999992,4.30877942976104,2.20021485077819,0.166491115590781,1.49207346351755,0.449999999874519,-2.6623233756462E-09,-2.66152754137505E-09
1.23599999999992,4.31004743217405,2.20098103977929,0.166471772912837,1.49259461960718,0.449999999874739,-2.66270094861909E-09,-2.66190511434794E-09
1.23649999999992,4.31131384115854,2.20174625977864,0.166452461389287,1.49311512011611,0.449999999874508,-2.66472248433569E-09,-2.66392665006454E-09
1.23699999999992,4.31257865988741,2.20251051462324,0.166433180979399,1.49363496441016,0.449999999874612,-2.66564569029182E-09,-2.66484985602067E-09
1.23749999999992,4.31384188216665,2.20327379839227,0.166413931859596,1.49415415204045,0.449999999874333,-2.66797274550701E-09,-2.66717691123586E-09
1.23799999999992,4.31510351012999,2.20403611408728,0.166394713784069,1.49467268238447,0.449999999874167,-2.66908166401958E-09,-2.66828582974843E-09
1.23849999999992,4.31636353812604,2.20479745604954,0.166375527010545,1.49519055519181,0.449999999874138,-2.67174510293344E-09,-2.67094926866229E-09
1.23899999999992,4.31762196971349,2.2055578288548,0.166356371338672,1.49570776964593,0.449999999874086,-2.67339771153896E-09,-2.67260187726781E-09
1.23949999999992,4.31887880212765,2.20631723019556,0.16633724683422,1.49622432522376,0.44999999987411,-2.67540510578979E-09,-2.67460927151864E-09
1.23999999999992,4.32013403585952,2.20707566094639,0.166318153364696,1.4967402216743,0.449999999874133,-2.67630836936483E-09,-2.67551253509368E-09
1.24049999999992,4.32138766540595,2.20783311625834,0.166299091117068,1.49725545815646,0.449999999874082,-2.67792492347763E-09,-2.67712908920648E-09
1.24099999999992,4.32263969092006,2.20858959670365,0.166280059987081,1.49777003435547,0.449999999873847,-2.67895153283071E-09,-2.67815569855956E-09
1.24149999999992,4.32389011304684,2.20934510333084,0.166261060011127,1.4982839498314,0.449999999873475,-2.68045041718068E-09,-2.67965458290953E-09
1.24199999999992,4.32513892865254,2.21009963372284,0.166242091140727,1.49879720391547,0.449999999873494,-2.68108317491578E-09,-2.68028734064463E-09
1.24249999999992,4.32638613613275,2.21085318682448,0.166223153361797,1.49930979607322,0.449999999873253,-2.68295718974798E-09,-2.68216135547683E-09
1.24299999999992,4.32763173435541,2.21160576196865,0.166204246718308,1.49982172579519,0.449999999873259,-2.68371801170897E-09,-2.68292217743782E-09
1.24349999999992,4.32887572393988,2.21235736013614,0.16618537115237,1.50033299277829,0.449999999873081,-2.69046074308221E-09,-2.68966490881106E-09
1.24399999999992,4.33011810153502,2.21310797882966,0.166166526676978,1.50084359615548,0.449999999872903,-2.6913028333686E-09,-2.69050699909745E-09
1.24449999999992,4.33135886816196,2.21385761931452,0.166147713295372,1.50135353567941,0.449999999872667,-2.691693257173E-09,-2.69089742290185E-09
1.24499999999992,4.33259802285601,2.21460628114868,0.166128930947567,1.50186281088732,0.449999999872445,-2.69257738327866E-09,-2.69178154900751E-09
1.24549999999992,4.33383556069275,2.21535395997289,0.166110179725886,1.50237142112179,0.449999999872178,-2.69489376647503E-09,-2.69409793220388E-09
1.24599999999992,4.33507148268143,2.21610065745439,0.166091459552858,1.50287936580182,0.449999999872357,-2.69625793913875E-09,-2.6954621048676E-09
1.24649999999992,4.33630578746423,2.21684637265799,0.166072770335841,1.50338664459807,0.449999999872322,-2.6966926885974E-09,-2.69589685432625E-09
1.24699999999992,4.33753847395921,2.21759110493228,0.166054112306195,1.5038932568486,0.44999999987213,-2.6976883227281E-09,-2.69689248845695E-09
1.24749999999992,4.33876954059002,2.21833485324026,0.16603548523451,1.50439920224289,0.449999999872356,-2.70218888931417E-09,-2.70139305504302E-09
1.24799999999992,4.33999898604606,2.21907761687967,0.166016889249586,1.50490448004489,0.449999999871917,-2.7025785914736E-09,-2.70178275720245E-09
1.24849999999992,4.34122680821091,2.21981939412011,0.16599832436928,1.50540908984952,0.449999999872007,-2.70588003392636E-09,-2.70508419965521E-09
1.24899999999992,4.3424530084129,2.22056018712554,0.165979790304995,1.50591303111034,0.44999999987202,-2.70698281845672E-09,-2.70618698418557E-09
1.24949999999992,4.34367758386372,2.22129999320432,0.16596128732435,1.50641630346289,0.449999999872165,-2.71100746018771E-09,-2.71021162591656E-09
1.24999999999992,4.34490053449859,2.222038813043,0.165942815320631,1.50691890626288,0.449999999872075,-2.71251059114075E-09,-2.7117147568696E-09
1.25049999999992,4.34612185524277,2.22277664186657,0.165924374457163,1.50742083904657,0.44999999987248,-2.71625232028949E-09,-2.71545648601834E-09
1.25099999999992,4.34734154759231,2.22351348200166,0.165905964484319,1.50792210123395,0.449999999872377,-2.71715135113926E-09,-2.71635551686811E-09
1.25149999999992,4.34855961113869,2.22424933323263,0.1658875855275,1.50842269250606,0.449999999872503,-2.71915608085482E-09,-2.71836024658367E-09
1.25199999999992,4.34977604189585,2.22498419235229,0.165869237595864,1.50892261207547,0.449999999872228,-2.71977242116694E-09,-2.71897658689579E-09
1.25249999999992,4.350990839551,2.22571805947473,0.165850920611516,1.50942185959378,0.449999999870978,-2.72236430620687E-09,-2.72156847193572E-09
1.25299999999992,4.35220400719716,2.2264509378456,0.165832634570096,1.5099204349101,0.449999999871363,-2.72357690567215E-09,-2.722781071401E-09
1.25349999999992,4.35341553755694,2.22718282132009,0.165814379556174,1.51041833680928,0.4499999998714,-2.72533061396185E-09,-2.7245347796907E-09
1.25399999999992,4.35462543242229,2.22791371173883,0.165796155369907,1.51091556544187,0.449999999871679,-2.72642518284183E-09,-2.72562934857068E-09
1.25449999999992,4.35583369120673,2.22864360931828,0.165777962168786,1.51141211984811,0.449999999871551,-2.72879784046776E-09,-2.72800200619661E-09
1.25499999999992,4.35704031095904,2.2293725111639,0.165759800026335,1.51190799989674,0.44999999987207,-2.73079139856414E-09,-2.72999556429299E-09
1.25549999999992,4.35824528923787,2.2301004158907,0.165741668748968,1.51240320472619,0.449999999872021,-2.73142536366677E-09,-2.73062952939562E-09
1.25599999999992,4.35944862687135,2.23082732457853,0.165723568363136,1.51289773405755,0.44999999987213,-2.7325632451225E-09,-2.73176741085135E-09
1.25649999999992,4.36065032420925,2.23155323821581,0.165705498833258,1.51339158728785,0.449999999872325,-2.73408104489725E-09,-2.7332852106261E-09
1.25699999999992,4.36185037652712,2.23227815216349,0.165687460273648,1.5138847642183,0.449999999871681,-2.73526079563879E-09,-2.73446496136764E-09
1.25749999999992,4.36304878374084,2.23300206716036,0.165669452770038,1.51437726393824,0.449999999872202,-2.73745345835685E-09,-2.7366576240857E-09
1.25799999999992,4.36424554384639,2.23372498164406,0.165651476065314,1.51486908626496,0.449999999872065,-2.74142139544686E-09,-2.74062556117571E-09
1.25849999999992,4.36544065792449,2.23444689742625,0.165633530208414,1.51536023041779,0.449999999872034,-2.74234400465811E-09,-2.74154817038696E-09
1.25899999999992,4.36663412428554,2.23516781299844,0.165615615320198,1.51585069609513,0.44999999987177,-2.74318601167778E-09,-2.74239017740663E-09
1.25949999999992,4.36782594192845,2.23588772806731,0.165597731121611,1.51634048286778,0.449999999871742,-2.74524808441257E-09,-2.74445225014142E-09
1.25999999999992,4.36901610812179,2.23660664010304,0.165579877927882,1.51682959021899,0.449999999871876,-2.74549237511135E-09,-2.7446965408402E-09
1.26049999999992,4.37020462152427,2.23732454848956,0.165562055614216,1.51731801754867,0.449999999871832,-2.7461514728877E-09,-2.74535563861655E-09
1.26099999999992,4.37139148320042,2.23804145481081,0.165544264064357,1.5178057644536,0.449999999871653,-2.74729711202681E-09,-2.74650127775566E-09
1.26149999999992,4.37257668840977,2.23875735487147,0.16552650344804,1.51829283021884,0.449999999871421,-2.74798034327617E-09,-2.74718450900502E-09
1.26199999999992,4.37376023773364,2.23947224961969,0.16550877368503,1.51877921455758,0.449999999871348,-2.7484721443205E-09,-2.74767631004935E-09
1.26249999999992,4.37494213111285,2.24018613946965,0.165491074704395,1.51926491706769,0.449999999871121,-2.74946625189454E-09,-2.74867041762339E-09
1.26299999999992,4.37612236508164,2.24089902146183,0.165473406608196,1.51974993714074,0.449999999870867,-2.7501030341881E-09,-2.74930719991695E-09
1.26349999999992,4.37730094032295,2.24161089694873,0.165455769293935,1.52023427420954,0.449999999870744,-2.75107935043817E-09,-2.75028351616702E-09
1.26399999999992,4.37847785506414,2.2423217644182,0.16543816283257,1.52071792794283,0.449999999870544,-2.75206225863744E-09,-2.75126642436629E-09
1.26449999999992,4.37965310804006,2.24303162328605,0.165420587152302,1.52120089773106,0.449999999870647,-2.75513914460568E-09,-2.75434331033453E-09
1.26499999999992,4.3808266975805,2.24374047212204,0.165403042290296,1.52168318329776,0.449999999870403,-2.75642189628833E-09,-2.75562606201718E-09
1.26549999999992,4.38199862343599,2.24444831161949,0.165385528151986,1.5221647837942,0.449999999870309,-2.75673463223658E-09,-2.75593879796543E-09
1.26599999999992,4.3831688844119,2.24515514048444,0.165368044910581,1.5226456991465,0.449999999870376,-2.75782385816825E-09,-2.7570280238971E-09
1.26649999999992,4.38433747738038,2.24586095655714,0.165350592358395,1.52312592859466,0.449999999870181,-2.75907555136179E-09,-2.75827971709064E-09
1.26699999999992,4.38550440311161,2.24656576084626,0.165333170624727,1.52360547177071,0.44999999986991,-2.76013173428069E-09,-2.75933590000954E-09
1.26749999999992,4.38666966048731,2.24726955301511,0.16531577961345,1.52408432798908,0.449999999869672,-2.76085894423961E-09,-2.76006310996846E-09
1.26799999999992,4.3878332483053,2.24797233188848,0.165298419356387,1.52456249719084,0.449999999869598,-2.76165620927138E-09,-2.76086037500023E-09
1.26849999999992,4.38899516565442,2.24867409742489,0.165281089841869,1.5250399785182,0.449999999869457,-2.76353746830882E-09,-2.76274163403767E-09
1.26899999999992,4.39015541103994,2.24937484836589,0.165263790994229,1.52551677181015,0.449999999869676,-2.7645951500288E-09,-2.76379931575765E-09
1.26949999999992,4.39131398302396,2.25007458407919,0.165246522912674,1.52599287616275,0.449999999869356,-2.76567345414147E-09,-2.76487761987032E-09
1.26999999999992,4.39247087836757,2.25077330135856,0.165229285622223,1.52646829151758,0.4499999998692,-2.76648813579694E-09,-2.76569230152579E-09
1.27049999999992,4.39362609824354,2.25147100249988,0.165212078900544,1.52694301697396,0.449999999869146,-2.76843006852268E-09,-2.76763423425153E-09
1.27099999999992,4.39477964081847,2.25216768536392,0.165194903104213,1.52741705248139,0.449999999868957,-2.76953587841078E-09,-2.76874004413963E-09
1.27149999999992,4.39593150612044,2.25286335099399,0.165177757918105,1.52789039733969,0.449999999868654,-2.7704335908707E-09,-2.76963775659955E-09
1.27199999999992,4.39708169072326,2.25355799637136,0.165160643406515,1.52836305107682,0.449999999868569,-2.77121622871412E-09,-2.77042039444297E-09
1.27249999999992,4.3982301938418,2.25425162111451,0.165143559636976,1.52883501322182,0.449999999868501,-2.77232009571193E-09,-2.77152426144078E-09
1.27299999999992,4.39937701488175,2.25494422517739,0.165126506483388,1.52930628335338,0.449999999867586,-2.7742442371137E-09,-2.77344840284255E-09
1.27349999999992,4.4005221550333,2.2556358101378,0.165109484032817,1.52977686099438,0.449999999868316,-2.77543693583127E-09,-2.77464110156012E-09
1.27399999999992,4.4016656106409,2.25632637279592,0.165092492213571,1.53024674576282,0.449999999868577,-2.77654380043124E-09,-2.77574796616009E-09
1.27449999999992,4.40280737795666,2.25701591007941,0.165075531129673,1.53071593687897,0.449999999868604,-2.77719716668123E-09,-2.77640133241008E-09
1.27499999999992,4.40394745976812,2.25770442513668,0.165058600633108,1.53118443412998,0.449999999868351,-2.77787839952914E-09,-2.77708256525799E-09
1.27549999999992,4.40508585395951,2.25839191625193,0.165041700834388,1.53165223700495,0.449999999868235,-2.77919708080443E-09,-2.77840124653328E-09
1.27599999999991,4.40622255876337,2.259078382239,0.16502483164486,1.53211934501148,0.449999999868031,-2.77984892049776E-09,-2.77905308622661E-09
1.27649999999991,4.40735757424007,2.2597638234713,0.165007993127298,1.5325857577735,0.449999999867966,-2.78023298827534E-09,-2.77943715400419E-09
1.27699999999991,4.40849089699527,2.26044823730891,0.164991185182488,1.53305147463589,0.449999999867974,-2.78106421225388E-09,-2.78026837798273E-09
1.27749999999991,4.40962252920855,2.26113162627013,0.16497440781624,1.53351649525457,0.449999999867608,-2.78282041854538E-09,-2.78202458427423E-09
1.27799999999991,4.41075246624909,2.26181398607608,0.164957661130137,1.53398081917528,0.449999999867599,-2.78426304234358E-09,-2.78346720807243E-09
1.27849999999991,4.41188070958697,2.26249531899701,0.164940945067175,1.53444444565543,0.449999999867359,-2.78740824866119E-09,-2.78661241439004E-09
1.27899999999991,4.4130072574814,2.26317562343188,0.164924259466719,1.5349073747151,0.449999999867692,-2.78833130196166E-09,-2.78753546769051E-09
1.27949999999991,4.41413210918934,2.26385489924211,0.16490760450092,1.5353696055788,0.449999999867517,-2.78938593056832E-09,-2.78859009629717E-09
1.27999999999991,4.4152552622049,2.26453314449936,0.164890980041072,1.53583113779704,0.449999999867435,-2.79014227000385E-09,-2.7893464357327E-09
1.28049999999991,4.41637671587748,2.26521035874264,0.164874386210346,1.53629197105723,0.449999999867263,-2.79134881875365E-09,-2.7905529844825E-09
1.28099999999991,4.41749646889187,2.26588654151833,0.164857822962837,1.5367521045425,0.449999999868206,-2.79172583661502E-09,-2.79093000234387E-09
1.28149999999991,4.41861452103854,2.26656169238885,0.164841290300326,1.53721153848106,0.449999999868302,-2.7929143164851E-09,-2.79211848221395E-09
1.28199999999991,4.41973086945189,2.26723581005522,0.16482478800258,1.53767027152588,0.449999999868209,-2.79445966366865E-09,-2.7936638293975E-09
1.28249999999991,4.42084551449406,2.26790889432614,0.16480831634901,1.53812830395061,0.44999999986831,-2.79546975845424E-09,-2.79467392418309E-09
1.28299999999991,4.42195845376353,2.26858094364197,0.164791875354293,1.53858563489903,0.449999999868239,-2.79608484976546E-09,-2.79528901549431E-09
1.28349999999991,4.42306968699758,2.26925195841407,0.164775464708119,1.53904226400726,0.449999999868137,-2.79752138121481E-09,-2.79672554694366E-09
1.28399999999991,4.42417921223521,2.26992193688565,0.164759084683817,1.53949819079774,0.449999999867997,-2.79828236970925E-09,-2.7974865354381E-09
1.28449999999991,4.42528702875651,2.27059087894978,0.164742735155474,1.53995341478339,0.449999999867861,-2.79973977335146E-09,-2.79894393908031E-09
1.28499999999991,4.42639313513656,2.27125878353476,0.164726416123177,1.54040793561152,0.449999999867107,-2.80417374043385E-09,-2.8033779061627E-09
1.28549999999991,4.42749753113455,2.27192565094033,0.164710127588316,1.54086175273845,0.449999999867457,-2.80463620383475E-09,-2.8038403695636E-09
1.28599999999991,4.42860021498045,2.2725914797771,0.16469386954674,1.54131486578941,0.449999999867206,-2.80544068531619E-09,-2.80464485104504E-09
1.28649999999991,4.42970118581419,2.27325626990263,0.164677641897773,1.5417672741466,0.449999999867189,-2.80662401652698E-09,-2.80582818225583E-09
1.28699999999991,4.43080044314801,2.27392002090963,0.164661444783399,1.54221897758819,0.449999999866796,-2.80749930248181E-09,-2.80670346821066E-09
1.28749999999991,4.43189798392255,2.27458273021645,0.164645278193399,1.54266997564603,0.449999999866675,-2.81115609956917E-09,-2.81036026529802E-09
1.28799999999991,4.43299380879573,2.27524439938012,0.164629142028413,1.54312026752069,0.449999999866496,-2.81205897456616E-09,-2.81126314029501E-09
1.28849999999991,4.43408791688495,2.27590502757586,0.164613036237453,1.54356985320516,0.449999999866484,-2.81286836878447E-09,-2.81207253451332E-09
1.28899999999991,4.43518030724687,2.27656461455445,0.16459696088072,1.54401873194569,0.449999999866013,-2.81417725234157E-09,-2.81338141807042E-09
1.28949999999991,4.43627097885863,2.2772231593692,0.164580915981219,1.54446690364203,0.449999999866183,-2.8158040066284E-09,-2.81500817235725E-09
1.28999999999991,4.43735992802884,2.27788065938763,0.164564901443305,1.54491436733162,0.44999999986629,-2.8168547216989E-09,-2.81605888742775E-09
1.29049999999991,4.43844715493629,2.27853711469849,0.164548917449928,1.54536112292177,0.449999999866107,-2.81756644404663E-09,-2.81677060977548E-09
1.29099999999991,4.43953265868318,2.27919252526244,0.164532963798949,1.54580716975552,0.449999999866269,-2.81951351155385E-09,-2.8187176772827E-09
1.29149999999991,4.4406164396381,2.27984689162681,0.164517040489468,1.54625250765538,0.449999999866435,-2.82011368424318E-09,-2.81931784997203E-09
1.29199999999991,4.44169849529027,2.2805002118574,0.164501147514432,1.54669713605243,0.449999999866018,-2.82152122499379E-09,-2.82072539072264E-09
1.29249999999991,4.44277882259054,2.28115248310637,0.164485285124303,1.54714105449381,0.449999999866062,-2.82166898180058E-09,-2.82087314752943E-09
1.29299999999991,4.44385742284612,2.28180370772934,0.164469453000906,1.54758426224983,0.449999999866046,-2.82269801976653E-09,-2.82190218549538E-09
1.29349999999991,4.44493429577457,2.28245388514548,0.164453651244874,1.54802675951857,0.449999999865642,-2.82510385918311E-09,-2.82430802491196E-09
1.29399999999991,4.44600943756409,2.28310301282803,0.164437879817184,1.54846854505336,0.449999999865512,-2.82590402467253E-09,-2.82510819040138E-09
1.29449999999991,4.4470828505696,2.28375109275435,0.164422138773471,1.54890961917617,0.449999999865603,-2.82671577811477E-09,-2.82591994384362E-09
1.29499999999991,4.44815452960643,2.28439812083516,0.164406428071958,1.54934998083428,0.449999999865034,-2.82765544312724E-09,-2.82685960885609E-09
1.29549999999991,4.44922447524979,2.2850440976146,0.164390747773543,1.54978962999643,0.449999999865223,-2.82827614106473E-09,-2.82748030679358E-09
1.29599999999991,4.45029268732894,2.28568902386852,0.164375097733276,1.55022856586194,0.449999999865206,-2.82857449962481E-09,-2.82777866535366E-09
1.29649999999991,4.45135916489469,2.28633289850649,0.164359478006066,1.55066678851684,0.449999999865292,-2.82980765209384E-09,-2.82901181782269E-09
1.29699999999991,4.45242390606884,2.28697572059984,0.164343888605476,1.55110429699795,0.449999999865571,-2.83024439995394E-09,-2.82944856568279E-09
1.29749999999991,4.45348690961135,2.28761748897596,0.164328329528863,1.55154109124098,0.449999999865547,-2.83087148167382E-09,-2.83007564740267E-09
1.29799999999991,4.45454817422937,2.28825820317246,0.164312800729852,1.55197717046172,0.449999999865334,-2.83174647619511E-09,-2.83095064192396E-09
1.29849999999991,4.45560769975188,2.28889786326081,0.164297302189278,1.55241253443665,0.449999999865136,-2.83311206439318E-09,-2.83231623012203E-09
1.29899999999991,4.45666548444236,2.28953646777296,0.164281834033595,1.55284718277068,0.449999999865137,-2.83398286782255E-09,-2.8331870335514E-09
1.29949999999991,4.45772152870575,2.29017401801406,0.164266395991947,1.55328111483519,0.449999999864562,-2.8350858882753E-09,-2.83429005400415E-09
1.29999999999991,4.45877582955493,2.29081051095345,0.164250988306831,1.55371433042994,0.449999999864715,-2.83593119820846E-09,-2.83513536393731E-09
1.30049999999991,4.45982838530246,2.29144594568284,0.164235610886878,1.55414682886802,0.449999999864718,-2.83716196369799E-09,-2.83636612942684E-09
1.30099999999991,4.4608791974494,2.29208032398848,0.16422026372377,1.55457860987234,0.449999999864811,-2.83814406698557E-09,-2.83734823271442E-09
1.30149999999991,4.46192826283731,2.29271364314602,0.164204946784739,1.55500967304202,0.449999999864534,-2.84035282793749E-09,-2.83955699366634E-09
1.30199999999991,4.4629755800488,2.29334590241651,0.164189660041528,1.55544001772622,0.449999999864542,-2.84098415626044E-09,-2.84018832198929E-09
1.30249999999991,4.46402114936715,2.29397710218224,0.164174403609326,1.55586964371089,0.449999999864692,-2.84170655062699E-09,-2.84091071635584E-09
1.30299999999991,4.46506496910646,2.29460724150533,0.164159177366573,1.55629855037028,0.44999999986428,-2.84146418894071E-09,-2.84066835466956E-09
1.30349999999991,4.46610703833215,2.2952363195559,0.164143981348671,1.55672673756374,0.449999999863845,-2.84198706235195E-09,-2.8411912280808E-09
1.30399999999991,4.46714735649357,2.29586433642781,0.16412881552654,1.55715420467546,0.449999999863757,-2.84277086592954E-09,-2.84197503165839E-09
1.30449999999991,4.4681859240759,2.29649129292169,0.164113679862593,1.55758095142804,0.449999999863578,-2.84317688836744E-09,-2.84238105409629E-09
1.30499999999991,4.46922273702981,2.29711718567896,0.16409857434678,1.55800697714065,0.449999999863418,-2.84391903082604E-09,-2.84312319655489E-09
1.30549999999991,4.4702577944637,2.29774201409958,0.164083499024979,1.55843228147579,0.449999999863343,-2.84541411266215E-09,-2.844618278391E-09
1.30599999999991,4.47129109858444,2.29836578068618,0.164068453953844,1.55885686408099,0.449999999863426,-2.84600437661098E-09,-2.84520854233983E-09
1.30649999999991,4.47232264406064,2.29898848066592,0.164053438966538,1.55928072456485,0.449999999863335,-2.8467248697206E-09,-2.84592903544945E-09
1.30699999999991,4.47335243187624,2.29961011552217,0.164038454163643,1.55970386232707,0.449999999863353,-2.84739447298232E-09,-2.84659863871117E-09
1.30749999999991,4.47438046157182,2.30023068513721,0.164023499437103,1.56012627713421,0.449999999863296,-2.84820961260479E-09,-2.84741377833364E-09
1.30799999999991,4.47540672915511,2.30085018592118,0.164008574999959,1.56054796837082,0.449999999863151,-2.84826148777562E-09,-2.84746565350447E-09
1.30849999999991,4.47643123858721,2.30146862233697,0.163993680617426,1.5609689357681,0.449999999864724,-2.85746329375947E-09,-2.85666745948832E-09
1.30899999999991,4.47745398447509,2.30208598963259,0.163978816306456,1.56138917867132,0.449999999864724,-2.8580758593133E-09,-2.85728002504215E-09
1.30949999999991,4.47847496710386,2.30270228821925,0.163963982179611,1.5618086968408,0.449999999864204,-2.85835281832458E-09,-2.85755698405343E-09
1.30999999999991,4.47949418644236,2.30331751844799,0.16394917814731,1.56222748998267,0.44999999986439,-2.86034193552887E-09,-2.85954610125772E-09
1.31049999999991,4.48051164029864,2.3039316786722,0.163934404262248,1.56264555750023,0.44999999986397,-2.86290352535801E-09,-2.86210769108686E-09
1.31099999999991,4.48152732788968,2.30454476876293,0.163919660309521,1.56306289895316,0.44999999986407,-2.86362379642302E-09,-2.86282796215187E-09
1.31149999999991,4.48254124726771,2.30515678667473,0.163904946599627,1.56347951412967,0.449999999863678,-2.86377692393369E-09,-2.86298108966254E-09
1.31199999999991,4.48355340143753,2.30576773645551,0.163890262859283,1.56389540225878,0.449999999863953,-2.86462402410148E-09,-2.86382818983033E-09
1.31249999999991,4.48456378483613,2.30637761233856,0.163875609212819,1.56431056342121,0.449999999863544,-2.86640743085709E-09,-2.86561159658594E-09
1.31299999999991,4.48557239736393,2.30698641535311,0.163860985627927,1.56472499651925,0.449999999863644,-2.86756032807922E-09,-2.86676449380807E-09
1.31349999999991,4.48657923844045,2.30759414458712,0.163846392127598,1.5651387018625,0.449999999863233,-2.86762741330548E-09,-2.86683157903433E-09
1.31399999999991,4.48758430811609,2.30820080123611,0.163831828595513,1.56555167842086,0.449999999863609,-2.86888909850624E-09,-2.86809326423509E-09
1.31449999999991,4.48858760466647,2.30880638343195,0.163817295096095,1.56596392627539,0.449999999863031,-2.86940965432692E-09,-2.86861382005577E-09
1.31499999999991,4.48958912386903,2.30941088755117,0.163802791770984,1.56637544468387,0.449999999863009,-2.86870192878208E-09,-2.86790609451093E-09
1.31549999999991,4.4905888717443,2.31001432025525,0.163788318252381,1.56678623337375,0.449999999862918,-2.87003494581217E-09,-2.86923911154102E-09
1.31599999999991,4.49158684044907,2.31061667369123,0.16377387491684,1.56719629197827,0.449999999862732,-2.86998853848974E-09,-2.86919270421859E-09
1.31649999999991,4.49258303300189,2.3112179519029,0.163759461512321,1.56760561972416,0.44999999986251,-2.87053322778341E-09,-2.86973739351226E-09
1.31699999999991,4.49357744833596,2.31181815352342,0.163745078056444,1.56801421689347,0.449999999862628,-2.87159146461491E-09,-2.87079563034376E-09
1.31749999999991,4.49457008201545,2.31241727526311,0.163730724580993,1.5684220823095,0.449999999861847,-2.87683225852486E-09,-2.87603642425371E-09
1.31799999999991,4.49556093626852,2.31301531900567,0.163716401192883,1.5688292162078,0.449999999862162,-2.87801711629232E-09,-2.87722128202117E-09
1.31849999999991,4.49655000652048,2.31361228131913,0.163702107821887,1.5692356175178,0.449999999861654,-2.88050015784247E-09,-2.87970432357132E-09
1.31899999999991,4.4975372957245,2.31420816526477,0.163687844186986,1.56964128641085,0.449999999861892,-2.88133493453469E-09,-2.88053910026354E-09
1.31949999999991,4.49852280032447,2.31480296753336,0.163673610638494,1.57004622229064,0.449999999861972,-2.88477100540696E-09,-2.88397517113581E-09
1.31999999999991,4.49950652129629,2.31539668964105,0.163659407047799,1.57045042474581,0.449999999861634,-2.88562172767737E-09,-2.88482589340622E-09
1.32049999999991,4.50048845484387,2.31598932837225,0.163645233385782,1.57085389322397,0.449999999861869,-2.88625823241517E-09,-2.88546239814402E-09
1.32099999999991,4.50146860407111,2.31658088699095,0.163631089695518,1.5712566275232,0.449999999861447,-2.88727271258171E-09,-2.88647687831056E-09
1.32149999999991,4.50244696434174,2.31717136166139,0.163616975855483,1.57165862696313,0.449999999861733,-2.88879085930116E-09,-2.88799502503001E-09
1.32199999999991,4.5034235365253,2.31776075326756,0.16360289200275,1.57205989139325,0.449999999861738,-2.88823685801187E-09,-2.88744102374072E-09
1.32249999999991,4.50439831986472,2.31834906163101,0.163588837955175,1.57246042041746,0.449999999861079,-2.88970782025277E-09,-2.88891198598162E-09
1.32299999999991,4.50537131387374,2.31893628656302,0.163574813807365,1.5728602136418,0.449999999861557,-2.89028741218278E-09,-2.88949157791163E-09
1.32349999999991,4.50634251382277,2.31952242377298,0.163560819639095,1.57325927054982,0.449999999860877,-2.89009198517487E-09,-2.88929615090372E-09
1.32399999999991,4.50731192146996,2.3201074756197,0.163546855283112,1.573657590706,0.449999999861152,-2.89123644470202E-09,-2.89044061043087E-09
1.32449999999991,4.50827953538218,2.32069144061219,0.163532920914308,1.57405517399476,0.449999999860918,-2.89357690586023E-09,-2.89278107158908E-09
1.32499999999991,4.50924535619403,2.32127432047773,0.163519016198283,1.57445201965715,0.449999999860863,-2.89567991806905E-09,-2.8948840837979E-09
1.32549999999991,4.5102093781743,2.32185610922982,0.163505141548931,1.57484812753491,0.449999999860642,-2.89736305780774E-09,-2.89656722353659E-09
1.32599999999991,4.51117160332493,2.32243680969232,0.16349129671345,1.5752434970587,0.449999999860456,-2.89793705698926E-09,-2.89714122271811E-09
1.32649999999991,4.51213203206852,2.3230164227156,0.163477481658019,1.57563812783425,0.44999999986064,-2.89885787596589E-09,-2.89806204169474E-09
1.32699999999991,4.5130906644428,2.32359494851606,0.163463696390655,1.57603201967562,0.44999999986046,-2.89911254724995E-09,-2.8983167129788E-09
1.32749999999991,4.51404749623243,2.32417238321263,0.163449941020155,1.57642517213945,0.449999999860199,-2.89969843969562E-09,-2.89890260542447E-09
1.32799999999991,4.51500252612759,2.32474872622354,0.163436215463457,1.57681758458068,0.449999999859907,-2.90056971496977E-09,-2.89977388069862E-09
1.32849999999991,4.51595575611352,2.32532397971113,0.163422519696533,1.57720925684583,0.449999999860025,-2.90152245285835E-09,-2.9007266185872E-09
1.32899999999991,4.51690718180817,2.3258981398164,0.163408853809704,1.57760018832209,0.449999999859979,-2.90063016661346E-09,-2.89983433234231E-09
1.32949999999991,4.51785680569628,2.32647120923204,0.163395217581849,1.57799037902288,0.449999999859511,-2.90193624685742E-09,-2.90114041258627E-09
1.32999999999991,4.5188046241034,2.32704318490158,0.163381611242711,1.57837982809956,0.449999999859552,-2.90263307833882E-09,-2.90183724406767E-09
1.33049999999991,4.51975063862178,2.3276140686739,0.163368034642485,1.57876853544615,0.449999999859251,-2.90350353482349E-09,-2.90270770055234E-09
1.33099999999991,4.52069484600019,2.32818385770747,0.163354487827739,1.57915650060585,0.449999999859136,-2.90436184824383E-09,-2.90356601397268E-09
1.33149999999991,4.52163724647686,2.32875255269014,0.163340970733844,1.57954372319341,0.449999999859467,-2.90565237148765E-09,-2.9048565372165E-09
1.33199999999991,4.52257783679508,2.32932015078382,0.163327483443274,1.57993020270822,0.449999999859764,-2.90706041183864E-09,-2.90626457756749E-09
1.33249999999991,4.52351662146121,2.32988665692449,0.163314025791979,1.58031593888532,0.449999999859432,-2.90750358511449E-09,-2.90670775084334E-09
1.33299999999991,4.52445359217845,2.33045206314952,0.163300598011653,1.5807009311575,0.449999999859784,-2.90860623086697E-09,-2.90781039659582E-09
1.33349999999991,4.52538875437731,2.33101637521253,0.163287199854227,1.58108517945093,0.449999999859629,-2.90937364477717E-09,-2.90857781050602E-09
1.33399999999991,4.52632210305849,2.33157958865353,0.163273831436199,1.58146868310927,0.449999999859493,-2.90885238118932E-09,-2.90805654691817E-09
1.33449999999991,4.52725363858356,2.33214170414739,0.163260492785036,1.58185144179174,0.449999999859394,-2.90972738958839E-09,-2.90893155531724E-09
1.33499999999991,4.52818335816236,2.33270271908965,0.163247183875852,1.58223345533766,0.449999999859195,-2.91052497380928E-09,-2.90972913953813E-09
1.33549999999991,4.52911126431952,2.33326263685392,0.16323390459555,1.582614723011,0.449999999859041,-2.91081500569668E-09,-2.91001917142553E-09
1.33599999999991,4.53003735505246,2.3338214554432,0.163220655017887,1.58299524473303,0.449999999858342,-2.91146311226509E-09,-2.91066727799394E-09
1.33649999999991,4.53096162956596,2.33437917451125,0.163207435156549,1.5833750200393,0.449999999858862,-2.91220055015362E-09,-2.91140471588247E-09
1.33699999999991,4.53188408462543,2.33493579157454,0.1631942448748,1.58375404831699,0.449999999859105,-2.91353002834782E-09,-2.91273419407667E-09
1.33749999999991,4.53280472094633,2.33549130717073,0.16318108432328,1.58413232959367,0.449999999858656,-2.91421818621185E-09,-2.9134223519407E-09
1.33799999999991,4.53372353842578,2.33604572195876,0.163167953395088,1.58450986321324,0.449999999858697,-2.91482529779508E-09,-2.91402946352393E-09
1.33849999999991,4.53464053715984,2.33659903633646,0.163154852052267,1.58488664891265,0.449999999858469,-2.91620842751694E-09,-2.91541259324579E-09
1.33899999999991,4.53555570942767,2.33715124302998,0.163141780498895,1.58526268604099,0.449999999857798,-2.91704503607715E-09,-2.916249201806E-09
1.33949999999991,4.53646906187821,2.33770234903339,0.163128738509644,1.58563797447781,0.449999999857367,-2.91803077534514E-09,-2.91723494107399E-09
1.33999999999991,4.53738059095074,2.33825235109877,0.163115726122953,1.58601251387161,0.449999999857407,-2.91862027601564E-09,-2.91782444174449E-09
1.34049999999991,4.53829029511124,2.33880124822361,0.163102743371744,1.58638630365884,0.449999999857042,-2.91944185493165E-09,-2.9186460206605E-09
1.34099999999991,4.53919817494879,2.33934904125421,0.163089790115891,1.58675934372118,0.449999999857512,-2.91998242252234E-09,-2.91918658825119E-09
1.34149999999991,4.54010422819992,2.33989572813801,0.163076866643298,1.58713163356155,0.449999999857065,-2.92071733465349E-09,-2.91992150038234E-09
1.34199999999991,4.54100845400844,2.34044130872414,0.163063972710882,1.58750317271605,0.449999999857366,-2.92150753589127E-09,-2.92071170162012E-09
1.34249999999991,4.54191085137294,2.34098578235075,0.163051108307999,1.58787396085731,0.449999999856881,-2.92264996926139E-09,-2.92185413499024E-09
1.34299999999991,4.54281142084222,2.34152914984314,0.16303827346396,1.58824399767805,0.449999999857063,-2.92336768681345E-09,-2.9225718525423E-09
1.34349999999991,4.54371015910461,2.3420714083013,0.163025468183718,1.58861328276269,0.449999999856901,-2.92409353674916E-09,-2.92329770247801E-09
1.34399999999991,4.54460706622728,2.34261255810361,0.163012692593732,1.58898181567296,0.44999999985697,-2.92516870448178E-09,-2.92437287021063E-09
1.34449999999991,4.54550214192941,2.34315259955781,0.162999946359707,1.58934959615461,0.449999999857286,-2.92576016192037E-09,-2.92496432764922E-09
1.34499999999991,4.54639538528841,2.34369153181097,0.162987229852666,1.58971662376779,0.44999999985698,-2.92630036868857E-09,-2.92550453441742E-09
1.34549999999991,4.54728679437699,2.34422935365229,0.162974542741836,1.59008289812616,0.449999999856706,-2.92725640949065E-09,-2.9264605752195E-09
1.34599999999991,4.54817636858698,2.34476606438181,0.162961885284658,1.59044841906378,0.449999999856726,-2.92795850065364E-09,-2.92716266638249E-09
1.34649999999991,4.54906410830313,2.34530166534346,0.162949257262182,1.59081318584107,0.449999999856411,-2.92908058918684E-09,-2.92828475491569E-09
1.34699999999991,4.5499500110242,2.34583615377883,0.162936658821825,1.59117719856724,0.449999999856317,-2.9297878290091E-09,-2.92899199473795E-09
1.34749999999991,4.55083407605091,2.34636953000446,0.162924089827094,1.59154045636292,0.449999999856431,-2.92993590500501E-09,-2.92914007073386E-09
1.34799999999991,4.55171630108354,2.34690179156278,0.162911550386472,1.59190295927801,0.449999999856268,-2.93083654567816E-09,-2.93004071140701E-09
1.34849999999991,4.55259668644349,2.34743293941729,0.162899040465619,1.592264706705,0.449999999855577,-2.93100682613456E-09,-2.93021099186341E-09
1.34899999999991,4.55347523452101,2.34796297639746,0.16288655993296,1.59262569833462,0.449999999855967,-2.93180245358737E-09,-2.93100661931622E-09
1.34949999999991,4.55435193924023,2.34849189657665,0.162874108985576,1.59298593382256,0.449999999855433,-2.93313216770397E-09,-2.93233633343282E-09
1.34999999999991,4.55522680402799,2.3490197041602,0.162861687349188,1.59334541266333,0.449999999855269,-2.93392631023348E-09,-2.93313047596233E-09
1.35049999999991,4.55609982718789,2.34954639737721,0.162849295203439,1.59370413475213,0.449999999855118,-2.93506288717715E-09,-2.934267052906E-09
1.35099999999991,4.55697100593852,2.35007197397657,0.162836932492771,1.59406209961397,0.449999999855202,-2.93615859403573E-09,-2.93536275976458E-09
1.35149999999991,4.55784034023369,2.35059643421609,0.162824599265649,1.59441930689699,0.449999999854966,-2.93713414700747E-09,-2.93633831273632E-09
1.35199999999991,4.55870782988341,2.35111977825335,0.162812295447825,1.59477575632711,0.449999999855123,-2.93771675041743E-09,-2.93692091614628E-09
1.35249999999991,4.55957347170333,2.3516420033594,0.162800021076265,1.59513144741261,0.449999999855059,-2.93874161116925E-09,-2.9379457768981E-09
1.35299999999991,4.56043726749135,2.35216311181151,0.162787776050068,1.59548637977466,0.449999999855114,-2.94001450962256E-09,-2.93921867535141E-09
1.35349999999991,4.56129921479477,2.35268310129541,0.162775560463005,1.59584055318145,0.449999999854903,-2.94079817442228E-09,-2.94000234015113E-09
1.35399999999991,4.56215931353672,2.35320197211922,0.16276337435349,1.59619396720891,0.449999999855092,-2.9416525187953E-09,-2.94085668452415E-09
1.35449999999991,4.56301756230273,2.35371972345584,0.16275121755906,1.59654662143278,0.449999999855054,-2.94249510868205E-09,-2.9416992744109E-09
1.35499999999991,4.56387396011558,2.35423635438318,0.16273909021319,1.59689851566365,0.449999999855562,-2.94041352377761E-09,-2.93961768950646E-09
1.35549999999991,4.5647285065705,2.35475186497283,0.162726992158663,1.59724964958362,0.449999999855378,-2.94116707377778E-09,-2.94037123950663E-09
1.35599999999991,4.56558120048821,2.35526625465762,0.162714923525055,1.59760002245,0.449999999855532,-2.94161044134267E-09,-2.94081460707152E-09
1.35649999999991,4.56643204082145,2.35577952220247,0.16270288422694,1.59794963453651,0.449999999855535,-2.94213216289752E-09,-2.94133632862637E-09
1.35699999999991,4.56728102656896,2.35629166767803,0.162690874295307,1.59829848474027,0.449999999855356,-2.94363733388536E-09,-2.94284149961421E-09
1.35749999999991,4.56812815598946,2.3568026891743,0.162678893708439,1.59864657325197,0.449999999854757,-2.9443695259701E-09,-2.94357369169895E-09
1.35799999999991,4.56897343113149,2.35731258916544,0.162666942541203,1.59899389956983,0.449999999855021,-2.94492615016129E-09,-2.94413031589014E-09
1.35849999999991,4.56981684873054,2.35782136497909,0.162655020623785,1.59934046327284,0.449999999854822,-2.94632442054965E-09,-2.9455285862785E-09
1.35899999999991,4.57065840854943,2.35832901655259,0.162643128007854,1.59968626413417,0.44999999985482,-2.94694420255315E-09,-2.946148368282E-09
1.35949999999991,4.57149811065281,2.35883554431296,0.162631264731593,1.6000313017534,0.449999999854857,-2.94792501520647E-09,-2.94712918093532E-09
1.35999999999991,4.57233595221328,2.35934094589457,0.162619430755916,1.60037557570781,0.449999999854988,-2.94897149755169E-09,-2.94817566328054E-09
1.36049999999991,4.57317193259253,2.35984522080581,0.16260762611218,1.60071908581983,0.449999999854708,-2.94981929160887E-09,-2.94902345733772E-09
1.36099999999991,4.5740060528916,2.36034837085271,0.162595850680289,1.60106183150384,0.44999999985477,-2.9503788162577E-09,-2.94958298198655E-09
1.36149999999991,4.57483831153071,2.36085039422969,0.162584104617049,1.60140381282942,0.449999999854549,-2.95100159586337E-09,-2.95020576159222E-09
1.36199999999991,4.57566870785637,2.36135129125624,0.162572387751457,1.60174502899374,0.449999999854935,-2.95205719591518E-09,-2.95126136164403E-09
1.36249999999991,4.57649723994175,2.36185105995141,0.162560700181295,1.60208547995447,0.449999999854581,-2.9524732103603E-09,-2.95167737608915E-09
1.36299999999991,4.57732390856402,2.36234970167679,0.162549041868919,1.60242516516361,0.449999999854694,-2.95357066582014E-09,-2.95277483154899E-09
1.36349999999991,4.57814871103004,2.36284721389353,0.162537412810712,1.6027640844714,0.449999999854398,-2.9543603119464E-09,-2.95356447767525E-09
1.36399999999991,4.57897164506893,2.36334359483415,0.162525813035707,1.60310223734488,0.449999999854195,-2.95517070536544E-09,-2.95437487109429E-09
1.36449999999991,4.5797927130438,2.3638388471874,0.162514242445663,1.60343962355679,0.44999999985394,-2.95585829424017E-09,-2.95506245996902E-09
1.36499999999991,4.58061191467679,2.36433297101232,0.162502700994366,1.60377624281556,0.449999999854537,-2.95671769012795E-09,-2.9559218558568E-09
1.36549999999991,4.58142924452537,2.3648259609739,0.16249118901135,1.60411209468593,0.449999999854184,-2.95725691157323E-09,-2.95646107730208E-09
1.36599999999991,4.58224470399818,2.36531781898136,0.162479706180913,1.60444717898229,0.449999999853615,-2.95748704692844E-09,-2.95669121265729E-09
1.36649999999991,4.58305829653592,2.36580854927042,0.162468252321398,1.60478149509092,0.449999999853189,-2.95821793450113E-09,-2.95742210022998E-09
1.3669999999999,4.58387001610302,2.36629814531807,0.16245682792373,1.60511504300789,0.449999999853333,-2.95892951807097E-09,-2.95813368379982E-09
1.3674999999999,4.58467986373813,2.36678660920188,0.162445432607267,1.60544782207598,0.449999999853005,-2.95984160791907E-09,-2.95904577364792E-09
1.3679999999999,4.58548783814482,2.36727393959121,0.162434066481136,1.60577983221946,0.44999999985301,-2.96054460113826E-09,-2.95974876686711E-09
1.3684999999999,4.58629394068825,2.36776013831366,0.16242272947903,1.60611107304258,0.449999999852988,-2.96123271736892E-09,-2.96043688309777E-09
1.3689999999999,4.58709816929097,2.36824520378901,0.162411421627837,1.60644154402099,0.449999999853128,-2.96190268145313E-09,-2.96110684718198E-09
1.3694999999999,4.5879005211121,2.36872913310268,0.162400143010971,1.60677124514556,0.449999999852888,-2.96206942307364E-09,-2.96127358880249E-09
1.3699999999999,4.58870099568668,2.3692119266811,0.162388893461502,1.60710017569142,0.449999999852663,-2.96262173127282E-09,-2.96182589700167E-09
1.3704999999999,4.58949959370494,2.36969358511527,0.162377673073996,1.60742833566317,0.449999999852507,-2.96312882563932E-09,-2.96233299136817E-09
1.3709999999999,4.59029631362751,2.37017410736932,0.162366481858047,1.60775572454748,0.44999999985266,-2.96367810848075E-09,-2.9628822742096E-09
1.3714999999999,4.59109115534564,2.37065349367866,0.162355319726884,1.60808234208773,0.449999999852362,-2.96387824005873E-09,-2.96308240578758E-09
1.3719999999999,4.59188411700846,2.37113174243571,0.162344186781869,1.60840818793842,0.449999999852473,-2.96473812166909E-09,-2.96394228739794E-09
1.3724999999999,4.59267519879882,2.37160885417932,0.162333082890357,1.60873326187691,0.449999999852234,-2.96485455630879E-09,-2.96405872203764E-09
1.3729999999999,4.59346439905146,2.37208482776844,0.16232200811266,1.6090575633184,0.44999999985197,-2.96542951305767E-09,-2.96463367878652E-09
1.3734999999999,4.59425171951252,2.37255966498246,0.162310962382224,1.60938109229476,0.449999999853071,-2.96629004692406E-09,-2.96549421265291E-09
1.3739999999999,4.59503715541276,2.37303336152317,0.162299945809787,1.6097038482265,0.449999999853303,-2.96702910851376E-09,-2.96623327424261E-09
1.3744999999999,4.59582070752095,2.37350591851525,0.162288958255938,1.61002583089696,0.449999999852807,-2.9676914120591E-09,-2.96689557778795E-09
1.3749999999999,4.59660237372418,2.37397733421062,0.162277999874445,1.61034703978633,0.449999999852792,-2.96814772760001E-09,-2.96735189332886E-09
1.3754999999999,4.59738215627138,2.37444761124953,0.162267070469317,1.6106674746999,0.449999999852637,-2.96697344470687E-09,-2.96617761043572E-09
1.3759999999999,4.59816005263932,2.3749167472471,0.162256170167716,1.61098713537232,0.449999999852173,-2.96794230858488E-09,-2.96714647431373E-09
1.3764999999999,4.59893605915927,2.37538473893114,0.162245298975682,1.61130602140097,0.449999999851478,-2.96845796554646E-09,-2.96766213127531E-09
1.3769999999999,4.59971018150144,2.37585159240989,0.162234456749505,1.61162413249066,0.449999999851383,-2.96909812014245E-09,-2.9683022858713E-09
1.3774999999999,4.60048241584782,2.37631730421236,0.162223643467553,1.61194146831702,0.449999999850888,-2.96857353976332E-09,-2.96777770549217E-09
1.3779999999999,4.60125275998993,2.37678187214377,0.162212859381535,1.61225802861361,0.449999999851018,-2.96937685551057E-09,-2.96858102123942E-09
1.3784999999999,4.60202121502142,2.37724529792768,0.162202104183089,1.61257381305967,0.44999999985099,-2.97170633933863E-09,-2.97091050506748E-09
1.3789999999999,4.60278777937609,2.37770758022378,0.162191378043116,1.6128888212584,0.449999999850795,-2.97222449430201E-09,-2.97142866003086E-09
1.3794999999999,4.60355245123552,2.37816871753557,0.162180680928272,1.61320305292122,0.449999999850453,-2.97305052798791E-09,-2.97225469371676E-09
1.3799999999999,4.60431523022666,2.37862870972504,0.162170012802461,1.61351650784879,0.449999999850364,-2.97366566093249E-09,-2.97286982666134E-09
1.3804999999999,4.60507611941263,2.37908756024474,0.16215937362057,1.61382918569701,0.449999999850299,-2.97434607499092E-09,-2.97355024071977E-09
1.3809999999999,4.60583511002217,2.37954526097588,0.162148763464162,1.61414108573201,0.449999999850112,-2.97527541492926E-09,-2.97447958065811E-09
1.3814999999999,4.60659220753831,2.38000181707239,0.162138182294903,1.61445220832164,0.449999999849375,-2.97611299493461E-09,-2.97531716066346E-09
1.3819999999999,4.60734741200805,2.38045722931334,0.162127630062985,1.61476255278164,0.449999999850085,-2.97720152697689E-09,-2.97640569270574E-09
1.3824999999999,4.60810071999951,2.38091149480182,0.162117106652504,1.61507211869527,0.449999999849915,-2.97802359161548E-09,-2.97722775734433E-09
1.3829999999999,4.60885213012379,2.3813646118452,0.162106612324054,1.61538090610432,0.449999999850216,-2.9785890420797E-09,-2.97779320780855E-09
1.3834999999999,4.60960164197015,2.38181658074996,0.162096146992314,1.61568891437821,0.449999999849663,-2.97970753626586E-09,-2.97891170199471E-09
1.3839999999999,4.61034925545611,2.38226740175851,0.162085710537034,1.61599614331076,0.449999999849807,-2.98046637370319E-09,-2.97967053943204E-09
1.3844999999999,4.61109497074837,2.3827170751971,0.162075303039655,1.61630259266204,0.449999999849574,-2.98100040485583E-09,-2.98020457058468E-09
1.3849999999999,4.61183878627638,2.38316560005445,0.162064924327318,1.61660826204477,0.449999999849845,-2.98159094636041E-09,-2.98079511208926E-09
1.3854999999999,4.61258070186854,2.38361297613006,0.162054574610943,1.61691315127738,0.449999999850153,-2.98232014084299E-09,-2.98152430657184E-09
1.3859999999999,4.61332071290922,2.38405919935114,0.162044253842005,1.61721725986631,0.449999999849761,-2.98285034172618E-09,-2.98205450745503E-09
1.3864999999999,4.61405882216935,2.38450427284176,0.162033961973713,1.61752058750404,0.449999999849841,-2.98334029702474E-09,-2.98254446275359E-09
1.3869999999999,4.61479502636415,2.38494819354049,0.16202369898161,1.61782313399253,0.449999999849518,-2.98389482566996E-09,-2.98309899139881E-09
1.3874999999999,4.61552932960263,2.38539096584236,0.162013464843503,1.61812489906736,0.449999999849413,-2.98468372239569E-09,-2.98388788812454E-09
1.3879999999999,4.616261727632,2.38583258612863,0.162003259563348,1.61842588208841,0.449999999851608,-2.98301804091405E-09,-2.9822222066429E-09
1.3884999999999,4.61699222006523,2.38627305351761,0.161993083260843,1.61872608343537,0.449999999851399,-2.98344508820048E-09,-2.98264925392933E-09
1.3889999999999,4.61772080548384,2.38671236783987,0.161982935767764,1.61902550202494,0.449999999851274,-2.98456133418501E-09,-2.98376549991386E-09
1.3894999999999,4.61844748675366,2.38715053164428,0.161972817015236,1.61932413824288,0.449999999851271,-2.98746430371644E-09,-2.98666846944529E-09
1.3899999999999,4.61917225745573,2.38758753897924,0.161962727252651,1.61962199137275,0.449999999851091,-2.98808919274585E-09,-2.9872933584747E-09
1.3904999999999,4.61989512081296,2.38802339359869,0.161952666321263,1.61991906104167,0.449999999851335,-2.98870267423368E-09,-2.98790683996253E-09
1.3909999999999,4.62061607171094,2.38845809023376,0.161942634274046,1.62021534735236,0.449999999850775,-2.98944444199201E-09,-2.98864860772086E-09
1.3914999999999,4.62133511761992,2.38889163721404,0.161932630914229,1.62051084964095,0.449999999850697,-2.99062691277996E-09,-2.98983107850881E-09
1.3919999999999,4.62205225214695,2.38932402801269,0.161922656404343,1.62080556787916,0.449999999850751,-2.99105876178096E-09,-2.99026292750981E-09
1.3924999999999,4.62276747148812,2.38975525954964,0.161912710681367,1.62109950140699,0.449999999850118,-2.9919355187813E-09,-2.99113968451015E-09
1.3929999999999,4.62348078286461,2.39018533886702,0.161902793856918,1.62139265029072,0.449999999849951,-2.99269828363258E-09,-2.99190244936143E-09
1.3934999999999,4.62419217840564,2.39061425863067,0.161892905824529,1.62168501410085,0.449999999849586,-2.99361344047178E-09,-2.99281760620063E-09
1.3939999999999,4.62490166299791,2.39104202412528,0.161883046523646,1.62197659249942,0.449999999849562,-2.99471233922155E-09,-2.9939165049504E-09
1.3944999999999,4.62560923319846,2.39146863200564,0.1618732160015,1.62226738534183,0.449999999849487,-2.99528513103553E-09,-2.99448929676438E-09
1.3949999999999,4.62631489038901,2.39189408420281,0.161863414163687,1.62255739217292,0.449999999849594,-2.99513418233754E-09,-2.99433834806639E-09
1.3954999999999,4.62701863067024,2.39231837682432,0.161853641223037,1.62284661277334,0.449999999849544,-2.99577242179883E-09,-2.99497658752768E-09
1.3959999999999,4.62772045094447,2.39274150721948,0.161843897025655,1.62313504684985,0.449999999849491,-2.99616723098417E-09,-2.99537139671302E-09
1.3964999999999,4.62842035713071,2.39316348175562,0.161834181537103,1.62342269398863,0.449999999849362,-2.99690697258548E-09,-2.99611113831433E-09
1.3969999999999,4.62911834676342,2.3935842979716,0.161824494748857,1.62370955419344,0.449999999849522,-2.99805454073709E-09,-2.99725870646594E-09
1.3974999999999,4.62981441711495,2.3940039535479,0.161814836731834,1.62399562698558,0.449999999849632,-2.99885231924701E-09,-2.99805648497586E-09
1.3979999999999,4.63050856913166,2.39442244984362,0.16180520744831,1.62428091199022,0.449999999849505,-2.99984324880764E-09,-2.99904741453649E-09
1.3984999999999,4.63120079719222,2.39483978140034,0.161795606913615,1.62456540902923,0.449999999849035,-3.0005289780588E-09,-2.99973314378765E-09
1.3989999999999,4.63189110670043,2.39525595384689,0.161786035120062,1.62484911788408,0.449999999849398,-3.00149723131415E-09,-3.000701397043E-09
1.3994999999999,4.63257949481442,2.39567096500424,0.16177649195511,1.62513203800582,0.449999999849249,-3.00270275310766E-09,-3.00190691883651E-09
1.3999999999999,4.63326595970729,2.39608481285397,0.161766977573012,1.62541416943112,0.449999999849189,-3.00287067434013E-09,-3.00207484006898E-09
1.4004999999999,4.6339505023799,2.39649749902939,0.161757491858105,1.62569551164339,0.449999999849015,-3.00373609318783E-09,-3.00294025891668E-09
1.4009999999999,4.63463311934101,2.39690902004902,0.161748034871133,1.62597606457222,0.44999999984864,-3.0042577869871E-09,-3.00346195271595E-09
1.4014999999999,4.63531381651207,2.3973193824123,0.161738606448747,1.62625582780235,0.449999999848676,-3.004862761391E-09,-3.00406692711985E-09
1.4019999999999,4.63599258698289,2.3977285792509,0.161729206762718,1.62653480112064,0.449999999848635,-3.00525439256294E-09,-3.00445855829179E-09
1.4024999999999,4.63666943119104,2.39813661157872,0.161719835739725,1.62681298402392,0.449999999848679,-3.00586669443881E-09,-3.00507086016766E-09
1.4029999999999,4.63734435075182,2.39854348093027,0.161710493349448,1.62709037662351,0.449999999848588,-3.00632982397353E-09,-3.00553398970238E-09
1.4034999999999,4.63801734292141,2.39894918541116,0.161701179571489,1.6273669780903,0.449999999848463,-3.00782680706657E-09,-3.00703097279542E-09
1.4039999999999,4.63868840774712,2.39935372434013,0.161691894511949,1.62764278904643,0.449999999848616,-3.00894680005381E-09,-3.00815096578266E-09
1.4044999999999,4.63935754305187,2.39975709715592,0.161682638069406,1.62791780797801,0.449999999848534,-3.00981166379E-09,-3.00901582951885E-09
1.4049999999999,4.64002474910435,2.40015930311505,0.161673410289324,1.62819203585132,0.449999999848652,-3.0111349941242E-09,-3.01033915985305E-09
1.4054999999999,4.64069002535789,2.40056034299794,0.16166421109166,1.6284654714201,0.44999999984819,-3.01183634976443E-09,-3.01104051549328E-09
1.4059999999999,4.64135337183347,2.40096021641265,0.161655040504657,1.62873811506782,0.449999999848341,-3.01422363457871E-09,-3.01342780030756E-09
1.4064999999999,4.6420147864725,2.40135892202531,0.161645898550496,1.62900996604845,0.449999999848241,-3.01373924427306E-09,-3.01294341000191E-09
1.4069999999999,4.6426742677705,2.40175645826892,0.161636785229684,1.62928102442387,0.44999999984802,-3.01446703709907E-09,-3.01367120282792E-09
1.4074999999999,4.64333182236985,2.40215283241332,0.161627700346776,1.62955128976142,0.449999999848338,-3.01546657088814E-09,-3.01467073661699E-09
1.4079999999999,4.64398743935186,2.40254803342796,0.161618644214407,1.62982076186142,0.449999999848072,-3.01695507465283E-09,-3.01615924038168E-09
1.4084999999999,4.64464112243605,2.40294206563509,0.161609616631314,1.63008944032156,0.449999999848092,-3.01730414264956E-09,-3.01650830837841E-09
1.4089999999999,4.64529287219633,2.40333492973868,0.161600617590749,1.6303573250189,0.449999999847998,-3.01828326221276E-09,-3.01748742794161E-09
1.4094999999999,4.64594268621397,2.40372662361469,0.161591647159196,1.63062441559215,0.44999999984793,-3.01852140505154E-09,-3.01772557078039E-09
1.4099999999999,4.64659056540383,2.40411714858532,0.161582705160091,1.63089071181061,0.449999999847804,-3.01943905989255E-09,-3.0186432256214E-09
1.4104999999999,4.64723650599204,2.40450650110839,0.161573791850373,1.63115621318491,0.449999999848361,-3.01998132057335E-09,-3.0191854863022E-09
1.4109999999999,4.64788051045629,2.40489468362812,0.161564907074382,1.63142091990605,0.449999999847738,-3.02091215931277E-09,-3.02011632504162E-09
1.4114999999999,4.64852257845536,2.40528169647888,0.161556050785121,1.63168483134347,0.449999999847896,-3.02150791886557E-09,-3.02071208459442E-09
1.4119999999999,4.64916270970904,2.40566753947112,0.161547222929807,1.63194794745991,0.449999999848213,-3.02283882647192E-09,-3.02204299220077E-09
1.4124999999999,4.64980089604444,2.40605220442029,0.161538423845822,1.63221026793107,0.449999999847257,-3.02594208023699E-09,-3.02514624596584E-09
1.4129999999999,4.65043714527406,2.40643570005003,0.161529653164555,1.63247179221226,0.449999999847217,-3.0263756223281E-09,-3.02557978805695E-09
1.4134999999999,4.65107145279121,2.40681802136465,0.161520911040082,1.63273252053914,0.449999999847333,-3.02682147401701E-09,-3.02602563974586E-09
1.4139999999999,4.65170382149974,2.40719917213226,0.161512197330759,1.63299245218961,0.449999999847114,-3.02742564350922E-09,-3.02662980923807E-09
1.4144999999999,4.65233424752597,2.40757914813949,0.161503512164614,1.63325158737475,0.449999999847124,-3.02791677841974E-09,-3.02712094414859E-09
1.4149999999999,4.65296273081806,2.40795795015872,0.161494855497331,1.63350992531486,0.449999999847141,-3.02855795997203E-09,-3.02776212570088E-09
1.4154999999999,4.65358927164854,2.40833557835089,0.161486227307511,1.63376746614303,0.44999999984711,-3.02928034046079E-09,-3.02848450618964E-09
1.4159999999999,4.65421386907548,2.40871203225847,0.161477627562898,1.63402420940702,0.449999999847093,-3.02984339006773E-09,-3.02904755579658E-09
1.4164999999999,4.65483652143837,2.40908731037318,0.161469056331735,1.63428015488641,0.449999999847045,-3.03059267958705E-09,-3.0297968453159E-09
1.4169999999999,4.65545722856759,2.40946141288773,0.161460513555937,1.63453530227664,0.449999999847288,-3.03085531672131E-09,-3.03005948245016E-09
1.4174999999999,4.65607599087198,2.40983434030419,0.161451999207322,1.63478965151348,0.449999999846982,-3.03096356346622E-09,-3.03016772919507E-09
1.4179999999999,4.65669280630518,2.41020609112492,0.161443513346677,1.63504320198661,0.449999999846968,-3.03209236884872E-09,-3.03129653457757E-09
1.4184999999999,4.65730767561605,2.41057666606763,0.161435055906282,1.63529595379515,0.449999999846986,-3.03264374723611E-09,-3.03184791296496E-09
1.4189999999999,4.65792059652142,2.41094606326923,0.161426626937485,1.63554790646924,0.449999999845465,-3.03307599869296E-09,-3.03228016442181E-09
1.4194999999999,4.65853156851402,2.41131428242013,0.161418226399756,1.63579905984882,0.449999999845316,-3.03352989949879E-09,-3.03273406522764E-09
1.4199999999999,4.65914059167337,2.41168132380484,0.161409854307915,1.63604941371535,0.449999999845263,-3.03428618342316E-09,-3.03349034915201E-09
1.4204999999999,4.65974766680097,2.41204718867944,0.161401510578214,1.63629896769815,0.449999999845167,-3.0348426272031E-09,-3.03404679293195E-09
1.4209999999999,4.66035279142425,2.41241187450375,0.161393195303896,1.63654772177144,0.449999999845162,-3.03585255545524E-09,-3.03505672118409E-09
1.4214999999999,4.66095596631692,2.41277538279482,0.161384908388412,1.6367956752886,0.449999999845086,-3.03898023412685E-09,-3.0381843998557E-09
1.4219999999999,4.66155718777476,2.41313770972441,0.161376649933923,1.63704282827133,0.449999999845098,-3.04008165863401E-09,-3.03928582436286E-09
1.4224999999999,4.66215645769317,2.41349885769035,0.161368419850298,1.63728918030777,0.449999999844746,-3.0411688167753E-09,-3.04037298250415E-09
1.4229999999999,4.66275377762529,2.41385882821777,0.1613602181136,1.637534731449,0.449999999844914,-3.04137987017228E-09,-3.04058403590113E-09
1.4234999999999,4.66334914187185,2.41421761598372,0.161352044779878,1.63777948126348,0.449999999844771,-3.04162985076406E-09,-3.04083401649291E-09
1.4239999999999,4.66394255414254,2.41457522483616,0.161343899822103,1.63802342963971,0.449999999844569,-3.04227606995333E-09,-3.04148023568218E-09
1.4244999999999,4.66453401114163,2.41493165206089,0.161335783198366,1.63826657603774,0.449999999844634,-3.04291639108278E-09,-3.04212055681163E-09
1.4249999999999,4.66512351378027,2.4152868986561,0.161327694888309,1.63850892039128,0.449999999844582,-3.04406665152523E-09,-3.04327081725408E-09
1.4254999999999,4.66571106021015,2.41564096270905,0.161319635081614,1.63875046257498,0.449999999844512,-3.04467660805496E-09,-3.04388077378381E-09
1.4259999999999,4.66629665099241,2.41599384544728,0.161311603550592,1.63899120214994,0.449999999844598,-3.04517085158995E-09,-3.0443750173188E-09
1.4264999999999,4.66688028773999,2.41634554863302,0.161303600248012,1.6392311390141,0.44999999984486,-3.04580090315643E-09,-3.04500506888528E-09
1.4269999999999,4.66746196386911,2.41669606571173,0.161295625412267,1.63947027290046,0.449999999844659,-3.04611813550792E-09,-3.04532230123677E-09
1.4274999999999,4.66804168008521,2.41704539805427,0.161287678933458,1.63970860325307,0.449999999844419,-3.0465746037045E-09,-3.04577876943335E-09
1.4279999999999,4.6686194407056,2.4173935498816,0.161279760695414,1.63994613028416,0.449999999844429,-3.04714711796272E-09,-3.04635128369157E-09
1.4284999999999,4.66919524130756,2.41774051707861,0.161271870806718,1.64018285357789,0.449999999844346,-3.04880175272526E-09,-3.04800591845411E-09
1.4289999999999,4.66976908278657,2.41808630100971,0.161264009179405,1.64041877275325,0.449999999844207,-3.049629104801E-09,-3.04883327052985E-09
1.4294999999999,4.67034096451244,2.41843090080109,0.161256175890072,1.64065388797717,0.449999999844112,-3.05014831447625E-09,-3.0493524802051E-09
1.4299999999999,4.67091088592182,2.41877431666174,0.161248370848243,1.64088819856742,0.449999999844421,-3.05113245779864E-09,-3.05033662352749E-09
1.4304999999999,4.67147884376885,2.41911654518077,0.161240594142491,1.64112170460121,0.449999999844375,-3.05194478023019E-09,-3.05114894595904E-09
1.4309999999999,4.67204484166051,2.41945759052789,0.161232845688163,1.64135440559978,0.449999999844677,-3.05278788359509E-09,-3.05199204932394E-09
1.4314999999999,4.67260887452378,2.41979744762241,0.161225125620114,1.64158630143687,0.449999999844389,-3.05396946620462E-09,-3.05317363193347E-09
1.4319999999999,4.67317094548478,2.42013612016838,0.161217433678449,1.64181739179356,0.449999999844394,-3.05501753061765E-09,-3.0542216963465E-09
1.4324999999999,4.67373104948773,2.42047360290002,0.161209770140152,1.64204767660353,0.449999999844021,-3.05521107024642E-09,-3.05441523597527E-09
1.4329999999999,4.67428919213031,2.42080990193092,0.161202134769685,1.64227715558584,0.449999999843871,-3.05634884067985E-09,-3.0555530064087E-09
1.4334999999999,4.67484537133458,2.42114501552264,0.161194527598399,1.64250582836933,0.44999999984421,-3.05709252357289E-09,-3.05629668930174E-09
1.4339999999999,4.67539958232667,2.42147893850409,0.161186948835765,1.64273369514316,0.449999999843655,-3.05731957805921E-09,-3.05652374378806E-09
1.4344999999999,4.67595182883794,2.42181167582408,0.161179398155181,1.64296075501495,0.449999999843729,-3.05851706461358E-09,-3.05772123034243E-09
1.4349999999999,4.67650210633427,2.42214322226312,0.161171875808179,1.64318700841934,0.449999999843637,-3.05903841146815E-09,-3.058242577197E-09
1.4354999999999,4.67705041670437,2.42247358070755,0.1611643816871,1.64341245446623,0.449999999843501,-3.05995107030554E-09,-3.05915523603439E-09
1.4359999999999,4.67759676105625,2.42280275196154,0.161156915711039,1.6436370935402,0.44999999984348,-3.06015356110745E-09,-3.0593577268363E-09
1.4364999999999,4.67814113817323,2.42313073533231,0.161149477969573,1.64386092502764,0.449999999843713,-3.06111366810136E-09,-3.06031783383021E-09
1.4369999999999,4.67868354463646,2.42345752743249,0.161142068425357,1.64408394893512,0.449999999843502,-3.06182131037946E-09,-3.06102547610831E-09
1.4374999999999,4.67922398310665,2.42378313119305,0.161134687113345,1.64430616495651,0.449999999843744,-3.06252156967446E-09,-3.06172573540331E-09
1.4379999999999,4.67976245013349,2.42410754366283,0.161127333965338,1.64452757266164,0.449999999843683,-3.06362292479267E-09,-3.06282709052152E-09
1.4384999999999,4.68029894560513,2.42443076427311,0.161120009124392,1.64474817236405,0.449999999843572,-3.06403634409147E-09,-3.06324050982032E-09
1.4389999999999,4.68083347190946,2.42475279667224,0.161112712346798,1.64496796304679,0.449999999843623,-3.06537328853551E-09,-3.06457745426436E-09
1.4394999999999,4.68136602648227,2.42507363758124,0.1611054437355,1.64518694532185,0.449999999843679,-3.06623743062673E-09,-3.06544159635558E-09
1.4399999999999,4.68189660830454,2.42539328660329,0.161098203402781,1.64540511845488,0.449999999843596,-3.06695231711007E-09,-3.06615648283892E-09
1.4404999999999,4.68242521625178,2.4257117430705,0.161090991188291,1.64562248214947,0.449999999843522,-3.06817074524623E-09,-3.06737491097508E-09
1.4409999999999,4.68295185222563,2.42602900868569,0.161083807068825,1.64583903662758,0.449999999843534,-3.06892272705639E-09,-3.06812689278524E-09
1.4414999999999,4.68347651396541,2.42634508150596,0.16107665118652,1.64605478142933,0.4499999998436,-3.06956164652927E-09,-3.06876581225812E-09
1.4419999999999,4.68399919980823,2.42665996034656,0.161069523461417,1.64626971615715,0.449999999843096,-3.0700022385366E-09,-3.06920640426545E-09
1.4424999999999,4.68451991331361,2.42697364864782,0.161062423834883,1.64648384098755,0.449999999843355,-3.07104978947148E-09,-3.07025395520033E-09
1.4429999999999,4.68503865058397,2.42728614307144,0.161055352342574,1.64669715532654,0.449999999843404,-3.07216882489136E-09,-3.07137299062021E-09
1.4434999999999,4.68555540980192,2.42759744169315,0.161048309033356,1.64690965923221,0.44999999984321,-3.07263156584803E-09,-3.07183573157688E-09
1.4439999999999,4.68607019358255,2.42790754767203,0.161041293837691,1.64712135222939,0.449999999843441,-3.07297644275284E-09,-3.07218060848169E-09
1.4444999999999,4.68658299925791,2.42821645818341,0.161034306763168,1.64733223446782,0.449999999843505,-3.0736046902069E-09,-3.07280885593575E-09
1.4449999999999,4.68709382904405,2.42852417612938,0.161027347773864,1.64754230529748,0.44999999984334,-3.07449005143567E-09,-3.07369421716452E-09
1.4454999999999,4.68760267904822,2.42883069710145,0.16102041700028,1.64775156510316,0.449999999843323,-3.07323144710381E-09,-3.07243561283266E-09
1.4459999999999,4.68810955147083,2.429136024628,0.161013514178724,1.64796001282064,0.449999999843466,-3.07356708140194E-09,-3.07277124713079E-09
1.4464999999999,4.68861444554219,2.42944015703784,0.161006639511206,1.64816764914977,0.449999999843371,-3.07482893313615E-09,-3.074033098865E-09
1.4469999999999,4.68911736022557,2.42974309422846,0.160999792920323,1.64837447323342,0.449999999843357,-3.07557018741633E-09,-3.07477435314518E-09
1.4474999999999,4.689618294709,2.43004483519672,0.160992974371858,1.6485804852969,0.449999999843534,-3.07653645614803E-09,-3.07574062187688E-09
1.4479999999999,4.69011724649705,2.43034537801961,0.160986184025658,1.64878568460836,0.449999999843423,-3.07713843294977E-09,-3.07634259867862E-09
1.4484999999999,4.69061421819042,2.43064472518507,0.160979421691827,1.64899007146983,0.4499999998437,-3.07756833906048E-09,-3.07677250478933E-09
1.4489999999999,4.69110920763372,2.43094287496723,0.160972687426788,1.64919364539621,0.44999999984349,-3.07828031120838E-09,-3.07748447693723E-09
1.4494999999999,4.69160221623722,2.4312398286958,0.160965981177983,1.64939640651994,0.4499999998435,-3.07915171138262E-09,-3.07835587711147E-09
1.4499999999999,4.69209324069031,2.43153558395578,0.160959303001933,1.64959835388898,0.449999999843624,-3.0798665562326E-09,-3.07907072196145E-09
1.4504999999999,4.6925822822684,2.43183014111525,0.160952652933985,1.64979948837558,0.449999999843584,-3.08067898968645E-09,-3.0798831554153E-09
1.4509999999999,4.69306934015326,2.43212350082863,0.160946030817801,1.64999980866349,0.449999999843345,-3.08144357252793E-09,-3.08064773825678E-09
1.4514999999999,4.69355441380915,2.4324156617018,0.160939436860503,1.65019931540343,0.449999999843412,-3.08165040707742E-09,-3.08085457280627E-09
1.4519999999999,4.69403750231048,2.43270662367043,0.160932870856309,1.65039800794025,0.449999999843491,-3.08204861632078E-09,-3.08125278204963E-09
1.4524999999999,4.69451860554271,2.43299638656611,0.160926332907125,1.65059588622563,0.44999999984385,-3.08267217308256E-09,-3.08187633881141E-09
1.4529999999999,4.69499772304876,2.43328495011257,0.160919823023675,1.65079295006889,0.449999999843628,-3.08334682785905E-09,-3.0825509935879E-09
1.4534999999999,4.69547485549912,2.43357231529153,0.160913341081138,1.65098919928278,0.449999999843681,-3.08455573583277E-09,-3.08375990156162E-09
1.4539999999999,4.69595000064714,2.43385848001097,0.160906887157322,1.65118463363503,0.449999999843807,-3.08519133851437E-09,-3.08439550424322E-09
1.4544999999999,4.69642315944918,2.43414344543348,0.160900461293033,1.65137925287902,0.449999999843651,-3.08617514876985E-09,-3.0853793144987E-09
1.4549999999999,4.69689433087944,2.43442721065449,0.160894063360658,1.65157305702022,0.449999999844073,-3.08790712444384E-09,-3.08711129017269E-09
1.4554999999999,4.69736351271474,2.43470977381932,0.16088769345626,1.65176604559551,0.449999999843654,-3.08873193688441E-09,-3.08793610261326E-09
1.4559999999999,4.69783070485345,2.43499113486151,0.160881351586997,1.65195821856132,0.449999999843624,-3.08852439456775E-09,-3.0877285602966E-09
1.4564999999999,4.69829590721442,2.43527129390846,0.160875037714502,1.65214957574816,0.449999999843304,-3.08923737979416E-09,-3.08844154552301E-09
1.4569999999999,4.69875912179911,2.43555025339372,0.160868751765848,1.65234011679601,0.449999999843525,-3.09000892928513E-09,-3.08921309501398E-09
1.45749999999989,4.69922034442082,2.43582800905402,0.160862493848291,1.6525298416751,0.449999999843417,-3.09044384527724E-09,-3.08964801100609E-09
1.45799999999989,4.69967957814093,2.43610456439741,0.160856263836025,1.65271875006401,0.449999999843488,-3.09137256071512E-09,-3.09057672644397E-09
1.45849999999989,4.70013682074246,2.43637991713188,0.160850061811373,1.65290684195575,0.449999999843451,-3.0916617044241E-09,-3.09086587015295E-09
1.45899999999989,4.70059207150635,2.43665406692825,0.160843887783491,1.65309411695119,0.449999999843423,-3.09225538230873E-09,-3.09145954803758E-09
1.45949999999989,4.70104532879529,2.43692701222609,0.160837741698848,1.653280575027,0.449999999843345,-3.09294133360449E-09,-3.09214549933334E-09
1.45999999999989,4.70149659451022,2.43719875521494,0.160831623549022,1.65346621590306,0.449999999843196,-3.09361244954509E-09,-3.09281661527394E-09
1.46049999999989,4.70194586781264,2.43746929518951,0.160825533337239,1.65365103944302,0.449999999842863,-3.09385198016265E-09,-3.0930561458915E-09
1.46099999999989,4.70239314819014,2.43773863186613,0.160819471060523,1.65383504542048,0.449999999843002,-3.09381677221499E-09,-3.09302093794384E-09
1.46149999999989,4.70283843424907,2.43800676396002,0.160813436731329,1.65401823371485,0.44999999984288,-3.09487023508748E-09,-3.09407440081633E-09
1.46199999999989,4.70328172608612,2.43827369179921,0.160807430316019,1.65420060412833,0.449999999842566,-3.09502656836713E-09,-3.09423073409598E-09
1.46249999999989,4.70372302237268,2.43853941431771,0.160801451834965,1.65438215637757,0.449999999842436,-3.09580633350848E-09,-3.09501049923733E-09
1.46299999999989,4.70416232412269,2.43880393264788,0.160795501285318,1.65456289034753,0.449999999841963,-3.09673299503377E-09,-3.09593716076262E-09
1.46349999999989,4.70459962910868,2.43906724471921,0.160789578633752,1.6547428059137,0.449999999842017,-3.0971135933644E-09,-3.09631775909325E-09
1.46399999999989,4.70503494021153,2.43932935363984,0.1607836838796,1.65492190285006,0.449999999842037,-3.09787442920317E-09,-3.09707859493202E-09
1.46449999999989,4.70546825540885,2.4395902577734,0.160777816962116,1.65510018083227,0.449999999841057,-3.09879036319849E-09,-3.09799452892734E-09
1.46499999999989,4.70589957167812,2.43984995375545,0.160771978032172,1.65527764004975,0.449999999840749,-3.09943620768749E-09,-3.09864037341634E-09
1.46549999999989,4.70632888978854,2.44010844306996,0.160766167017097,1.65545427986093,0.449999999840559,-3.10001967152029E-09,-3.09922383724914E-09
1.46599999999989,4.706756209678,2.44036572568592,0.1607603838554,1.65563010029606,0.449999999840615,-3.1003289241438E-09,-3.09953308987265E-09
1.46649999999989,4.70718153189005,2.44062180210057,0.160754628592397,1.65580510135664,0.44999999984044,-3.10126903324548E-09,-3.10047319897433E-09
1.46699999999989,4.70760485529048,2.44087667164852,0.160748901199891,1.65597928260157,0.449999999840503,-3.10140281511995E-09,-3.1006069808488E-09
1.46749999999989,4.70802617927867,2.44113033380323,0.160743201676874,1.65615264395819,0.449999999840374,-3.10192103947227E-09,-3.10112520520112E-09
1.46799999999989,4.70844550311228,2.44138278810308,0.160737530029885,1.656325185139,0.449999999840309,-3.10224815280868E-09,-3.10145231853753E-09
1.46849999999989,4.70886282645014,2.44163403401897,0.160731886286192,1.65649690630461,0.449999999840366,-3.10313086337999E-09,-3.10233502910884E-09
1.46899999999989,4.70927815181495,2.44188407470983,0.160726270327314,1.65666780693741,0.449999999840399,-3.10372733069997E-09,-3.10293149642882E-09
1.46949999999989,4.70969147506146,2.44213290598267,0.160720682207691,1.65683788703121,0.449999999839882,-3.10393506730566E-09,-3.10313923303451E-09
1.46999999999989,4.71010279691694,2.44238052867191,0.160715122002109,1.65700714640314,0.449999999839783,-3.10436862327457E-09,-3.10357278900342E-09
1.47049999999989,4.71051211726476,2.44262694299924,0.160709589601222,1.6571755848246,0.449999999839703,-3.10510386847263E-09,-3.10430803420148E-09
1.47099999999989,4.7109194370781,2.44287215010519,0.160704084980351,1.65734320215288,0.449999999839677,-3.10570195949378E-09,-3.10490612522263E-09
1.47149999999989,4.71132475326696,2.443116146864,0.160698608264209,1.65750999829898,0.449999999839766,-3.10617069565478E-09,-3.10537486138363E-09
1.47199999999989,4.71172806531225,2.44335893314705,0.160693159371058,1.65767597295497,0.449999999839165,-3.10736339437234E-09,-3.10656756010119E-09
1.47249999999989,4.71212937417501,2.44360051007467,0.160687738302934,1.65784112595818,0.449999999839227,-3.10820158500036E-09,-3.10740575072921E-09
1.47299999999989,4.71252867878469,2.44384087660345,0.160682345072847,1.65800545726945,0.449999999838936,-3.1091039465192E-09,-3.10830811224805E-09
1.47349999999989,4.71292597753639,2.44408003139173,0.160676979684193,1.65816896662176,0.449999999838708,-3.10996003949349E-09,-3.10916420522234E-09
1.47399999999989,4.71332127389262,2.44431797817338,0.160671642051881,1.65833165382875,0.449999999838606,-3.11058155622046E-09,-3.10978572194931E-09
1.47449999999989,4.71371456484396,2.44455471401182,0.160666332238308,1.65849351875516,0.449999999838677,-3.11115812279272E-09,-3.11036228852157E-09
1.47499999999989,4.71410585122341,2.44479023965001,0.160661050203629,1.65865456153138,0.449999999838393,-3.11184905621431E-09,-3.11105322194316E-09
1.47549999999989,4.71449512967009,2.44502455248075,0.16065579601548,1.65881478133556,0.449999999838296,-3.1132597055894E-09,-3.11246387131825E-09
1.47599999999989,4.71488240154434,2.445257653434,0.160650569624686,1.65897417864768,0.449999999837971,-3.11432822586166E-09,-3.11353239159051E-09
1.47649999999989,4.7152676669137,2.44548954316281,0.160645371007245,1.65913275290564,0.449999999838,-3.11523515317269E-09,-3.11443931890154E-09
1.47699999999989,4.71565092887243,2.44572022464464,0.160640200169075,1.65929050422049,0.449999999838224,-3.11529504970487E-09,-3.11449921543372E-09
1.47749999999989,4.71603217963256,2.44594969050934,0.160635057053022,1.65944743223311,0.449999999837095,-3.11517178719356E-09,-3.11437595292241E-09
1.47799999999989,4.71641142436098,2.44617794590956,0.160629941731232,1.65960353688344,0.449999999836751,-3.11536839381343E-09,-3.11457255954228E-09
1.47849999999989,4.71678865976027,2.44640498772079,0.160624854213333,1.65975881798952,0.44999999983662,-3.11621251025684E-09,-3.11541667598569E-09
1.47899999999989,4.71716388580045,2.44663081607638,0.160619794458133,1.65991327542946,0.44999999983647,-3.11685535714368E-09,-3.11605952287253E-09
1.47949999999989,4.71753710344132,2.44685543212106,0.16061476248556,1.66006690899887,0.449999999835833,-3.11742144598615E-09,-3.116625611715E-09
1.47999999999989,4.71790831344087,2.44707883685134,0.160609758199444,1.66021971855519,0.449999999834906,-3.11829168042621E-09,-3.11749584615506E-09
1.48049999999989,4.71827751101194,2.44730102546105,0.160604781733533,1.66037170398241,0.449999999834945,-3.11911377282037E-09,-3.11831793854922E-09
1.48099999999989,4.71864469998789,2.44752200210825,0.160599832960621,1.6605228650842,0.44999999983482,-3.11955349052706E-09,-3.11875765625591E-09
1.48149999999989,4.71900987893152,2.44774176536161,0.160594911989285,1.66067320174595,0.449999999834675,-3.11987427559224E-09,-3.11907844132109E-09
1.48199999999989,4.71937304565764,2.44796031339422,0.160590018701387,1.66082271372772,0.449999999834304,-3.12093088872256E-09,-3.12013505445141E-09
1.48249999999989,4.71973420644676,2.44817765260891,0.160585153018036,1.66097140098531,0.449999999834498,-3.12183875972316E-09,-3.12104292545201E-09
1.48299999999989,4.72009335188394,2.44839377346135,0.160580315214956,1.66111926337357,0.449999999834058,-3.12235928778826E-09,-3.12156345351711E-09
1.48349999999989,4.72045048288649,2.44860867723493,0.160575505181283,1.66126630063652,0.449999999833755,-3.12315649730888E-09,-3.12236066303773E-09
1.48399999999989,4.72080559905986,2.44882236365415,0.160570722940451,1.66141251263149,0.449999999833769,-3.12285286518943E-09,-3.12205703091828E-09
1.48449999999989,4.7211587048467,2.44903483747144,0.160565968285536,1.66155789925692,0.449999999832804,-3.12361664311922E-09,-3.12282080884807E-09
1.48499999999989,4.72150979833125,2.44924609675327,0.160561241371677,1.66170246037377,0.449999999832541,-3.12441213179415E-09,-3.123616297523E-09
1.48549999999989,4.72185887807515,2.44945614020436,0.160556542194859,1.66184619584351,0.44999999983242,-3.1250274173944E-09,-3.12423158312325E-09
1.48599999999989,4.72220594621503,2.44966497011585,0.160551870645726,1.66198910562174,0.449999999831708,-3.12273018554521E-09,-3.12193435127406E-09
1.48649999999989,4.72255099805922,2.44987258210324,0.160547226824928,1.66213118929975,0.449999999831303,-3.12267299518165E-09,-3.1218771609105E-09
1.48699999999989,4.72289403406767,2.45007897656711,0.160542610737102,1.66227244693216,0.449999999831302,-3.12376567668249E-09,-3.12296984241134E-09
1.48749999999989,4.72323505501683,2.45028415455215,0.160538022359841,1.66241287827365,0.449999999831187,-3.12438179495E-09,-3.12358596067885E-09
1.48799999999989,4.7235740635706,2.45048811874223,0.160533461676166,1.66255248332118,0.449999999831025,-3.12496006849017E-09,-3.12416423421902E-09
1.48849999999989,4.72391105711593,2.45069086687028,0.160528928519986,1.66269126189448,0.449999999831186,-3.12443038108512E-09,-3.12363454681397E-09
1.48899999999989,4.72424603156925,2.45089239477728,0.160524423193911,1.66282921376685,0.449999999831216,-3.12436945759664E-09,-3.12357362332549E-09
1.48949999999989,4.72457899150136,2.45109270731355,0.160519945513436,1.6629663388435,0.449999999830876,-3.12506399924306E-09,-3.12426816497191E-09
1.48999999999989,4.72490993793505,2.45129180569217,0.160515495354366,1.66310263705829,0.449999999830225,-3.12609860220192E-09,-3.12530276793077E-09
1.49049999999989,4.72523886150496,2.45148968045999,0.160511073078663,1.66323810813627,0.449999999830039,-3.12647747968686E-09,-3.12568164541571E-09
1.49099999999989,4.7255657685679,2.4516863383002,0.16050667842073,1.66337275201723,0.449999999829736,-3.12617172426588E-09,-3.12537588999473E-09
1.49149999999989,4.72589065707719,2.45188177724788,0.160502311453553,1.66350656854627,0.449999999829497,-3.12631677490405E-09,-3.1255209406329E-09
1.49199999999989,4.7262135282585,2.45207599869546,0.160497972121319,1.66363955761218,0.449999999829541,-3.12668821389472E-09,-3.12589237962357E-09
1.49249999999989,4.72653438068643,2.45226900126625,0.160493660517619,1.66377171907378,0.449999999828781,-3.12464640273014E-09,-3.12385056845899E-09
1.49299999999989,4.72685321507779,2.45246078612632,0.160489376425804,1.66390305269696,0.449999999828704,-3.12507730804157E-09,-3.12428147377042E-09
1.49349999999989,4.72717003058992,2.4526513521826,0.160485120043157,1.66403355853613,0.44999999982803,-3.12410487757209E-09,-3.12330904330094E-09
1.49399999999989,4.72748482730707,2.45284069977897,0.160480891308165,1.66416323639221,0.449999999827722,-3.12422962500669E-09,-3.12343379073554E-09
1.49449999999989,4.72779760412854,2.45302882810516,0.160476690180412,1.66429208601569,0.44999999982727,-3.12436361504798E-09,-3.12356778077683E-09
1.49499999999989,4.72810836052623,2.45321573652309,0.160472516687656,1.66442010748819,0.44999999982729,-3.12463650786743E-09,-3.12384067359628E-09
1.49549999999989,4.72841709695108,2.45340142584888,0.160468370831,1.66454730044372,0.449999999827483,-3.12637798982607E-09,-3.12558215555492E-09
1.49599999999989,4.72872381340628,2.45358589604832,0.160464252594337,1.66467366493607,0.449999999827556,-3.12615663911053E-09,-3.12536080483938E-09
1.49649999999989,4.72902850756141,2.45376914502323,0.160460161970074,1.66479920074089,0.449999999827212,-3.12604564456365E-09,-3.1252498102925E-09
1.49699999999989,4.72933118461994,2.45395117801487,0.160456098942304,1.66492390783562,0.449999999827146,-3.12584907957714E-09,-3.12505324530599E-09
1.49749999999989,4.72963183981915,2.45413199054671,0.160452063491835,1.66504778595292,0.449999999827682,-3.12655726308897E-09,-3.12576142881782E-09
1.49799999999989,4.72993046975524,2.4543115790406,0.160448055745886,1.66517083514105,0.449999999827702,-3.12676311231552E-09,-3.12596727804437E-09
1.49849999999989,4.73022707710316,2.45448994659134,0.160444075646874,1.66529305503773,0.449999999827219,-3.12728601348233E-09,-3.12649017921118E-09
1.49899999999989,4.73052166349633,2.45466709479176,0.160440123093085,1.66541444578453,0.449999999826955,-3.12751527453692E-09,-3.12671944026577E-09
1.49949999999989,4.73081422679342,2.4548430218248,0.160436198106385,1.66553500703514,0.449999999827091,-3.12790852941003E-09,-3.12711269513888E-09
1.49999999999989,4.73110476645057,2.45501772700636,0.160432300825337,1.66565473879162,0.449999999827249,-3.1277701539878E-09,-3.12697431971665E-09
1.50049999999989,4.73139328411942,2.45519121243321,0.160428431018879,1.66577364084013,0.449999999827201,-3.12814241176795E-09,-3.1273465774968E-09
1.50099999999989,4.73167977795976,2.45536347606668,0.160424588763703,1.66589171330204,0.449999999827334,-3.12860352902344E-09,-3.12780769475229E-09
1.50149999999989,4.73196424685449,2.45553451707846,0.160420774263449,1.66600895568569,0.449999999826891,-3.12935272139825E-09,-3.1285568871271E-09
1.50199999999989,4.73224669063472,2.45570433539332,0.160416987273418,1.66612536814126,0.449999999826712,-3.12999171026007E-09,-3.12919587598892E-09
1.50249999999989,4.73252711382748,2.45587293559202,0.160413227851762,1.66624095055605,0.449999999827642,-3.1292873292621E-09,-3.12849149499095E-09
1.50299999999989,4.73280550877316,2.45604031035739,0.160409496030579,1.66635570255793,0.449999999827259,-3.12943762570406E-09,-3.12864179143291E-09
1.50349999999989,4.73308187840917,2.45620646252545,0.160405791674756,1.66646962438179,0.449999999827164,-3.12985976025359E-09,-3.12906392598244E-09
1.50399999999989,4.73335622569177,2.45637139509042,0.160402115132602,1.66658271564155,0.449999999827196,-3.13191962642012E-09,-3.13112379214897E-09
1.50449999999989,4.73362854429555,2.45653510221678,0.160398465937909,1.66669497631387,0.449999999826985,-3.1323518501214E-09,-3.13155601585025E-09
1.50499999999989,4.73389884054976,2.45669759021426,0.160394844179015,1.66680640632972,0.449999999826767,-3.13203284141306E-09,-3.13123700714191E-09
1.50549999999989,4.73416710838446,2.45685885284376,0.160391250144948,1.66691700557073,0.449999999825022,-3.13097558990449E-09,-3.13017975563334E-09
1.50599999999989,4.73443334890785,2.45701889137735,0.160387683870594,1.66702677383485,0.449999999825061,-3.13146189534486E-09,-3.13066606107371E-09
1.50649999999989,4.7346975657964,2.45717771011222,0.160384144702047,1.6671357111567,0.449999999825437,-3.13084282110854E-09,-3.13004698683739E-09
1.50699999999989,4.73495975285959,2.45733530230975,0.160380633467003,1.66724381725744,0.449999999825401,-3.1310091602732E-09,-3.13021332600205E-09
1.50749999999989,4.73521991187191,2.45749167015441,0.160377149747371,1.66735109214488,0.449999999825249,-3.13131806595202E-09,-3.13052223168087E-09
1.50799999999989,4.73547804574241,2.45764681667484,0.160373693544264,1.66745753569788,0.44999999982542,-3.1314161957896E-09,-3.13062036151845E-09
1.50849999999989,4.73573414847811,2.45780073629658,0.160370264702838,1.66756314765356,0.449999999825125,-3.13165514354008E-09,-3.13085930926893E-09
1.50899999999989,4.73598822482066,2.45795343329046,0.160366863527041,1.66766792817815,0.449999999825002,-3.13183030897779E-09,-3.13103447470664E-09
1.50949999999989,4.73624027070369,2.45810490403549,0.160363489903901,1.66777187693857,0.449999999825726,-3.13297761345144E-09,-3.13218177918029E-09
1.50999999999989,4.73649028922669,2.45825515170553,0.160360143767902,1.66787499392767,0.449999999825586,-3.13300062282362E-09,-3.13220478855247E-09
1.51049999999989,4.73673827769065,2.45840417352401,0.160356825262916,1.66797727907882,0.449999999824914,-3.13446772703951E-09,-3.13367189276836E-09
1.51099999999989,4.73698423631288,2.45855197013437,0.160353534230021,1.66807873212397,0.449999999824526,-3.13436572529913E-09,-3.13356989102798E-09
1.51149999999989,4.7372281700042,2.45869854633885,0.160350270698899,1.66817935314298,0.449999999823462,-3.13437498178359E-09,-3.13357914751244E-09
1.51199999999989,4.73747007647652,2.45884390010007,0.16034703449871,1.66827914205457,0.449999999823165,-3.13436906984599E-09,-3.13357323557484E-09
1.51249999999989,4.73770994757094,2.45898802304933,0.160343826093518,1.66837809860517,0.449999999822918,-3.13436515630983E-09,-3.13356932203868E-09
1.51299999999989,4.73794778733649,2.45913091959058,0.160340645146344,1.66847622277714,0.449999999822422,-3.13394571405112E-09,-3.13314987977997E-09
1.51349999999989,4.73818359977735,2.4592725937483,0.160337491805084,1.66857351440147,0.449999999822501,-3.13430216503097E-09,-3.13350633075982E-09
1.51399999999989,4.73841737932032,2.4594130402041,0.16033436579862,1.6686699734952,0.449999999822405,-3.13458980993886E-09,-3.13379397566771E-09
1.51449999999989,4.73864912906553,2.4595522620714,0.160331267259124,1.66876559991267,0.449999999822331,-3.13478255853372E-09,-3.13398672426257E-09
1.51499999999989,4.73887885065708,2.45969026102435,0.160328196354934,1.66886039345385,0.44999999982395,-3.13500597703964E-09,-3.13421014276849E-09
1.51549999999989,4.73910653764197,2.45982703084525,0.160325152785343,1.66895435418866,0.449999999822722,-3.13502809823341E-09,-3.13423226396226E-09
1.51599999999989,4.73933219113251,2.45996257269562,0.160322136754825,1.66904748186054,0.449999999821526,-3.13318129774309E-09,-3.13238546347194E-09
1.51649999999989,4.73955581507281,2.46009689019656,0.160319148490647,1.6691397765642,0.449999999821402,-3.13324106937518E-09,-3.13244523510403E-09
1.51699999999989,4.73977740391857,2.46022997857449,0.160316187498565,1.66923123802474,0.449999999820778,-3.13328124557088E-09,-3.13248541129973E-09
1.51749999999989,4.73999696328774,2.46036184306241,0.160313254115197,1.669321866289,0.449999999821135,-3.13322642830904E-09,-3.13243059403789E-09
1.51799999999989,4.74021448870493,2.46049247989551,0.16031034792832,1.66941166106014,0.449999999820962,-3.13357108316925E-09,-3.1327752488981E-09
1.51849999999989,4.7404299824181,2.4606218902845,0.160307469751389,1.66950062256129,0.449999999820911,-3.13366038673379E-09,-3.13286455246264E-09
1.51899999999989,4.74064344458891,2.46075007595494,0.160304618388941,1.66958875042421,0.449999999820823,-3.13373224591906E-09,-3.13293641164791E-09
1.51949999999989,4.74085487008418,2.46087703048506,0.160301795032235,1.66967604474633,0.44999999982055,-3.13382464423029E-09,-3.13302880995914E-09
1.51999999999989,4.74106426542343,2.46100276143999,0.160298998881983,1.66976250528121,0.449999999820244,-3.13402556684217E-09,-3.13322973257102E-09
1.52049999999989,4.74127162516465,2.4611272628471,0.160296230407746,1.6698481320894,0.449999999820406,-3.13391985973244E-09,-3.13312402546129E-09
1.52099999999989,4.74147695019951,2.46125053605828,0.160293489336054,1.66993292498465,0.449999999820523,-3.13388709427542E-09,-3.13309126000427E-09
1.52149999999989,4.74168024878616,2.46137258965384,0.160290775436609,1.67001688387533,0.449999999820376,-3.1318593274321E-09,-3.13106349316095E-09
1.52199999999989,4.74188150753182,2.46149340954119,0.160288089300923,1.67010000886996,0.449999999819746,-3.13179744637626E-09,-3.13100161210511E-09
1.52249999999989,4.74208072856833,2.46161299852725,0.160285430746086,1.6701822994755,0.449999999819494,-3.13224970960313E-09,-3.13145387533198E-09
1.52299999999989,4.7422779260727,2.46173137124063,0.160282799033248,1.67026375597701,0.449999999821807,-3.1365004343753E-09,-3.13570460010415E-09
1.52349999999989,4.7424730781617,2.46184850466648,0.160280195465795,1.67034437820863,0.449999999820798,-3.13607795288107E-09,-3.13528211860992E-09
1.52399999999989,4.74266619991612,2.46196441503496,0.160277619182543,1.67042416587734,0.449999999821277,-3.13610505620066E-09,-3.13530922192951E-09
1.52449999999989,4.74285728329217,2.46207909368441,0.160275070234518,1.67050311955214,0.449999999821102,-3.13667783413685E-09,-3.1358819998657E-09
1.52499999999989,4.74304633341803,2.46219254671566,0.160272548812598,1.67058123806853,0.449999999821246,-3.13645755201097E-09,-3.13566171773982E-09
1.52549999999989,4.74323334388403,2.46230476675621,0.160270054852972,1.67065852245347,0.449999999821371,-3.13642328775288E-09,-3.13562745348173E-09
1.52599999999989,4.74341832094087,2.46241576104865,0.160267588178799,1.67073497189312,0.449999999820298,-3.1370026298827E-09,-3.13620679561155E-09
1.52649999999989,4.74360126410314,2.46252552847117,0.160265149174774,1.67081058663475,0.449999999822441,-3.13692789799536E-09,-3.13613206372421E-09
1.52699999999989,4.74378217006662,2.4626340663074,0.160262737451068,1.6708853664869,0.449999999821248,-3.13685569186539E-09,-3.13605985759424E-09
1.52749999999989,4.74396103845359,2.46274137398087,0.160260353163207,1.67095931148827,0.449999999821246,-3.13811894525617E-09,-3.13732311098502E-09
1.52799999999989,4.74413786605929,2.46284744846964,0.160257996532796,1.67103242123784,0.449999999819018,-3.1382260262669E-09,-3.13743019199575E-09
1.52849999999989,4.74431266146085,2.46295229862201,0.160255666971871,1.67110469604929,0.449999999817685,-3.13853372457817E-09,-3.13773789030702E-09
1.52899999999989,4.74448541896803,2.46305591794259,0.160253365334606,1.67117613587292,0.449999999817919,-3.13869280565982E-09,-3.13789697138867E-09
1.52949999999989,4.74465613728687,2.46315830656612,0.160251090896719,1.6712467400062,0.449999999817824,-3.13840130272691E-09,-3.13760546845576E-09
1.52999999999989,4.74482482215984,2.4632594690733,0.160248843833739,1.67131650943478,0.449999999818022,-3.1389788684999E-09,-3.13818303422875E-09
1.53049999999989,4.74499146674759,2.46335939969153,0.160246624223834,1.67138544301475,0.449999999817479,-3.13920124617173E-09,-3.13840541190058E-09
1.53099999999989,4.74515607544554,2.46345810206238,0.160244432081201,1.67145354148407,0.449999999817892,-3.13950572483623E-09,-3.13870989056508E-09
1.53149999999989,4.7453186433289,2.4635555719996,0.160242267273064,1.67152080423825,0.449999999817983,-3.1396467925493E-09,-3.13885095827815E-09
1.53199999999989,4.74547917386099,2.46365181245015,0.160240130065403,1.67158723152787,0.449999999817562,-3.14002764068011E-09,-3.13923180640896E-09
1.53249999999989,4.74563767036536,2.46374682749328,0.16023801995456,1.67165282310103,0.44999999981649,-3.14073508866919E-09,-3.13993925439804E-09
1.53299999999989,4.74579412703168,2.46384061043597,0.160235937725761,1.67171757905406,0.449999999815884,-3.13816744812456E-09,-3.13737161385341E-09
1.53349999999989,4.74594854741826,2.46393316624369,0.160233882314062,1.6717814990448,0.449999999815698,-3.13698279852392E-09,-3.13618696425277E-09
1.53399999999989,4.74610092488745,2.46402448684146,0.160231854775899,1.67184458345501,0.449999999815087,-3.13679494878816E-09,-3.13599911451701E-09
1.53449999999989,4.74625126648096,2.46411458049009,0.160229854467197,1.67190683170977,0.449999999813898,-3.13689456354904E-09,-3.13609872927789E-09
1.53499999999989,4.74639956275896,2.4642034372212,0.160227881667787,1.67196824405592,0.449999999814052,-3.13688458541961E-09,-3.13608875114846E-09
1.53549999999989,4.74654582822504,2.46429107217206,0.16022593578156,1.67202882045685,0.449999999814557,-3.13646382477106E-09,-3.13566799049991E-09
1.53599999999989,4.74669005096515,2.46437747246191,0.160224018008727,1.67208856067992,0.449999999814594,-3.13569134546832E-09,-3.13489551119717E-09
1.53649999999989,4.74683223163539,2.46446263945641,0.160222127561921,1.67214746480084,0.449999999816216,-3.13669708262854E-09,-3.13590124835739E-09
1.53699999999989,4.74697237901018,2.46454658244725,0.160220264112107,1.67220553263537,0.44999999981545,-3.13681161601131E-09,-3.13601578174016E-09
1.53749999999989,4.74711047883844,2.46462928626582,0.160218428425201,1.67226276433161,0.449999999815806,-3.13593731537942E-09,-3.13514148110827E-09
1.53799999999989,4.74724654125826,2.46471076188291,0.160216620082479,1.67231915947735,0.449999999815522,-3.13623320369327E-09,-3.13543736942212E-09
1.53849999999989,4.74738056456397,2.46479100716157,0.160214839063716,1.67237471852267,0.449999999816022,-3.13626287440361E-09,-3.13546704013246E-09
1.53899999999989,4.74751254622619,2.46487001995471,0.160213085539012,1.67242944091639,0.449999999816082,-3.13604223145525E-09,-3.1352463971841E-09
1.53949999999989,4.74764248768943,2.46494780168186,0.160211359305707,1.67248332688582,0.449999999816048,-3.13609882507393E-09,-3.13530299080278E-09
1.53999999999989,4.74777038980516,2.46502435331856,0.160209660366827,1.67253637630397,0.449999999815795,-3.13629558434947E-09,-3.13549975007832E-09
1.54049999999989,4.74789625318186,2.46509967535345,0.160207988906592,1.67258858910661,0.449999999815214,-3.1361943597652E-09,-3.13539852549405E-09
1.54099999999989,4.74802007548854,2.46517376557681,0.160206344835766,1.67263996526118,0.44999999981479,-3.13664177964412E-09,-3.13584594537297E-09
1.54149999999989,4.74814185489751,2.46524662208791,0.160204728207862,1.6726905047868,0.449999999814939,-3.13580565680649E-09,-3.13500982253534E-09
1.54199999999989,4.74826159359443,2.46531824769865,0.160203138892943,1.67274020718756,0.449999999815288,-3.13560426234982E-09,-3.13480842807867E-09
1.54249999999989,4.74837929176333,2.46538864160104,0.160201577055846,1.67278907329245,0.449999999813996,-3.13377482297206E-09,-3.13297898870091E-09
1.54299999999989,4.74849495350674,2.46545780909359,0.16020004243038,1.67283710217185,0.449999999810912,-3.13585274414052E-09,-3.13505690986937E-09
1.54349999999989,4.74860856764377,2.4655257381109,0.1601985354333,1.67288429428761,0.449999999811968,-3.13572695587183E-09,-3.13493112160068E-09
1.54399999999989,4.74872014255499,2.4655924378595,0.160197055516268,1.67293064936686,0.449999999812365,-3.13588000011578E-09,-3.13508416584463E-09
1.54449999999989,4.74882967881089,2.46565790867619,0.160195602939215,1.67297616738285,0.449999999812643,-3.1376200249067E-09,-3.13682419063555E-09
1.54499999999989,4.74893717062266,2.46572214403768,0.160194178207629,1.67302084856429,0.449999999813063,-3.13786484296141E-09,-3.13706900869026E-09
1.54549999999989,4.74904262440252,2.46578515186487,0.160192780288128,1.67306469243488,0.449999999814647,-3.13971094956234E-09,-3.13891511529119E-09
1.54599999999989,4.74914603231727,2.46584692306991,0.160191410206455,1.67310769922594,0.449999999814964,-3.13856575451243E-09,-3.13776992024128E-09
1.54649999999989,4.74924739829301,2.46590746205061,0.160190067482425,1.67314986894588,0.449999999814093,-3.13614721692002E-09,-3.13535138264887E-09
1.54699999999989,4.74934671827994,2.46596676538219,0.160188751963306,1.67319120111952,0.44999999981493,-3.13560298559334E-09,-3.13480715132219E-09
1.54749999999989,4.74944400045509,2.4660248404369,0.160187463867596,1.67323169633689,0.4499999998137,-3.13615333702444E-09,-3.13535750275329E-09
1.54799999999989,4.74953923735175,2.4660816806467,0.160186203024235,1.67327135386764,0.449999999813168,-3.13332863821625E-09,-3.1325328039451E-09
1.54849999999988,4.74963243413962,2.4661372900323,0.160184969753721,1.67331017454106,0.449999999812538,-3.13361142589841E-09,-3.13281559162726E-09
1.54899999999988,4.74972359032153,2.46619166930783,0.160183763913814,1.67334815728827,0.449999999811613,-3.13345099867135E-09,-3.1326551644002E-09
1.54949999999988,4.74981270389797,2.4662448155956,0.160182585380802,1.67338530310894,0.449999999812627,-3.13347636726746E-09,-3.13268053299631E-09
1.54999999999988,4.74989977106558,2.46629672631639,0.160181433889556,1.67342161104698,0.449999999812659,-3.1337087508243E-09,-3.13291291655315E-09
1.55049999999988,4.7499847957178,2.46634740439367,0.160180309881155,1.67345708163007,0.449999999812912,-3.13481397784532E-09,-3.13401814357417E-09
1.55099999999988,4.75006777837457,2.46639685040933,0.160179213442806,1.67349171470864,0.449999999813787,-3.13509541938206E-09,-3.13429958511091E-09
1.55149999999988,4.75014871723069,2.4664450630509,0.160178144264629,1.67352551010219,0.449999999812964,-3.1359561197819E-09,-3.13516028551075E-09
1.55199999999988,4.75022761498031,2.46649204467564,0.160177102535185,1.67355846795605,0.44999999981344,-3.13597450785075E-09,-3.1351786735796E-09
1.55249999999988,4.75030446658569,2.46653779035661,0.160176088131918,1.67359058828358,0.449999999813589,-3.13617841418701E-09,-3.13538257991586E-09
1.55299999999988,4.7503792784628,2.46658230681871,0.160175101051817,1.67362187077862,0.449999999813657,-3.13600120871449E-09,-3.13520537444334E-09
1.55349999999988,4.75045204584537,2.46662558901824,0.160174141430536,1.67365231558281,0.449999999813784,-3.13606149382473E-09,-3.13526565955358E-09
1.55399999999988,4.75052277546171,2.46666764396729,0.160173209021898,1.67368192265806,0.449999999814467,-3.13594487877378E-09,-3.13514904450263E-09
1.55449999999988,4.75059145718858,2.4667084615925,0.160172303838721,1.67371069194268,0.449999999814686,-3.13676364049886E-09,-3.13596780622771E-09
1.55499999999988,4.75065809461141,2.46674804528651,0.160171426129817,1.67373862338175,0.449999999813323,-3.13618560288109E-09,-3.13538976860994E-09
1.55549999999988,4.75072268610659,2.46678639296999,0.160170576136023,1.67376571718702,0.449999999813557,-3.13546413832633E-09,-3.13466830405518E-09
1.55599999999988,4.750785243889,2.4668235180708,0.160169753129477,1.67379197287311,0.449999999815606,-3.12798253965241E-09,-3.12718670538126E-09
1.55649999999988,4.7508457483816,2.4668594003935,0.160168957408877,1.67381739076315,0.449999999816069,-3.12795638002239E-09,-3.12716054575124E-09
1.55699999999988,4.75090421435404,2.46689405479229,0.160168189051738,1.67384197069369,0.449999999816318,-3.1273470618709E-09,-3.12655122759975E-09
1.55749999999988,4.75096063284057,2.46692747225585,0.160167448131661,1.67386571263738,0.449999999815682,-3.12690692783058E-09,-3.12611109355943E-09
1.55799999999988,4.75101500697151,2.46695965557605,0.160166734765477,1.67388861681383,0.449999999816156,-3.12717353401215E-09,-3.126377699741E-09
1.55849999999988,4.7510673412783,2.46699061025394,0.160166048431095,1.67391068277698,0.449999999816289,-3.12732763296797E-09,-3.12653179869682E-09
1.55899999999988,4.7511176274715,2.46702032714218,0.16016538960436,1.67393191090943,0.449999999815522,-3.12444876915396E-09,-3.12365293488281E-09
1.55949999999988,4.75116586935922,2.46704881043593,0.160164758103663,1.67395230100314,0.449999999816482,-3.12471876151577E-09,-3.12392292724462E-09
1.55999999999988,4.75121207365835,2.46707606699005,0.160164153984115,1.67397185286877,0.449999999815417,-3.12462321294671E-09,-3.12382737867556E-09
1.56049999999988,4.75125623063503,2.46710208668882,0.160163577066277,1.67399056706656,0.449999999813371,-3.12468541319166E-09,-3.12388957892051E-09
1.56099999999988,4.75129834001835,2.46712686981979,0.160163027836706,1.67400844254692,0.44999999981494,-3.12459573492685E-09,-3.1237999006557E-09
1.56149999999988,4.75133840455628,2.46715041839842,0.160162505860406,1.67402548048221,0.449999999815258,-3.12454187523237E-09,-3.12374604096122E-09
1.56199999999988,4.75137642456983,2.46717273371042,0.1601620111415,1.67404167990264,0.449999999815278,-3.12475738339923E-09,-3.12396154912808E-09
1.56249999999988,4.75141240334666,2.4671938181456,0.160161543847615,1.67405704153722,0.44999999981622,-3.12483001974062E-09,-3.12403418546947E-09
1.56299999999988,4.75144633456704,2.46721366622737,0.160161103953176,1.67407156457025,0.449999999816248,-3.1250935450533E-09,-3.12429771078215E-09
1.56349999999988,4.75147822431231,2.4672322833461,0.160160691366527,1.67408524978337,0.449999999816307,-3.1249388632304E-09,-3.12414302895925E-09
1.56399999999988,4.75150806702782,2.46724966473745,0.160160306062305,1.67409809641164,0.449999999816431,-3.12488665499266E-09,-3.12409082072151E-09
1.56449999999988,4.75153587027067,2.46726581758145,0.160159947715595,1.67411010515922,0.449999999814414,-3.12648254507941E-09,-3.12568671080826E-09
1.56499999999988,4.75156162893827,2.46728073603675,0.160159617537805,1.67412127554851,0.449999999815192,-3.1260667526789E-09,-3.12527091840775E-09
1.56549999999988,4.75158534071832,2.46729441914837,0.160159313951363,1.67413160780338,0.449999999815203,-3.12650436096185E-09,-3.1257085266907E-09
1.56599999999988,4.75160701535573,2.46730687589575,0.160159037964015,1.67414110168053,0.449999999815436,-3.12754219744527E-09,-3.12674636317412E-09
1.56649999999988,4.75162664058283,2.46731809416695,0.160158789160794,1.67414975744046,0.449999999814632,-3.1271412681555E-09,-3.12634543388435E-09
1.56699999999988,4.75164421850823,2.46732807560502,0.160158568145327,1.67415757494237,0.449999999815514,-3.12709973193659E-09,-3.12630389766544E-09
1.56749999999988,4.75165975439243,2.46733682633703,0.160158374117757,1.6741645541209,0.449999999816751,-3.12723744122501E-09,-3.12644160695386E-09
1.56799999999988,4.75167324811084,2.46734434591466,0.1601582073298,1.67417069504995,0.449999999816421,-3.12850689798694E-09,-3.12771106371579E-09
1.56849999999988,4.75168468960159,2.46735062378676,0.160158068196258,1.67417599780129,0.449999999817282,-3.12896465681778E-09,-3.12816882254663E-09
1.56899999999988,4.75169408928409,2.46735567098245,0.160157956424452,1.67418046205954,0.449999999817649,-3.12928176426919E-09,-3.12848592999804E-09
1.56949999999988,4.751701448065,2.46735948858008,0.160157871436998,1.67418408823035,0.449999999817579,-3.12938797097928E-09,-3.12859213670813E-09
1.56999999999988,4.75170676371552,2.46736207380288,0.160157814102086,1.67418687599223,0.449999999818331,-3.12900308441222E-09,-3.12820725014107E-09
1.57049999999988,4.75171003195056,2.46736342223419,0.160157784371822,1.67418882552547,0.449999999819087,-3.12904263610747E-09,-3.12824680183632E-09
1.57099999999988,4.75171125112518,2.4673635324715,0.160157782015826,1.67418993681775,0.449999999820106,-3.12891185183517E-09,-3.12811601756402E-09
1.57149999999988,4.75171044268946,2.46736242669993,0.160157806409731,1.67419020975937,0.449999999820425,-3.12911732636145E-09,-3.1283214920903E-09
1.57199999999988,4.75170758872479,2.46736008630306,0.160157858227381,1.67418964437257,0.449999999821786,-3.12882632302891E-09,-3.12803048875776E-09
1.57249999999988,4.75170268825212,2.4673565100674,0.16015793773376,1.67418824062738,0.449999999823581,-3.12736611607356E-09,-3.12657028180241E-09
1.57299999999988,4.75169573739511,2.46735169431714,0.160158044564354,1.67418599868773,0.449999999825881,-3.12589314155343E-09,-3.12509730728228E-09
1.57349999999988,4.75168674502508,2.46734564831603,0.160158178412301,1.67418291847205,0.449999999824695,-3.12599980623052E-09,-3.12520397195937E-09
1.57399999999988,4.75167570948447,2.46733837010893,0.160158339698468,1.67417899985116,0.449999999825907,-3.1263629324263E-09,-3.12556709815515E-09
1.57449999999988,4.75166262739197,2.46732985600741,0.160158528447572,1.67417424310986,0.449999999827126,-3.12679895864143E-09,-3.12600312437028E-09
1.57499999999988,4.75164749727054,2.46732010499663,0.160158744477281,1.67416864796956,0.449999999827069,-3.12738383800859E-09,-3.12658800373744E-09
1.57549999999988,4.75163032557409,2.46730912302818,0.16015898809877,1.67416221461835,0.449999999828792,-3.12689038550751E-09,-3.12609455123636E-09
1.57599999999988,4.75161110511598,2.4672969034573,0.160159258783986,1.67415494304465,0.449999999830047,-3.12621332987373E-09,-3.12541749560258E-09
1.57649999999988,4.75158984245134,2.46728345253342,0.160159557015055,1.67414683307126,0.449999999831607,-3.12596849794122E-09,-3.12517266367007E-09
1.57699999999988,4.75156653923898,2.46726877209113,0.160159882344448,1.67413788497106,0.449999999832347,-3.12577158601002E-09,-3.12497575173887E-09
1.57749999999988,4.75154119349888,2.46725286001646,0.16016023511361,1.67412809853524,0.449999999833574,-3.12579739869534E-09,-3.12500156442419E-09
1.57799999999988,4.75151380054659,2.46723571154521,0.160160615294645,1.67411747387229,0.449999999834453,-3.12625797471711E-09,-3.12546214044596E-09
1.57849999999988,4.75148435660691,2.46721732280248,0.160161022900206,1.67410601106595,0.449999999838273,-3.12536117819118E-09,-3.12456534392003E-09
1.57899999999988,4.75145287360615,2.46719770632311,0.160161457685062,1.67409370975931,0.449999999838665,-3.12542002001148E-09,-3.12462418574033E-09
1.57949999999988,4.75141934272563,2.46717685238378,0.160161919927799,1.67408057057369,0.449999999840359,-3.12453114770239E-09,-3.12373531343124E-09
1.57999999999988,4.75138376522665,2.46715476296835,0.160162409457299,1.67406659296024,0.449999999840761,-3.1244989234791E-09,-3.12370308920795E-09
1.58049999999988,4.75134614218451,2.46713143866492,0.160162926456125,1.67405177722199,0.449999999841474,-3.12465561758124E-09,-3.12385978331009E-09
1.58099999999988,4.75130647897283,2.46710688481672,0.160163471037167,1.67403612327589,0.449999999843058,-3.12420293802074E-09,-3.12340710374959E-09
1.58149999999988,4.7512647743869,2.46708110083989,0.160164042476052,1.67401963122805,0.449999999842909,-3.12428058424352E-09,-3.12348474997237E-09
1.58199999999988,4.75122101803466,2.46705407571747,0.16016464154906,1.67400230092399,0.449999999844137,-3.12483276754261E-09,-3.12403693327146E-09
1.58249999999988,4.75117522508025,2.46702582489687,0.160165267812214,1.67398413252643,0.449999999844733,-3.12505933630636E-09,-3.12426350203521E-09
1.58299999999988,4.75112738097803,2.46699633355872,0.160165921612454,1.67396512596127,0.449999999845589,-3.12476082509061E-09,-3.12396499081946E-09
1.58349999999988,4.7510774973562,2.46696561351958,0.160166602712046,1.67394528127882,0.449999999845754,-3.1245166870475E-09,-3.12372085277635E-09
1.58399999999988,4.75102556667449,2.46693365699175,0.160167311121275,1.67392459871407,0.449999999847391,-3.12647016609269E-09,-3.12567433182154E-09
1.58449999999988,4.75097159023441,2.46690046567892,0.160168046760615,1.67390307794684,0.449999999848039,-3.12619378994849E-09,-3.12539795567734E-09
1.58499999999988,4.75091557376021,2.4668660448239,0.160168809942437,1.67388071914572,0.449999999848151,-3.12623424369995E-09,-3.1254384094288E-09
1.58549999999988,4.7508575119149,2.46683038912651,0.160169600502325,1.67385752243767,0.449999999848396,-3.12509659816662E-09,-3.12430076389547E-09
1.58599999999988,4.7507974074989,2.46679350164411,0.160170418347733,1.67383348765748,0.449999999849586,-3.12526621248921E-09,-3.12447037821806E-09
1.58649999999988,4.75073525763655,2.46675537921038,0.160171263578874,1.67380861499678,0.449999999850522,-3.12497937249301E-09,-3.12418353822186E-09
1.58699999999988,4.7506710658917,2.46671602573374,0.160172136102565,1.67378290420429,0.449999999851105,-3.12464404350621E-09,-3.12384820923506E-09
1.58749999999988,4.75060482635728,2.4666754345676,0.160173036247328,1.67375635569086,0.449999999851503,-3.1243197612385E-09,-3.12352392696735E-09
1.58799999999988,4.75053654796326,2.46663361563681,0.160173963382283,1.67372896909161,0.449999999852548,-3.12378488354081E-09,-3.12298904926966E-09
1.58849999999988,4.75046622288639,2.46659056033259,0.160174918059203,1.67370074464141,0.449999999853178,-3.12442616223763E-09,-3.12363032796648E-09
1.58899999999988,4.75039385427638,2.46654627173439,0.160175900049148,1.67367168263875,0.449999999854082,-3.11548073450574E-09,-3.11468490023459E-09
1.58949999999988,4.7503194416829,2.46650074982352,0.160176909592105,1.67364178241148,0.449999999855791,-3.11681075393366E-09,-3.11601491966251E-09
1.58999999999988,4.75024298526704,2.466453994154,0.160177946330037,1.67361104492679,0.449999999856207,-3.11689718479613E-09,-3.11610135052498E-09
1.59049999999988,4.7501644891987,2.4664060099519,0.160179010305432,1.67357946908473,0.449999999856629,-3.11656653262382E-09,-3.11577069835267E-09
1.59099999999988,4.75008394783529,2.46635679003593,0.160180101845203,1.67354705609743,0.449999999856722,-3.11617284753929E-09,-3.11537701326814E-09
1.59149999999988,4.75000135788442,2.46630633245447,0.160181220590772,1.67351380498181,0.449999999857366,-3.11751142956229E-09,-3.11671559529114E-09
1.59199999999988,4.74991672790641,2.46625464455873,0.160182367004937,1.67347971648487,0.449999999857883,-3.11784308093532E-09,-3.11704724666417E-09
1.59249999999988,4.74983005801177,2.46620172737748,0.160183540601722,1.67344479017373,0.449999999858842,-3.11790078477703E-09,-3.11710495050588E-09
1.59299999999988,4.74974134706595,2.46614757907939,0.160184741643235,1.6734090264844,0.449999999858932,-3.11878263492549E-09,-3.11798680065434E-09
1.59349999999988,4.74965059223293,2.46609219736213,0.16018596991906,1.67337242509205,0.449999999859688,-3.11915183959233E-09,-3.11835600532118E-09
1.59399999999988,4.74955778908441,2.4660355772848,0.16018722573288,1.67333498620701,0.449999999859728,-3.1181363185917E-09,-3.11734048432055E-09
1.59449999999988,4.74946294573377,2.46597772703622,0.160188508830353,1.67329671000779,0.449999999859408,-3.11724980550654E-09,-3.11645397123539E-09
1.59499999999988,4.74936605937851,2.46591864416457,0.160189819316079,1.67325759603749,0.449999999860376,-3.1171134839969E-09,-3.11631764972575E-09
1.59549999999988,4.74926713527453,2.46585833328452,0.160191157173978,1.67321764495525,0.44999999986078,-3.11708124589583E-09,-3.11628541162468E-09
1.59599999999988,4.74916616898656,2.46579679056,0.160192522259316,1.67317685630583,0.449999999861419,-3.1167956826561E-09,-3.11599984838495E-09
1.59649999999988,4.74906315935786,2.46573401410665,0.160193914851859,1.67313523053777,0.449999999861586,-3.11662727570106E-09,-3.11583144142991E-09
1.59699999999988,4.7489581073429,2.46567000543631,0.16019533474406,1.67309276730011,0.449999999862414,-3.11669207109233E-09,-3.11589623682118E-09
1.59749999999988,4.74885101304468,2.46560476414354,0.16019678213546,1.67304946690317,0.449999999862514,-3.11668887920113E-09,-3.11589304492998E-09
1.59799999999988,4.74874188078314,2.46553829464766,0.160198256846217,1.67300532942453,0.449999999864731,-3.11816236719942E-09,-3.11736653292827E-09
1.59849999999988,4.74863070665514,2.46547059328972,0.160199758837468,1.6729603546626,0.449999999865348,-3.11816263087739E-09,-3.11736679660624E-09
1.59899999999988,4.74851748437053,2.4654016532299,0.160201288337104,1.67291454293744,0.449999999866086,-3.11866803215377E-09,-3.11787219788262E-09
1.59949999999988,4.74840222539852,2.46533148637528,0.160202845199764,1.67286789395712,0.449999999866353,-3.11858680546173E-09,-3.11779097119058E-09
1.59999999999988,4.74828492538869,2.46526008791867,0.160204429490784,1.67282040811251,0.449999999866732,-3.11992257029381E-09,-3.11912673602266E-09
1.60049999999988,4.74816558483005,2.4651874586483,0.160206041005348,1.67277208530923,0.449999999867185,-3.12046215256157E-09,-3.11966631829042E-09
1.60099999999988,4.74804419753841,2.46511359203509,0.160207680236873,1.6727229254001,0.449999999866356,-3.12074767416792E-09,-3.11995183989677E-09
1.60149999999988,4.7479207715881,2.4650384963297,0.160209346532702,1.67267292885798,0.449999999867717,-3.12055178919302E-09,-3.11975595492187E-09
1.60199999999988,4.74779530762997,2.46496217230145,0.160211040241936,1.6726220952187,0.449999999867879,-3.12039595551372E-09,-3.11960012124257E-09
1.60249999999988,4.74766780423699,2.46488461782829,0.160212761349986,1.67257042519091,0.449999999867806,-3.12060066676167E-09,-3.11980483249052E-09
1.60299999999988,4.7475382530293,2.46480582500921,0.160214510013359,1.67251791813754,0.449999999869195,-3.12086842479964E-09,-3.12007259052849E-09
1.60349999999988,4.74740666307479,2.46472580253843,0.160216286224491,1.67246457444256,0.449999999869318,-3.12084667830614E-09,-3.12005084403499E-09
1.60399999999988,4.74727303813721,2.46464455443055,0.160218089484085,1.67241039435227,0.449999999870296,-3.12208005281978E-09,-3.12128421854863E-09
1.60449999999988,4.74713737247804,2.46456207482606,0.16021992026627,1.6723553775157,0.449999999870006,-3.12218846609813E-09,-3.12139263182698E-09
1.60499999999988,4.74699966667873,2.46447836406162,0.160221778521057,1.67229952422491,0.449999999871145,-3.12255277190587E-09,-3.12175693763472E-09
1.60549999999988,4.74685991706225,2.4643934183484,0.160223664339408,1.672242834503,0.449999999871439,-3.12263448432049E-09,-3.12183865004934E-09
1.60599999999988,4.74671813145729,2.4643072461595,0.160225577094145,1.67218530833117,0.449999999872478,-3.12361414511741E-09,-3.12281831084626E-09
1.60649999999988,4.74657430708903,2.46421984387106,0.160227517385953,1.67212694595896,0.449999999873056,-3.1237637337922E-09,-3.12296789952105E-09
1.60699999999988,4.74642843923584,2.46413120705294,0.160229485096779,1.67206774721233,0.449999999873794,-3.12257637802293E-09,-3.12178054375178E-09
1.60749999999988,4.74628053273877,2.4640413403053,0.160231480385341,1.6720077121738,0.449999999874332,-3.12230431787075E-09,-3.1215084835996E-09
1.60799999999988,4.74613059120234,2.4639502469657,0.160233503161423,1.67194684120021,0.449999999875005,-3.12316721096106E-09,-3.12237137668991E-09
1.60849999999988,4.74597860584468,2.4638579187322,0.16023555335356,1.67188513388369,0.449999999875234,-3.12346412623121E-09,-3.12266829196006E-09
1.60899999999988,4.74582458244586,2.46376436132932,0.160237630594556,1.67182259064505,0.44999999987694,-3.12585388129172E-09,-3.12505804702057E-09
1.60949999999988,4.7456685196888,2.46366957251813,0.160239735809388,1.67175921148411,0.449999999877175,-3.12474709995847E-09,-3.12395126568732E-09
1.60999999999988,4.74551042107212,2.46357355679934,0.16024186813465,1.67169499626109,0.449999999877038,-3.12461541362996E-09,-3.12381957935881E-09
1.61049999999988,4.74535028428011,2.46347631143745,0.160244027625684,1.6716299453392,0.449999999877769,-3.12477260733246E-09,-3.12397677306131E-09
1.61099999999988,4.74518810278875,2.46337782952639,0.160246214872386,1.67156405851296,0.449999999877025,-3.12344054786973E-09,-3.12264471359858E-09
1.61149999999988,4.74502389118547,2.46327812571757,0.160248429463315,1.67149733612636,0.449999999878222,-3.1235158209908E-09,-3.12271998671965E-09
1.61199999999988,4.74485763648915,2.46317718717603,0.160250671457626,1.67142977797724,0.449999999878257,-3.12280303005341E-09,-3.12200719578226E-09
1.61249999999988,4.74468934782795,2.46307502282467,0.160252940961917,1.6713613841627,0.44999999987866,-3.12266754121104E-09,-3.12187170693989E-09
1.61299999999988,4.74451902242134,2.46297162961003,0.160255237840681,1.67129215509153,0.449999999879099,-3.12311820849231E-09,-3.12232237422116E-09
1.61349999999988,4.74434665406636,2.46286700157594,0.160257562241203,1.67122209037074,0.449999999878482,-3.12300216243067E-09,-3.12220632815952E-09
1.61399999999988,4.74417225188638,2.46276114755775,0.160259914099546,1.67115119035051,0.449999999878572,-3.12210103603494E-09,-3.12130520176379E-09
1.61449999999988,4.74399581486859,2.46265406677994,0.160262293233755,1.67107945497457,0.449999999880326,-3.12116750500468E-09,-3.12037167073353E-09
1.61499999999988,4.74381734278036,2.46254575872086,0.160264699721611,1.67100688445782,0.449999999880067,-3.12117777456766E-09,-3.12038194029651E-09
1.61549999999988,4.74363683286139,2.46243622040739,0.160267133776237,1.67093347879672,0.449999999881034,-3.1214341805752E-09,-3.12063834630405E-09
1.61599999999988,4.74345428173302,2.46232544862382,0.160269595268474,1.67085923795878,0.449999999881949,-3.12143451364211E-09,-3.12063867937096E-09
1.61649999999988,4.74326969622477,2.46221344985684,0.160272084428349,1.67078416205486,0.449999999884714,-3.11820493037462E-09,-3.11740909610347E-09
1.61699999999988,4.74308307374742,2.46210022161169,0.160274600797727,1.67070825145407,0.449999999883938,-3.11770213812235E-09,-3.1169063038512E-09
1.61749999999988,4.74289441885802,2.46198576865151,0.160277144744438,1.67063150557813,0.449999999883938,-3.1174048759075E-09,-3.11660904163635E-09
1.61799999999988,4.74270372895576,2.46187008776516,0.160279715909842,1.67055392539687,0.449999999883894,-3.11463919933086E-09,-3.11384336505971E-09
1.61849999999988,4.74251100042397,2.46175317573641,0.160282314690718,1.67047551011255,0.449999999884294,-3.11446655965053E-09,-3.11367072537938E-09
1.61899999999988,4.74231623585192,2.46163503465772,0.160284940907162,1.67039626040251,0.449999999884533,-3.11431366806225E-09,-3.1135178337911E-09
1.61949999999988,4.74211943653633,2.46151566608158,0.160287594539656,1.67031617603009,0.449999999885006,-3.11439291023063E-09,-3.11359707595948E-09
1.61999999999988,4.7419206016474,2.46139506869521,0.160290275834404,1.67023525723192,0.449999999885857,-3.11462172719601E-09,-3.11382589292486E-09
1.62049999999988,4.74171973248653,2.46127324399455,0.160292984528252,1.67015350407783,0.449999999885889,-3.11410050524152E-09,-3.11330467097037E-09
1.62099999999988,4.74151682669523,2.46115018975149,0.160295720624388,1.67007091643405,0.4499999998853,-3.11402922892334E-09,-3.11323339465219E-09
1.62149999999988,4.74131189196618,2.46102591309095,0.160298484182037,1.66998749480777,0.44999999988542,-3.11409462105949E-09,-3.11329878678834E-09
1.62199999999988,4.74110492379439,2.46090040989819,0.160301275122883,1.66990323888707,0.449999999886249,-3.11389658502748E-09,-3.11310075075633E-09
1.62249999999988,4.74089592196992,2.4607736792571,0.160304093825636,1.66981814900064,0.449999999886539,-3.11280584641693E-09,-3.11201001214578E-09
1.62299999999988,4.74068488547958,2.46064572074505,0.160306939679168,1.66973222516857,0.449999999886797,-3.11225649418656E-09,-3.11146065991541E-09
1.62349999999988,4.74047181762436,2.4605165374454,0.160309812982178,1.66964546730916,0.449999999887618,-3.11206367620276E-09,-3.11126784193161E-09
1.62399999999988,4.74025671335699,2.4603861235968,0.16031271403574,1.66955787583693,0.449999999887518,-3.11206245495743E-09,-3.11126662068628E-09
1.62449999999988,4.74003957725903,2.4602544843828,0.160315642509688,1.66946945047879,0.449999999887754,-3.11156370114141E-09,-3.11076786687026E-09
1.62499999999988,4.73982040921171,2.46012161932581,0.160318598430096,1.66938019156708,0.449999999888726,-3.11117823170726E-09,-3.11038239743611E-09
1.62549999999988,4.73959920691879,2.45998752608973,0.160321581825201,1.66929009911457,0.449999999889283,-3.11045625367434E-09,-3.10966041940319E-09
1.62599999999988,4.73937597495227,2.45985220906916,0.160324592759487,1.66919917323408,0.449999999889542,-3.11074048464643E-09,-3.10994465037528E-09
1.62649999999988,4.73915071046475,2.4597156655916,0.160327630954657,1.66910741402774,0.449999999890747,-3.11132383745694E-09,-3.11052800318579E-09
1.62699999999988,4.73892341434066,2.45957789602395,0.160330696901376,1.66901482152493,0.449999999890407,-3.11163515787083E-09,-3.11083932359968E-09
1.62749999999988,4.73869408508817,2.45943889901255,0.160333790330675,1.66892139585513,0.449999999889823,-3.11126729934941E-09,-3.11047146507826E-09
1.62799999999988,4.73846272292148,2.45929867474765,0.160336911306748,1.66882713697733,0.449999999889751,-3.11095822713714E-09,-3.11016239286599E-09
1.62849999999988,4.73822933367948,2.45915722882311,0.160340059627234,1.66873204533936,0.449999999889772,-3.11100022132305E-09,-3.1102043870519E-09
1.62899999999988,4.73799390811888,2.45901455193417,0.160343235667172,1.66863612062779,0.449999999889758,-3.11082694326448E-09,-3.11003110899333E-09
1.62949999999988,4.73775645295291,2.45887065069779,0.160346439266074,1.66853936309785,0.449999999891191,-3.1084044921359E-09,-3.10760865786475E-09
1.62999999999988,4.73751697198645,2.45872552889334,0.160349670089174,1.6684417731132,0.449999999890743,-3.10890069243897E-09,-3.10810485816782E-09
1.63049999999988,4.73727546002505,2.45857918124175,0.160352928571076,1.66834335032166,0.449999999890565,-3.10765674305102E-09,-3.10686090877987E-09
1.63099999999988,4.737031917561,2.45843160803383,0.160356214475752,1.66824409516009,0.449999999891331,-3.10860724661577E-09,-3.10781141234462E-09
1.63149999999988,4.73678634523978,2.45828280978697,0.160359528039319,1.66814400752215,0.449999999891345,-3.10857378726936E-09,-3.10777795299821E-09
1.63199999999988,4.73653874356474,2.45813278698569,0.160362869041855,1.66804308764526,0.44999999989194,-3.10475663234389E-09,-3.10396079807274E-09
1.63249999999988,4.73628911034134,2.45798153723208,0.160366237758634,1.66794133545888,0.449999999891743,-3.10445857909514E-09,-3.10366274482399E-09
1.63299999999988,4.73603744813531,2.45782906321085,0.160369633862743,1.66783875117049,0.449999999891229,-3.10444106532692E-09,-3.10364523105577E-09
1.63349999999988,4.73578375456992,2.45767536216986,0.160373057667124,1.66773533484154,0.449999999891398,-3.1040383735581E-09,-3.10324253928695E-09
1.63399999999988,4.73552803564956,2.45752044006192,0.160376508890056,1.66763108680698,0.449999999890603,-3.10368869493871E-09,-3.10289286066756E-09
1.63449999999988,4.73527029134855,2.45736429706561,0.160379987689861,1.66752600670238,0.449999999890697,-3.10322829932819E-09,-3.10243246505704E-09
1.63499999999988,4.73501051716331,2.45720692822948,0.160383493864984,1.6674200951783,0.449999999890551,-3.10325359853536E-09,-3.10245776426421E-09
1.63549999999988,4.73474871609002,2.45704833635212,0.160387027844935,1.66731335200256,0.449999999890402,-3.10299777539491E-09,-3.10220194112376E-09
1.63599999999988,4.73448488888679,2.45688852238526,0.160390589250193,1.66720577736113,0.449999999890202,-3.10277512016732E-09,-3.10197928589617E-09
1.63649999999988,4.73421903521479,2.45672748583915,0.160394178122438,1.66709737136312,0.449999999890078,-3.10236582257151E-09,-3.10156998830036E-09
1.63699999999988,4.73395115268471,2.45656522395217,0.160397794681788,1.66698813416079,0.44999999988996,-3.10198186581623E-09,-3.10118603154508E-09
1.63749999999988,4.73368124257426,2.45640173817703,0.160401438799583,1.66687806570782,0.449999999889835,-3.10203976394696E-09,-3.10124392967581E-09
1.63799999999988,4.73340930314787,2.45623702666347,0.160405110395615,1.66676716619778,0.449999999891011,-3.10137923675846E-09,-3.10058340248731E-09
1.63849999999988,4.73313534324101,2.45607109766927,0.16040880978833,1.66665543589318,0.44999999989023,-3.10110254142515E-09,-3.100306707154E-09
1.63899999999988,4.7328593570394,2.45590394590892,0.160412536626747,1.66654287461417,0.449999999889571,-3.10080792986778E-09,-3.10001209559663E-09
1.63949999999987,4.73258134597699,2.45573557248477,0.160416290843902,1.66642948275763,0.449999999890682,-3.10051966045943E-09,-3.09972382618828E-09
1.63999999999987,4.73230131032702,2.45556597741672,0.160420072786736,1.66631526023306,0.4499999998905,-3.10063351383061E-09,-3.09983767955946E-09
1.64049999999987,4.73201924243134,2.45539515280957,0.16042388244644,1.66620020728454,0.449999999890794,-3.09800218811773E-09,-3.09720635384658E-09
1.64099999999987,4.73173515817638,2.45522311473917,0.160427719582527,1.66608432396435,0.449999999890338,-3.09767117512294E-09,-3.09687534085179E-09
1.64149999999987,4.73144904920153,2.45504985455944,0.160431584318365,1.66596761043362,0.449999999890106,-3.09728460934355E-09,-3.0964887750724E-09
1.64199999999987,4.73116091210844,2.45487536885441,0.160435476702456,1.66585006666178,0.449999999889793,-3.09691866595685E-09,-3.0961228316857E-09
1.64249999999987,4.73087075456237,2.45469966501906,0.160439396574948,1.66573169307839,0.449999999889976,-3.09771491791011E-09,-3.09691908363896E-09
1.64299999999987,4.73057856569978,2.4545227321273,0.160443344311086,1.66561248936938,0.449999999892015,-3.09666971232136E-09,-3.09587387805021E-09
1.64349999999987,4.7302843645707,2.45434458924618,0.160447319343792,1.66549245608862,0.449999999892105,-3.0962329228279E-09,-3.09543708855675E-09
1.64399999999987,4.72998813938784,2.45416522450504,0.160451322029998,1.66537159296042,0.449999999892376,-3.09605356629827E-09,-3.09525773202712E-09
1.64449999999987,4.72968989139917,2.45398463873336,0.160455352236875,1.66524990053659,0.449999999892341,-3.09546974164299E-09,-3.09467390737184E-09
1.64499999999987,4.7293896163209,2.45380282761307,0.160459410398229,1.66512737841735,0.449999999892253,-3.09526551611761E-09,-3.09446968184646E-09
1.64549999999987,4.72908732029561,2.4536197970391,0.160463496107223,1.66500402725781,0.449999999891482,-3.09474423865197E-09,-3.09394840438082E-09
1.64599999999987,4.72878300576401,2.45343554994936,0.160467609245219,1.66487984667762,0.44999999989181,-3.0945116608061E-09,-3.09371582653495E-09
1.64649999999987,4.7284766715707,2.4532500843483,0.160471749999262,1.66475483733059,0.44999999989255,-3.09394251885031E-09,-3.09314668457916E-09
1.64699999999987,4.7281683157701,2.45306339855339,0.160475918407873,1.66462899891648,0.449999999892361,-3.09331407710722E-09,-3.09251824283607E-09
1.64749999999987,4.72785793897654,2.45287549289804,0.16048011444191,1.66450233174467,0.449999999891922,-3.09305482615319E-09,-3.09225899188204E-09
1.64799999999987,4.72754554321457,2.45268636923025,0.160484338166388,1.66437483592621,0.449999999891726,-3.09278207211161E-09,-3.09198623784046E-09
1.64849999999987,4.72723112721122,2.4524960262714,0.160488589515701,1.66424651153265,0.449999999891469,-3.09249055530092E-09,-3.09169472102977E-09
1.64899999999987,4.72691469262112,2.45230446541606,0.16049286843739,1.66411735887633,0.449999999891335,-3.09177755619672E-09,-3.09098172192557E-09
1.64949999999987,4.72659623232634,2.45211167935134,0.160497175362036,1.66398737772564,0.449999999887318,-3.0997929223453E-09,-3.09899708807415E-09
1.64999999999987,4.72627575728989,2.45191767927608,0.160501509546863,1.6638565685793,0.449999999887638,-3.09932511599609E-09,-3.09852928172494E-09
1.65049999999987,4.72595326508943,2.45172246238059,0.160505871428544,1.66372493139282,0.449999999887476,-3.09925830832558E-09,-3.09846247405443E-09
1.65099999999987,4.72562875495355,2.45152602768294,0.160510261040134,1.66359246634309,0.449999999887393,-3.09838554812814E-09,-3.09758971385699E-09
1.65149999999987,4.72530222325554,2.451328371478,0.160514678379045,1.66345917351058,0.449999999887916,-3.0955273205846E-09,-3.09473148631345E-09
1.65199999999987,4.72497367536612,2.4511294990713,0.160519123284578,1.66332505312253,0.449999999887719,-3.09559793076897E-09,-3.09480209649782E-09
1.65249999999987,4.72464310960317,2.45092940855579,0.160523595989348,1.66319010516993,0.449999999888107,-3.0942776396703E-09,-3.09348180539915E-09
1.65299999999987,4.72431052741797,2.45072810133011,0.160528096315674,1.66305432988375,0.449999999888433,-3.09435331524721E-09,-3.09355748097606E-09
1.65349999999987,4.72397593049975,2.45052557893777,0.16053262425781,1.66291772741625,0.449999999887912,-3.09423475730597E-09,-3.09343892303482E-09
1.65399999999987,4.7236393158714,2.45032183822632,0.160537179957287,1.66278029779996,0.449999999887831,-3.09349282301419E-09,-3.09269698874304E-09
1.65449999999987,4.72330068567937,2.45011688120994,0.160541763300738,1.66264204128104,0.449999999887656,-3.09318501368061E-09,-3.09238917940946E-09
1.65499999999987,4.72296004133213,2.44991070919441,0.160546374292611,1.66250295795817,0.449999999886938,-3.09221116767677E-09,-3.09141533340562E-09
1.65549999999987,4.72261738006441,2.44970331912431,0.160551013079194,1.66236304797209,0.449999999888828,-3.09081235605468E-09,-3.09001652178353E-09
1.65599999999987,4.72227270391075,2.44949471302103,0.160555679521655,1.66222231147931,0.449999999888743,-3.09047150370834E-09,-3.08967566943719E-09
1.65649999999987,4.72192601402509,2.44928489192384,0.16056037364364,1.6620807485691,0.449999999888509,-3.09032728573744E-09,-3.08953145146629E-09
1.65699999999987,4.72157730848124,2.44907385361697,0.16056509551923,1.66193835945659,0.449999999888457,-3.08859596231947E-09,-3.08780012804832E-09
1.65749999999987,4.72122658978721,2.44886160050554,0.16056984512266,1.66179514427073,0.449999999888277,-3.08821317129837E-09,-3.08741733702722E-09
1.65799999999987,4.72087385911919,2.44864813376475,0.160574622374926,1.6616511030908,0.449999999888721,-3.08776264279498E-09,-3.08696680852383E-09
1.65849999999987,4.7205191133058,2.44843344990549,0.160579427393582,1.6615062361182,0.449999999888534,-3.0869998779437E-09,-3.08620404367255E-09
1.65899999999987,4.72016235580206,2.44821755231619,0.160584260128628,1.66136054346896,0.449999999888284,-3.08635450529948E-09,-3.08555867102833E-09
1.65949999999987,4.71980358570064,2.44800043987873,0.160589120606344,1.66121402532747,0.449999999888091,-3.0854170190997E-09,-3.08462118482855E-09
1.65999999999987,4.71944280397335,2.44778211347589,0.160594008821891,1.66106668178773,0.449999999887837,-3.08458100728437E-09,-3.08378517301322E-09
1.66049999999987,4.71908001110124,2.44756257345938,0.16059892472167,1.66091851303254,0.449999999887646,-3.08416293892666E-09,-3.08336710465551E-09
1.66099999999987,4.71871520684055,2.44734181935725,0.160603868413408,1.66076951918242,0.449999999887475,-3.08378352020799E-09,-3.08298768593684E-09
1.66149999999987,4.71834839125337,2.44711985117836,0.160608839812345,1.66061970037551,0.449999999887157,-3.08351509603622E-09,-3.08271926176507E-09
1.66199999999987,4.71797956436295,2.44689666863073,0.160613839021731,1.66046905682339,0.449999999887101,-3.08323468145577E-09,-3.08243884718462E-09
1.66249999999987,4.71760872899244,2.44667227458521,0.16061886594482,1.66031758857567,0.449999999886739,-3.08268652271515E-09,-3.081890688444E-09
1.66299999999987,4.71723588355052,2.44644666713652,0.160623920617389,1.66016529590995,0.449999999886655,-3.08166343832017E-09,-3.08086760404902E-09
1.66349999999987,4.71686102908986,2.44621984719408,0.160629003058383,1.66001217895091,0.449999999886483,-3.08117170666478E-09,-3.08037587239363E-09
1.66399999999987,4.71648416391908,2.44599181297819,0.160634113316891,1.65985823773743,0.44999999988656,-3.08063473342113E-09,-3.07983889914998E-09
1.66449999999987,4.71610529240318,2.44576256867788,0.160639251279797,1.65970347255938,0.449999999886124,-3.07995498549651E-09,-3.07915915122536E-09
1.66499999999987,4.71572441046311,2.44553210999032,0.160644417076494,1.65954788351033,0.449999999885972,-3.07900900609059E-09,-3.07821317181944E-09
1.66549999999987,4.71534152096107,2.44530043968207,0.160649610668718,1.65939147072436,0.449999999885925,-3.07878705863018E-09,-3.07799122435903E-09
1.66599999999987,4.71495662411178,2.44506755785266,0.160654832000385,1.6592342343733,0.449999999885444,-3.07805853028142E-09,-3.07726269601027E-09
1.66649999999987,4.71456972104141,2.44483346529134,0.160660081168781,1.65907617469593,0.449999999885358,-3.0778352366756E-09,-3.07703940240445E-09
1.66699999999987,4.71418081210339,2.44459816235476,0.160665358085813,1.65891729177771,0.449999999885115,-3.07661776610679E-09,-3.07582193183564E-09
1.66749999999987,4.71378989472702,2.44436164626622,0.160670662801102,1.658757585775,0.449999999884689,-3.07659270282201E-09,-3.07579686855086E-09
1.66799999999987,4.71339697311913,2.44412392100223,0.160675995398351,1.65859705683357,0.44999999988498,-3.07614028693948E-09,-3.07534445266833E-09
1.66849999999987,4.71300204445332,2.44388498374514,0.160681355775273,1.65843570504825,0.449999999884661,-3.07551868694578E-09,-3.07472285267463E-09
1.66899999999987,4.71260510977,2.44364483512606,0.160686744023426,1.65827353073609,0.449999999884417,-3.07490420625722E-09,-3.07410837198607E-09
1.66949999999987,4.71220617304366,2.44340347919787,0.160692159997192,1.65811053396438,0.449999999884207,-3.07446022806968E-09,-3.07366439379853E-09
1.66999999999987,4.71180523025356,2.44316091155373,0.160697603856708,1.65794671495923,0.449999999883898,-3.0738324524604E-09,-3.07303661818925E-09
1.67049999999987,4.71140228583118,2.44291713659167,0.160703075494962,1.65778207386103,0.449999999883512,-3.0730258893108E-09,-3.07223005503965E-09
1.67099999999987,4.71099733659439,2.44267215104029,0.160708574973616,1.6576166106972,0.449999999883284,-3.07192130066802E-09,-3.07112546639687E-09
1.67149999999987,4.71059038580704,2.44242595762141,0.160714102311896,1.65745032599063,0.449999999883106,-3.07151933054417E-09,-3.07072349627302E-09
1.67199999999987,4.71018143194,2.44217855517207,0.16071965746212,1.65728321942301,0.449999999882803,-3.07091810314297E-09,-3.07012226887182E-09
1.67249999999987,4.70977047711659,2.44192994506892,0.16072524045242,1.6571152917123,0.449999999882957,-3.06981882969293E-09,-3.06902299542178E-09
1.67299999999987,4.70935752040769,2.4416801267508,0.160730851294913,1.65694654247928,0.449999999882695,-3.06924884119208E-09,-3.06845300692093E-09
1.67349999999987,4.70894256451356,2.44142910234199,0.16073648994084,1.65677697234815,0.449999999882588,-3.06829879559434E-09,-3.06750296132319E-09
1.67399999999987,4.70852560518539,2.44117686759093,0.160742156517722,1.65660658119418,0.449999999882552,-3.06782678427542E-09,-3.06703095000427E-09
1.67449999999987,4.70810664432053,2.440923424327,0.160747850978387,1.65643536913311,0.449999999882029,-3.06731136323624E-09,-3.06651552896509E-09
1.67499999999987,4.70768568521561,2.44066877536543,0.160753573293178,1.65626333667531,0.449999999881702,-3.06658937132553E-09,-3.06579353705438E-09
1.67549999999987,4.7072627260463,2.44041291901143,0.160759323470618,1.65609048368288,0.449999999881372,-3.06629846513751E-09,-3.06550263086636E-09
1.67599999999987,4.70683776777183,2.44015585584282,0.160765101593102,1.65591681045434,0.44999999988157,-3.0657023725178E-09,-3.06490653824665E-09
1.67649999999987,4.7064108112775,2.43989758662321,0.160770907506242,1.65574231726669,0.44999999988135,-3.06569161723225E-09,-3.0648957829611E-09
1.67699999999987,4.70598185667978,2.43963811134968,0.160776741348267,1.65556700410059,0.449999999881245,-3.06471471811509E-09,-3.06391888384394E-09
1.67749999999987,4.70555090337214,2.43937742925063,0.160782603095161,1.65539087114538,0.449999999880966,-3.0640677217697E-09,-3.06327188749855E-09
1.67799999999987,4.70511795412709,2.43911554277072,0.160788492730195,1.65521391874495,0.449999999881232,-3.06356640056293E-09,-3.06277056629178E-09
1.67849999999987,4.7046830053409,2.43885244831793,0.160794410320316,1.655036146822,0.449999999880651,-3.06303278574394E-09,-3.06223695147279E-09
1.67899999999987,4.70424606035992,2.43858814884614,0.160800355805471,1.65485755582736,0.44999999988095,-3.06106577585563E-09,-3.06026994158448E-09
1.67949999999987,4.70380712023936,2.43832264535733,0.160806329235302,1.65467814576602,0.449999999880703,-3.06026734508968E-09,-3.05947151081853E-09
1.67999999999987,4.70336618594825,2.43805593863774,0.160812330487148,1.65449791694276,0.449999999880598,-3.06001653183063E-09,-3.05922069755948E-09
1.68049999999987,4.7029232552187,2.4377880261286,0.160818359728243,1.65431686948125,0.44999999988061,-3.05865571759156E-09,-3.05785988332041E-09
1.68099999999987,4.70247832954293,2.43751890929032,0.160824416929419,1.65413500344285,0.449999999880339,-3.05830105684635E-09,-3.0575052225752E-09
1.68149999999987,4.70203141252913,2.43724859140074,0.160830502000101,1.65395231924833,0.449999999879952,-3.05739640549252E-09,-3.05660057122137E-09
1.68199999999987,4.70158250064104,2.4369770688419,0.160836615005674,1.65376881691328,0.449999999880185,-3.05726315097399E-09,-3.05646731670284E-09
1.68249999999987,4.70113159302763,2.43670434044821,0.160842756062208,1.65358449663751,0.449999999879694,-3.05645672660226E-09,-3.05566089233111E-09
1.68299999999987,4.70067869536727,2.43643041196364,0.160848924942525,1.65339935858159,0.449999999879524,-3.05630755426112E-09,-3.05551171998997E-09
1.68349999999987,4.70022380150378,2.43615527654426,0.160855121957529,1.65321340312219,0.449999999879795,-3.0567806341697E-09,-3.05598479989855E-09
1.68399999999987,4.69976692000004,2.43587894321659,0.160861346745307,1.65302663015843,0.44999999987971,-3.05648410747761E-09,-3.05568827320646E-09
1.68449999999987,4.69930804590291,2.43560140640247,0.160867599585183,1.65283904003516,0.449999999880095,-3.05453726201499E-09,-3.05374142774384E-09
1.68499999999987,4.6988471779334,2.43532266473052,0.160873880488074,1.65265063283462,0.449999999880184,-3.05363957731064E-09,-3.05284374303949E-09
1.68549999999987,4.69838432205411,2.43504272402919,0.160880189231913,1.65246140891324,0.44999999987977,-3.05294094171682E-09,-3.05214510744567E-09
1.68599999999987,4.69791947828065,2.43476158400459,0.16088652597304,1.65227136842317,0.449999999879859,-3.05298496205975E-09,-3.0521891277886E-09
1.68649999999987,4.69745264304541,2.4344792409776,0.160892890719012,1.65208051146944,0.44999999987935,-3.05265376865371E-09,-3.05185793438256E-09
1.68699999999987,4.69698382126129,2.43419569959151,0.160899283422329,1.65188883836799,0.449999999879465,-3.05227397523478E-09,-3.05147814096363E-09
1.68749999999987,4.69651300980997,2.43391095655583,0.160905704165259,1.65169634920975,0.449999999879136,-3.0515769910977E-09,-3.05078115682655E-09
1.68799999999987,4.69604020901177,2.43362501201996,0.160912152983399,1.65150304412894,0.449999999879467,-3.04839742337748E-09,-3.04760158910633E-09
1.68849999999987,4.69556542025881,2.43333786712447,0.160918629700234,1.65130892355502,0.449999999879089,-3.04818269236673E-09,-3.04738685809558E-09
1.68899999999987,4.69508864473234,2.43304952295061,0.160925134542968,1.65111398735962,0.449999999879137,-3.04749418755801E-09,-3.04669835328686E-09
1.68949999999987,4.69460988290588,2.43275997981115,0.160931667311006,1.65091823590502,0.449999999878705,-3.04609200363348E-09,-3.04529616936233E-09
1.68999999999987,4.69412913404032,2.4324692366732,0.160938228164123,1.65072166932453,0.449999999878474,-3.04555018704189E-09,-3.04475435277074E-09
1.69049999999987,4.69364640105194,2.43217729613954,0.160944817028449,1.65052428800576,0.449999999878195,-3.04483281643453E-09,-3.04403698216338E-09
1.69099999999987,4.69316168314263,2.43188415734444,0.160951433941281,1.65032609197851,0.449999999878402,-3.04408491469399E-09,-3.04328908042284E-09
1.69149999999987,4.69267497881772,2.43158981870628,0.160958078870947,1.65012708136243,0.449999999878069,-3.04377970050673E-09,-3.04298386623558E-09
1.69199999999987,4.69218629112746,2.43129428253555,0.160964751928197,1.64992725678594,0.449999999877774,-3.04289381192202E-09,-3.04209797765087E-09
1.69249999999987,4.69169561983507,2.43099754924464,0.160971452987564,1.64972661772527,0.449999999877605,-3.04178714161107E-09,-3.04099130733992E-09
1.69299999999987,4.69120296459064,2.43069961755951,0.160978182095838,1.64952516505793,0.449999999877356,-3.0412550949821E-09,-3.04045926071095E-09
1.69349999999987,4.69070832811361,2.43040049035032,0.160984939303524,1.6493228985827,0.449999999877065,-3.04094720238179E-09,-3.04015136811064E-09
1.69399999999987,4.69021170940378,2.43010016608432,0.16099172459778,1.6491198188449,0.44999999987678,-3.04026299968729E-09,-3.03946716541614E-09
1.69449999999987,4.68971310977812,2.42979864640991,0.16099853790076,1.64891592559073,0.449999999876726,-3.03998722028798E-09,-3.03919138601683E-09
1.69499999999987,4.68921252894472,2.42949593028784,0.161005379254587,1.6487112195256,0.449999999876705,-3.03937457146741E-09,-3.03857873719626E-09
1.69549999999987,4.68870996661476,2.4291920174696,0.16101224883818,1.64850570043002,0.449999999876957,-3.0385180482817E-09,-3.03772221401055E-09
1.69599999999987,4.68820542645316,2.42888691150455,0.161019146396474,1.64829936867529,0.449999999876854,-3.03776966081859E-09,-3.03697382654744E-09
1.69649999999987,4.68769890458801,2.42858060794742,0.16102607213178,1.648092224632,0.449999999876808,-3.0373655673932E-09,-3.03656973312205E-09
1.69699999999987,4.68719040267996,2.42827310862705,0.161033025979867,1.64788426819663,0.449999999876409,-3.03656533251484E-09,-3.03576949824369E-09
1.69749999999987,4.68667992269537,2.42796441527228,0.16104000790545,1.64767549964089,0.449999999876749,-3.03594990813671E-09,-3.03515407386556E-09
1.69799999999987,4.68616746607724,2.42765452870312,0.161047017976793,1.64746591952104,0.449999999876293,-3.03524595735016E-09,-3.03445012307901E-09
1.69849999999987,4.68565303028268,2.42734344667193,0.161054056169475,1.64725552756523,0.449999999876052,-3.03451118399689E-09,-3.03371534972574E-09
1.69899999999987,4.68513661829634,2.42703117160024,0.161061122506473,1.64704432431379,0.449999999875844,-3.0344500523416E-09,-3.03365421807045E-09
1.69949999999987,4.6846182301949,2.42671770350114,0.161068216926619,1.64683230989155,0.449999999875595,-3.03408201340893E-09,-3.03328617913778E-09
1.69999999999987,4.68409786788456,2.42640304393992,0.161075339494192,1.64661948457449,0.449999999875964,-3.03324818040629E-09,-3.03245234613514E-09
1.70049999999987,4.6835755286066,2.42608719012305,0.161082490219387,1.64640584838825,0.449999999875919,-3.03229451270592E-09,-3.03149867843477E-09
1.70099999999987,4.68305121399829,2.4257701432499,0.161089669145644,1.64619140172702,0.449999999875722,-3.03151503899812E-09,-3.03071920472697E-09
1.70149999999987,4.68252492547368,2.42545190479871,0.161096876166529,1.64597614463283,0.449999999875611,-3.03150830827104E-09,-3.03071247399989E-09
1.70199999999987,4.68199666176537,2.42513247295623,0.16110411144189,1.64576007749198,0.44999999987527,-3.03076554131199E-09,-3.02996970704084E-09
1.70249999999987,4.68146642725699,2.42481185231036,0.161111374785254,1.64554320028612,0.449999999875256,-3.03039787707959E-09,-3.02960204280844E-09
1.70299999999987,4.68093421784272,2.42449003792085,0.161118666466412,1.64532551358066,0.449999999874804,-3.02848766897679E-09,-3.02769183470564E-09
1.70349999999987,4.68040003721032,2.42416703395294,0.161125986186801,1.64510701719571,0.449999999874869,-3.02753334902039E-09,-3.02673751474924E-09
1.70399999999987,4.67986388655931,2.423842840794,0.161133334087306,1.64488771180366,0.449999999874341,-3.02736125057379E-09,-3.02656541630264E-09
1.70449999999987,4.67932576462606,2.42351745729311,0.161140710214468,1.64466759724394,0.449999999874538,-3.02634989290951E-09,-3.02555405863836E-09
1.70499999999987,4.67878567285495,2.42319088455322,0.161148114519663,1.64444667390709,0.449999999874981,-3.02466227064535E-09,-3.0238664363742E-09
1.70549999999987,4.67824361018174,2.42286312109749,0.161155547073507,1.64422494213582,0.449999999874926,-3.02404726260086E-09,-3.02325142832971E-09
1.70599999999987,4.67769957759579,2.42253416822778,0.161163007817022,1.64400240167619,0.449999999874798,-3.02323012457695E-09,-3.0224342903058E-09
1.70649999999987,4.67715357871427,2.42220402874296,0.16117049675219,1.64377905334428,0.449999999874842,-3.02225998394245E-09,-3.0214641496713E-09
1.70699999999987,4.67660560785017,2.42187269704815,0.161178013985175,1.64355489694203,0.449999999874825,-3.02161619336605E-09,-3.0208203590949E-09
1.70749999999987,4.67605566932648,2.42154017713088,0.161185559445878,1.64332993287563,0.449999999874092,-3.02054384282435E-09,-3.0197480085532E-09
1.70799999999987,4.67550376491719,2.42120647047693,0.161193133207063,1.64310416135915,0.449999999874046,-3.0197767203477E-09,-3.01898088607655E-09
1.70849999999987,4.67494989325369,2.42087157562696,0.16120073511245,1.64287758264057,0.44999999987372,-3.01915623057702E-09,-3.01836039630587E-09
1.70899999999987,4.67439405603703,2.4205354940006,0.161208365294266,1.64265019686841,0.44999999987375,-3.01841009131554E-09,-3.01761425704439E-09
1.70949999999987,4.67383625527755,2.42019822733476,0.161216023691294,1.64242200437787,0.449999999873626,-3.0179029275601E-09,-3.01710709328895E-09
1.70999999999987,4.67327648835021,2.41985977290638,0.161223710373889,1.64219300519645,0.449999999873485,-3.0137335127467E-09,-3.01293767847555E-09
1.71049999999987,4.67271475781771,2.41952013266616,0.161231425384695,1.64196319989347,0.449999999873379,-3.0129927303113E-09,-3.01219689604015E-09
1.71099999999987,4.67215106121302,2.41917930443284,0.161239168643332,1.64173258826373,0.44999999987312,-3.01271353697619E-09,-3.01191770270504E-09
1.71149999999987,4.67158540297102,2.41883729197651,0.161246940201613,1.6415011709201,0.449999999872801,-3.0118615379493E-09,-3.01106570367815E-09
1.71199999999987,4.67101778551425,2.41849409782402,0.16125473989678,1.64126894792044,0.449999999873015,-3.01111718892244E-09,-3.01032135465129E-09
1.71249999999987,4.6704482034774,2.41814971602529,0.161262568007905,1.64103591957092,0.449999999873279,-3.010397861547E-09,-3.00960202727585E-09
1.71299999999987,4.66987666185765,2.41780415172645,0.161270424423642,1.64080208583432,0.449999999873241,-3.00991016832786E-09,-3.00911433405671E-09
1.71349999999987,4.6693031577678,2.41745740134212,0.161278309104314,1.6405674474483,0.449999999873063,-3.00948101161769E-09,-3.00868517734654E-09
1.71399999999987,4.66872769566872,2.41710946955348,0.16128622206344,1.64033200417843,0.449999999873378,-3.00870450775648E-09,-3.00790867348533E-09
1.71449999999987,4.66815027200048,2.41676035210478,0.161294163412675,1.64009575660935,0.449999999873676,-3.00510842599078E-09,-3.00431259171963E-09
1.71499999999987,4.66757088906605,2.41641005137933,0.161302133101409,1.63985870471158,0.449999999873728,-3.00377793471807E-09,-3.00298210044692E-09
1.71549999999987,4.6669895498218,2.41605856991566,0.161310131041778,1.63962084899079,0.44999999987357,-3.00270447395334E-09,-3.00190863968219E-09
1.71599999999987,4.66640625112917,2.41570590456667,0.161318157381044,1.6393821893079,0.449999999873554,-3.00213888471124E-09,-3.00134305044009E-09
1.71649999999987,4.66582099565008,2.41535205763446,0.161326212057267,1.63914272608492,0.449999999873437,-3.00147844078946E-09,-3.00068260651831E-09
1.71699999999987,4.66523378372401,2.41499702906105,0.161334295073853,1.63890245971573,0.449999999873372,-3.0009571910794E-09,-3.00016135680825E-09
1.71749999999987,4.66464461467542,2.41464081814218,0.161342406471562,1.63866139018849,0.449999999873186,-3.00025969346418E-09,-2.99946385919303E-09
1.71799999999987,4.66405349181526,2.41428342786025,0.161350546210592,1.63841951787107,0.449999999873346,-2.99953831217614E-09,-2.99874247790499E-09
1.71849999999987,4.66346041287292,2.41392485552724,0.161358714333192,1.63817684313927,0.449999999873219,-2.99816602100655E-09,-2.9973701867354E-09
1.71899999999987,4.66286537950655,2.41356510274713,0.161366910856098,1.63793336603018,0.449999999873143,-2.99716602925049E-09,-2.99637019497934E-09
1.71949999999987,4.66226839488546,2.41320417244783,0.161375135691552,1.63768908687279,0.449999999873287,-2.99650189383716E-09,-2.99570605956601E-09
1.71999999999987,4.66166945468666,2.4128420598433,0.161383389040511,1.63744400592986,0.449999999872993,-2.99572874840059E-09,-2.99493291412944E-09
1.72049999999987,4.66106856257447,2.4124787686578,0.161391670700612,1.63719812334314,0.449999999872917,-2.99509669843268E-09,-2.99430086416153E-09
1.72099999999987,4.66046571936328,2.41211429929822,0.161399980747133,1.6369514394451,0.449999999872823,-2.99443411733158E-09,-2.99363828306043E-09
1.72149999999987,4.65986092175962,2.41174864804085,0.161408319327091,1.63670395451914,0.44999999987255,-2.99376709533838E-09,-2.99297126106723E-09
1.72199999999987,4.65925417427858,2.41138181952769,0.161416686271138,1.63645566860768,0.449999999872073,-2.99515486024138E-09,-2.99435902597023E-09
1.72249999999987,4.65864548134917,2.41101381761209,0.161425081567244,1.63620658229775,0.449999999872089,-2.99532677827674E-09,-2.99453094400559E-09
1.72299999999987,4.65803483730757,2.41064463643153,0.161433505359085,1.63595669564522,0.449999999871739,-2.99451281826624E-09,-2.99371698399509E-09
1.72349999999987,4.65742224239689,2.41027427608434,0.161441957617544,1.63570600882347,0.449999999871535,-2.99285507487923E-09,-2.99205924060808E-09
1.72399999999987,4.65680770185199,2.40990274156862,0.161450438222158,1.63545452218976,0.449999999871447,-2.99237834511246E-09,-2.99158251084131E-09
1.72449999999987,4.65619121722515,2.40953003400164,0.161458947241441,1.63520223611045,0.449999999871611,-2.99227588540507E-09,-2.99148005113392E-09
1.72499999999987,4.65557278398239,2.40915614871084,0.161467484749539,1.6349491506505,0.449999999871507,-2.99125078873086E-09,-2.99045495445971E-09
1.72549999999987,4.65495240262728,2.40878108592392,0.161476050786414,1.63469526604534,0.449999999871606,-2.99197611131063E-09,-2.99118027703948E-09
1.72599999999987,4.65433007552879,2.40840484764888,0.161484645304248,1.63444058270464,0.449999999871028,-2.99116482971318E-09,-2.99036899544203E-09
1.72649999999987,4.65370580848886,2.40802743966393,0.161493268180521,1.63418510077272,0.449999999871692,-2.99029705164156E-09,-2.98950121737041E-09
1.72699999999987,4.65307959318675,2.40764885310886,0.161501919592885,1.63392882061369,0.449999999871316,-2.98924364428022E-09,-2.98844781000907E-09
1.72749999999987,4.65245143308041,2.40726909145467,0.161510599546125,1.63367174220808,0.449999999871526,-2.98860854119898E-09,-2.98781270692783E-09
1.72799999999987,4.65182133126346,2.40688815722529,0.161519307966922,1.63341386619982,0.449999999871422,-2.98762721506751E-09,-2.98683138079636E-09
1.72849999999987,4.65118928528109,2.40650604782266,0.161528044984379,1.63315519260235,0.449999999871693,-2.98713558055663E-09,-2.98633974628548E-09
1.72899999999987,4.65055530338338,2.40612277142732,0.161536810359142,1.63289572172497,0.449999999871943,-2.98699981415851E-09,-2.98620397988736E-09
1.72949999999987,4.64991937666723,2.40573831862185,0.161545604300225,1.63263545387337,0.449999999871789,-2.98630327411065E-09,-2.9855074398395E-09
1.72999999999986,4.64928150894168,2.40535269302067,0.161554426825255,1.63237438922405,0.449999999871703,-2.98547514487879E-09,-2.98467931060764E-09
1.73049999999986,4.64864170461115,2.40496589876771,0.161563277778385,1.63211252819285,0.449999999872205,-2.98700443546185E-09,-2.9862086011907E-09
1.73099999999986,4.64799995833359,2.40457793018917,0.161572157385905,1.63184987088636,0.449999999872147,-2.98574347190605E-09,-2.9849476376349E-09
1.73149999999986,4.64735627439177,2.40418879143319,0.16158106550968,1.6315864175771,0.449999999871796,-2.98545252408466E-09,-2.98465668981351E-09
1.73199999999986,4.64671065484102,2.40379848426088,0.161590002091511,1.63132216861619,0.449999999872435,-2.98377859919707E-09,-2.98298276492592E-09
1.73249999999986,4.64606309745857,2.40340700607984,0.16159896731827,1.63105712418791,0.449999999872544,-2.98305082024886E-09,-2.98225498597771E-09
1.73299999999986,4.64541360157751,2.40301435591486,0.161607961118792,1.63079128467143,0.449999999872425,-2.98202640358625E-09,-2.9812305693151E-09
1.73349999999986,4.64476217199338,2.40262053857337,0.161616983451054,1.63052465009649,0.44999999987247,-2.98131364040444E-09,-2.98051780613329E-09
1.73399999999986,4.64410880546714,2.40222555017274,0.161626034379273,1.63025722104285,0.449999999872271,-2.98111516028321E-09,-2.98031932601206E-09
1.73449999999986,4.64345350623648,2.4018293950356,0.161635113937424,1.62998899739118,0.44999999987228,-2.98029488587925E-09,-2.9794990516081E-09
1.73499999999986,4.64279627357888,2.40143207175118,0.161644222020887,1.62971997993452,0.449999999872288,-2.97941893379061E-09,-2.97862309951946E-09
1.73549999999986,4.6421371062449,2.40103357922014,0.161653358716907,1.62945016843516,0.449999999872699,-2.97889854450339E-09,-2.97810271023224E-09
1.73599999999986,4.64147600808814,2.4006339206077,0.161662524068697,1.62917956353932,0.449999999872429,-2.9780784227551E-09,-2.97728258848395E-09
1.73649999999986,4.64081297553877,2.40023309239174,0.161671718077591,1.6289081651974,0.449999999872037,-2.97640385948927E-09,-2.97560802521812E-09
1.73699999999986,4.64014801311335,2.39983109876513,0.161680940618068,1.6286359738587,0.449999999871445,-2.97600132037612E-09,-2.97520548610497E-09
1.73749999999986,4.63948112216518,2.39942794069905,0.161690191826132,1.62836298976832,0.44999999987168,-2.97536015270161E-09,-2.97456431843046E-09
1.73799999999986,4.63881230093591,2.39902361611593,0.161699471664519,1.62808921328396,0.449999999871495,-2.9746651530882E-09,-2.97386931881705E-09
1.73849999999986,4.63814155109769,2.39861812657082,0.161708780159749,1.62781464449568,0.449999999871443,-2.97419813777289E-09,-2.97340230350174E-09
1.73899999999986,4.63746887318366,2.39821147209228,0.161718117226663,1.62753928399336,0.449999999871355,-2.97349159184002E-09,-2.97269575756887E-09
1.73949999999986,4.63679426834888,2.39780365385406,0.161727482950946,1.62726313167228,0.449999999871593,-2.97286213701842E-09,-2.97206630274727E-09
1.73999999999986,4.63611773711871,2.39739467169331,0.161736877373263,1.6269861881805,0.449999999871639,-2.97219691913764E-09,-2.97140108486649E-09
1.74049999999986,4.63543928006742,2.39698452642731,0.161746300458288,1.62670845331011,0.449999999871719,-2.97150305750282E-09,-2.97070722323167E-09
1.74099999999986,4.63475889623387,2.39657321627534,0.161755752231084,1.62642992785555,0.449999999871899,-2.97061941711974E-09,-2.96982358284859E-09
1.74149999999986,4.63407658686533,2.39616074259475,0.161765232681801,1.62615061171706,0.449999999871722,-2.96993012127711E-09,-2.96913428700596E-09
1.74199999999986,4.63339235490817,2.39574710775496,0.161774741848822,1.62587050543276,0.449999999871629,-2.96910256103455E-09,-2.9683067267634E-09
1.74249999999986,4.63270620024394,2.39533231158816,0.161784279677371,1.62558960910581,0.449999999872596,-2.96814219036268E-09,-2.96734635609153E-09
1.74299999999986,4.63201812104529,2.39491635183481,0.161793846180904,1.62530792315755,0.449999999872023,-2.96754894268947E-09,-2.96675310841832E-09
1.74349999999986,4.63132812080458,2.39449923176441,0.16180344139097,1.6250254477769,0.449999999872294,-2.96651633813205E-09,-2.9657205038609E-09
1.74399999999986,4.63063619917047,2.39408095046889,0.161813065494985,1.62474218333418,0.44999999987242,-2.96558078094478E-09,-2.96478494667363E-09
1.74449999999986,4.62994235632415,2.39366150802707,0.161822718250188,1.62445813017483,0.449999999872063,-2.96250408926557E-09,-2.96170825499442E-09
1.74499999999986,4.62924659530541,2.39324090761425,0.161832399664818,1.62417328815388,0.449999999872464,-2.96222728290996E-09,-2.96143144863881E-09
1.74549999999986,4.62854891408596,2.39281914617706,0.161842109871916,1.62388765816458,0.449999999872402,-2.96168924107665E-09,-2.9608934068055E-09
1.74599999999986,4.6278493152038,2.39239622645317,0.161851848822812,1.62360124005541,0.44999999987241,-2.96042784730943E-09,-2.95963201303828E-09
1.74649999999986,4.62714779774156,2.39197214697245,0.161861616526835,1.62331403436977,0.449999999872502,-2.95980509545934E-09,-2.95900926118819E-09
1.74699999999986,4.62644436501077,2.39154691123585,0.161871412938562,1.62302604096398,0.449999999872376,-2.95995940258198E-09,-2.95916356831083E-09
1.74749999999986,4.62573901731926,2.39112051835417,0.161881238154605,1.62273726093812,0.44999999987237,-2.95887443713116E-09,-2.95807860286001E-09
1.74799999999986,4.62503175134779,2.39069296563823,0.161891092162484,1.62244769367461,0.449999999872463,-2.95814643613834E-09,-2.95735060186719E-09
1.74849999999986,4.62432257004031,2.3902642552162,0.161900974984841,1.62215733996698,0.449999999872286,-2.95698909802411E-09,-2.95619326375296E-09
1.74899999999986,4.62361147519458,2.38983438874668,0.161910886597954,1.62186619997762,0.449999999872332,-2.95631456814771E-09,-2.95551873387656E-09
1.74949999999986,4.62289846912356,2.38940336817427,0.161920826966324,1.62157427411044,0.449999999872537,-2.95371778424869E-09,-2.95292194997754E-09
1.74999999999986,4.6221835478498,2.38897118931675,0.16193079619907,1.62128156246125,0.44999999987274,-2.95313154485832E-09,-2.95233571058717E-09
1.75049999999986,4.62146671552326,2.38853785594088,0.161940794213038,1.62098806549681,0.449999999872529,-2.95302005071107E-09,-2.95222421643992E-09
1.75099999999986,4.62074797222312,2.38810336786401,0.161950821041202,1.62069378344534,0.449999999872574,-2.95231215863279E-09,-2.95151632436164E-09
1.75149999999986,4.62002731840291,2.38766772506672,0.161960876757936,1.6203987167057,0.449999999872558,-2.95134540417852E-09,-2.95054956990737E-09
1.75199999999986,4.61930475410317,2.38723092754715,0.161970961233069,1.62010286545074,0.449999999872206,-2.94946350676284E-09,-2.94866767249169E-09
1.75249999999986,4.61858028239713,2.38679297779868,0.161981074636076,1.61980623008994,0.449999999872442,-2.94860119653961E-09,-2.94780536226846E-09
1.75299999999986,4.61785390092114,2.3863538733837,0.161991216890454,1.6195088107748,0.449999999872193,-2.94754962104626E-09,-2.94675378677511E-09
1.75349999999986,4.61712561384124,2.38591361829101,0.16200138790867,1.61921060776954,0.449999999872023,-2.94973520609254E-09,-2.94893937182139E-09
1.75399999999986,4.6163954200742,2.38547221075067,0.162011587830789,1.6189116216204,0.449999999872346,-2.94893746921598E-09,-2.94814163494483E-09
1.75449999999986,4.61566332014708,2.38502965136332,0.162021816609825,1.61861185230126,0.449999999872677,-2.94767560360398E-09,-2.94687976933283E-09
1.75499999999986,4.61492931553761,2.38458594098688,0.162032074286139,1.61831130039222,0.449999999872378,-2.94718258131432E-09,-2.94638674704317E-09
1.75549999999986,4.61419340413669,2.38414107724401,0.162042360950294,1.61800996607012,0.449999999872268,-2.94640807585456E-09,-2.94561224158341E-09
1.75599999999986,4.61345558804838,2.3836950621115,0.162052676445872,1.6177078496198,0.449999999871205,-2.94700028269368E-09,-2.94620444842253E-09
1.75649999999986,4.61271587331187,2.38324790111692,0.162063020789642,1.61740495153352,0.449999999871795,-2.94642095444164E-09,-2.94562512017049E-09
1.75699999999986,4.61197425316409,2.38279958733636,0.162073394140874,1.61710127181514,0.449999999871713,-2.94525928645761E-09,-2.94446345218646E-09
1.75749999999986,4.61123073366274,2.38235012641116,0.162083796319513,1.61679681106,0.449999999872067,-2.94462994265832E-09,-2.94383410838717E-09
1.75799999999986,4.61048531384478,2.38189951735762,0.162094227432493,1.61649156918284,0.449999999871821,-2.943974897196E-09,-2.94317906292485E-09
1.75849999999986,4.609737992361,2.38144775783291,0.16210468763375,1.61618554702259,0.449999999871742,-2.94323238003713E-09,-2.94243654576598E-09
1.75899999999986,4.60898877107172,2.38099485032395,0.162115176565668,1.61587874431067,0.449999999871436,-2.94291095659371E-09,-2.94211512232256E-09
1.75949999999986,4.60823765258143,2.3805407963816,0.162125694572391,1.61557116175586,0.449999999871579,-2.94236196518582E-09,-2.94156613091467E-09
1.75999999999986,4.60748463664853,2.3800855957719,0.16213624145189,1.61526279955316,0.449999999871575,-2.94180706184033E-09,-2.94101122756918E-09
1.76049999999986,4.60672972646177,2.37962925116698,0.162146817340692,1.61495365808182,0.449999999872278,-2.94081971274895E-09,-2.9400238784778E-09
1.76099999999986,4.6059729180097,2.37917175844826,0.162157422196163,1.61464373749338,0.449999999871898,-2.9404930990129E-09,-2.93969726474175E-09
1.76149999999986,4.60521421453278,2.3787131203266,0.162168056072031,1.6143330382623,0.449999999871852,-2.93961535668963E-09,-2.93881952241848E-09
1.76199999999986,4.60445361649514,2.37825333721569,0.162178718853825,1.61402156055402,0.449999999871603,-2.93926862016125E-09,-2.9384727858901E-09
1.76249999999986,4.60369112497889,2.37779240964411,0.162189410662959,1.6137093048002,0.449999999871614,-2.93850108135096E-09,-2.93770524707981E-09
1.76299999999986,4.60292673994721,2.3773303373189,0.162200131520627,1.61339627123604,0.449999999871646,-2.93743261658985E-09,-2.9366367823187E-09
1.76349999999986,4.60216046318864,2.37686712173973,0.162210881368458,1.6130824602091,0.449999999871355,-2.93658321270929E-09,-2.93578737843814E-09
1.76399999999986,4.60139229593006,2.37640276371437,0.162221660148129,1.61276787219593,0.449999999871634,-2.9355287228805E-09,-2.93473288860935E-09
1.76449999999986,4.60062223684843,2.37593726173702,0.162232468079881,1.61245250716006,0.449999999871476,-2.93510270255037E-09,-2.93430686827922E-09
1.76499999999986,4.59985028826028,2.37547061766162,0.16224330499199,1.61213636573575,0.449999999870931,-2.93450180821608E-09,-2.93370597394493E-09
1.76549999999986,4.5990764499732,2.3750028311462,0.16225417096254,1.61181944799331,0.449999999871147,-2.93380433835644E-09,-2.93300850408529E-09
1.76599999999986,4.59830072419942,2.37453390399139,0.162265065934218,1.61150175440243,0.449999999871373,-2.93305943421807E-09,-2.93226359994692E-09
1.76649999999986,4.5975231133611,2.37406383826338,0.162275989919987,1.61118328530628,0.449999999871444,-2.93295340791921E-09,-2.93215757364806E-09
1.76699999999986,4.59674361598315,2.37359263211593,0.162286943019955,1.61086404097577,0.449999999871503,-2.93123428307673E-09,-2.93043844880558E-09
1.76749999999986,4.5959622308991,2.37312028402179,0.16229792516343,1.61054402184245,0.449999999871428,-2.93033072806814E-09,-2.92953489379699E-09
1.76799999999986,4.59517896483837,2.37264680065567,0.162308936309659,1.61022322800179,0.449999999871252,-2.92892357589558E-09,-2.92812774162443E-09
1.76849999999986,4.59439381321503,2.37217217679322,0.162319976603943,1.6099016599463,0.449999999871567,-2.92832105786012E-09,-2.92752522358897E-09
1.76899999999986,4.59360677748843,2.37169641380616,0.162331046036856,1.6095793177735,0.449999999871909,-2.92776991539512E-09,-2.92697408112397E-09
1.76949999999986,4.59281785781107,2.37121951129177,0.162342144518168,1.60925620212947,0.449999999871667,-2.92635006504671E-09,-2.92555423077556E-09
1.76999999999986,4.59202705723542,2.3707414721974,0.162353272181227,1.60893231298433,0.449999999872467,-2.92137039559215E-09,-2.920574561321E-09
1.77049999999986,4.59123437564336,2.37026229592861,0.162364428907967,1.6086076509343,0.44999999987249,-2.92071047902631E-09,-2.91991464475516E-09
1.77099999999986,4.5904398146516,2.36978198372485,0.162375614702568,1.60828221635165,0.449999999872535,-2.91937206353676E-09,-2.91857622926561E-09
1.77149999999986,4.5896433727671,2.36930053389353,0.162386829758222,1.60795600924265,0.449999999872708,-2.91857245315885E-09,-2.9177766188877E-09
1.77199999999986,4.58884505168094,2.3688179476466,0.16239807393728,1.6076290302242,0.44999999987286,-2.91768732785247E-09,-2.91689149358132E-09
1.77249999999986,4.58804485271701,2.36833422627536,0.162409347231502,1.60730127933736,0.44999999987278,-2.91632346050008E-09,-2.91552762622893E-09
1.77299999999986,4.58724277777051,2.36784937083946,0.162420649709287,1.60697275734892,0.449999999872848,-2.91526298934475E-09,-2.9144671550736E-09
1.77349999999986,4.58643882498659,2.36736337963187,0.162431981392697,1.60664346408897,0.449999999873053,-2.91472138091997E-09,-2.91392554664882E-09
1.77399999999986,4.58563299850702,2.36687625614856,0.162443342158515,1.60631340032697,0.449999999872972,-2.91421969889072E-09,-2.91342386461957E-09
1.77449999999986,4.58482529773849,2.36638799957718,0.162454732150156,1.60598256613834,0.449999999872808,-2.91359826543047E-09,-2.91280243115932E-09
1.77499999999986,4.58401572259706,2.36589860939137,0.162466151382842,1.60565096195007,0.449999999872776,-2.91281972153445E-09,-2.9120238872633E-09
1.77549999999986,4.5832042739012,2.36540808637789,0.162477599726801,1.60531858792372,0.449999999872791,-2.91187887691002E-09,-2.91108304263887E-09
1.77599999999986,4.58239095567161,2.36491643390597,0.162489077253067,1.60498544463993,0.449999999872649,-2.91093314730428E-09,-2.91013731303313E-09
1.77649999999986,4.58157576428032,2.36442364800071,0.162500584109334,1.60465153229757,0.449999999872694,-2.91018581455305E-09,-2.9093899802819E-09
1.77699999999986,4.58075870377149,2.36392973256022,0.162512120097972,1.60431685124067,0.449999999872624,-2.90919674461598E-09,-2.90840091034483E-09
1.77749999999986,4.57993977442482,2.36343468734593,0.162523685263458,1.6039814019428,0.449999999872631,-2.90849690165462E-09,-2.90770106738347E-09
1.77799999999986,4.57911897520744,2.36293851110952,0.162535279781983,1.60364518444362,0.449999999872321,-2.90743566722096E-09,-2.90663983294981E-09
1.77849999999986,4.57829630982715,2.36244120721871,0.162546903408075,1.60330819932782,0.449999999872542,-2.90688165205388E-09,-2.90608581778273E-09
1.77899999999986,4.57747177789847,2.36194277482865,0.162558556295702,1.60297044690175,0.449999999872367,-2.90606051722708E-09,-2.90526468295593E-09
1.77949999999986,4.5766453782409,2.36144321242174,0.162570238530192,1.60263192741641,0.449999999872559,-2.90526758206511E-09,-2.90447174779396E-09
1.77999999999986,4.57581711558237,2.36094252458425,0.162581949893389,1.60229264123227,0.449999999872459,-2.90455022533553E-09,-2.90375439106438E-09
1.78049999999986,4.57498698830502,2.36044070887499,0.162593690656461,1.60195258890094,0.44999999987263,-2.90381316214727E-09,-2.90301732787612E-09
1.78099999999986,4.57415499646835,2.35993776575413,0.16260546064431,1.60161177019718,0.449999999872721,-2.90296923999289E-09,-2.90217340572174E-09
1.78149999999986,4.57332114287727,2.35943369687827,0.162617259956861,1.60127018616937,0.449999999872775,-2.90221359444676E-09,-2.90141776017561E-09
1.78199999999986,4.5724854279847,2.35892850278166,0.162629088506385,1.60092783682453,0.449999999872122,-2.90141774494934E-09,-2.90062191067819E-09
1.78249999999986,4.57164785213336,2.35842218340142,0.162640946387478,1.60058472247209,0.449999999872378,-2.90166270178194E-09,-2.90086686751079E-09
1.78299999999986,4.57080841559809,2.35791473867249,0.162652833564804,1.60024084348844,0.44999999987235,-2.90143131742582E-09,-2.90063548315467E-09
1.78349999999986,4.56996711860372,2.35740616827055,0.162664750145325,1.59989620031582,0.449999999872022,-2.90113850998086E-09,-2.90034267570971E-09
1.78399999999986,4.56912396346295,2.3568964746175,0.162676695999506,1.59955079297369,0.449999999872253,-2.90026311300373E-09,-2.89946727873258E-09
1.78449999999986,4.56827895042246,2.35638565697329,0.162688671223279,1.59920462235374,0.449999999872152,-2.89954021903682E-09,-2.89874438476567E-09
1.78499999999986,4.56743208173356,2.35587371782501,0.162700675794314,1.59885768824216,0.449999999872074,-2.89846498191526E-09,-2.89766914764411E-09
1.78549999999986,4.56658335953549,2.35536065865335,0.162712709608723,1.59850999140054,0.449999999872872,-2.89774665374054E-09,-2.89695081946939E-09
1.78599999999986,4.56573278130976,2.35484647665334,0.162724772797316,1.59816153198687,0.449999999872234,-2.89673852960082E-09,-2.89594269532967E-09
1.78649999999986,4.56488034798242,2.35433117230312,0.162736865479757,1.59781231032669,0.449999999872858,-2.89572431311225E-09,-2.8949284788411E-09
1.78699999999986,4.56402606127861,2.35381474723578,0.162748987425926,1.59746232674449,0.449999999872412,-2.89490302562978E-09,-2.89410719135863E-09
1.78749999999986,4.56316992136796,2.35329720092326,0.162761138811766,1.59711158176036,0.44999999987258,-2.89387479257552E-09,-2.89307895830437E-09
1.78799999999986,4.5623119303808,2.35277853529883,0.162773319609282,1.59676007560048,0.449999999872207,-2.89154782062706E-09,-2.89075198635591E-09
1.78849999999986,4.56145209029216,2.352258751692,0.162785529907387,1.59640780882038,0.44999999987239,-2.88985765872773E-09,-2.88906182445658E-09
1.78899999999986,4.56059039970402,2.35173784912736,0.162797769347574,1.59605478135699,0.449999999872099,-2.88927994029908E-09,-2.88848410602793E-09
1.78949999999986,4.55972686245528,2.3512158302893,0.162810038247282,1.59570099404655,0.449999999872142,-2.88830211137014E-09,-2.88750627709899E-09
1.78999999999986,4.55886147852551,2.35069269514513,0.162822336601746,1.59534644690608,0.449999999872557,-2.88707932560861E-09,-2.88628349133746E-09
1.79049999999986,4.55799424399232,2.35016843913731,0.162834664475585,1.59499114050674,0.449999999872679,-2.88645878032678E-09,-2.88566294605563E-09
1.79099999999986,4.55712516509619,2.34964306858582,0.162847021714948,1.59463507492293,0.449999999872492,-2.88564348804865E-09,-2.8848476537775E-09
1.79149999999986,4.5562542423424,2.34911658301444,0.162859408427033,1.59427825102815,0.449999999872775,-2.88290920302803E-09,-2.88211336875688E-09
1.79199999999986,4.5553814727055,2.34858897954511,0.162871824616339,1.59392066867192,0.449999999872128,-2.88166251971589E-09,-2.88086668544474E-09
1.79249999999986,4.55450686025156,2.34806026185581,0.162884270258543,1.59356232826465,0.449999999872563,-2.88082997734751E-09,-2.88003414307636E-09
1.79299999999986,4.55363040801193,2.34753043256499,0.162896745249983,1.59320323032431,0.449999999872645,-2.87908617779831E-09,-2.87829034352716E-09
1.79349999999986,4.55275211119345,2.34699948610635,0.162909249897399,1.59284337531678,0.44999999987292,-2.8783995881243E-09,-2.87760375385315E-09
1.79399999999986,4.55187197752926,2.34646743071887,0.162921783813559,1.59248276312388,0.449999999872945,-2.87769184870168E-09,-2.87689601443053E-09
1.79449999999986,4.55099000067483,2.34593425862189,0.162934347426007,1.59212139475395,0.449999999872983,-2.87813245458679E-09,-2.87733662031564E-09
1.79499999999986,4.55010618571236,2.34539997543166,0.162946940437347,1.59175926997048,0.449999999872869,-2.87702597856487E-09,-2.87623014429372E-09
1.79549999999986,4.54922053016477,2.34486457770366,0.162959563093206,1.59139638949475,0.449999999873157,-2.87591027381406E-09,-2.87511443954291E-09
1.79599999999986,4.54833304039937,2.34432807172082,0.162972215114845,1.59103275369076,0.449999999872941,-2.87481718985738E-09,-2.87402135558623E-09
1.79649999999986,4.54744371310191,2.34379045376004,0.162984896743152,1.59066836272537,0.449999999873348,-2.87345981730969E-09,-2.87266398303854E-09
1.79699999999986,4.5465525503375,2.34325172527745,0.162997607900331,1.59030321728695,0.449999999872776,-2.87175121183036E-09,-2.87095537755921E-09
1.79749999999986,4.54565955395034,2.34271188810694,0.16301034858676,1.5899373173837,0.449999999872938,-2.86584769804143E-09,-2.86505186377028E-09
1.79799999999986,4.54476472431383,2.34217094204214,0.163023118840005,1.58957066355879,0.449999999872887,-2.8653101419307E-09,-2.86451430765955E-09
1.79849999999986,4.54386806277227,2.34162888793013,0.163035918646295,1.58920325632281,0.449999999873029,-2.86470962229668E-09,-2.86391378802553E-09
1.79899999999986,4.54296956869216,2.34108572524075,0.163048747993692,1.58883509558461,0.449999999873113,-2.86424192696977E-09,-2.86344609269862E-09
1.79949999999986,4.54206924332519,2.34054145406423,0.163061607017211,1.58846618237074,0.449999999873002,-2.86504130142529E-09,-2.86424546715414E-09
1.79999999999986,4.54116708810223,2.33999607639859,0.163074495504932,1.5880965163255,0.449999999873207,-2.86389580106405E-09,-2.8630999667929E-09
1.80049999999986,4.54026310608714,2.3394495942299,0.163087413585025,1.58772609839901,0.449999999873205,-2.86366005908256E-09,-2.86286422481141E-09
1.80099999999986,4.53935729504695,2.33890200509282,0.163100361251122,1.58735492882954,0.449999999873463,-2.86332119125987E-09,-2.86252535698872E-09
1.80149999999986,4.53844965675905,2.33835331063942,0.163113338597548,1.58698300764839,0.44999999987369,-2.86255212589293E-09,-2.86175629162178E-09
1.80199999999986,4.53754019158613,2.33780351032217,0.163126345614045,1.58661033577607,0.449999999873844,-2.86217939626798E-09,-2.86138356199683E-09
1.80249999999986,4.53662890266395,2.33725260759466,0.16313938211252,1.58623691308281,0.449999999873963,-2.86176821129303E-09,-2.86097237702188E-09
1.80299999999986,4.53571579066227,2.33670060214598,0.163152448282833,1.58586274035948,0.449999999873978,-2.86274035032896E-09,-2.86194451605781E-09
1.80349999999986,4.53480085333167,2.3361474918823,0.163165544114524,1.58548781746089,0.449999999873957,-2.86196216725543E-09,-2.86116633298428E-09
1.80399999999986,4.53388409398934,2.33559327919122,0.163178669589089,1.58511214533584,0.449999999873195,-2.86201111421303E-09,-2.86121527994188E-09
1.80449999999986,4.53296551477176,2.33503796617245,0.163191824753808,1.58473572397215,0.44999999987335,-2.86112608605116E-09,-2.86033025178001E-09
1.80499999999986,4.53204511452081,2.33448155105549,0.163205009537158,1.58435855405377,0.449999999874389,-2.86052341536003E-09,-2.85972758108888E-09
1.80549999999986,4.53112289386427,2.3339240343878,0.16321822397192,1.58398063563069,0.449999999873864,-2.85979620540111E-09,-2.85900037112996E-09
1.80599999999986,4.53019885607211,2.33336541896087,0.16323146805737,1.5836019691803,0.449999999873567,-2.85892295948109E-09,-2.85812712520994E-09
1.80649999999986,4.52927299900108,2.33280570193856,0.163244741900693,1.58322255528843,0.449999999873395,-2.85818224643464E-09,-2.85738641216349E-09
1.80699999999986,4.52834532657043,2.33224488718166,0.163258045416177,1.58284239409902,0.449999999873572,-2.85804098443254E-09,-2.85724515016139E-09
1.80749999999986,4.52741583820365,2.33168297336068,0.16327137864116,1.58246148632803,0.449999999873784,-2.85680590295101E-09,-2.85601006867986E-09
1.80799999999986,4.52648453373153,2.33111996052527,0.163284741601314,1.58207983173123,0.449999999873722,-2.85566786883962E-09,-2.85487203456847E-09
1.80849999999986,4.5255514168876,2.33055585140928,0.163298134232509,1.58169743137219,0.449999999873618,-2.85523105159058E-09,-2.85443521731943E-09
1.80899999999986,4.5246164862659,2.32999064455643,0.163311556663707,1.58131428517218,0.449999999873577,-2.85441004166387E-09,-2.85361420739272E-09
1.80949999999986,4.52367974598222,2.32942434364795,0.163325008714069,1.58093039374641,0.449999999873799,-2.8540430296875E-09,-2.85324719541635E-09
1.80999999999986,4.52274119387189,2.32885694604434,0.163338490541665,1.58054575741213,0.449999999873761,-2.85305373770584E-09,-2.85225790343469E-09
1.81049999999986,4.52180083125398,2.32828845269943,0.163352002178419,1.58016037650209,0.449999999874036,-2.85164548918804E-09,-2.85084965491689E-09
1.81099999999986,4.52085866002451,2.32771886521076,0.163365543509825,1.57977425143014,0.449999999873784,-2.85120853316112E-09,-2.85041269888997E-09
1.81149999999986,4.5199146815636,2.3271481844372,0.163379114626783,1.57938738262567,0.449999999873946,-2.85071403982595E-09,-2.8499182055548E-09
1.81199999999986,4.51896889342391,2.3265764076086,0.163392715556288,1.57899977038519,0.44999999987383,-2.84986839682588E-09,-2.84907256255473E-09
1.81249999999986,4.51802130018665,2.32600353890834,0.163406346269782,1.57861141513461,0.449999999873911,-2.84654093352099E-09,-2.84574509924984E-09
1.81299999999986,4.51707190141653,2.32542957732765,0.163420006798285,1.57822231741675,0.449999999873845,-2.84575035758294E-09,-2.84495452331179E-09
1.81349999999986,4.51612069725208,2.32485452291393,0.163433697093074,1.57783247737149,0.449999999873587,-2.84513103354644E-09,-2.84433519927529E-09
1.81399999999986,4.51516769086362,2.32427837805761,0.163447417227135,1.57744189570525,0.449999999873627,-2.8444967353769E-09,-2.84370090110575E-09
1.81449999999986,4.51421288203435,2.32370114246624,0.16346116723975,1.57705057245498,0.449999999873378,-2.84324953858661E-09,-2.84245370431546E-09
1.81499999999986,4.51325627395419,2.3231228188877,0.163474946933195,1.57665850825963,0.449999999873657,-2.84202329725591E-09,-2.84122746298476E-09
1.81549999999986,4.51229786569741,2.32254340584792,0.163488756387427,1.57626570358834,0.449999999873717,-2.84273304895777E-09,-2.84193721468662E-09
1.81599999999986,4.51133766208668,2.32196290798737,0.163502595738874,1.57587215848619,0.449999999874252,-2.84207950229654E-09,-2.84128366802539E-09
1.81649999999986,4.51037565607074,2.32138131738111,0.163516465041931,1.57547787377347,0.44999999987423,-2.84083646884259E-09,-2.84004063457144E-09
1.81699999999986,4.50941185141019,2.32079863811162,0.1635303641776,1.57508284924692,0.449999999874053,-2.83996201555503E-09,-2.83916618128388E-09
1.81749999999986,4.50844624972192,2.32021487076647,0.163544293095063,1.57468708598637,0.449999999874016,-2.83920403854054E-09,-2.83840820426939E-09
1.81799999999986,4.50747885479826,2.31963001906929,0.16355825199435,1.57429058386054,0.449999999874081,-2.83819219515369E-09,-2.83739636088254E-09
1.81849999999986,4.50650966522821,2.31904408098135,0.163572240642053,1.57389334373051,0.449999999874302,-2.83718272486855E-09,-2.8363868905974E-09
1.81899999999986,4.50553868315271,2.31845705845258,0.163586259222833,1.57349536560323,0.449999999874062,-2.83600806727513E-09,-2.83521223300398E-09
1.81949999999986,4.5045659070171,2.31786894938338,0.163600307787697,1.57309664997191,0.44999999987411,-2.83486005503431E-09,-2.83406422076316E-09
1.81999999999986,4.50359134202329,2.31727975859282,0.163614386125179,1.57269719743139,0.4499999998739,-2.83435200310045E-09,-2.8335561688293E-09
1.82049999999986,4.50261498463649,2.31668948220295,0.163628494483399,1.57229700807629,0.449999999873856,-2.83362661113173E-09,-2.83283077686058E-09
1.82099999999985,4.50163683583965,2.31609812056745,0.163642632769337,1.57189608262949,0.449999999873378,-2.83335055417666E-09,-2.83255471990551E-09
1.82149999999985,4.50065690189221,2.3155056797904,0.16365680089359,1.57149442133455,0.449999999873671,-2.83264517397797E-09,-2.83184933970682E-09
1.82199999999985,4.49967518025892,2.31491215689948,0.163670998968955,1.57109202451687,0.449999999873622,-2.83152129521014E-09,-2.83072546093899E-09
1.82249999999985,4.49869167167997,2.31431755200496,0.163685227005062,1.57068889279621,0.449999999873741,-2.83101915521389E-09,-2.83022332094274E-09
1.82299999999985,4.49770637751884,2.31372186646126,0.163699485107455,1.57028502607695,0.44999999987317,-2.82933138029406E-09,-2.82853554602291E-09
1.82349999999985,4.49671929883484,2.31312510037098,0.163713773060374,1.56988042553059,0.449999999872903,-2.82856610356319E-09,-2.82777026929204E-09
1.82399999999985,4.49573043707517,2.31252725544532,0.163728090984661,1.56947509077209,0.449999999873098,-2.82727419254059E-09,-2.82647835826944E-09
1.82449999999985,4.49473979324707,2.31192833159518,0.163742438909697,1.56906902286896,0.449999999873227,-2.82638840110039E-09,-2.82559256682924E-09
1.82499999999985,4.49374736918916,2.31132833057079,0.163756816813388,1.56866222193171,0.449999999873267,-2.82545747909424E-09,-2.82466164482309E-09
1.82549999999985,4.49275316452158,2.3107272516396,0.163771224641631,1.56825468836713,0.449999999873217,-2.82430956399793E-09,-2.82351372972678E-09
1.82599999999985,4.4917571791336,2.31012509409823,0.163785662594581,1.56784642256773,0.449999999873051,-2.8228225867899E-09,-2.82202675251875E-09
1.82649999999985,4.49075941687485,2.30952186155625,0.163800130483328,1.56743742496182,0.449999999873449,-2.82225362524535E-09,-2.8214577909742E-09
1.82699999999985,4.48975987672846,2.30891755248289,0.16381462841619,1.56702769595618,0.449999999873195,-2.820313302343E-09,-2.81951746807185E-09
1.82749999999985,4.48875856059476,2.3083121683314,0.163829156334922,1.56661723605516,0.449999999873282,-2.81919443345657E-09,-2.81839859918542E-09
1.82799999999985,4.48775547231601,2.30770571272803,0.163843714200579,1.56620604551415,0.449999999873257,-2.81839332427758E-09,-2.81759749000643E-09
1.82849999999985,4.48675060732017,2.30709818022395,0.163858302219548,1.56579412500315,0.449999999873529,-2.81777889910018E-09,-2.81698306482903E-09
1.82899999999985,4.4857439697634,2.30648957497614,0.16387292031646,1.56538147459723,0.449999999873562,-2.81710152427728E-09,-2.81630569000613E-09
1.82949999999985,4.48473555927401,2.30587989608573,0.163887568364582,1.56496809495017,0.44999999987352,-2.81671104496173E-09,-2.81591521069058E-09
1.82999999999985,4.48372537714666,2.30526914438909,0.16390224659683,1.56455398628728,0.449999999873469,-2.8154505810063E-09,-2.81465474673515E-09
1.83049999999985,4.48271342459848,2.30465732071585,0.163916954880572,1.56413914912873,0.449999999873332,-2.81442667782184E-09,-2.81363084355069E-09
1.83099999999985,4.48169970308514,2.30404442595305,0.163931693234416,1.56372358402429,0.449999999873387,-2.81328087214927E-09,-2.81248503787812E-09
1.83149999999985,4.48068421600898,2.30343046333796,0.163946461629425,1.56330729116825,0.449999999873346,-2.81279861902295E-09,-2.8120027847518E-09
1.83199999999985,4.47966696023188,2.3028154288793,0.163961260155261,1.56289027132413,0.449999999873192,-2.81247354572134E-09,-2.81167771145019E-09
1.83249999999985,4.4786479395841,2.30219932653278,0.163976088759501,1.56247252441846,0.449999999873349,-2.81174558636188E-09,-2.81094975209073E-09
1.83299999999985,4.47762715480614,2.30158215617392,0.163990947469188,1.56205405128945,0.449999999873582,-2.81109435729121E-09,-2.81029852302006E-09
1.83349999999985,4.47660460529974,2.30096391698952,0.164005836406603,1.56163485203003,0.44999999987358,-2.80994567891657E-09,-2.80914984464542E-09
1.83399999999985,4.47558029350477,2.3003446110972,0.16402075530129,1.56121492723269,0.449999999873586,-2.80883372116847E-09,-2.80803788689732E-09
1.83449999999985,4.47455422038179,2.29972423880392,0.16403570437664,1.56079427732768,0.449999999873545,-2.80759426818378E-09,-2.80679843391263E-09
1.83499999999985,4.47352638710086,2.299102800703,0.164050683717621,1.56037290280571,0.449999999874533,-2.80661276164107E-09,-2.80581692736992E-09
1.83549999999985,4.47249679444592,2.29848029756347,0.164065693017057,1.55995080399086,0.449999999874531,-2.8050355649345E-09,-2.80423973066335E-09
1.83599999999985,4.47146544301837,2.29785672923167,0.16408073259205,1.55952798131966,0.44999999987499,-2.80434597765833E-09,-2.80355014338718E-09
1.83649999999985,4.47043233089183,2.2972320935457,0.164095802389336,1.55910443508248,0.44999999987431,-2.8081464098495E-09,-2.80735057557835E-09
1.83699999999985,4.46939746627969,2.296606398365,0.164110902264785,1.55868016577515,0.449999999874754,-2.8082907388427E-09,-2.80749490457155E-09
1.83749999999985,4.46836084466196,2.29597963832392,0.164126032357089,1.55825517410629,0.449999999874659,-2.80744767711116E-09,-2.80665184284001E-09
1.83799999999985,4.46732246776128,2.2953518152358,0.16414119264455,1.55782946000623,0.4499999998747,-2.8065595680804E-09,-2.80576373380925E-09
1.83849999999985,4.46628233864533,2.29472293138581,0.164156383209221,1.55740302417557,0.449999999874733,-2.80589276813181E-09,-2.80509693386066E-09
1.83899999999985,4.46524045704704,2.29409298604914,0.164171603892458,1.55697586723083,0.449999999874607,-2.80514664274811E-09,-2.80435080847696E-09
1.83949999999985,4.46419682338454,2.29346197950477,0.16418685484075,1.55654798916457,0.449999999874453,-2.80424666820878E-09,-2.80345083393763E-09
1.83999999999985,4.46315144279714,2.29282991621871,0.164202135945311,1.55611939075833,0.449999999874787,-2.80357667636899E-09,-2.80278084209784E-09
1.84049999999985,4.46210431120919,2.29219679161836,0.164217447380937,1.55569007233496,0.449999999874934,-2.80299766730607E-09,-2.80220183303492E-09
1.84099999999985,4.46105543431677,2.29156261130486,0.164232788892042,1.55526003424478,0.449999999875089,-2.80217281323214E-09,-2.80137697896099E-09
1.84149999999985,4.46000480850135,2.29092737077793,0.164248160765649,1.55482927708275,0.449999999875027,-2.80098806648699E-09,-2.80019223221584E-09
1.84199999999985,4.45895243526856,2.29029107153043,0.164263562896861,1.55439780096677,0.449999999874507,-2.80010312159185E-09,-2.7993072873207E-09
1.84249999999985,4.45789831796387,2.28965371617472,0.164278995254349,1.55396560666005,0.449999999874757,-2.79899881050483E-09,-2.79820297623368E-09
1.84299999999985,4.45684245848253,2.28901530598514,0.164294457969696,1.55353269465287,0.449999999874816,-2.79811512848838E-09,-2.79731929421723E-09
1.84349999999985,4.45578485535451,2.28837583951423,0.164309950922084,1.55309906504308,0.449999999875113,-2.79703724070934E-09,-2.79624140643819E-09
1.84399999999985,4.45472551208102,2.28773531941112,0.164325474113559,1.55266471868134,0.449999999875011,-2.79527490043563E-09,-2.79447906616448E-09
1.84449999999985,4.45366442665709,2.28709374361363,0.164341027751698,1.55222965541674,0.449999999875024,-2.79501537192584E-09,-2.79421953765469E-09
1.84499999999985,4.45260160496903,2.28645111739022,0.164356611463151,1.55179387624067,0.44999999987499,-2.79431938698949E-09,-2.79352355271834E-09
1.84549999999985,4.45153704439455,2.28580743762979,0.16437222552536,1.55135738136404,0.449999999875359,-2.79334669284204E-09,-2.79255085857089E-09
1.84599999999985,4.45047074460711,2.28516270349145,0.164387870120653,1.55092017112031,0.449999999874704,-2.7924145079572E-09,-2.79161867368605E-09
1.84649999999985,4.44940270920801,2.28451691828257,0.164403544862144,1.55048224618813,0.449999999875156,-2.78768766404092E-09,-2.78689182976977E-09
1.84699999999985,4.44833294104064,2.28387008453619,0.164419249917948,1.55004360671118,0.449999999875321,-2.78743018944372E-09,-2.78663435517257E-09
1.84749999999985,4.44726143638403,2.28322219759088,0.164434985377449,1.54960425354024,0.449999999875466,-2.78648745744015E-09,-2.785691623169E-09
1.84799999999985,4.44618820138898,2.28257326365735,0.164450751211401,1.54916418664477,0.449999999875461,-2.78575608414489E-09,-2.78496024987374E-09
1.84849999999985,4.4451132327759,2.28192327858829,0.164466547408125,1.54872340690401,0.449999999875472,-2.78329853609094E-09,-2.78250270181979E-09
1.84899999999985,4.44403653602586,2.28127224774348,0.164482373893964,1.54828191451296,0.449999999875454,-2.78194665914722E-09,-2.78115082487607E-09
1.84949999999985,4.44295810795917,2.28062016724467,0.164498230846492,1.54783970999255,0.449999999875461,-2.78096380645909E-09,-2.78016797218794E-09
1.84999999999985,4.44187795220365,2.27996704067623,0.164514118113379,1.5473967935385,0.449999999875548,-2.78026704436662E-09,-2.77947121009547E-09
1.85049999999985,4.44079607016487,2.2793128683725,0.164530035808099,1.54695316610869,0.449999999875579,-2.78008933929375E-09,-2.7792935050226E-09
1.85099999999985,4.43971246231853,2.27865765098323,0.164545983806139,1.5465088276536,0.449999999875559,-2.77942296955658E-09,-2.77862713528543E-09
1.85149999999985,4.43862713101566,2.27800139007129,0.164561962217486,1.54606377885131,0.449999999875576,-2.7779718941856E-09,-2.77717605991445E-09
1.85199999999985,4.43754007215207,2.27734408118057,0.164577971135942,1.54561801995978,0.449999999875769,-2.77682730975837E-09,-2.77603147548722E-09
1.85249999999985,4.43645129187929,2.27668572981443,0.164594010426806,1.54517155176249,0.449999999875565,-2.775606605665E-09,-2.77481077139385E-09
1.85299999999985,4.43536079082145,2.2760263362501,0.164610080187585,1.54472437450749,0.449999999876275,-2.77478930110764E-09,-2.77399346683649E-09
1.85349999999985,4.43426856894452,2.27536590006333,0.164626180304966,1.54427648870039,0.449999999875834,-2.77325426512043E-09,-2.77245843084928E-09
1.85399999999985,4.43317462723908,2.27470442189662,0.16464231091191,1.54382789455429,0.449999999876265,-2.77254781633207E-09,-2.77175198206092E-09
1.85449999999985,4.43207896646631,2.2740419015788,0.164658472057809,1.54337859295319,0.449999999876505,-2.77161565920281E-09,-2.77081982493166E-09
1.85499999999985,4.43098158863353,2.2733783414299,0.164674663473276,1.54292858385415,0.449999999876207,-2.77078879284964E-09,-2.76999295857849E-09
1.85549999999985,4.42988249532535,2.27271374182965,0.164690885545568,1.54247786807412,0.449999999876001,-2.76953936173552E-09,-2.76874352746437E-09
1.85599999999985,4.42878168564256,2.2720481018046,0.164707138056208,1.54202644590569,0.449999999876061,-2.76546187338855E-09,-2.7646660391174E-09
1.85649999999985,4.42767916412212,2.27138142537801,0.164723420965539,1.54157431790247,0.449999999876105,-2.76455526526664E-09,-2.76375943099549E-09
1.85699999999985,4.42657492970106,2.2707137108502,0.164739734307922,1.54112148466701,0.449999999875923,-2.7632915122755E-09,-2.76249567800435E-09
1.85749999999985,4.42546898348086,2.27004495927278,0.164756078281925,1.54066794604998,0.449999999876177,-2.76287830114352E-09,-2.76208246687237E-09
1.85799999999985,4.42436132534902,2.26937516956998,0.164772452735555,1.54021370316697,0.449999999876511,-2.76232209328597E-09,-2.76152625901482E-09
1.85849999999985,4.42325196018062,2.26870434659997,0.164788857730233,1.53975875597404,0.449999999876384,-2.76129674681158E-09,-2.76050091254043E-09
1.85899999999985,4.42214088538919,2.26803248690623,0.164805293242165,1.53930310536441,0.449999999876388,-2.76052204706279E-09,-2.75972621279164E-09
1.85949999999985,4.42102810457231,2.26735959400131,0.164821759189134,1.53884675150558,0.449999999876283,-2.7595498525157E-09,-2.75875401824455E-09
1.85999999999985,4.41991361576997,2.26668566506535,0.164838255849865,1.53838969497851,0.449999999876242,-2.75872466537486E-09,-2.75792883110371E-09
1.86049999999985,4.41879742576242,2.26601070689744,0.164854782869611,1.53793193611893,0.449999999876439,-2.75793995974105E-09,-2.7571441254699E-09
1.86099999999985,4.41767953130176,2.26533471531189,0.164871340536521,1.53747347557691,0.449999999876439,-2.75763323287492E-09,-2.75683739860377E-09
1.86149999999985,4.41655993390571,2.26465769167554,0.164887928680571,1.53701431367302,0.449999999876579,-2.7562712251461E-09,-2.75547539087495E-09
1.86199999999985,4.41543863513371,2.26397963692381,0.16490454742649,1.53655445090677,0.449999999876635,-2.75461954635237E-09,-2.75382371208122E-09
1.86249999999985,4.41431563473581,2.26330055046301,0.164921196757129,1.53609388763927,0.449999999876404,-2.75401358662553E-09,-2.75321775235438E-09
1.86299999999985,4.41319093564508,2.26262043460091,0.164937876747474,1.53563262442063,0.449999999876064,-2.75334008370542E-09,-2.75254424943427E-09
1.86349999999985,4.41206454058878,2.26193929164886,0.164954587199663,1.535170661864,0.449999999876255,-2.75225310597538E-09,-2.75145727170423E-09
1.86399999999985,4.41093644916848,2.26125712071779,0.164971328311882,1.53470800026282,0.449999999875987,-2.74889752627239E-09,-2.74810169200124E-09
1.86449999999985,4.40980666125046,2.26057392104624,0.16498810006136,1.53424464026686,0.449999999876001,-2.74690428736513E-09,-2.74610845309398E-09
1.86499999999985,4.40867517771434,2.25988969345325,0.165004902374095,1.53378058201103,0.449999999875963,-2.7449059969431E-09,-2.74411016267195E-09
1.86549999999985,4.40754200341064,2.25920444214218,0.165021735182992,1.53331582620996,0.449999999875516,-2.74450447090846E-09,-2.74370863663731E-09
1.86599999999985,4.40640713415691,2.25851816225971,0.165038598863589,1.53285037315801,0.449999999875602,-2.74393852084387E-09,-2.74314268657272E-09
1.86649999999985,4.40527057542669,2.25783085900573,0.165055493131061,1.53238422341449,0.44999999987542,-2.74229981778173E-09,-2.74150398351058E-09
1.86699999999985,4.40413232957265,2.2571425343766,0.165072417807274,1.53191737751273,0.449999999876042,-2.74141449818632E-09,-2.74061866391517E-09
1.86749999999985,4.40299239278817,2.25645318374216,0.165089373290208,1.53144983587997,0.449999999875828,-2.74048857218379E-09,-2.73969273791264E-09
1.86799999999985,4.40185076761034,2.25576280939613,0.165106359491215,1.53098159884695,0.449999999876031,-2.73905563508148E-09,-2.73825980081033E-09
1.86849999999985,4.40070745771407,2.25507141444366,0.165123376318789,1.53051266707576,0.449999999875869,-2.73770228709225E-09,-2.7369064528211E-09
1.86899999999985,4.39956246177328,2.25437899726937,0.165140423783559,1.53004304084444,0.449999999875912,-2.73638313397218E-09,-2.73558729970103E-09
1.86949999999985,4.39841578328385,2.25368556062498,0.165157501898742,1.52957272088428,0.44999999987584,-2.73087609470313E-09,-2.73008026043198E-09
1.86999999999985,4.39726742074193,2.25299110269423,0.165174610778205,1.52910170739367,0.449999999875824,-2.72961851732756E-09,-2.72882268305641E-09
1.87049999999985,4.39611737688695,2.25229562565887,0.16519175032003,1.52863000103208,0.449999999875965,-2.72806319201457E-09,-2.72726735774342E-09
1.87099999999985,4.39496565391266,2.25159913119728,0.165208920550784,1.52815760228867,0.449999999875929,-2.72739036910608E-09,-2.72659453483493E-09
1.87149999999985,4.39381225102011,2.25090161829607,0.165226121448152,1.52768451140005,0.449999999875836,-2.72663490397118E-09,-2.72583906970003E-09
1.87199999999985,4.39265717065642,2.25020308846729,0.165243353132232,1.52721072918086,0.449999999876035,-2.72558858815941E-09,-2.72479275388826E-09
1.87249999999985,4.39150041211943,2.24950354086094,0.165260615544148,1.52673625583836,0.449999999875987,-2.72450388638656E-09,-2.72370805211541E-09
1.87299999999985,4.390341977042,2.24880297662001,0.165277908698448,1.52626109184774,0.449999999875806,-2.72343264606789E-09,-2.72263681179674E-09
1.87349999999985,4.38918186976456,2.24810139945236,0.165295232550294,1.52578523788584,0.449999999876063,-2.72259477462899E-09,-2.72179894035784E-09
1.87399999999985,4.38802008958315,2.24739880825205,0.165312587097944,1.52530869435692,0.449999999876244,-2.72174838222838E-09,-2.72095254795723E-09
1.87449999999985,4.38685663658231,2.24669520256668,0.165329972475896,1.52483146166344,0.449999999876297,-2.72075595386667E-09,-2.71996011959552E-09
1.87499999999985,4.38569151327268,2.245990584505,0.165347388532239,1.524353540359,0.449999999876444,-2.71980921118242E-09,-2.71901337691127E-09
1.87549999999985,4.3845247176635,2.2452849514919,0.165364835448928,1.52387493084635,0.449999999876312,-2.71882724667272E-09,-2.71803141240157E-09
1.87599999999985,4.38335625459939,2.24457830795774,0.165382313116176,1.52339563364947,0.449999999876007,-2.71723436806592E-09,-2.71643853379477E-09
1.87649999999985,4.38218612487363,2.24387065425017,0.165399821584351,1.52291564916287,0.449999999876242,-2.71567930643091E-09,-2.71488347215976E-09
1.87699999999985,4.38101433003489,2.24316199125395,0.165417360770877,1.52243497813372,0.449999999876345,-2.7154593990053E-09,-2.71466356473415E-09
1.87749999999985,4.37984087032448,2.2424523188694,0.165434930761491,1.52195362081675,0.44999999987683,-2.71488159730993E-09,-2.71408576303878E-09
1.87799999999985,4.37866574456168,2.24174163537668,0.165452531616606,1.52147157769158,0.44999999987681,-2.71358836789748E-09,-2.71279253362633E-09
1.87849999999985,4.37748895739481,2.24102994507897,0.165470163212018,1.52098884922687,0.449999999876947,-2.71277500463185E-09,-2.7119791703607E-09
1.87899999999985,4.37631050966837,2.24031724805151,0.165487825701496,1.52050543603862,0.449999999876732,-2.71116520900172E-09,-2.71036937473057E-09
1.87949999999985,4.37513040107761,2.2396035435163,0.165505519070187,1.52002133861434,0.449999999876777,-2.7104959388069E-09,-2.70970010453575E-09
1.87999999999985,4.3739486342327,2.23888883395349,0.165523243091869,1.51953655731046,0.449999999876883,-2.7096184601616E-09,-2.70882262589045E-09
1.88049999999985,4.37276520911573,2.23817311844886,0.165540998036697,1.51905109275322,0.449999999876951,-2.70874456198555E-09,-2.7079487277144E-09
1.88099999999985,4.37158012648064,2.23745639746634,0.165558783883889,1.51856494525346,0.449999999876951,-2.70756989051435E-09,-2.7067740562432E-09
1.88149999999985,4.37039339028505,2.23673867460222,0.165576600499217,1.51807811530635,0.449999999877254,-2.70607856955873E-09,-2.70528273528758E-09
1.88199999999985,4.36920499863762,2.23601994703933,0.165594448087145,1.51759060363396,0.449999999877183,-2.70603890684118E-09,-2.70524307257003E-09
1.88249999999985,4.3680149550569,2.23530021811659,0.165612326445128,1.51710241061809,0.449999999877089,-2.70509759037196E-09,-2.70430175610081E-09
1.88299999999985,4.36682325948693,2.23457948730909,0.165630235684993,1.51661353661589,0.449999999876963,-2.70435025762072E-09,-2.70355442334957E-09
1.88349999999985,4.36562991174145,2.23385775379791,0.165648175885957,1.5161239821808,0.449999999876788,-2.70396340040779E-09,-2.70316756613664E-09
1.88399999999985,4.36443491677772,2.23313502219575,0.16566614683204,1.51563374787285,0.449999999877081,-2.70307605465536E-09,-2.70228022038421E-09
1.88449999999985,4.36323827465938,2.23241129173546,0.165684148815388,1.51514283423151,0.449999999877014,-2.70227164256287E-09,-2.70147580829172E-09
1.88499999999985,4.36203998454828,2.23168656130689,0.165702181656331,1.51465124170781,0.449999999877253,-2.70094049903413E-09,-2.70014466476298E-09
1.88549999999985,4.3608400499102,2.23096083410507,0.16572024545687,1.51415897047114,0.449999999877121,-2.70020561465856E-09,-2.69940978038741E-09
1.88599999999985,4.35963846915717,2.23023410770567,0.165738340104945,1.51366602146921,0.449999999877345,-2.69917489748028E-09,-2.69837906320913E-09
1.88649999999985,4.35843524456014,2.22950638405618,0.165756465751041,1.5131723948758,0.449999999877122,-2.69885121195745E-09,-2.6980553776863E-09
1.88699999999985,4.35723037828912,2.2287776646234,0.165774622306939,1.51267809148178,0.44999999987701,-2.69796707197401E-09,-2.69717123770286E-09
1.88749999999985,4.35602387412804,2.2280479529903,0.165792809736278,1.51218311152454,0.449999999876925,-2.69731248447869E-09,-2.69651665020754E-09
1.88799999999985,4.35481572819595,2.22731724447466,0.165811028161689,1.51168745568268,0.449999999876912,-2.69640096361989E-09,-2.69560512934874E-09
1.88849999999985,4.35360594483677,2.22658554310417,0.165829277560171,1.51119112429611,0.449999999876315,-2.69395661334215E-09,-2.693160779071E-09
1.88899999999985,4.35239452413035,2.22585284846788,0.165847557882472,1.51069411790338,0.44999999987663,-2.69218013160266E-09,-2.69138429733151E-09
1.88949999999985,4.35118146759369,2.22511916129002,0.165865869248897,1.51019643717862,0.449999999876147,-2.69125732810238E-09,-2.69046149383123E-09
1.88999999999985,4.34996677747768,2.22438448366414,0.165884211484103,1.50969808245307,0.449999999876365,-2.69010452802476E-09,-2.68930869375361E-09
1.89049999999985,4.34875045491524,2.22364881603746,0.165902584719479,1.5091990542817,0.449999999876599,-2.6892388454991E-09,-2.68844301122795E-09
1.89099999999985,4.34753249912246,2.22291215722261,0.165920988939178,1.50869935308426,0.449999999876412,-2.68805253056392E-09,-2.68725669629277E-09
1.89149999999985,4.34631291306135,2.22217450951026,0.165939424209542,1.5081989794653,0.449999999876249,-2.68730719621413E-09,-2.68651136194298E-09
1.89199999999985,4.34509169908751,2.2214358748723,0.165957890469685,1.50769793386886,0.449999999876659,-2.68642377787565E-09,-2.6856279436045E-09
1.89249999999985,4.34386885665011,2.22069625239715,0.165976387554298,1.50719621682276,0.449999999875908,-2.68456989971355E-09,-2.6837740654424E-09
1.89299999999985,4.34264438820278,2.21995564372839,0.165994915794483,1.50669382880376,0.44999999987614,-2.68402269854029E-09,-2.68322686426914E-09
1.89349999999985,4.34141829163658,2.21921404619555,0.166013475152655,1.50619077041215,0.449999999876222,-2.68273273040798E-09,-2.68193689613683E-09
1.89399999999985,4.3401905717818,2.21847146466341,0.166032065369479,1.50568704187223,0.449999999876683,-2.6816420334308E-09,-2.68084619915965E-09
1.89449999999985,4.33896122788147,2.21772789718997,0.166050686683569,1.50518264413111,0.449999999876824,-2.68148377113864E-09,-2.68068793686749E-09
1.89499999999985,4.33773026212506,2.2169833458495,0.166069339075773,1.50467757732298,0.44999999987681,-2.67992661395766E-09,-2.67913077968651E-09
1.89549999999985,4.33649767577966,2.216237811334,0.166088022478122,1.50417184209045,0.449999999877098,-2.67911785811759E-09,-2.67832202384644E-09
1.89599999999985,4.33526347096851,2.21549129509604,0.166106736971414,1.50366543902414,0.449999999876926,-2.67801596176565E-09,-2.6772201274945E-09
1.89649999999985,4.334027647175,2.21474379636081,0.166125482513057,1.50315836842394,0.449999999877199,-2.67694985622846E-09,-2.67615402195731E-09
1.89699999999985,4.33279020883034,2.21399531882163,0.16614425904288,1.50265063108845,0.449999999877372,-2.67614064242139E-09,-2.67534480815024E-09
1.89749999999985,4.33155115270587,2.21324585901167,0.166163066706359,1.5021422271102,0.449999999877639,-2.67463841352455E-09,-2.6738425792534E-09
1.89799999999985,4.33031048238645,2.2124954196115,0.166181905477173,1.50163315742018,0.449999999877603,-2.67410342480456E-09,-2.67330759053341E-09
1.89849999999985,4.32906819836181,2.21174400075895,0.166200775333879,1.50112342239123,0.449999999877754,-2.67363332862036E-09,-2.67283749434921E-09
1.89899999999985,4.32782430423907,2.21099160571445,0.16621967625222,1.50061302239449,0.449999999877913,-2.67291415390059E-09,-2.67211831962944E-09
1.89949999999985,4.32657879741376,2.21023823106372,0.16623860830813,1.50010195816383,0.449999999878072,-2.671606741389E-09,-2.67081090711785E-09
1.89999999999985,4.32533168272522,2.20948388148241,0.166257571451578,1.49959022991311,0.449999999878117,-2.670646051528E-09,-2.66985021725685E-09
1.90049999999985,4.32408295822903,2.20872855424182,0.166276565738755,1.4990778383702,0.449999999878249,-2.66969767126479E-09,-2.66890183699364E-09
1.90099999999985,4.32283262663202,2.20797225156696,0.166295591198264,1.49856478398891,0.44999999987789,-2.66851550578817E-09,-2.66771967151702E-09
1.90149999999985,4.32158069181413,2.20721497694362,0.166314647678253,1.49805106731411,0.449999999878144,-2.66750319055653E-09,-2.66670735628538E-09
1.90199999999985,4.32032715260815,2.20645672830746,0.166333735383914,1.49753668903857,0.449999999878209,-2.66630779954813E-09,-2.66551196527698E-09
1.90249999999985,4.31907200872577,2.20569750542046,0.166352854123291,1.49702164930374,0.449999999878278,-2.66525072845081E-09,-2.66445489417966E-09
1.90299999999985,4.31781526456178,2.20493731180558,0.166372004015944,1.49650594886175,0.449999999878513,-2.66423315353759E-09,-2.66343731926644E-09
1.90349999999985,4.31655691880862,2.20417614555567,0.166391185190836,1.49598958818348,0.449999999878638,-2.66293070927404E-09,-2.66213487500289E-09
1.90399999999985,4.31529697589738,2.20341401086275,0.166410397426315,1.49547256772994,0.449999999878379,-2.66223788847331E-09,-2.66144205420216E-09
1.90449999999985,4.31403543404589,2.20265090512036,0.166429640856909,1.49495488819006,0.449999999878559,-2.66043559404849E-09,-2.65963975977734E-09
1.90499999999985,4.31277229502425,2.20188682987869,0.166448915415023,1.4944365498521,0.449999999878444,-2.65967423085378E-09,-2.65887839658263E-09
1.90549999999985,4.31150756225293,2.20112178785419,0.166468221155897,1.49391755336543,0.449999999877417,-2.65641138252892E-09,-2.65561554825777E-09
1.90599999999985,4.31024123532538,2.20035577789582,0.166487558204137,1.49339789934772,0.4499999998777,-2.65516389430509E-09,-2.65436806003394E-09
1.90649999999985,4.30897331737664,2.19958880308328,0.166506926287596,1.4928775881278,0.449999999877967,-2.65424768275402E-09,-2.65345184848287E-09
1.90699999999985,4.30770380651399,2.19882086058479,0.166526325625786,1.49235662042524,0.449999999878174,-2.65348520933628E-09,-2.65268937506513E-09
1.90749999999985,4.30643270655664,2.19805195388348,0.166545756152607,1.49183499664228,0.449999999878269,-2.65297703250233E-09,-2.65218119823118E-09
1.90799999999985,4.30516001702966,2.19728208199165,0.166565217925671,1.49131271723422,0.449999999878123,-2.65220885531381E-09,-2.65141302104266E-09
1.90849999999985,4.30388573988199,2.19651124636881,0.166584710845074,1.49078978278901,0.449999999879096,-2.65129568299827E-09,-2.65049984872712E-09
1.90899999999985,4.30260987848618,2.19573944978129,0.166604235047253,1.49026619377896,0.449999999878688,-2.6485598575432E-09,-2.64776402327205E-09
1.90949999999985,4.30133242963673,2.19496668836215,0.166623790519115,1.48974195087743,0.449999999878034,-2.6473644665348E-09,-2.64656863226365E-09
1.90999999999985,4.30005340031757,2.19419296871208,0.166643377190046,1.48921705453678,0.449999999878658,-2.64409942551946E-09,-2.64330359124831E-09
1.91049999999985,4.29877278586037,2.19341828570235,0.166662995085387,1.48869150519449,0.44999999987814,-2.64323916920883E-09,-2.64244333493768E-09
1.91099999999985,4.29749059008819,2.19264264240036,0.166682644242133,1.48816530356727,0.449999999878424,-2.63964160251984E-09,-2.63884576824869E-09
1.91149999999984,4.29620681506132,2.19186604046743,0.166702324717755,1.4876384499978,0.449999999878331,-2.6392695529065E-09,-2.63847371863535E-09
1.91199999999984,4.2949214619475,2.19108848054338,0.16672203638742,1.48711094513925,0.449999999877457,-2.63890570506575E-09,-2.6381098707946E-09
1.91249999999984,4.29363453274628,2.1903099641063,0.166741779328622,1.48658278943352,0.449999999877833,-2.63742956641E-09,-2.63663373213885E-09
1.91299999999984,4.2923460265098,2.18953048956239,0.166761553624878,1.48605398344517,0.449999999877357,-2.63637829622798E-09,-2.63558246195683E-09
1.91349999999984,4.29105594617241,2.18875005946989,0.166781359128091,1.48552452769682,0.449999999877606,-2.63507078657188E-09,-2.63427495230073E-09
1.91399999999984,4.2897642939367,2.18796867544363,0.166801195889473,1.48499442272583,0.449999999877771,-2.63385677157224E-09,-2.63306093730109E-09
1.91449999999984,4.28847106907829,2.18718633615764,0.166821063932607,1.48446366911021,0.449999999877839,-2.63247426635083E-09,-2.63167843207968E-09
1.91499999999984,4.28717627331192,2.1864030427684,0.166840963347599,1.4839322673188,0.449999999877126,-2.63113185405839E-09,-2.63033601978724E-09
1.91549999999984,4.28587991104255,2.18561879925613,0.166860893982987,1.48340021792587,0.449999999877562,-2.62950833329612E-09,-2.62871249902497E-09
1.91599999999984,4.28458198133023,2.18483360384114,0.166880855901638,1.48286752170991,0.44999999987755,-2.62845085974295E-09,-2.6276550254718E-09
1.91649999999984,4.28328248410496,2.18404745643379,0.166900849191001,1.48233417860236,0.449999999877816,-2.6271887026974E-09,-2.62639286842625E-09
1.91699999999984,4.28198142215646,2.183260358932,0.166920873786335,1.4818001895603,0.449999999877835,-2.62638188974762E-09,-2.62558605547647E-09
1.91749999999984,4.28067879639044,2.18247231171953,0.16694092971383,1.48126555507896,0.44999999987812,-2.62533092487693E-09,-2.62453509060578E-09
1.91799999999984,4.27937460684633,2.1816833144255,0.166961016980323,1.48073027556264,0.449999999877863,-2.62400266792806E-09,-2.62320683365691E-09
1.91849999999984,4.27806885662918,2.18089336948484,0.166981135611987,1.48019435165434,0.44999999987801,-2.62340946188822E-09,-2.62261362761707E-09
1.91899999999984,4.27676154638718,2.18010247706036,0.167001285560043,1.47965778388881,0.449999999877963,-2.62225287317452E-09,-2.62145703890337E-09
1.91949999999984,4.27545267801987,2.17931063850684,0.167021466878802,1.47912057275632,0.449999999877901,-2.62099519865444E-09,-2.62019936438329E-09
1.91999999999984,4.27414225310915,2.1785178549367,0.167041679525049,1.47858271876938,0.44999999987802,-2.61918033095387E-09,-2.61838449668272E-09
1.92049999999984,4.27283027174917,2.17772412574051,0.167061923567618,1.47804422256271,0.449999999878327,-2.6180289602884E-09,-2.61723312601725E-09
1.92099999999984,4.27151673607671,2.17692945265029,0.16708219895404,1.47750508459419,0.449999999878192,-2.61738654361299E-09,-2.61659070934184E-09
1.92149999999984,4.27020164870648,2.17613383756841,0.167102505675266,1.47696530558456,0.449999999878249,-2.61673477330859E-09,-2.61593893903744E-09
1.92199999999984,4.26888500757615,2.17533727799686,0.167122843835302,1.47642488586593,0.449999999878066,-2.6155627108615E-09,-2.61476687659035E-09
1.92249999999984,4.26756681858615,2.17453977937582,0.167143213271385,1.47588382606019,0.449999999878758,-2.61442754945218E-09,-2.61363171518103E-09
1.92299999999984,4.26624707907035,2.17374133822659,0.167163614235462,1.4753421267294,0.449999999878902,-2.61355526109952E-09,-2.61275942682837E-09
1.92349999999984,4.26492579090395,2.17294195622715,0.167184046566316,1.47479978823157,0.449999999878913,-2.61241343835206E-09,-2.61161760408091E-09
1.92399999999984,4.26360295645116,2.17214163485153,0.167204510293662,1.47425681142712,0.449999999878848,-2.61094146303265E-09,-2.6101456287615E-09
1.92449999999984,4.2622785768364,2.17134037484091,0.167225005463327,1.47371319665328,0.449999999878883,-2.61023873349142E-09,-2.60944289922027E-09
1.92499999999984,4.26095265397135,2.17053817753856,0.167245531938005,1.4731689446157,0.449999999879084,-2.60927349171602E-09,-2.60847765744487E-09
1.92549999999984,4.25962518967353,2.16973504431221,0.167266089900995,1.47262405558127,0.449999999879065,-2.607365129359E-09,-2.60656929508785E-09
1.92599999999984,4.25829618400538,2.16893097449143,0.167286679247676,1.47207853038713,0.44999999987914,-2.60604966773048E-09,-2.60525383345933E-09
1.92649999999984,4.25696564030774,2.16812597099134,0.167307300049658,1.47153236938761,0.449999999879126,-2.60512394989476E-09,-2.60432811562361E-09
1.92699999999984,4.2556335571532,2.16732003177209,0.167327952220943,1.47098557328097,0.449999999879192,-2.60413771102641E-09,-2.60334187675526E-09
1.92749999999984,4.25429993887673,2.16651316048074,0.167348635951284,1.47043814256527,0.449999999879434,-2.60354682257713E-09,-2.60275098830598E-09
1.92799999999984,4.25296478339362,2.1657053547618,0.167369350977823,1.46989007777455,0.449999999879435,-2.6018029397612E-09,-2.60100710549005E-09
1.92849999999984,4.25162809284806,2.1648966161449,0.167390097524846,1.46934137929922,0.449999999879094,-2.60052163136848E-09,-2.59972579709733E-09
1.92899999999984,4.25028987125884,2.1640869478651,0.167410875554519,1.4687920479602,0.449999999879021,-2.59946521252719E-09,-2.59866937825604E-09
1.92949999999984,4.24895011798103,2.16327634892676,0.167431685021874,1.4682420841533,0.449999999879096,-2.59906608734983E-09,-2.59827025307868E-09
1.92999999999984,4.24760883381832,2.1624648195639,0.167452525939032,1.46769148843625,0.449999999879139,-2.59790468304377E-09,-2.59710884877262E-09
1.93049999999984,4.24626602138715,2.16165236174374,0.167473398391671,1.46714026137246,0.449999999879288,-2.59637283894776E-09,-2.59557700467661E-09
1.93099999999984,4.24492168207972,2.16083897639458,0.16749430232016,1.46658840348596,0.449999999879025,-2.59520728518314E-09,-2.59441145091199E-09
1.93149999999984,4.24357581761985,2.16002466464097,0.167515237619783,1.4660359154797,0.449999999879406,-2.59356036647063E-09,-2.59276453219948E-09
1.93199999999984,4.24222842824948,2.15920942615047,0.167536204408519,1.46548279781053,0.449999999879957,-2.59238999711364E-09,-2.59159416284249E-09
1.93249999999984,4.24087951492436,2.15839326128017,0.167557202807939,1.46492905095664,0.44999999987962,-2.59071768204944E-09,-2.58992184777829E-09
1.93299999999984,4.23952907985676,2.15757617175802,0.167578232666274,1.46437467555337,0.4499999998791,-2.59023401338876E-09,-2.58943817911761E-09
1.93349999999984,4.23817712576343,2.15675815971027,0.167599293968505,1.46381967220549,0.449999999879166,-2.58939075736819E-09,-2.58859492309704E-09
1.93399999999984,4.23682365312743,2.15593922504937,0.167620386770834,1.46326404142787,0.449999999879364,-2.58878021797138E-09,-2.58798438370023E-09
1.93449999999984,4.23546866290192,2.15511936819682,0.167641511077887,1.4627077837483,0.449999999878913,-2.58616965342906E-09,-2.58537381915791E-09
1.93499999999984,4.23411215388768,2.15429858746802,0.167662667023115,1.46215089951725,0.449999999879291,-2.58466853475525E-09,-2.5838727004841E-09
1.93549999999984,4.2327541312304,2.15347688722604,0.167683854444675,1.46159338968048,0.449999999879212,-2.58268856301314E-09,-2.58189272874199E-09
1.93599999999984,4.2313945955072,2.15265426769567,0.167705073304377,1.46103525462789,0.449999999879265,-2.58154747578843E-09,-2.58075164151728E-09
1.93649999999984,4.23003354824124,2.15183072965139,0.167726323737914,1.46047649497233,0.449999999879605,-2.5806038972398E-09,-2.57980806296865E-09
1.93699999999984,4.2286709882286,2.15100627136891,0.16774760579914,1.45991711118087,0.449999999879677,-2.57874199771635E-09,-2.5779461634452E-09
1.93749999999984,4.22730692151084,2.15018089862489,0.167768919195026,1.45935710381114,0.449999999879779,-2.57762289290753E-09,-2.57682705863638E-09
1.93799999999984,4.22594134442818,2.14935460671783,0.167790264362009,1.45879647346952,0.449999999878826,-2.5763831346115E-09,-2.57558730034035E-09
1.93849999999984,4.22457426079407,2.14852739923614,0.167811641026445,1.45823522065237,0.449999999879112,-2.57488909360948E-09,-2.57409325933833E-09
1.93899999999984,4.22320567261679,2.14769927756387,0.167833049195636,1.45767334597809,0.449999999879197,-2.57384467905464E-09,-2.57304884478349E-09
1.93949999999984,4.22183558055574,2.14687024166608,0.167854488922513,1.45711085008776,0.449999999879389,-2.57264873293472E-09,-2.57185289866357E-09
1.93999999999984,4.22046398627731,2.14604029265595,0.16787596036167,1.45654773338035,0.449999999879338,-2.57160570615866E-09,-2.57080987188751E-09
1.94049999999984,4.21909089074633,2.1452094310581,0.167897463213554,1.45598399659529,0.449999999879385,-2.57006735338017E-09,-2.56927151910902E-09
1.94099999999984,4.21771629700615,2.14437765925266,0.167918997696473,1.45541964017747,0.449999999879545,-2.56899594652804E-09,-2.56820011225689E-09
1.94149999999984,4.21634020308021,2.14354497463254,0.16794056378694,1.45485466478142,0.4499999998793,-2.56579121837852E-09,-2.56499538410737E-09
1.94199999999984,4.21496261304031,2.14271138093823,0.167962161399018,1.45428907082283,0.449999999880241,-2.56427630518363E-09,-2.56348047091248E-09
1.94249999999984,4.21358352939386,2.14187687980572,0.167983790597086,1.45372285911128,0.449999999879772,-2.5624389693446E-09,-2.56164313507345E-09
1.94299999999984,4.21220295247355,2.14104147124399,0.168005451341421,1.4531560300087,0.449999999879434,-2.5586435886682E-09,-2.55784775439705E-09
1.94349999999984,4.2108208815986,2.14020515381697,0.168027143774689,1.45258858412754,0.449999999879394,-2.55803947468713E-09,-2.55724364041598E-09
1.94399999999984,4.20943731944201,2.13936792955982,0.16804886783713,1.45202052216546,0.449999999879602,-2.55709196872456E-09,-2.55629613445341E-09
1.94449999999984,4.20805226710583,2.13852979909454,0.168070623494144,1.45145184463727,0.449999999879875,-2.55647215896548E-09,-2.55567632469433E-09
1.94499999999984,4.2066657266296,2.13769076416356,0.168092410690236,1.4508825518967,0.449999999879111,-2.55479702671035E-09,-2.5540011924392E-09
1.94549999999984,4.20527769977027,2.13685082550842,0.168114229567622,1.45031264481533,0.449999999878902,-2.55388514502908E-09,-2.55308931075793E-09
1.94599999999984,4.20388818622917,2.13600998250995,0.168136080125584,1.44974212371484,0.449999999878795,-2.5528864161517E-09,-2.55209058188055E-09
1.94649999999984,4.20249719084099,2.13516823942952,0.168157962180886,1.44917098935133,0.449999999879242,-2.55190793496674E-09,-2.55111210069559E-09
1.94699999999984,4.20110471207641,2.1343255940831,0.168179875894492,1.44859924221956,0.449999999879266,-2.55092223733211E-09,-2.55012640306096E-09
1.94749999999984,4.19971075103228,2.13348204704854,0.168201821231233,1.4480268828731,0.449999999879401,-2.54964152568427E-09,-2.54884569141312E-09
1.94799999999984,4.19831531050775,2.13263760034283,0.168223798342742,1.44745391194284,0.449999999879342,-2.54861233506265E-09,-2.5478165007915E-09
1.94849999999984,4.19691839263033,2.13179225579288,0.168245807016763,1.44688032994095,0.449999999879736,-2.54754828343806E-09,-2.54675244916691E-09
1.94899999999984,4.19551999756641,2.13094601280866,0.168267847291909,1.44630613758606,0.449999999879781,-2.54638275742902E-09,-2.54558692315787E-09
1.94949999999984,4.19412012690755,2.13009887247792,0.16828991927061,1.44573133527938,0.449999999879638,-2.54521617670811E-09,-2.54442034243696E-09
1.94999999999984,4.19271878260388,2.12925083619837,0.168312022813975,1.44515592371181,0.449999999879726,-2.54377929831406E-09,-2.54298346404291E-09
1.95049999999984,4.19131596425787,2.12840190278389,0.168334158179851,1.44457990341413,0.449999999880004,-2.54203168237321E-09,-2.54123584810206E-09
1.95099999999984,4.18991167506664,2.12755207527394,0.168356325091854,1.44400327482076,0.449999999880074,-2.54045559588967E-09,-2.53965976161852E-09
1.95149999999984,4.18850591746899,2.12670135506848,0.168378523722349,1.44342603879804,0.449999999880123,-2.53966153662688E-09,-2.53886570235573E-09
1.95199999999984,4.18709869070123,2.12584974114746,0.168400753935541,1.44284819573795,0.449999999880279,-2.53858194187995E-09,-2.5377861076088E-09
1.95249999999984,4.18568999703461,2.12499723496132,0.168423015944546,1.44226974624832,0.449999999880422,-2.53746233747076E-09,-2.53666650319961E-09
1.95299999999984,4.18427983876294,2.1241438383331,0.168445309577808,1.44169069097155,0.449999999880488,-2.53654527937464E-09,-2.53574944510349E-09
1.95349999999984,4.18286821618985,2.1232895510574,0.168467634903365,1.44111103034837,0.449999999880718,-2.53603979483152E-09,-2.53524396056037E-09
1.95399999999984,4.1814551288085,2.1224343718304,0.168489992014706,1.44053076508271,0.449999999880684,-2.53466787836221E-09,-2.53387204409106E-09
1.95449999999984,4.18004058122223,2.12157830495137,0.168512380718752,1.43994989567124,0.449999999880865,-2.53358958812733E-09,-2.53279375385618E-09
1.95499999999984,4.17862457348644,2.12072134959084,0.168534801193061,1.43936842282196,0.449999999880593,-2.53264821614696E-09,-2.53185238187581E-09
1.95549999999984,4.17720710887819,2.11986350863566,0.16855725331174,1.4387863470498,0.449999999880989,-2.53137275030291E-09,-2.53057691603176E-09
1.95599999999984,4.17578818692554,2.11900478103936,0.168579737025251,1.43820366897968,0.449999999881252,-2.53009027617601E-09,-2.52929444190486E-09
1.95649999999984,4.17436780899452,2.11814516739047,0.168602252658629,1.43762038906421,0.449999999881202,-2.52835682945651E-09,-2.52756099518536E-09
1.95699999999984,4.17294597714725,2.1172846693534,0.168624799956301,1.43703650795652,0.449999999881039,-2.52738049932866E-09,-2.52658466505751E-09
1.95749999999984,4.17152269329373,2.11642328813801,0.168647378934918,1.43645202633953,0.449999999881268,-2.52634912989436E-09,-2.52555329562321E-09
1.95799999999984,4.17009795935037,2.1155610252,0.168669989560229,1.43586694470862,0.449999999881522,-2.52525143851212E-09,-2.52445560424097E-09
1.95849999999984,4.16867177373122,2.11469787818871,0.168692632044443,1.43528126361716,0.449999999880907,-2.52428888902756E-09,-2.52349305475641E-09
1.95899999999984,4.16724414226247,2.11383385243147,0.168715306159219,1.43469498379041,0.449999999881373,-2.52256809885054E-09,-2.52177226457939E-09
1.95949999999984,4.16581506310154,2.11296894539246,0.168738012057704,1.43410810576992,0.449999999881454,-2.52099260911187E-09,-2.52019677484072E-09
1.95999999999984,4.16438453793247,2.11210315846672,0.168760749673416,1.43352062991058,0.449999999881746,-2.52015799895311E-09,-2.51936216468196E-09
1.96049999999984,4.16295256879389,2.11123649271714,0.168783519090391,1.4329325571047,0.449999999881657,-2.51866659473077E-09,-2.51787076045962E-09
1.96099999999984,4.16151915916102,2.11036895137573,0.168806320146115,1.43234388775731,0.449999999881863,-2.51790811811592E-09,-2.51711228384477E-09
1.96149999999984,4.16008430880498,2.10950053331443,0.168829152958387,1.43175462265019,0.449999999881972,-2.5172685602648E-09,-2.51647272599365E-09
1.96199999999984,4.15864801775346,2.10863123813767,0.168852017571793,1.43116476216201,0.449999999881984,-2.51602201573053E-09,-2.51522618145938E-09
1.96249999999984,4.15721029022749,2.10776106932618,0.168874913906781,1.43057430711249,0.44999999988204,-2.51563427033918E-09,-2.51483843606803E-09
1.96299999999984,4.15577112639738,2.10689002667354,0.168897841936886,1.42998325790484,0.449999999882126,-2.51518099403381E-09,-2.51438515976266E-09
1.96349999999984,4.15433052765839,2.10601811067319,0.168920801827726,1.42939161527517,0.449999999882303,-2.514064373349E-09,-2.51326853907785E-09
1.96399999999984,4.15288849394409,2.1051453210544,0.168943793470326,1.42879937953659,0.449999999882766,-2.51867715572729E-09,-2.51788132145614E-09
1.96449999999984,4.15144502814018,2.10427165989382,0.168966816866068,1.42820655149726,0.449999999883034,-2.51770455872435E-09,-2.5169087244532E-09
1.96499999999984,4.15000013189757,2.10339712825892,0.168989872001329,1.42761313175437,0.449999999882945,-2.51686141372609E-09,-2.51606557945494E-09
1.96549999999984,4.14855380785596,2.1025217282032,0.16901295896566,1.42701912080394,0.449999999883154,-2.51571152798391E-09,-2.51491569371276E-09
1.96599999999984,4.14710605486975,2.10164545788872,0.169036077713988,1.42642451938378,0.449999999883254,-2.51475811008373E-09,-2.51396227581258E-09
1.96649999999984,4.14565687525895,2.1007683191305,0.169059228236264,1.4258293280087,0.449999999883493,-2.51344553503507E-09,-2.51264970076392E-09
1.96699999999984,4.14420627132078,2.09989031356629,0.169082410574951,1.42523354729622,0.449999999883318,-2.51146600738217E-09,-2.51067017311102E-09
1.96749999999984,4.14275424405161,2.09901144167092,0.169105624671104,1.42463717782596,0.449999999883617,-2.51074967760889E-09,-2.50995384333774E-09
1.96799999999984,4.14130079566032,2.09813170499789,0.169128870539015,1.42404022024043,0.449999999882988,-2.50782004884709E-09,-2.50702421457594E-09
1.96849999999984,4.13984592721156,2.09725110420226,0.169152148109258,1.42344267501698,0.449999999883055,-2.50662098022492E-09,-2.50582514595377E-09
1.96899999999984,4.13838964023949,2.09636963983385,0.169175457615064,1.42284454290743,0.449999999883147,-2.50377683863601E-09,-2.50298100436486E-09
1.96949999999984,4.13693193618103,2.09548731303143,0.16919879886478,1.4222458244017,0.449999999883123,-2.50215326236258E-09,-2.50135742809143E-09
1.96999999999984,4.13547281609586,2.09460412403535,0.169222171901029,1.42164652027679,0.449999999882688,-2.49586910860966E-09,-2.49507327433851E-09
1.97049999999984,4.13401228145178,2.09372007394429,0.169245576783531,1.42104663084117,0.44999999988279,-2.4949787236217E-09,-2.49418288935055E-09
1.97099999999984,4.13255033453211,2.09283516416403,0.169269013459971,1.4204461570257,0.449999999882409,-2.49346117364713E-09,-2.49266533937598E-09
1.97149999999984,4.13108697678408,2.0919493958183,0.169292481892728,1.41984509919002,0.44999999988303,-2.49260788398598E-09,-2.49181204971483E-09
1.97199999999984,4.1296222079687,2.09106276787228,0.169315982199704,1.41924345801416,0.44999999988255,-2.49005990826667E-09,-2.48926407399552E-09
1.97249999999984,4.12815603059738,2.09017528235808,0.169339514359574,1.41864123399713,0.449999999882585,-2.48941980918183E-09,-2.48862397491068E-09
1.97299999999984,4.12668844704963,2.08928694099707,0.169363078259073,1.4180384279112,0.44999999988229,-2.48799593427496E-09,-2.48720010000381E-09
1.97349999999984,4.12521945947831,2.08839774523032,0.169386673975159,1.41743504039026,0.449999999882575,-2.48660779467169E-09,-2.48581196040054E-09
1.97399999999984,4.12374906834812,2.08750769510625,0.169410301529564,1.4168310718296,0.449999999882702,-2.48557428805807E-09,-2.48477845378692E-09
1.97449999999984,4.12227727463217,2.08661679078194,0.16943396089767,1.41622652306944,0.449999999883113,-2.48465802099584E-09,-2.48386218672469E-09
1.97499999999984,4.12080408085992,2.0857250343037,0.169457652137355,1.41562139453632,0.449999999882547,-2.48392667545616E-09,-2.48313084118501E-09
1.97549999999984,4.11932948693224,2.08483242492198,0.169481375145912,1.41501568698151,0.44999999988284,-2.48275759673344E-09,-2.48196176246229E-09
1.97599999999984,4.11785349664947,2.08393896589684,0.169505130027152,1.41440940084302,0.449999999882464,-2.47984693890757E-09,-2.47905110463642E-09
1.97649999999984,4.11637610785486,2.0830446544807,0.169528916742888,1.41380253674842,0.44999999988285,-2.47826363597436E-09,-2.47746780170321E-09
1.97699999999984,4.1148973251016,2.08214949445335,0.169552735326072,1.4131950954397,0.449999999882486,-2.47804075870217E-09,-2.47724492443102E-09
1.97749999999984,4.11341714729128,2.08125348428558,0.169576585749573,1.41258707737334,0.449999999882786,-2.47711480494406E-09,-2.47631897067291E-09
1.97799999999984,4.11193557830358,2.08035662717646,0.169600468014058,1.41197848323024,0.449999999882824,-2.47655487783938E-09,-2.47575904356823E-09
1.97849999999984,4.11045262043537,2.07945892472167,0.169624382085937,1.41136931374457,0.449999999883191,-2.47546912135466E-09,-2.47467328708351E-09
1.97899999999984,4.10896827163896,2.07856037426452,0.169648328098211,1.41075956939321,0.449999999883011,-2.4739353898795E-09,-2.47313955560835E-09
1.97949999999984,4.10748253600799,2.07766097953445,0.169672305920583,1.41014925066961,0.449999999883343,-2.47244125173296E-09,-2.47164541746181E-09
1.97999999999984,4.1059954146336,2.07676074080052,0.169696315570913,1.40953835837913,0.449999999883042,-2.46936879277904E-09,-2.46857295850789E-09
1.98049999999984,4.10450691024681,2.07585966003106,0.169720357136582,1.40892689319602,0.449999999883148,-2.46859435670821E-09,-2.46779852243706E-09
1.98099999999984,4.10301702247139,2.07495773634197,0.169744430551218,1.40831485569419,0.449999999884018,-2.46744696896783E-09,-2.46665113469668E-09
1.98149999999984,4.10152575412939,2.07405497208431,0.169768535834994,1.40770224632658,0.449999999883507,-2.46628500955026E-09,-2.46548917527911E-09
1.98199999999984,4.10003310591253,2.07315136729266,0.169792672915214,1.40708906582107,0.449999999883586,-2.46544124005155E-09,-2.4646454057804E-09
1.98249999999984,4.09853907928892,2.07224692281298,0.169816841888542,1.40647531470364,0.449999999883758,-2.46398688952265E-09,-2.4631910552515E-09
1.98299999999984,4.09704367655447,2.07134164029162,0.169841042726417,1.40586099365258,0.44999999988385,-2.46183699814662E-09,-2.46104116387547E-09
1.98349999999984,4.09554689647452,2.07043551791784,0.169865275490188,1.40524610318286,0.44999999988364,-2.46057144104306E-09,-2.45977560677191E-09
1.98399999999984,4.0940487446381,2.06952856048811,0.169889540131972,1.40463064413455,0.449999999883462,-2.45909119456211E-09,-2.45829536029096E-09
1.98449999999984,4.09254921928648,2.06862076582646,0.169913836613011,1.40401461696354,0.449999999883462,-2.45807924015295E-09,-2.4572834058818E-09
1.98499999999984,4.09104832462921,2.06771213754676,0.169938164965386,1.40339802223316,0.449999999883903,-2.4566077644339E-09,-2.45581193016275E-09
1.98549999999984,4.08954605986708,2.06680267402743,0.169962525196551,1.40278086075899,0.449999999884112,-2.45537426502018E-09,-2.45457843074903E-09
1.98599999999984,4.08804242895521,2.06589237876097,0.169986917330236,1.40216313297999,0.449999999884018,-2.45423077693818E-09,-2.45343494266703E-09
1.98649999999984,4.08653743275114,2.06498125182758,0.170011341315718,1.40154483972381,0.449999999884029,-2.4538040210853E-09,-2.45300818681415E-09
1.98699999999984,4.08503107216176,2.06406929371706,0.170035797151551,1.40092598140877,0.449999999884373,-2.45272541166131E-09,-2.45192957739016E-09
1.98749999999984,4.08352334914108,2.06315650562382,0.170060284902764,1.40030655873012,0.449999999884368,-2.45142293964218E-09,-2.45062710537103E-09
1.98799999999984,4.08201426552315,2.0622428887636,0.170084804511116,1.39968657236402,0.449999999884419,-2.44859045539503E-09,-2.44779462112388E-09
1.98849999999984,4.08050381943544,2.06132844081229,0.170109356065567,1.39906602267324,0.449999999884336,-2.44685822992086E-09,-2.44606239564971E-09
1.98899999999984,4.07899201550427,2.06041316538667,0.170133939569747,1.39844491066319,0.449999999884662,-2.44584402731007E-09,-2.44504819303892E-09
1.98949999999984,4.07747885448875,2.0594970630566,0.170158554868599,1.3978232366791,0.449999999884449,-2.44388265180362E-09,-2.44308681753247E-09
1.98999999999984,4.07596433763844,2.05858013416748,0.170183202138439,1.39720100144802,0.449999999884491,-2.44243440750136E-09,-2.44163857323021E-09
1.99049999999984,4.07444846757625,2.05766238079157,0.170207881326349,1.39657820557368,0.449999999884645,-2.44200702714803E-09,-2.44121119287688E-09
1.99099999999984,4.07293124502293,2.05674380305191,0.170232592350326,1.39595484973634,0.449999999884357,-2.43888199913389E-09,-2.43808616486274E-09
1.99149999999984,4.07141267303939,2.05582440344419,0.170257335275554,1.39533093443528,0.449999999884367,-2.43772496633099E-09,-2.43692913205984E-09
1.99199999999984,4.06989275209335,2.05490418159742,0.170282110082706,1.39470646052855,0.449999999884676,-2.43695510993014E-09,-2.43615927565899E-09
1.99249999999984,4.06837148413671,2.0539831389949,0.170306916791477,1.39408142846553,0.449999999884804,-2.4358048356099E-09,-2.43500900133875E-09
1.99299999999984,4.0668488708722,2.05306127677359,0.170331755394433,1.39345583881933,0.449999999884848,-2.43429856827682E-09,-2.43350273400567E-09
1.99349999999984,4.06532491198766,2.0521385938545,0.170356625938243,1.39282969231008,0.449999999884835,-2.43349337902821E-09,-2.43269754475706E-09
1.99399999999984,4.06379960964199,2.05121509187376,0.170381528400667,1.39220298948276,0.449999999884804,-2.43140989286683E-09,-2.43061405859568E-09
1.99449999999984,4.06227296609761,2.05029077233839,0.170406462775375,1.39157573109907,0.44999999988477,-2.43068527805423E-09,-2.42988944378308E-09
1.99499999999984,4.06074498398932,2.04936563730437,0.170431429056528,1.39094791774352,0.449999999884896,-2.42848641196503E-09,-2.42769057769388E-09
1.99549999999984,4.05921566239534,2.04843968526556,0.17045642720449,1.39031955004041,0.449999999884883,-2.42724404464489E-09,-2.42644821037374E-09
1.99599999999984,4.05768500527513,2.04751291957794,0.170481457293734,1.38969062851868,0.449999999884772,-2.42521959459285E-09,-2.4244237603217E-09
1.99649999999984,4.05615301204159,2.04658533886177,0.170506519309145,1.38906115398575,0.449999999884913,-2.42399113281611E-09,-2.42319529854496E-09
1.99699999999984,4.05461968542107,2.04565694532487,0.170531613271218,1.38843112694036,0.449999999884611,-2.42123418536799E-09,-2.42043835109684E-09
1.99749999999984,4.05308502696523,2.04472773995853,0.170556739100639,1.38780054802106,0.449999999885008,-2.42023155683224E-09,-2.41943572256109E-09
1.99799999999984,4.05154903932184,2.04379772461077,0.170581896828388,1.38716941799768,0.449999999885005,-2.41853548299531E-09,-2.41773964872416E-09
1.99849999999984,4.05001172165689,2.04286689794453,0.170607086529717,1.38653773729799,0.449999999884653,-2.41721695437569E-09,-2.41642112010454E-09
1.99899999999984,4.04847307782379,2.04193526315482,0.170632308087055,1.38590550669719,0.449999999884729,-2.41600627004512E-09,-2.41521043577397E-09
1.99949999999984,4.04693310915775,2.04100282089471,0.170657561542102,1.38527272683623,0.449999999884705,-2.4152382038789E-09,-2.41444236960775E-09
1.99999999999984,4.04539181626211,2.04006957113265,0.170682846913445,1.38463939833096,0.449999999885053,-2.41400142930726E-09,-2.41320559503611E-09
2.00049999999984,4.04384920015505,2.03913551426996,0.170708164213715,1.3840055217868,0.449999999884569,-2.41217977536845E-09,-2.4113839410973E-09
2.00099999999984,4.04230526260317,2.03820065147159,0.170733513494162,1.38337109775237,0.449999999885053,-2.41009806556391E-09,-2.40930223129276E-09
2.00149999999984,4.04076000617797,2.03726498467936,0.170758894650814,1.38273612696259,0.449999999885206,-2.40871389500796E-09,-2.40791806073681E-09
2.00199999999984,4.03921343259878,2.03632851481996,0.170784307757102,1.38210061013617,0.449999999885554,-2.40754320646186E-09,-2.40674737219071E-09
2.00249999999984,4.03766554272277,2.03539124220084,0.170809752782849,1.3814645478537,0.449999999885384,-2.40578199028896E-09,-2.40498615601781E-09
2.00299999999984,4.036116336634,2.03445316648026,0.170835229720619,1.38082794054812,0.449999999884997,-2.40432597442553E-09,-2.40353014015438E-09
2.00349999999984,4.03456581859724,2.03351429107913,0.170860738576978,1.38019078905599,0.449999999885148,-2.40358304093302E-09,-2.40278720666187E-09
2.00399999999984,4.03301398822079,2.03257461491931,0.170886279403664,1.37955309401247,0.449999999885352,-2.40283291874643E-09,-2.40203708447528E-09
2.00449999999984,4.0314608490749,2.03163414104643,0.170911852115468,1.37891485602752,0.449999999885478,-2.40137550122643E-09,-2.40057966695528E-09
2.00499999999984,4.02990640076427,2.03069286830537,0.170937456724713,1.3782760758488,0.449999999885387,-2.39972544613387E-09,-2.39892961186272E-09
2.00549999999984,4.02835064627455,2.02975079922926,0.170963093283622,1.37763675387536,0.449999999886306,-2.39853407968393E-09,-2.39773824541278E-09
2.00599999999984,4.02679358591308,2.0288079332476,0.17098876181489,1.37699689096461,0.449999999885977,-2.39679154301342E-09,-2.39599570874227E-09
2.00649999999984,4.02523522368456,2.02786427394998,0.171014462202129,1.37635648764635,0.449999999886101,-2.3958783429423E-09,-2.39508250867115E-09
2.00699999999984,4.02367555874016,2.02691981960684,0.171040194529291,1.37571554471783,0.449999999886209,-2.39488917586073E-09,-2.39409334158958E-09
2.00749999999984,4.02211459233026,2.02597457113796,0.171065958825279,1.37507406248097,0.44999999988604,-2.39390891831892E-09,-2.39311308404777E-09
2.00799999999984,4.02055232732819,2.02502853053693,0.171091755021632,1.37443204188352,0.449999999886107,-2.39310603278309E-09,-2.39231019851194E-09
2.00849999999984,4.01898876539046,2.02408169884848,0.171117583150763,1.37378948350549,0.449999999885739,-2.39259749512666E-09,-2.39180166085551E-09
2.00899999999984,4.01742390855192,2.02313407736928,0.171143443194877,1.37314638810232,0.449999999885437,-2.38988302758703E-09,-2.38908719331588E-09
2.00949999999984,4.0158577563726,2.02218566523788,0.171169335211766,1.37250275603719,0.449999999885769,-2.38862929435868E-09,-2.38783346008753E-09
2.00999999999984,4.01429031383862,2.02123646669075,0.171195259081796,1.3718585881798,0.449999999886281,-2.38704127297762E-09,-2.38624543870647E-09
2.01049999999984,4.01272157965651,2.02028647974811,0.171221214925724,1.37121388509652,0.449999999886158,-2.38651831629966E-09,-2.38572248202851E-09
2.01099999999984,4.01115155486332,2.01933570488431,0.171247202701413,1.37056864739118,0.449999999886412,-2.3848915897684E-09,-2.38409575549725E-09
2.01149999999984,4.00958024337876,2.01838414543827,0.171273222296377,1.36992287575815,0.449999999885959,-2.383896524627E-09,-2.38310069035585E-09
2.01199999999984,4.00800764566388,2.01743180092285,0.171299273977289,1.36927657087712,0.449999999886624,-2.38286058940052E-09,-2.38206475512937E-09
2.01249999999984,4.00643376350804,2.01647867274363,0.17132535750802,1.36862973336974,0.44999999988664,-2.3813101907022E-09,-2.38051435643105E-09
2.01299999999984,4.0048585993198,2.01552476256855,0.171351472975187,1.36798236388892,0.44999999988714,-2.38041589217808E-09,-2.37962005790693E-09
2.01349999999984,4.00328215221763,2.01457006888298,0.171377620390947,1.36733446305671,0.449999999886997,-2.37860321716798E-09,-2.37780738289683E-09
2.01399999999984,4.00170442590563,2.01361459476255,0.171403799748402,1.36668603150756,0.449999999887117,-2.37685432447066E-09,-2.37605849019951E-09
2.01449999999984,4.00012542282189,2.01265834202857,0.171430010966618,1.36603706993952,0.449999999887186,-2.37612343689797E-09,-2.37532760262682E-09
2.01499999999984,3.99854514281701,2.01170130984093,0.171456254129802,1.36538757895883,0.44999999988745,-2.37464638230822E-09,-2.37385054803707E-09
2.01549999999984,3.9969635872894,2.01074349890837,0.171482529240562,1.36473755925313,0.449999999887339,-2.37324318530518E-09,-2.37244735103403E-09
2.01599999999984,3.99538075950125,2.00978491181976,0.171508836231843,1.36408701156222,0.44999999988743,-2.37252076318306E-09,-2.37172492891191E-09
2.01649999999984,3.99379665910442,2.00882554761735,0.171535175211063,1.3634359363888,0.449999999887205,-2.37135065750405E-09,-2.3705548232329E-09
2.01699999999984,3.99221129024525,2.00786540982625,0.171561546046677,1.36278433448475,0.449999999887572,-2.37055226837146E-09,-2.36975643410031E-09
2.01749999999984,3.99062465233012,2.00690449712556,0.171587948771084,1.36213220654534,0.449999999888135,-2.36868044622973E-09,-2.36788461195858E-09
2.01799999999984,3.98903674941192,2.00594281297287,0.171614383508037,1.36147955304321,0.449999999887803,-2.3647906133295E-09,-2.36399477905835E-09
2.01849999999984,3.98744757851277,2.00498035388748,0.1716408500954,1.36082637464185,0.449999999888045,-2.36332119152305E-09,-2.3625253572519E-09
2.01899999999984,3.9858571468122,2.00401712606229,0.171667348651237,1.36017267221092,0.449999999887751,-2.3606214205607E-09,-2.35982558628955E-09
2.01949999999984,3.98426545179576,2.00305312655163,0.171693879100671,1.35951844625524,0.449999999888216,-2.35951701232917E-09,-2.35872117805802E-09
2.01999999999984,3.98267249567576,2.0020883568107,0.171720441504234,1.35886369747286,0.449999999887973,-2.35792818603642E-09,-2.35713235176527E-09
2.02049999999984,3.9810782801399,2.00112281789542,0.171747035835533,1.35820842652098,0.44999999988796,-2.35634611822633E-09,-2.35555028395518E-09
2.02099999999984,3.97948280910467,2.00015651319576,0.171773662050266,1.35755263397078,0.449999999887858,-2.35478762877772E-09,-2.35399179450657E-09
2.02149999999984,3.97788608122917,1.99918944044225,0.171800320241733,1.35689632065714,0.449999999888041,-2.35355909761203E-09,-2.35276326334088E-09
2.02199999999984,3.97628809976515,1.9982216026253,0.171827010300194,1.35623948695162,0.44999999988804,-2.35122761538253E-09,-2.35043178111138E-09
2.02249999999984,3.97468886588645,1.99725299988284,0.171853732320791,1.35558213379474,0.449999999888083,-2.35005195858839E-09,-2.34925612431724E-09
2.02299999999984,3.97308838096817,1.9962836331661,0.171880486235128,1.35492426167879,0.44999999988816,-2.34871422311045E-09,-2.3479183888393E-09
2.02349999999984,3.97148664781737,1.99531350451741,0.171907272110463,1.35426587130084,0.449999999888653,-2.34773972485058E-09,-2.34694389057943E-09
2.02399999999984,3.9698836675311,1.99434261437662,0.171934089814932,1.35360696345124,0.44999999988831,-2.34548541699908E-09,-2.34468958272793E-09
2.02449999999984,3.96827944238897,1.99337096449491,0.171960939373335,1.35294753863325,0.449999999887472,-2.34453025049763E-09,-2.34373441622648E-09
2.02499999999984,3.96667397363562,1.99239855519104,0.171987820906212,1.35228759765024,0.449999999888129,-2.34417256439468E-09,-2.34337673012353E-09
2.02549999999984,3.96506726104097,1.99142538577129,0.172014734384334,1.35162714099709,0.449999999888253,-2.34300077950333E-09,-2.34220494523218E-09
2.02599999999984,3.96345930833058,1.99045145924507,0.172041679729001,1.35096616946831,0.4499999998882,-2.33910835145679E-09,-2.33831251718564E-09
2.02649999999984,3.96185011702508,1.98947677636615,0.172068657000994,1.35030468376972,0.44999999988821,-2.33768737700757E-09,-2.33689154273642E-09
2.02699999999984,3.96023968830689,1.98850133794269,0.172095666113809,1.34964268436198,0.449999999888415,-2.3362257128845E-09,-2.33542987861335E-09
2.02749999999984,3.9586280236205,1.98752514454951,0.172122707159792,1.3489801720226,0.449999999888597,-2.33488076095689E-09,-2.33408492668574E-09
2.02799999999984,3.95701512372964,1.98654819635179,0.172149780122814,1.34831714736657,0.449999999888472,-2.33331021171068E-09,-2.33251437743953E-09
2.02849999999984,3.95540099099182,1.98557049503,0.172176885021504,1.34765361105174,0.449999999888584,-2.33134163363236E-09,-2.33054579936121E-09
2.02899999999984,3.95378562921045,1.98459204366509,0.172204021725968,1.34698956393066,0.449999999888732,-2.33055774678803E-09,-2.32976191251688E-09
2.02949999999985,3.95216903799032,1.98361284123286,0.172231190342184,1.34632500652654,0.449999999888744,-2.32995481241893E-09,-2.32915897814778E-09
2.02999999999985,3.95055121738439,1.98263288711748,0.172258390925895,1.34565993945225,0.449999999888768,-2.32780404674227E-09,-2.32700821247112E-09
2.03049999999985,3.94893217083568,1.98165218422489,0.172285623377505,1.34499436334446,0.449999999888821,-2.32590298410162E-09,-2.32510714983047E-09
2.03099999999985,3.94731190103164,1.98067073443684,0.172312887693149,1.34432827901267,0.449999999888979,-2.32498673091719E-09,-2.32419089664604E-09
2.03149999999985,3.94569040907132,1.97968853816721,0.172340183889509,1.34366168712567,0.449999999888935,-2.32388658316651E-09,-2.32309074889536E-09
2.03199999999985,3.9440676943312,1.97870559426214,0.1723675119781,1.34299458820195,0.44999999988901,-2.32265809363419E-09,-2.32186225936304E-09
2.03249999999985,3.94244376164539,1.97772190674594,0.172394871981076,1.34232698302896,0.449999999889407,-2.32096090957423E-09,-2.32016507530308E-09
2.03299999999985,3.94081861298333,1.97673747696407,0.172422263745889,1.34165887238448,0.449999999888885,-2.31844243803181E-09,-2.31764660376066E-09
2.03349999999985,3.93919224493107,1.97575230088705,0.172449687531338,1.3409902566239,0.449999999888778,-2.31703535524819E-09,-2.31623952097704E-09
2.03399999999985,3.93756466435725,1.97476638458539,0.172477143119098,1.34032113676383,0.449999999888932,-2.31638862258077E-09,-2.31559278830962E-09
2.03449999999985,3.93593586831009,1.97377972457736,0.17250463065547,1.33965151318831,0.449999999888954,-2.31498813174635E-09,-2.3141922974752E-09
2.03499999999985,3.93430586368854,1.97279232710464,0.172532149996748,1.33898138669797,0.449999999889185,-2.31457093768928E-09,-2.31377510341813E-09
2.03549999999985,3.93267464908709,1.97180418996503,0.172559701222493,1.33831075801143,0.449999999888137,-2.31239043191334E-09,-2.31159459764219E-09
2.03599999999985,3.93104222745524,1.97081531556193,0.17258728433019,1.33763962767409,0.44999999988903,-2.31110680593005E-09,-2.3103109716589E-09
2.03649999999985,3.92940859865141,1.9698257029638,0.172614899279466,1.33696799651879,0.44999999988936,-2.31016855645194E-09,-2.30937272218079E-09
2.03699999999985,3.92777376575605,1.96883535469057,0.172642546072694,1.33629586510317,0.449999999889619,-2.30885019436577E-09,-2.30805436009462E-09
2.03749999999985,3.9261377294748,1.9678442705794,0.172670224842215,1.33562323416325,0.44999999988994,-2.30743001095046E-09,-2.30663417667931E-09
2.03799999999985,3.92450049108295,1.96685245134329,0.17269793539956,1.33495010444996,0.449999999890144,-2.30606263251776E-09,-2.30526679824661E-09
2.03849999999985,3.92286205292515,1.96585989885101,0.172725677852923,1.33427647633123,0.44999999988999,-2.3046013014616E-09,-2.30380546719045E-09
2.03899999999985,3.92122241692934,1.96486661408438,0.172753452166123,1.33360235078873,0.449999999890107,-2.30329087747005E-09,-2.3024950431989E-09
2.03949999999985,3.91958158528996,1.96387259879814,0.172781258315568,1.33292772828595,0.449999999890296,-2.30241749277216E-09,-2.30162165850101E-09
2.03999999999985,3.91793955887148,1.96287785299777,0.172809096308722,1.33225260967471,0.44999999989028,-2.30065279327452E-09,-2.29985695900337E-09
2.04049999999985,3.91629634055496,1.96188237901999,0.172836966132744,1.33157699551182,0.449999999890415,-2.29881499946849E-09,-2.29801916519734E-09
2.04099999999985,3.9146519303045,1.96088617595897,0.172864867826227,1.33090088662887,0.449999999890437,-2.29757844694145E-09,-2.2967826126703E-09
2.04149999999985,3.91300633175105,1.95988924698611,0.172892801340173,1.33022428353413,0.449999999890645,-2.29651545002874E-09,-2.29571961575759E-09
2.04199999999985,3.91135954475639,1.95889159115067,0.172920766664728,1.3295471870501,0.449999999890895,-2.29487868985689E-09,-2.29408285558574E-09
2.04249999999985,3.90971157093218,1.95789320951481,0.172948763866026,1.32886959766058,0.449999999890763,-2.29358068648544E-09,-2.29278485221429E-09
2.04299999999985,3.90806241310398,1.95689410414543,0.172976792908495,1.32819151615906,0.449999999890983,-2.29225832759639E-09,-2.29146249332524E-09
2.04349999999985,3.90641207185499,1.95589427492775,0.173004853782473,1.32751294325361,0.449999999891157,-2.29084344549602E-09,-2.29004761122487E-09
2.04399999999985,3.90476055011701,1.95489372410663,0.17303294643831,1.32683387968052,0.449999999891557,-2.28931554269174E-09,-2.28851970842059E-09
2.04449999999985,3.90310784961698,1.9538924528483,0.173061070964169,1.32615432591309,0.449999999891423,-2.28836104232411E-09,-2.28756520805296E-09
2.04499999999985,3.90145396993442,1.95289045977265,0.173089227321535,1.32547428294928,0.449999999890962,-2.28661183043766E-09,-2.28581599616651E-09
2.04549999999985,3.89979891474802,1.95188774829515,0.173117415432786,1.3247937511287,0.449999999891378,-2.28534961788096E-09,-2.28455378360981E-09
2.04599999999985,3.89814268450686,1.95088431787208,0.173145635430587,1.32411273131273,0.449999999891464,-2.28355929998703E-09,-2.28276346571588E-09
2.04649999999985,3.89648528302156,1.9498801717806,0.173173887176499,1.32343122417272,0.449999999891742,-2.28218505204936E-09,-2.28138921777821E-09
2.04699999999985,3.89482670941138,1.94887530834796,0.173202170742628,1.32274923042915,0.449999999891639,-2.27988052048378E-09,-2.27908468621263E-09
2.04749999999985,3.89316696759953,1.94786973091699,0.17323048613388,1.32206675065657,0.449999999892088,-2.278628188912E-09,-2.27783235464085E-09
2.04799999999985,3.89150605847926,1.9468634395919,0.173258833291927,1.32138378570289,0.449999999892542,-2.27780916350895E-09,-2.2770133292378E-09
2.04849999999985,3.88984398224384,1.94585643408297,0.173287212259397,1.32070033600914,0.44999999989233,-2.27552547638066E-09,-2.27472964210951E-09
2.04899999999985,3.88818074117054,1.94484871584095,0.173315623011732,1.32001640242535,0.449999999892514,-2.27450380752003E-09,-2.27370797324888E-09
2.04949999999985,3.88651633743656,1.94384028633004,0.173344065645066,1.31933198556861,0.449999999892846,-2.27270198494001E-09,-2.27190615066886E-09
2.04999999999985,3.88485077263373,1.94283114647204,0.173372540002046,1.31864708626673,0.449999999892915,-2.27108507000473E-09,-2.27028923573358E-09
2.05049999999985,3.88318404936773,1.94182129823852,0.173401046120478,1.31796170511575,0.449999999892978,-2.27067170621709E-09,-2.26987587194594E-09
2.05099999999985,3.88151616790942,1.94081074107336,0.17342958407284,1.31727584287041,0.449999999892808,-2.26873628217383E-09,-2.26794044790268E-09
2.05149999999985,3.87984713255322,1.93979947878502,0.173458153747521,1.31658950012765,0.449999999893029,-2.26908887512867E-09,-2.26829304085752E-09
2.05199999999985,3.87817694109913,1.93878750852262,0.17348675521437,1.31590267746879,0.449999999893348,-2.2684089606706E-09,-2.26761312639945E-09
2.05249999999985,3.87650559857926,1.9377748346005,0.173515388383314,1.31521537570274,0.449999999892698,-2.2677986294406E-09,-2.26700279516945E-09
2.05299999999985,3.87483310493629,1.93676145617565,0.173544053381785,1.31452759548583,0.449999999893021,-2.26636392985924E-09,-2.26556809558809E-09
2.05349999999985,3.87315946192277,1.93574737433533,0.173572750140138,1.31383933755455,0.449999999892751,-2.26432597671966E-09,-2.26353014244851E-09
2.05399999999985,3.87148467238108,1.93473259113695,0.173601478633202,1.31315060271781,0.449999999893127,-2.26288822402498E-09,-2.26209238975383E-09
2.05449999999985,3.86980873746378,1.93371710720725,0.17363023889314,1.31246139147011,0.44999999989328,-2.26102614409029E-09,-2.26023030981914E-09
2.05499999999985,3.86813165703693,1.93270092161936,0.173659030878699,1.31177170464559,0.449999999893274,-2.25992001501307E-09,-2.25912418074192E-09
2.05549999999985,3.86645343541687,1.93168403831895,0.173687854607734,1.31108154259693,0.44999999989325,-2.25940406661795E-09,-2.2586082323468E-09
2.05599999999985,3.86477407248064,1.93066645599994,0.173716710108583,1.3103909064787,0.449999999893406,-2.25789602292803E-09,-2.25710018865688E-09
2.05649999999985,3.86309357162247,1.92964817760962,0.173745597326506,1.30969979679276,0.449999999893579,-2.25716398349896E-09,-2.25636814922781E-09
2.05699999999985,3.8614119324267,1.92862920218198,0.173774516234896,1.30900821411611,0.449999999893715,-2.2558132861672E-09,-2.25501745189605E-09
2.05749999999985,3.85972915895491,1.92760953279908,0.173803466951339,1.3083161593106,0.449999999893894,-2.25472054915521E-09,-2.25392471488406E-09
2.05799999999985,3.85804525123243,1.92658916905716,0.173832449370806,1.30762363291056,0.449999999893899,-2.25370999640262E-09,-2.25291416213147E-09
2.05849999999985,3.8563602118177,1.92556811264956,0.173861463465599,1.30693063580858,0.449999999893965,-2.25253526942026E-09,-2.25173943514911E-09
2.05899999999985,3.85467404272393,1.92454636501512,0.17389050927521,1.30623716853948,0.449999999894113,-2.2516059572375E-09,-2.25081012296635E-09
2.05949999999986,3.8529867442934,1.92352392567007,0.173919586825845,1.30554323190313,0.449999999894359,-2.25019049227004E-09,-2.24939465799889E-09
2.05999999999986,3.85129831768904,1.92250079522672,0.173948696118541,1.30484882644949,0.449999999894289,-2.24916382740581E-09,-2.24836799313466E-09
2.06049999999986,3.84960876654424,1.92147697650361,0.173977837095105,1.30415395305126,0.449999999894272,-2.24792090497417E-09,-2.24712507070302E-09
2.06099999999986,3.84791809238103,1.92045247039331,0.174007009713317,1.30345861238005,0.449999999894351,-2.24638660450971E-09,-2.24559077023856E-09
2.06149999999986,3.84622629664909,1.91942727763089,0.174036214047586,1.3027628050758,0.449999999894816,-2.24536826631816E-09,-2.24457243204701E-09
2.06199999999986,3.8445333814437,1.91840139970372,0.174065450067241,1.30206653177843,0.449999999894311,-2.23814598798722E-09,-2.23735015371607E-09
2.06249999999986,3.84283934658239,1.91737483569256,0.17409471777716,1.30136979321828,0.449999999894385,-2.23654682274255E-09,-2.2357509884714E-09
2.06299999999986,3.84114419639835,1.91634758916009,0.174124017143712,1.30067259020014,0.449999999894402,-2.23518881181661E-09,-2.23439297754546E-09
2.06349999999986,3.83944793076109,1.91531965932682,0.17415334816791,1.29997492337196,0.449999999894405,-2.23437653101843E-09,-2.23358069674728E-09
2.06399999999986,3.83775055184799,1.91429104772329,0.174182710900645,1.29927679332985,0.449999999894211,-2.23221806316953E-09,-2.23142222889838E-09
2.06449999999986,3.83605206282464,1.91326175673313,0.174212105227962,1.29857820096933,0.449999999894209,-2.23059641590861E-09,-2.22980058163746E-09
2.06499999999986,3.8343524626375,1.91223178469487,0.174241531300968,1.29787914674713,0.449999999894529,-2.22959881113205E-09,-2.2288029768609E-09
2.06549999999986,3.83265175600281,1.91120113557366,0.174270988930523,1.29717963160407,0.44999999989456,-2.22877077904471E-09,-2.22797494477356E-09
2.06599999999986,3.83094994338402,1.91016980913155,0.174300478231119,1.29647965612647,0.449999999894882,-2.22685166140213E-09,-2.22605582713098E-09
2.06649999999986,3.82924702542418,1.90913780529146,0.174329999214459,1.29577922102271,0.449999999895549,-2.22604111532743E-09,-2.22524528105628E-09
2.06699999999986,3.82754300452969,1.90810512591318,0.174359551765353,1.29507832695594,0.449999999895212,-2.22456190968057E-09,-2.22376607540942E-09
2.06749999999986,3.82583788232762,1.9070717718254,0.174389135947769,1.2943769746595,0.449999999894952,-2.22422991136284E-09,-2.22343407709169E-09
2.06799999999986,3.82413166205529,1.90603774561721,0.174418751804169,1.29367516473892,0.449999999894995,-2.22307038055813E-09,-2.22227454628698E-09
2.06849999999986,3.82242434290331,1.90500304559113,0.174448399285865,1.29297289813099,0.449999999895329,-2.22191404164462E-09,-2.22111820737347E-09
2.06899999999986,3.82071592869536,1.90396767519813,0.174478078358238,1.29227017524352,0.449999999895471,-2.22101392832741E-09,-2.22021809405626E-09
2.06949999999986,3.81900642006088,1.90293163401658,0.17450778902395,1.29156699712466,0.449999999895691,-2.21935393673878E-09,-2.21855810246763E-09
2.06999999999986,3.81729581843675,1.90189492305194,0.174537531308541,1.29086336418091,0.449999999895355,-2.2185182024792E-09,-2.21772236820805E-09
2.07049999999986,3.81558412743705,1.90085754504553,0.174567305153999,1.29015927734168,0.449999999895835,-2.21739324124393E-09,-2.21659740697278E-09
2.07099999999986,3.81387134643672,1.89981949871603,0.174597110640658,1.28945473718418,0.449999999895856,-2.21534317279559E-09,-2.21454733852444E-09
2.07149999999986,3.81215747836219,1.89878078633681,0.174626947712517,1.28874974441673,0.449999999896137,-2.21407989164923E-09,-2.21328405737808E-09
2.07199999999986,3.81044252572315,1.89774140971572,0.174656816322655,1.28804429978857,0.449999999896198,-2.21341099615469E-09,-2.21261516188354E-09
2.07249999999986,3.80872648858999,1.89670136824998,0.1746867165173,1.28733840392645,0.449999999896262,-2.21225332497355E-09,-2.2114574907024E-09
2.07299999999986,3.8070093694344,1.89566066373904,0.174716648251925,1.28663205754719,0.449999999896245,-2.21038512493443E-09,-2.20958929066328E-09
2.07349999999986,3.8052911710768,1.89461929812589,0.174746611570643,1.2859252614833,0.449999999896959,-2.20736999512194E-09,-2.20657416085079E-09
2.07399999999986,3.80357189441343,1.89357727173892,0.174776606438771,1.28521801633843,0.449999999897305,-2.20594380262451E-09,-2.20514796835336E-09
2.07449999999986,3.80185154090267,1.89253458523735,0.174806632878506,1.28451032288896,0.449999999897861,-2.20298315700695E-09,-2.2021873227358E-09
2.07499999999986,3.80013011072207,1.89149123822279,0.174836690855115,1.28380218174641,0.44999999989776,-2.20010744345078E-09,-2.19931160917963E-09
2.07549999999986,3.79840760811488,1.89044723422148,0.174866780341798,1.28309359365399,0.449999999897606,-2.19901015452439E-09,-2.19821432025324E-09
2.07599999999986,3.79668403428104,1.88940257362684,0.174896901361421,1.28238455939533,0.449999999897445,-2.1978927289279E-09,-2.19709689465675E-09
2.07649999999986,3.7949593924414,1.88835725896756,0.174927053883892,1.28167507969226,0.449999999897698,-2.19706358661753E-09,-2.19626775234638E-09
2.07699999999986,3.79323368308913,1.88731129005823,0.174957237900801,1.28096515523303,0.449999999897074,-2.1921716386597E-09,-2.19137580438855E-09
2.07749999999986,3.7915069054649,1.88626466547389,0.174987453523643,1.28025478657038,0.44999999989698,-2.19019259672937E-09,-2.18939676245822E-09
2.07799999999986,3.78977906409107,1.88521738901546,0.17501770054811,1.27954397463028,0.449999999897225,-2.18885301550564E-09,-2.18805718123449E-09
2.07849999999986,3.78805015846765,1.88416945940575,0.1750479791362,1.27883272002809,0.449999999897612,-2.18717484401498E-09,-2.18637900974383E-09
2.07899999999986,3.78632019233394,1.88312087977061,0.175078289210533,1.27812102345567,0.449999999897126,-2.18425946774126E-09,-2.18346363347011E-09
2.07949999999986,3.78458916806001,1.88207165165531,0.175108630736386,1.27740888577095,0.449999999897365,-2.18345810876208E-09,-2.18266227449093E-09
2.07999999999986,3.78285708520202,1.88102177404978,0.175139003785453,1.27669630746951,0.449999999897272,-2.18207653335245E-09,-2.1812806990813E-09
2.08049999999986,3.78112394772812,1.87997125021672,0.175169408258704,1.27598328935503,0.449999999897667,-2.18127375883892E-09,-2.18047792456777E-09
2.08099999999986,3.77938975562246,1.87892007928951,0.175199844206063,1.27526983222927,0.449999999897625,-2.18024943932082E-09,-2.17945360504967E-09
2.08149999999986,3.77765451181999,1.8778682636822,0.175230311627307,1.27455593661257,0.449999999897908,-2.17823727111099E-09,-2.17744143683984E-09
2.08199999999986,3.77591821712201,1.87681580325103,0.175260810509623,1.27384160346373,0.449999999897636,-2.17585480188909E-09,-2.17505896761794E-09
2.08249999999986,3.77418087454892,1.87576270049015,0.175291340769198,1.27312683339164,0.449999999897926,-2.17410403569041E-09,-2.17330820141926E-09
2.08299999999986,3.77244248499105,1.87470895543328,0.175321902516627,1.27241162714325,0.449999999897887,-2.172850829818E-09,-2.17205499554685E-09
2.08349999999986,3.77070304981108,1.87365456893744,0.175352495669751,1.27169598530584,0.44999999989804,-2.17226506227242E-09,-2.17146922800127E-09
2.08399999999986,3.76896257246506,1.87259954365991,0.175383120216602,1.27097990869018,0.449999999898366,-2.16930708119012E-09,-2.16851124691897E-09
2.08449999999986,3.76722105179242,1.87154387766629,0.17541377622847,1.27026339799937,0.449999999898299,-2.16780972339681E-09,-2.16701388912566E-09
2.08499999999986,3.76547849188313,1.87048757436271,0.175444463617587,1.26954645400453,0.449999999898308,-2.16852572010318E-09,-2.16772988583203E-09
2.08549999999986,3.76373489464826,1.86943063498281,0.175475182411518,1.26882907735518,0.449999999898751,-2.16710005496168E-09,-2.16630422069053E-09
2.08599999999986,3.76199026078007,1.86837305948974,0.17550593258754,1.26811126880403,0.449999999898765,-2.16640969052939E-09,-2.16561385625824E-09
2.08649999999986,3.76024459329717,1.86731485015161,0.175536714153837,1.26739302909264,0.44999999989909,-2.16578566192283E-09,-2.16498982765168E-09
2.08699999999986,3.75849789293649,1.86625600703211,0.175567527055337,1.26667435895002,0.449999999899028,-2.16425866117476E-09,-2.16346282690361E-09
2.08749999999986,3.75675016152345,1.86519653112408,0.175598371391184,1.26595525910892,0.449999999899272,-2.16293760679775E-09,-2.1621417725266E-09
2.08799999999986,3.75500140088913,1.8641364238082,0.175629247009014,1.26523573017305,0.449999999898872,-2.16046755485699E-09,-2.15967172058584E-09
2.08849999999986,3.7532516124263,1.86307568548623,0.175660154049208,1.26451577299157,0.44999999989929,-2.15841068629263E-09,-2.15761485202148E-09
2.08899999999986,3.75150079875822,1.86201431833654,0.175691092375983,1.26379538814632,0.449999999899372,-2.15690947047431E-09,-2.15611363620316E-09
2.08949999999987,3.74974896124956,1.86095232277741,0.175722062066144,1.26307457650618,0.449999999899819,-2.15443231310619E-09,-2.15363647883504E-09
2.08999999999987,3.74799610176034,1.85988970003081,0.175753063079834,1.26235333874997,0.449999999899729,-2.15273469883481E-09,-2.15193886456366E-09
2.09049999999987,3.74624222065017,1.85882644980048,0.175784095456072,1.26163167549352,0.449999999900098,-2.15124168478908E-09,-2.15044585051793E-09
2.09099999999987,3.74448732178687,1.8577625752427,0.175815159126699,1.26090958751762,0.44999999989986,-2.15046369600458E-09,-2.14966786173343E-09
2.09149999999987,3.74273140596953,1.85669807635111,0.175846254109792,1.26018707560773,0.449999999900893,-2.14506022666594E-09,-2.14426439239479E-09
2.09199999999987,3.7409744752214,1.85563295454199,0.175877380373438,1.25946414040529,0.449999999900691,-2.14218978666914E-09,-2.14139395239799E-09
2.09249999999987,3.73921653179578,1.85456721120289,0.175908537912419,1.25874078277945,0.449999999901024,-2.14093094641488E-09,-2.14013511214373E-09
2.09299999999987,3.73745757735702,1.85350084730372,0.175939726723845,1.25801700342879,0.449999999900667,-2.13848917740567E-09,-2.13769334313452E-09
2.09349999999987,3.73569761323628,1.85243386365519,0.175970946805372,1.25729280287473,0.449999999900986,-2.13761258693879E-09,-2.13681675266764E-09
2.09399999999987,3.73393664130232,1.85136626118832,0.176002198161482,1.25656818205199,0.449999999900519,-2.13667585013955E-09,-2.1358800158684E-09
2.09449999999987,3.73217466329671,1.85029804100859,0.176033480796687,1.25584314159077,0.449999999900661,-2.134845022983E-09,-2.13404918871185E-09
2.09499999999987,3.73041168105216,1.84922920428592,0.176064794637995,1.25511768222749,0.449999999900746,-2.13362177925447E-09,-2.13282594498332E-09
2.09549999999987,3.72864769637978,1.84815975195062,0.176096139745694,1.25439180478276,0.449999999900711,-2.13311744656774E-09,-2.13232161229659E-09
2.09599999999987,3.72688271070216,1.8470896849682,0.176127516068342,1.25366550976471,0.449999999900911,-2.13089290657109E-09,-2.13009707229994E-09
2.09649999999987,3.72511672618296,1.84601900454495,0.176158923640714,1.25293879809648,0.44999999990081,-2.13033853058153E-09,-2.12954269631038E-09
2.09699999999987,3.7233497443949,1.84494771169977,0.17619036239088,1.25221167040405,0.4499999999002,-2.1186162685316E-09,-2.11782043426045E-09
2.09749999999987,3.72158176748609,1.8438758076242,0.176221832373832,1.25148412758759,0.449999999900469,-2.11764905611034E-09,-2.11685322183919E-09
2.09799999999987,3.71981279753485,1.84280329384845,0.176253333528739,1.25075617025728,0.449999999900382,-2.11748411860224E-09,-2.11668828433109E-09
2.09849999999987,3.71804283458831,1.84173016977434,0.176284865903097,1.25002779901028,0.449999999900601,-2.11631372148968E-09,-2.11551788721853E-09
2.09899999999987,3.71627188137164,1.8406564372317,0.176316429431682,1.24929901480793,0.449999999900325,-2.11513918879636E-09,-2.11434335452521E-09
2.09949999999987,3.71449994063487,1.83958209823651,0.176348024186345,1.24856981831147,0.449999999900539,-2.1139019701355E-09,-2.11310613586435E-09
2.09999999999987,3.71272701512126,1.83850715507628,0.176379649992643,1.247840210152,0.449999999900339,-2.11154167761851E-09,-2.11074584334736E-09
2.10049999999987,3.71095310283838,1.83743160484772,0.176411307034108,1.24711019105567,0.449999999900882,-2.10990371007913E-09,-2.10910787580798E-09
2.10099999999987,3.70917820888933,1.83635545194165,0.176442995212649,1.24637976183413,0.449999999900898,-2.10874791239934E-09,-2.10795207812819E-09
2.10149999999987,3.70740233326116,1.83527869552962,0.176474714511297,1.24564892331938,0.449999999900859,-2.10796434474414E-09,-2.10716851047299E-09
2.10199999999987,3.70562547882276,1.83420133796473,0.176506464923585,1.24491767603323,0.449999999901216,-2.1067373540129E-09,-2.10594151974175E-09
2.10249999999987,3.70384764677691,1.83312337950396,0.176538246475491,1.2441860208963,0.449999999901157,-2.10505812781037E-09,-2.10426229353922E-09
2.10299999999987,3.702068840117,1.83204482254453,0.176570059133156,1.24345395853796,0.449999999901357,-2.10434134007009E-09,-2.10354550579894E-09
2.10349999999987,3.70028905956616,1.83096566703453,0.176601902852496,1.24272148977755,0.449999999901577,-2.10301726033535E-09,-2.1022214260642E-09
2.10399999999987,3.69850830666495,1.82988591382297,0.176633777675319,1.24198861526506,0.4499999999016,-2.10155939872614E-09,-2.10076356445499E-09
2.10449999999987,3.69672658303518,1.82880556390801,0.176665683565096,1.24125533566064,0.449999999901432,-2.09994162336802E-09,-2.09914578909687E-09
2.10499999999987,3.69494389354423,1.82772462137201,0.176697620466358,1.24052165180458,0.449999999901274,-2.09592516953183E-09,-2.09512933526068E-09
2.10549999999987,3.69316023475949,1.82664308194589,0.176729588531782,1.23978756438036,0.449999999901464,-2.09435917220002E-09,-2.09356333792887E-09
2.10599999999987,3.69137561376309,1.82556095208288,0.176761587539473,1.23905307424,0.44999999990074,-2.08902065090832E-09,-2.08822481663717E-09
2.10649999999987,3.68959002831332,1.82447822880027,0.176793617637592,1.23831818197434,0.449999999901115,-2.0880683015978E-09,-2.08727246732665E-09
2.10699999999987,3.68780348086197,1.82339491368742,0.176825678765937,1.23758288850783,0.449999999900789,-2.08714683036515E-09,-2.086350996094E-09
2.10749999999987,3.68601597469099,1.82231100948881,0.176857770948453,1.23684719435298,0.449999999900739,-2.08581703298183E-09,-2.08502119871068E-09
2.10799999999987,3.68422750984224,1.82122651550018,0.176889894148497,1.23611110029303,0.449999999900533,-2.08415387725758E-09,-2.08335804298643E-09
2.10849999999987,3.68243809266447,1.82014143727437,0.176922048258853,1.2353746072302,0.449999999901049,-2.08241306143275E-09,-2.0816172271616E-09
2.10899999999987,3.68064771887158,1.81905576980895,0.176954233408155,1.23463771575336,0.449999999901113,-2.07921575789971E-09,-2.07841992362856E-09
2.10949999999987,3.67885639316056,1.81796951698893,0.176986449560078,1.23390042671041,0.449999999901135,-2.07755510017726E-09,-2.07675926590611E-09
2.10999999999987,3.67706411796661,1.81688268071291,0.177018696642119,1.23316274071029,0.449999999901292,-2.07581668520973E-09,-2.07502085093858E-09
2.11049999999987,3.67527089516147,1.81579526194725,0.177050974675529,1.23242465863696,0.449999999901734,-2.07395027540525E-09,-2.0731544411341E-09
2.11099999999987,3.6734767254077,1.81470726070908,0.177083283643762,1.23168618115318,0.449999999901674,-2.07291041276481E-09,-2.07211457849366E-09
2.11149999999987,3.67168160958487,1.81361867718689,0.177115623596721,1.23094730889912,0.449999999902137,-2.0708183084972E-09,-2.07002247422605E-09
2.11199999999987,3.66988555308775,1.81252951607884,0.177147994394175,1.23020804271302,0.449999999901714,-2.06845703065728E-09,-2.06766119638613E-09
2.11249999999987,3.66808855520199,1.81143977579345,0.177180396138725,1.2294683833683,0.449999999901512,-2.06707946592832E-09,-2.06628363165717E-09
2.11299999999987,3.66629061891373,1.81034945871273,0.177212828750894,1.22872833154872,0.449999999901388,-2.06299967386858E-09,-2.06220383959743E-09
2.11349999999987,3.66449174307513,1.80925856273606,0.177245292324872,1.22798788811351,0.449999999900686,-2.06182756978812E-09,-2.06103173551697E-09
2.11399999999987,3.6626919328675,1.80816709255737,0.177277786711576,1.22724705369793,0.44999999990062,-2.05633741978684E-09,-2.05554158551569E-09
2.11449999999987,3.66089118769717,1.80707504672348,0.177310312070491,1.22650582900229,0.449999999900906,-2.05498508487612E-09,-2.05418925060497E-09
2.11499999999987,3.65908951225698,1.80598242927837,0.177342868192686,1.22576421488496,0.449999999900962,-2.0497794156471E-09,-2.04898358137595E-09
2.11549999999987,3.65728690535437,1.80488923828129,0.17737545519087,1.22502221198104,0.449999999901172,-2.04869723963164E-09,-2.04790140536049E-09
2.11599999999987,3.65548336975695,1.80379547562271,0.177408073042922,1.22427982118999,0.449999999901328,-2.04720677909886E-09,-2.04641094482771E-09
2.11649999999987,3.65367890700771,1.80270114224428,0.177440721769638,1.22353704309235,0.449999999901443,-2.04634909017898E-09,-2.04555325590783E-09
2.11699999999987,3.65187351928823,1.80160623956811,0.177473401305952,1.22279387851285,0.449999999901318,-2.04433010797533E-09,-2.04353427370418E-09
2.11749999999987,3.65006720973588,1.80051076996977,0.177506111634391,1.22205032822979,0.449999999901933,-2.04332521736017E-09,-2.04252938308902E-09
2.11799999999987,3.64825997890734,1.79941473339565,0.177538852749499,1.22130639286045,0.449999999901739,-2.04220089450313E-09,-2.04140506023198E-09
2.11849999999987,3.64645182827321,1.79831813049019,0.177571624663053,1.22056207321792,0.449999999902044,-2.04115936652816E-09,-2.04036353225701E-09
2.11899999999987,3.64464276070031,1.79722096335169,0.177604427345011,1.2198173701016,0.449999999902005,-2.03924327424332E-09,-2.03844743997217E-09
2.11949999999988,3.64283277812376,1.79612323328204,0.177637260742442,1.21907228419696,0.44999999990232,-2.03655288466553E-09,-2.03575705039438E-09
2.11999999999988,3.64102188174958,1.79502494069821,0.177670124929469,1.21832681622027,0.449999999901631,-2.03176662993965E-09,-2.0309707956685E-09
2.12049999999988,3.63921007265598,1.79392608594945,0.177703019875407,1.21758096692916,0.44999999990196,-2.03070846249709E-09,-2.02991262822594E-09
2.12099999999988,3.63739735458725,1.79282667196196,0.177735945518465,1.21683473720486,0.449999999901965,-2.03005426357983E-09,-2.02925842930868E-09
2.12149999999988,3.63558372725383,1.79172669773471,0.177768901908029,1.21608812770892,0.449999999902175,-2.02915612090848E-09,-2.02836028663733E-09
2.12199999999988,3.63376919423903,1.79062616620704,0.177801888957986,1.21534113917159,0.449999999902411,-2.02630567880391E-09,-2.02550984453276E-09
2.12249999999988,3.63195375656923,1.78952507764096,0.177834906726795,1.21459377229914,0.449999999902334,-2.02479319422189E-09,-2.02399735995074E-09
2.12299999999988,3.63013741739094,1.78842343444866,0.177867955128385,1.21384602791176,0.449999999902139,-2.01969531377078E-09,-2.01889947949963E-09
2.12349999999988,3.62832017525806,1.78732123437013,0.177901034299914,1.21309790668529,0.449999999902728,-2.01689910606095E-09,-2.0161032717898E-09
2.12399999999988,3.62650203519354,1.78621848189494,0.177934144005366,1.21234940939058,0.449999999902651,-2.01460739757131E-09,-2.01381156330016E-09
2.12449999999988,3.62468299602428,1.78511517475178,0.177967284487909,1.2116005368819,0.449999999902697,-2.01309817426942E-09,-2.01230233999827E-09
2.12499999999988,3.62286306381758,1.78401131858811,0.178000455519919,1.21085128980676,0.449999999902792,-2.01153502188411E-09,-2.01073918761296E-09
2.12549999999988,3.62104223689099,1.78290691077725,0.17803365722248,1.21010166898849,0.449999999902769,-2.01054549398005E-09,-2.0097496597089E-09
2.12599999999988,3.61922051932644,1.78180195476501,0.17806688947853,1.20935167517966,0.449999999903239,-2.00951878748246E-09,-2.00872295321131E-09
2.12649999999988,3.6173979115366,1.78069645021206,0.178100152337085,1.20860130908439,0.449999999903064,-2.00833757957319E-09,-2.00754174530204E-09
2.12699999999988,3.61557441654263,1.7795903994724,0.178133445758918,1.20785057140799,0.44999999990333,-2.00649002968234E-09,-2.00569419541119E-09
2.12749999999988,3.61375003501512,1.77848380236683,0.178166769768377,1.20709946297625,0.449999999903662,-2.00560169860697E-09,-2.00480586433582E-09
2.12799999999988,3.61192476926614,1.77737666043908,0.178200124358536,1.20634798456481,0.449999999903714,-2.00518641968461E-09,-2.00439058541346E-09
2.12849999999988,3.61009861927365,1.77626897302037,0.178233509533514,1.20559613681606,0.449999999903712,-2.00432664909656E-09,-2.00353081482541E-09
2.12899999999988,3.60827159040892,1.77516074480992,0.178266925161751,1.20484392053339,0.449999999903861,-2.0039523374038E-09,-2.00315650313265E-09
2.12949999999988,3.6064436824917,1.77405197459048,0.17830037137441,1.20409133662295,0.449999999903865,-2.00300122321639E-09,-2.00220538894524E-09
2.12999999999988,3.60461489693791,1.77294266339948,0.17833384809065,1.20333838554374,0.449999999904039,-2.00132280192555E-09,-2.0005269676544E-09
2.13049999999988,3.60278523634327,1.77183281281574,0.178367355324204,1.20258506829913,0.449999999904187,-1.9997965783336E-09,-1.99900074406245E-09
2.13099999999988,3.60095470310297,1.77072242466442,0.178400892990944,1.20183138554363,0.449999999903976,-1.9974506354492E-09,-1.99665480117805E-09
2.13149999999988,3.59912329896601,1.76961149996311,0.178434461127877,1.20107733797083,0.449999999904191,-1.99644073495264E-09,-1.99564490068149E-09
2.13199999999988,3.59729102419431,1.76850003811599,0.178468059754168,1.20032292641969,0.449999999904467,-1.99562928682173E-09,-1.99483345255058E-09
2.13249999999988,3.59545788193859,1.76738804165855,0.178501688821618,1.19956815155382,0.449999999904603,-1.99408754786301E-09,-1.99329171359186E-09
2.13299999999988,3.5936238752251,1.76627551269447,0.178535348304707,1.19881301432121,0.449999999904718,-1.99017577418026E-09,-1.98937993990911E-09
2.13349999999988,3.59178900470578,1.76516245119673,0.178569038201459,1.19805751540285,0.449999999904741,-1.98952697372246E-09,-1.98873113945131E-09
2.13399999999988,3.5899532710198,1.76404885718329,0.178602758492465,1.19730165543937,0.449999999904672,-1.98616770252791E-09,-1.98537186825676E-09
2.13449999999988,3.58811667722488,1.76293473292157,0.178636509175406,1.19654543522304,0.449999999904877,-1.98445775090317E-09,-1.98366191663202E-09
2.13499999999988,3.58627922539433,1.76182007956927,0.178670290271468,1.19578885564855,0.449999999905052,-1.98284443031493E-09,-1.98204859604378E-09
2.13549999999988,3.58444091771794,1.76070489864597,0.178704101720121,1.19503191744721,0.449999999904632,-1.98152436126087E-09,-1.98072852698972E-09
2.13599999999988,3.58260175495198,1.75958919028678,0.178737943513442,1.19427462124679,0.449999999904967,-1.98014019070492E-09,-1.97934435643377E-09
2.13649999999988,3.58076174074085,1.75847295727364,0.178771815608693,1.19351696795328,0.449999999905239,-1.97906280252624E-09,-1.97826696825509E-09
2.13699999999988,3.57892087624082,1.7573562001946,0.178805718015108,1.19275895812502,0.449999999906092,-1.97544063051946E-09,-1.97464479624831E-09
2.13749999999988,3.5770791616931,1.75623891833747,0.178839650759029,1.19200059269046,0.449999999906145,-1.97513772004498E-09,-1.97434188577383E-09
2.13799999999988,3.57523660003761,1.75512111384428,0.178873613805012,1.19124187248187,0.44999999990645,-1.97367444609853E-09,-1.97287861182738E-09
2.13849999999988,3.57339319274775,1.75400278764045,0.178907607122402,1.19048279807829,0.449999999906612,-1.97280608515982E-09,-1.97201025088867E-09
2.13899999999988,3.57154894203523,1.75288394106397,0.17894163074775,1.18972337031679,0.449999999906718,-1.97087804409968E-09,-1.97008220982853E-09
2.13949999999988,3.56970384841369,1.75176457394758,0.17897568463973,1.18896358991949,0.449999999906895,-1.96838532973143E-09,-1.96758949546028E-09
2.13999999999988,3.56785791575474,1.75064468943131,0.179009768760679,1.18820345765582,0.449999999906929,-1.9677439538901E-09,-1.96694811961895E-09
2.14049999999988,3.56601114629965,1.74952428897455,0.179043883089723,1.18744297432847,0.44999999990691,-1.96592611634294E-09,-1.96513028207179E-09
2.14099999999988,3.56416354017559,1.74840337199737,0.179078027630535,1.18668214064036,0.449999999907333,-1.96516958261839E-09,-1.96437374834724E-09
2.14149999999988,3.56231510022839,1.74728194044486,0.179112202391537,1.18592095748432,0.44999999990767,-1.96423774467824E-09,-1.96344191040709E-09
2.14199999999988,3.56046582658807,1.74615999389508,0.17914640735829,1.18515942542732,0.449999999907379,-1.96311053524134E-09,-1.96231470097019E-09
2.14249999999988,3.55861572387558,1.74503753611958,0.179180642473323,1.18439754537523,0.449999999907447,-1.96123711715401E-09,-1.96044128288286E-09
2.14299999999988,3.55676479254996,1.74391456688413,0.179214907739098,1.18363531801905,0.449999999907691,-1.9600330941616E-09,-1.95923725989045E-09
2.14349999999988,3.55491303516154,1.74279108794399,0.179249203140664,1.18287274416907,0.449999999907819,-1.95916161072063E-09,-1.95836577644948E-09
2.14399999999988,3.55306045353741,1.74166710042549,0.179283528642577,1.18210982456152,0.449999999907824,-1.9583152321978E-09,-1.95751939792665E-09
2.14449999999988,3.55120704858004,1.74054260438235,0.179317884275882,1.18134656001354,0.44999999990826,-1.9566261805215E-09,-1.95583034625035E-09
2.14499999999988,3.5493528222309,1.73941760101782,0.179352270048229,1.18058295125641,0.449999999908442,-1.95553871706888E-09,-1.95474288279773E-09
2.14549999999988,3.54749777689233,1.73829209201667,0.179386685894646,1.17981899907271,0.449999999908307,-1.95458012275385E-09,-1.9537842884827E-09
2.14599999999988,3.54564191438325,1.73716607837804,0.179421131823036,1.17905470427377,0.449999999908409,-1.95363808463966E-09,-1.95284225036851E-09
2.14649999999988,3.54378523703739,1.73603956187098,0.179455607720449,1.1782900675374,0.449999999908559,-1.9525375760665E-09,-1.95174174179535E-09
2.14699999999988,3.54192774578453,1.73491254253179,0.179490113708301,1.17752508963558,0.449999999908858,-1.95055174789793E-09,-1.94975591362678E-09
2.14749999999988,3.54006944202735,1.73378502104596,0.1795246497613,1.17675977131133,0.449999999908756,-1.94927143870594E-09,-1.94847560443479E-09
2.14799999999988,3.53821032872132,1.73265699960379,0.179559215811424,1.17599411339689,0.449999999909217,-1.94827398658504E-09,-1.94747815231389E-09
2.14849999999988,3.53635040796218,1.73152847962571,0.179593811856702,1.17522811657094,0.449999999908831,-1.9456697086806E-09,-1.94487387440945E-09
2.14899999999989,3.53448968247014,1.73039946294711,0.179628437829196,1.17446178178465,0.449999999909174,-1.94472236925147E-09,-1.94392653498032E-09
2.14949999999989,3.53262815154174,1.72926994825226,0.179663093818482,1.17369510956093,0.449999999910074,-1.94467757175243E-09,-1.94388173748128E-09
2.14999999999989,3.53076581910554,1.72813993868404,0.179697779728316,1.17292810078329,0.449999999909895,-1.94334329184365E-09,-1.9425474575725E-09
2.15049999999989,3.52890268499489,1.72700943320873,0.179732495628322,1.17216075624767,0.449999999910164,-1.94204166636958E-09,-1.94124583209843E-09
2.15099999999989,3.52703875299808,1.72587843496387,0.179767241404441,1.17139307671962,0.449999999910145,-1.94187294022541E-09,-1.94107710595426E-09
2.15149999999989,3.52517402564098,1.72474694562559,0.179802017084734,1.17062506302023,0.449999999910416,-1.9411671159375E-09,-1.94037128166635E-09
2.15199999999989,3.52330850317575,1.72361496478974,0.179836822657501,1.16985671581777,0.449999999910738,-1.94044405543714E-09,-1.93964822116599E-09
2.15249999999989,3.52144218823833,1.72248249434428,0.179871658078702,1.16908803590483,0.449999999910511,-1.93943114346062E-09,-1.93863530918947E-09
2.15299999999989,3.51957508181043,1.72134953440568,0.179906523367683,1.16831902412694,0.449999999910129,-1.94008074883012E-09,-1.93928491455897E-09
2.15349999999989,3.51770718683152,1.72021608727519,0.17994141849866,1.16754968114717,0.449999999910497,-1.93932399306096E-09,-1.93852815878981E-09
2.15399999999989,3.51583850354191,1.71908215235427,0.179976343498173,1.16678000777898,0.449999999910491,-1.93808223636349E-09,-1.93728640209234E-09
2.15449999999989,3.513969035484,1.71794773251236,0.180011298251522,1.16601000480972,0.449999999910399,-1.93694019157142E-09,-1.93614435730027E-09
2.15499999999989,3.5120987847777,1.71681282901512,0.180046282843609,1.16523967300835,0.449999999910629,-1.93573000684122E-09,-1.93493417257007E-09
2.15549999999989,3.5102277536836,1.71567744342447,0.180081297174748,1.1644690131738,0.449999999910576,-1.93422153293987E-09,-1.93342569866872E-09
2.15599999999989,3.50835594177144,1.71454157460093,0.18011634123612,1.16369802602327,0.449999999911121,-1.93301932793766E-09,-1.93222349366651E-09
2.15649999999989,3.50648335269623,1.71340522530259,0.180151415103995,1.16292671237925,0.449999999910394,-1.93083256327942E-09,-1.93003672900827E-09
2.15699999999989,3.50460998809797,1.7122683966038,0.180186518672437,1.16215507291132,0.44999999991041,-1.93029571493586E-09,-1.92949988066471E-09
2.15749999999989,3.50273584898977,1.7111310885876,0.180221651974376,1.16138310851735,0.449999999910451,-1.92895262263182E-09,-1.92815678836067E-09
2.15799999999989,3.50086093852257,1.70999330374615,0.180256814947784,1.16061081991782,0.449999999910813,-1.92805788001849E-09,-1.92726204574734E-09
2.15849999999989,3.49898525663258,1.70885504121986,0.18029200762705,1.15983820787484,0.449999999910834,-1.92654016351046E-09,-1.92574432923931E-09
2.15899999999989,3.49710880766225,1.70771630462654,0.180327229975683,1.15906527314898,0.449999999911041,-1.92651708474934E-09,-1.92572125047819E-09
2.15949999999989,3.49523159227945,1.70657709382135,0.180362481967944,1.15829201657999,0.449999999910168,-1.9243272392222E-09,-1.92353140495105E-09
2.15999999999989,3.49335361267985,1.7054374103697,0.18039776356422,1.15751843883541,0.449999999910523,-1.92266498555416E-09,-1.92186915128301E-09
2.16049999999989,3.49147487042717,1.70429725488284,0.18043307479083,1.15674454084279,0.449999999910712,-1.92139902599475E-09,-1.9206031917236E-09
2.16099999999989,3.48959536688706,1.70315662813754,0.18046841563658,1.15597032320173,0.449999999911214,-1.92021036571344E-09,-1.91941453144229E-09
2.16149999999989,3.48771510453958,1.70201553172043,0.180503786069135,1.15519578683932,0.449999999910696,-1.91937719884461E-09,-1.91858136457346E-09
2.16199999999989,3.48583408708154,1.70087396858542,0.180539186015011,1.15442093257012,0.449999999910986,-1.91856447395722E-09,-1.91776863968607E-09
2.16249999999989,3.48395231447325,1.69973193798795,0.180574615524463,1.15364576104991,0.449999999910927,-1.91768695367855E-09,-1.9168911194074E-09
2.16299999999989,3.48206978901821,1.69858944150727,0.180610074547163,1.15287027305268,0.449999999911107,-1.91698718010613E-09,-1.91619134583498E-09
2.16349999999989,3.48018651243911,1.69744648002589,0.180645563089151,1.15209446941288,0.449999999911186,-1.91708866836837E-09,-1.91629283409722E-09
2.16399999999989,3.47830248640838,1.69630305450024,0.180681081151211,1.15131835084533,0.449999999911601,-1.91601137733421E-09,-1.91521554306306E-09
2.16449999999989,3.47641771246477,1.69515916571933,0.180716628673852,1.15054191816024,0.44999999991134,-1.91214157008179E-09,-1.91134573581064E-09
2.16499999999989,3.4745321930318,1.69401481533624,0.180752205682635,1.14976517210132,0.449999999911597,-1.91084151279775E-09,-1.9100456785266E-09
2.16549999999989,3.47264593055871,1.69287000502111,0.180787812111971,1.148988113514,0.449999999911623,-1.90929987098354E-09,-1.90850403671239E-09
2.16599999999989,3.47075892628543,1.69172473518124,0.180823448016771,1.14821074317577,0.449999999911651,-1.90807623867695E-09,-1.9072804044058E-09
2.16649999999989,3.46887118388398,1.69057900876824,0.180859113265213,1.14743306193857,0.449999999911964,-1.90681763434508E-09,-1.90602180007393E-09
2.16699999999989,3.46698270281623,1.6894328245916,0.180894807939446,1.14665507037302,0.44999999991216,-1.90603625938035E-09,-1.9052404251092E-09
2.16749999999989,3.46509348554239,1.68828618428884,0.180930531951733,1.14587676938919,0.449999999912631,-1.90491249163482E-09,-1.90411665736367E-09
2.16799999999989,3.46320353496,1.68713908990979,0.180966285376484,1.14509815976151,0.449999999912221,-1.90412881295732E-09,-1.90333297868617E-09
2.16849999999989,3.4613128513099,1.68599154114713,0.181002068110527,1.14431924213978,0.449999999912467,-1.90239374253665E-09,-1.9015979082655E-09
2.16899999999989,3.45942143875683,1.68484354116696,0.181037880176867,1.14354001750068,0.449999999912327,-1.90038797198699E-09,-1.89959213771584E-09
2.16949999999989,3.45752929758997,1.68369508965407,0.181073721522388,1.14276048650095,0.449999999912568,-1.89908752612489E-09,-1.89829169185374E-09
2.16999999999989,3.45563642983773,1.68254618774181,0.181109592217986,1.14198064996527,0.449999999912667,-1.89817322970853E-09,-1.89737739543738E-09
2.17049999999989,3.45374283927467,1.68139683857337,0.181145492071017,1.1412005087175,0.449999999912784,-1.89656347571177E-09,-1.89576764144062E-09
2.17099999999989,3.45184852423479,1.68024703960803,0.181181421253773,1.14042006346023,0.449999999912757,-1.89483628787457E-09,-1.89404045360342E-09
2.17149999999989,3.44995348933483,1.67909679477956,0.181217379652909,1.13963931498945,0.449999999912909,-1.89311187559493E-09,-1.89231604132378E-09
2.17199999999989,3.44805773654545,1.67794610523268,0.181253367238561,1.13885826416136,0.449999999912846,-1.89172133513438E-09,-1.89092550086323E-09
2.17249999999989,3.44616126752898,1.67679497197258,0.181289384007124,1.13807691163613,0.449999999913143,-1.89129149841261E-09,-1.89049566414146E-09
2.17299999999989,3.44426408248057,1.67564339428076,0.181325430000022,1.13729525828649,0.449999999913301,-1.88994911387574E-09,-1.88915327960459E-09
2.17349999999989,3.44236618478277,1.67449137478704,0.181361505142793,1.13651330493991,0.449999999913023,-1.88806201228964E-09,-1.88726617801849E-09
2.17399999999989,3.44046757613561,1.67333891454062,0.181397609408602,1.13573105227314,0.449999999913253,-1.88632161279845E-09,-1.8855257785273E-09
2.17449999999989,3.4385682584019,1.67218601455147,0.181433742847753,1.13494850108927,0.449999999913397,-1.88554045987832E-09,-1.88474462560717E-09
2.17499999999989,3.43666823325783,1.67103267578729,0.181469905341664,1.13416565221549,0.449999999913381,-1.88431335812478E-09,-1.88351752385363E-09
2.17549999999989,3.43476750251328,1.66987889929289,0.181506096936452,1.13338250637036,0.449999999913581,-1.88298589220981E-09,-1.88219005793866E-09
2.17599999999989,3.43286606872153,1.66872468683492,0.181542317605244,1.13259906436784,0.449999999913525,-1.88198714945464E-09,-1.88119131518349E-09
2.17649999999989,3.43096393438601,1.66757004008045,0.181578567325227,1.13181532706637,0.449999999913956,-1.88106001608457E-09,-1.88026418181342E-09
2.17699999999989,3.42906109945917,1.66641495833871,0.181614846050496,1.13103129515607,0.449999999913888,-1.87933077433478E-09,-1.87853494006363E-09
2.17749999999989,3.42715756800956,1.66525944489645,0.18165115377495,1.13024696942424,0.449999999913913,-1.87783104343975E-09,-1.8770352091686E-09
2.17799999999989,3.42525334131626,1.66410350014861,0.181687490485264,1.12946235076849,0.449999999913904,-1.87700036069494E-09,-1.87620452642379E-09
2.17849999999989,3.4233484210035,1.662947125101,0.181723856157094,1.12867743983088,0.449999999914526,-1.87568684195671E-09,-1.87489100768556E-09
2.1789999999999,3.42144280903781,1.66179032077869,0.18176025079515,1.12789223754963,0.44999999991433,-1.87398088713486E-09,-1.87318505286371E-09
2.1794999999999,3.41953650618478,1.66063308735495,0.18179667438003,1.12710674453552,0.449999999914283,-1.87265770945633E-09,-1.87186187518518E-09
2.1799999999999,3.41762951538028,1.65947542687752,0.181833126876531,1.12632096171213,0.449999999914093,-1.87057153100412E-09,-1.86977569673297E-09
2.1804999999999,3.41572183897413,1.65831734104982,0.181869608229795,1.12553488977999,0.449999999914521,-1.86967070991972E-09,-1.86887487564857E-09
2.1809999999999,3.41381347973587,1.65715883173386,0.181906118472736,1.12474852961503,0.449999999914252,-1.86836540683188E-09,-1.86756957256073E-09
2.1814999999999,3.41190443789059,1.65599989839241,0.181942657595386,1.1239618819883,0.449999999914496,-1.86743553953761E-09,-1.86663970526646E-09
2.1819999999999,3.40999471447347,1.65484054138664,0.181979225552495,1.12317494762034,0.449999999914002,-1.86707375948725E-09,-1.8662779252161E-09
2.1824999999999,3.40808431326308,1.65368076359349,0.182015822351972,1.12238772740337,0.449999999914238,-1.86698402571128E-09,-1.86618819144013E-09
2.1829999999999,3.40617323670575,1.65252056683409,0.182052447887187,1.12160022206983,0.449999999914648,-1.86553564263114E-09,-1.86473980835999E-09
2.1834999999999,3.40426148519609,1.65135995056506,0.182089102239053,1.12081243247747,0.449999999914499,-1.86480648978193E-09,-1.86401065551078E-09
2.1839999999999,3.40234906063347,1.65019891619157,0.182125785324209,1.12002435920275,0.449999999914953,-1.86244372701871E-09,-1.86164789274756E-09
2.1844999999999,3.40043596592476,1.64903746559549,0.182162497160518,1.11923600325403,0.449999999914727,-1.86183440886722E-09,-1.86103857459607E-09
2.1849999999999,3.3985222019636,1.64787559902215,0.182199237737164,1.1184473652894,0.449999999914895,-1.86086145104181E-09,-1.86006561677066E-09
2.1854999999999,3.39660777210308,1.64671331907114,0.182236006960486,1.11765844615664,0.449999999914815,-1.85986705203423E-09,-1.85907121776308E-09
2.1859999999999,3.39469267830638,1.64555062685869,0.182272804872998,1.11686924665965,0.449999999915044,-1.85885963566168E-09,-1.85806380139053E-09
2.1864999999999,3.39277692055494,1.64438752167918,0.182309631454083,1.11607976750642,0.449999999915259,-1.85734796986914E-09,-1.85655213559799E-09
2.1869999999999,3.39086050140295,1.64322400525579,0.182346486698759,1.11529000953295,0.44999999991545,-1.85516194073365E-09,-1.8543661064625E-09
2.1874999999999,3.38894342430506,1.64206008024339,0.182383370516816,1.11449997362925,0.4499999999156,-1.85390462703605E-09,-1.8531087927649E-09
2.1879999999999,3.38702568951074,1.64089574621508,0.182420282955091,1.1137096604255,0.449999999915076,-1.85337668823227E-09,-1.85258085396112E-09
2.1884999999999,3.38510730077829,1.63973100609148,0.18245722393009,1.11291907084105,0.449999999915676,-1.85206387726122E-09,-1.85126804299007E-09
2.1889999999999,3.38318825868571,1.6385658597022,0.182494193468635,1.11212820559905,0.44999999991582,-1.85104398475744E-09,-1.85024815048629E-09
2.1894999999999,3.38126856462465,1.6374003076033,0.182531191569593,1.11133706553584,0.449999999915922,-1.84772357136875E-09,-1.8469277370976E-09
2.1899999999999,3.37934822128031,1.63623435181618,0.182568218180942,1.11054565136754,0.44999999991565,-1.84611030629167E-09,-1.84531447202052E-09
2.1904999999999,3.37742723147032,1.63506799429108,0.182605273254653,1.10975396400878,0.4499999999158,-1.84387738411118E-09,-1.84308154984003E-09
2.1909999999999,3.37550559622261,1.63390123530671,0.182642356787332,1.10896200421291,0.449999999915661,-1.84298680483419E-09,-1.84219097056304E-09
2.1914999999999,3.37358331779208,1.63273407631614,0.182679468783111,1.10816977277671,0.44999999991613,-1.8419290120919E-09,-1.84113317782075E-09
2.1919999999999,3.37166039794605,1.63156651839988,0.182716609201195,1.10737727042893,0.449999999916041,-1.84075230058589E-09,-1.83995646631474E-09
2.1924999999999,3.36973683925661,1.63039856337418,0.182753778004304,1.10658449796211,0.44999999991602,-1.83884171778281E-09,-1.83804588351166E-09
2.1929999999999,3.36781264233316,1.62923021093607,0.182790975207649,1.10579145627317,0.44999999991626,-1.83658967201072E-09,-1.83579383773957E-09
2.1934999999999,3.36588780960586,1.62806146281081,0.182828200787338,1.10499814609148,0.449999999916228,-1.83592967217816E-09,-1.83513383790701E-09
2.1939999999999,3.36396234143476,1.62689231857823,0.182865454781446,1.10420456815894,0.449999999916145,-1.83482889992703E-09,-1.83403306565588E-09
2.1944999999999,3.36203624281664,1.62572278258603,0.182902737032349,1.10341072328176,0.449999999916495,-1.83365223005438E-09,-1.83285639578323E-09
2.1949999999999,3.36010951394083,1.62455285398883,0.182940047615614,1.10261661242001,0.449999999916374,-1.83167808698315E-09,-1.830882252712E-09
2.1954999999999,3.35818215706082,1.62338253451427,0.182977386463054,1.1018222361669,0.449999999916592,-1.83038920131828E-09,-1.82959336704713E-09
2.1959999999999,3.35625417473549,1.62221182582471,0.18301475357366,1.10102759542058,0.449999999916536,-1.82861992215066E-09,-1.82782408787951E-09
2.1964999999999,3.35432556771326,1.62104072790521,0.183052148935302,1.10023269095587,0.449999999916885,-1.82670460702195E-09,-1.8259087727508E-09
2.1969999999999,3.352396339205,1.61986924323568,0.183089572488504,1.09943752356389,0.449999999916926,-1.82524967362596E-09,-1.82445383935481E-09
2.1974999999999,3.35046648954643,1.61869737134642,0.183127024286562,1.09864209399622,0.449999999917225,-1.82318479757804E-09,-1.82238896330689E-09
2.1979999999999,3.34853602257732,1.61752511528312,0.183164504208761,1.09784640316832,0.449999999917105,-1.82153389594042E-09,-1.82073806166927E-09
2.1984999999999,3.34660494115235,1.61635247719602,0.18320201223135,1.09705045180853,0.44999999991644,-1.81517435804412E-09,-1.81437852377297E-09
2.1989999999999,3.34467324300983,1.61517945387828,0.183239548488663,1.09625424072602,0.449999999916872,-1.81420935219112E-09,-1.81341351791997E-09
2.1994999999999,3.34274093327735,1.61400604994055,0.183277112784044,1.09545777063556,0.449999999917191,-1.81346523908665E-09,-1.8126694048155E-09
2.1999999999999,3.34080801242905,1.61283226484566,0.183314705209175,1.09466104245734,0.449999999916874,-1.81212836403155E-09,-1.8113325297604E-09
2.2004999999999,3.33887448468938,1.61165810212567,0.183352325654223,1.09386405699207,0.449999999917412,-1.80842026076267E-09,-1.80762442649152E-09
2.2009999999999,3.33694035072693,1.61048356160941,0.183389974127475,1.09306681507296,0.449999999917081,-1.8076828645075E-09,-1.80688703023635E-09
2.2014999999999,3.33500561324409,1.60930864549709,0.183427650578432,1.09226931725133,0.449999999917228,-1.8063433665505E-09,-1.80554753227935E-09
2.2019999999999,3.33307027059543,1.60813335112298,0.183465355100171,1.09147156445521,0.449999999917075,-1.80521007864254E-09,-1.80441424437139E-09
2.2024999999999,3.33113432674394,1.60695768164859,0.183503087635849,1.09067355754233,0.449999999917182,-1.80318758535858E-09,-1.80239175108743E-09
2.2029999999999,3.32919778473467,1.60578163944876,0.183540848114173,1.08987529725475,0.449999999916985,-1.80217073209032E-09,-1.80137489781917E-09
2.2034999999999,3.32726064713085,1.60460522626616,0.183578636477421,1.08907678447018,0.449999999917083,-1.79771593444844E-09,-1.79692010017729E-09
2.2039999999999,3.32532291454523,1.60342844194306,0.183616452726882,1.08827801995818,0.449999999917105,-1.79677892009344E-09,-1.79598308582229E-09
2.2044999999999,3.32338458942997,1.60225128814949,0.183654296842258,1.08747900452071,0.449999999917517,-1.79470299732643E-09,-1.79390716305528E-09
2.2049999999999,3.32144567250623,1.60107376486936,0.183692168858815,1.0866797388608,0.449999999917255,-1.79340828299068E-09,-1.79261244871953E-09
2.2054999999999,3.31950616711012,1.59989587456633,0.183730068752389,1.08588022387371,0.449999999917692,-1.79246498199781E-09,-1.79166914772666E-09
2.2059999999999,3.3175660745459,1.59871761787502,0.183767996406219,1.08508046034711,0.44999999991756,-1.79111370179896E-09,-1.79031786752781E-09
2.2064999999999,3.31562539703478,1.59753899616203,0.183805951885457,1.08428044906948,0.449999999917802,-1.7899700610613E-09,-1.78917422679015E-09
2.2069999999999,3.31368413646248,1.59636001063168,0.183843935084498,1.08348019082852,0.44999999991779,-1.78870829259381E-09,-1.78791245832266E-09
2.2074999999999,3.31174229621561,1.59518066373931,0.183881946020749,1.08267968653776,0.449999999917794,-1.78618021762222E-09,-1.78538438335107E-09
2.2079999999999,3.30979987535185,1.59400095389126,0.183919984707358,1.08187893683567,0.449999999917557,-1.7850682876297E-09,-1.78427245335855E-09
2.2084999999999,3.30785687722468,1.59282088349657,0.183958051130961,1.08107794267916,0.449999999917989,-1.78247608340065E-09,-1.7816802491295E-09
2.20899999999991,3.30591330437141,1.59164045450665,0.183996145195152,1.08027670475172,0.449999999917887,-1.78074351098179E-09,-1.77994767671064E-09
2.20949999999991,3.30396915713377,1.59045966646009,0.184034266938256,1.07947522381716,0.449999999918259,-1.77823356040108E-09,-1.77743772612993E-09
2.20999999999991,3.30202443975498,1.58927852275884,0.184072416287703,1.07867350079028,0.449999999918151,-1.77720184402208E-09,-1.77640600975093E-09
2.21049999999991,3.30007915257161,1.58809702287888,0.184110593256979,1.07787153651748,0.449999999918278,-1.77611554630364E-09,-1.77531971203249E-09
2.21099999999991,3.29813329775303,1.58691516838553,0.184148797803856,1.07706933164569,0.449999999917957,-1.77504799747652E-09,-1.77425216320537E-09
2.21149999999991,3.29618687809656,1.58573296119814,0.184187029895523,1.07626688708473,0.449999999918168,-1.77401428269608E-09,-1.77321844842493E-09
2.21199999999991,3.29423989541003,1.58455040239412,0.184225289504028,1.07546420359369,0.449999999918189,-1.77280524982226E-09,-1.77200941555111E-09
2.21249999999991,3.29229235103858,1.58336749241574,0.184263576639467,1.074661282065,0.449999999918379,-1.77109035770506E-09,-1.77029452343391E-09
2.21299999999991,3.29034424789263,1.58218423358586,0.184301891228645,1.07385812316061,0.449999999917515,-1.76922418382297E-09,-1.76842834955182E-09
2.21349999999991,3.28839558580703,1.58100062484472,0.184340233323862,1.07305472772052,0.449999999917926,-1.76434086784916E-09,-1.76354503357801E-09
2.21399999999991,3.28644636917315,1.57981666977296,0.184378602824217,1.07225109665832,0.449999999917657,-1.76454424682948E-09,-1.76374841255833E-09
2.21449999999991,3.28449659888259,1.57863236839473,0.184416999761245,1.0714472308085,0.449999999918107,-1.7631514581673E-09,-1.76235562389615E-09
2.21499999999991,3.28254627589339,1.57744772111368,0.184455424088623,1.07064313077341,0.449999999917678,-1.76139303142975E-09,-1.7605971971586E-09
2.21549999999991,3.28059540359037,1.57626273040438,0.184493875770665,1.06983879749712,0.449999999918193,-1.75904835142404E-09,-1.75825251715289E-09
2.21599999999991,3.27864398437604,1.57507739793132,0.184532354791321,1.06903423173569,0.449999999917706,-1.75863443252489E-09,-1.75783859825374E-09
2.21649999999991,3.27669201902125,1.57389172359918,0.18457086113699,1.06822943436645,0.449999999918636,-1.75697401072483E-09,-1.75617817645368E-09
2.21699999999991,3.27473950966751,1.57270570898302,0.184609394787903,1.06742440597825,0.449999999918333,-1.75550043945982E-09,-1.75470460518867E-09
2.21749999999991,3.27278645897259,1.57151935569571,0.184647955664974,1.06661914769303,0.449999999918885,-1.75451807249427E-09,-1.75372223822312E-09
2.21799999999991,3.27083286803688,1.57033266418381,0.184686543817579,1.06581366011683,0.449999999918661,-1.75281995862253E-09,-1.75202412435138E-09
2.21849999999991,3.26887873850036,1.56914563523652,0.184725159202526,1.0650079441422,0.449999999919115,-1.75176424754842E-09,-1.75096841327727E-09
2.21899999999991,3.26692407405901,1.56795827195199,0.184763801716508,1.06420200047149,0.449999999919021,-1.7505371180393E-09,-1.74974128376815E-09
2.21949999999991,3.26496887539027,1.56677057395648,0.184802471467008,1.0633958300476,0.449999999919182,-1.75004964686476E-09,-1.74925381259361E-09
2.21999999999991,3.26301314601406,1.56558254419275,0.184841168291545,1.06258943361056,0.449999999919214,-1.74920472550966E-09,-1.74840889123851E-09
2.22049999999991,3.26105688545101,1.56439418127496,0.184879892275801,1.06178281198088,0.449999999919371,-1.74779704598116E-09,-1.74700121171001E-09
2.22099999999991,3.25910009727711,1.56320548812797,0.184918643338113,1.06097596589145,0.449999999919569,-1.74666282826141E-09,-1.74586699399026E-09
2.22149999999991,3.25714278227474,1.56201646455284,0.184957421486071,1.06016889631608,0.449999999919753,-1.74551234577436E-09,-1.74471651150321E-09
2.22199999999991,3.2551849440711,1.56082711361906,0.184996226697458,1.05936160383505,0.44999999991953,-1.74439238054269E-09,-1.74359654627154E-09
2.22249999999991,3.25322658303401,1.55963743484969,0.185035058866388,1.05855408939792,0.449999999920009,-1.74333969482632E-09,-1.74254386055517E-09
2.22299999999991,3.25126770190841,1.55844743016077,0.185073918083477,1.05774635374444,0.449999999919729,-1.7420076214858E-09,-1.74121178721465E-09
2.22349999999991,3.24930830354417,1.55725710163299,0.185112804214983,1.056938397776,0.449999999920189,-1.74004292918806E-09,-1.73924709491691E-09
2.22399999999991,3.24734838804335,1.55606644851264,0.185151717332491,1.05613022227789,0.449999999920334,-1.73865266628326E-09,-1.73785683201211E-09
2.22449999999991,3.24538795729351,1.55487547204308,0.185190657389961,1.05532182794011,0.449999999920354,-1.73725968333205E-09,-1.7364638490609E-09
2.22499999999991,3.24342701556246,1.55368417562078,0.185229624272542,1.05451321574873,0.449999999920404,-1.7357685150321E-09,-1.73497268076095E-09
2.22549999999991,3.24146556355042,1.55249255907847,0.185268618071436,1.05370438647992,0.449999999920592,-1.73459903385353E-09,-1.73380319958238E-09
2.22599999999991,3.23950360386939,1.55130062441729,0.185307638673953,1.05289534085736,0.44999999992078,-1.73373904122087E-09,-1.73294320694972E-09
2.22649999999991,3.23754113702699,1.550108371282,0.185346686086505,1.05208607973745,0.449999999921039,-1.73289538274446E-09,-1.73209954847331E-09
2.22699999999991,3.23557816579775,1.54891580160218,0.185385760301944,1.05127660397274,0.449999999920889,-1.73168401840229E-09,-1.73088818413114E-09
2.22749999999991,3.23361469314294,1.54772291773476,0.185424861244207,1.05046691424247,0.449999999921502,-1.73038847139928E-09,-1.72959263712813E-09
2.22799999999991,3.23165071873286,1.54652971834734,0.185463988962201,1.04965701150192,0.449999999921391,-1.72873780568406E-09,-1.72794197141291E-09
2.22849999999991,3.22968624659817,1.54533620680433,0.185503143378445,1.04884689649399,0.449999999921408,-1.72690597932679E-09,-1.72611014505564E-09
2.22899999999991,3.22772127804136,1.54414238361038,0.185542324487878,1.04803657002054,0.449999999922568,-1.72636974160589E-09,-1.72557390733474E-09
2.22949999999991,3.22575581543071,1.54294825028506,0.185581532218748,1.04722603300443,0.449999999922473,-1.72419108157573E-09,-1.72339524730458E-09
2.22999999999991,3.22378985912754,1.5417538064493,0.185620766632087,1.0464152861235,0.449999999922661,-1.72251979346782E-09,-1.72172395919667E-09
2.23049999999991,3.22182341375415,1.54055905596779,0.185660027602261,1.04560433026116,0.449999999922944,-1.72114655860867E-09,-1.72035072433752E-09
2.23099999999991,3.21985647896628,1.53936399763501,0.185699315161136,1.04479316624749,0.449999999922637,-1.71904381007781E-09,-1.71824797580666E-09
2.23149999999991,3.21788905886178,1.53816863485326,0.185738629268798,1.04398179481656,0.449999999923153,-1.71699950091142E-09,-1.71620366664027E-09
2.23199999999991,3.21592115431921,1.53697296765927,0.185777969853533,1.04317021688341,0.449999999922997,-1.716073436131E-09,-1.71527760185985E-09
2.23249999999991,3.21395276731929,1.53577699721598,0.185817336954229,1.04235843322534,0.449999999923741,-1.71515149305357E-09,-1.71435565878242E-09
2.23299999999991,3.21198389998203,1.53458072490809,0.185856730517834,1.04154644463277,0.449999999923333,-1.71372258050972E-09,-1.71292674623857E-09
2.23349999999991,3.21001455315043,1.53338415084053,0.185896150532867,1.0407342518531,0.449999999923934,-1.71251970937369E-09,-1.71172387510254E-09
2.23399999999991,3.2080447284136,1.5321872757623,0.185935597032957,1.039921855695,0.449999999923344,-1.71159922346398E-09,-1.71080338919283E-09
2.23449999999991,3.20607443021464,1.53099010336865,0.185975069816244,1.0391092571061,0.449999999923654,-1.71030196949307E-09,-1.70950613522192E-09
2.23499999999991,3.2041036588981,1.5297926331491,0.186014569082338,1.03829645674314,0.449999999923519,-1.70929052856206E-09,-1.70849469429091E-09
2.23549999999991,3.20213241687412,1.52859486668273,0.186054094642274,1.03748345562561,0.449999999923515,-1.7076951103201E-09,-1.70689927604895E-09
2.23599999999991,3.20016070722254,1.52739680641797,0.186093646465108,1.03667025441562,0.44999999992384,-1.70689931633383E-09,-1.70610348206268E-09
2.23649999999991,3.19818853018738,1.52619845170469,0.186133224596531,1.03585685396233,0.449999999923827,-1.70567750201744E-09,-1.70488166774629E-09
2.23699999999991,3.196215888541,1.52499980464849,0.186172828959373,1.03504325500933,0.449999999923809,-1.70420069722788E-09,-1.70340486295673E-09
2.23749999999991,3.19424278462687,1.52380086660985,0.186212459552151,1.03422945854077,0.449999999924099,-1.70204261795703E-09,-1.70124678368588E-09
2.23799999999991,3.19226921960282,1.52260163811675,0.186252116337866,1.0334154652241,0.449999999924105,-1.70089754780722E-09,-1.70010171353607E-09
2.23849999999991,3.19029519613326,1.5214021209619,0.186291799309809,1.03260127593709,0.449999999924463,-1.69954945949957E-09,-1.69875362522842E-09
2.23899999999992,3.18832071536137,1.52020231556935,0.186331508416098,1.03178689145166,0.449999999924257,-1.69899448676514E-09,-1.69819865249399E-09
2.23949999999992,3.18634577968342,1.51900222347638,0.186371243642959,1.03097231263957,0.449999999924506,-1.69739348965248E-09,-1.69659765538133E-09
2.23999999999992,3.18437039243797,1.51780184726938,0.186411004938899,1.03015754030529,0.449999999924397,-1.69643955827414E-09,-1.69564372400299E-09
2.24049999999992,3.18239455423094,1.51660118672766,0.186450792277577,1.02934257530094,0.449999999924761,-1.69572232644466E-09,-1.69492649217351E-09
2.24099999999992,3.18041826720494,1.5154002432875,0.186490605645473,1.02852741834736,0.4499999999246,-1.69487779366762E-09,-1.69408195939647E-09
2.24149999999992,3.17844153290309,1.51419901759793,0.186530445051045,1.02771207032905,0.449999999925065,-1.69393243876215E-09,-1.693136604491E-09
2.24199999999992,3.17646435398438,1.51299751166939,0.186570310397593,1.02689653199258,0.449999999924817,-1.69264718907769E-09,-1.69185135480654E-09
2.24249999999992,3.17448673243502,1.51179572653245,0.186610201700538,1.0260808042769,0.449999999925126,-1.69101183056242E-09,-1.69021599629127E-09
2.24299999999992,3.17250866991061,1.51059366318567,0.186650118918173,1.02526488788186,0.449999999924903,-1.68935357369726E-09,-1.68855773942611E-09
2.24349999999992,3.17053016845971,1.50939132279309,0.186690062031363,1.02444878371012,0.449999999925129,-1.6873395042305E-09,-1.68654366995935E-09
2.24399999999992,3.16855122991994,1.50818870646324,0.186730031020804,1.02363249251064,0.449999999925253,-1.68618109752661E-09,-1.68538526325546E-09
2.24449999999992,3.16657185655215,1.50698581566737,0.186770025831984,1.02281601512741,0.449999999925384,-1.68503165587364E-09,-1.68423582160249E-09
2.24499999999992,3.16459205097963,1.50578265222594,0.18681004643753,1.02199935239079,0.449999999925369,-1.68382900678221E-09,-1.68303317251106E-09
2.24549999999992,3.16261181358005,1.50457921575146,0.186850092812057,1.02118250509085,0.449999999925686,-1.68226831076534E-09,-1.68147247649419E-09
2.24599999999992,3.16063114830126,1.50337550936825,0.186890164932885,1.0203654740747,0.449999999925425,-1.68081899787342E-09,-1.68002316360227E-09
2.24649999999992,3.15865005481344,1.50217153194585,0.186930262818186,1.01954826012365,0.449999999925761,-1.67941391349125E-09,-1.6786180792201E-09
2.24699999999992,3.15666853752502,1.50096728721449,0.186970386339454,1.01873086404532,0.449999999925759,-1.67819291796434E-09,-1.67739708369319E-09
2.24749999999992,3.15468659745393,1.49976277521207,0.187010535523161,1.01791328679272,0.449999999925975,-1.67762123637338E-09,-1.67682540210223E-09
2.24799999999992,3.15270423598281,1.49855799668688,0.187050710364481,1.01709552900545,0.449999999925999,-1.67674159279319E-09,-1.67594575852204E-09
2.24849999999992,3.15072145533339,1.49735295297843,0.187090910800805,1.01627759162808,0.44999999992607,-1.67584197907633E-09,-1.67504614480518E-09
2.24899999999992,3.14873825843845,1.49614764639465,0.187131136776767,1.01545947534101,0.449999999926024,-1.67489724867131E-09,-1.67410141440016E-09
2.24949999999992,3.14675464585584,1.4949420764106,0.187171388347189,1.01464118117183,0.449999999926227,-1.67354709257328E-09,-1.67275125830213E-09
2.24999999999992,3.14477062083033,1.49373624568672,0.187211665388671,1.01382270982883,0.449999999926113,-1.67224419034273E-09,-1.67144835607158E-09
2.25049999999992,3.14278618470963,1.49253015473689,0.187251967959968,1.01300406208676,0.449999999926004,-1.67117591987065E-09,-1.6703800855995E-09
2.25099999999992,3.14080133987173,1.49132380515984,0.187292295949195,1.01218523883644,0.449999999926261,-1.67025664132847E-09,-1.66946080705732E-09
2.25149999999992,3.13881608810266,1.49011719788937,0.187332649354322,1.0113662409329,0.449999999926063,-1.66833043213632E-09,-1.66753459786517E-09
2.25199999999992,3.13683043146484,1.48891033430952,0.187373028167297,1.01054706906171,0.449999999926321,-1.66802480161543E-09,-1.66722896734428E-09
2.25249999999992,3.13484437167825,1.48770321527385,0.187413432360703,1.00972772411712,0.449999999926577,-1.66691725700385E-09,-1.6661214227327E-09
2.25299999999992,3.13285791174772,1.48649584304108,0.187453861847152,1.00890820693291,0.449999999926574,-1.66509141197313E-09,-1.66429557770198E-09
2.25349999999992,3.1308710517156,1.48528821679162,0.187494316695438,1.00808851830177,0.449999999926781,-1.66372680909799E-09,-1.66293097482684E-09
2.25399999999992,3.12888379532459,1.4840803395434,0.187534796807403,1.00726865904698,0.449999999926808,-1.66285697711377E-09,-1.66206114284262E-09
2.25449999999992,3.12689614421412,1.48287221211105,0.187575302124428,1.00644863005164,0.449999999927009,-1.66167003767814E-09,-1.66087420340699E-09
2.25499999999992,3.12490809974527,1.48166383511791,0.18761583269439,1.00562843200574,0.449999999927232,-1.66015873270808E-09,-1.65936289843693E-09
2.25549999999992,3.12291966369044,1.48045520940557,0.187656388488555,1.00480806586922,0.449999999927095,-1.65870370216759E-09,-1.65790786789644E-09
2.25599999999992,3.12093083890162,1.47924633717954,0.187696969399762,1.00398753239492,0.449999999927398,-1.65809135865835E-09,-1.6572955243872E-09
2.25649999999992,3.11894162774458,1.47803721998908,0.187737575426518,1.0031668324019,0.44999999992709,-1.6572361399847E-09,-1.65644030571355E-09
2.25699999999992,3.11695203230892,1.47682785900428,0.187778206559364,1.00234596681776,0.449999999927519,-1.65660646311849E-09,-1.65581062884734E-09
2.25749999999992,3.11496205395168,1.47561825495201,0.187818862704732,1.00152493636741,0.449999999927533,-1.65491324810585E-09,-1.6541174138347E-09
2.25799999999992,3.11297169343917,1.47440840773883,0.187859543945897,1.00070374182645,0.449999999927997,-1.65339029967182E-09,-1.65259446540067E-09
2.25849999999992,3.11098095476042,1.4731983205986,0.1879002501769,0.99988238405719,0.449999999927736,-1.65203337121334E-09,-1.65123753694219E-09
2.25899999999992,3.10898983948693,1.47198799428926,0.18794098135899,0.999060863910762,0.449999999927913,-1.65013575026407E-09,-1.64933991599292E-09
2.25949999999992,3.10699834925906,1.47077742961346,0.187981737482281,0.99823918223503,0.449999999928288,-1.6493474780388E-09,-1.64855164376765E-09
2.25999999999992,3.10500648485857,1.46956662663207,0.188022518556654,0.99741733974162,0.449999999928232,-1.64755679932238E-09,-1.64676096505123E-09
2.26049999999992,3.10301425049115,1.46835558876586,0.188063324485346,0.996595337311627,0.449999999928319,-1.64683308656599E-09,-1.64603725229484E-09
2.26099999999992,3.10102164604091,1.46714431496147,0.188104155318443,0.99577317583286,0.44999999992814,-1.64553697057368E-09,-1.64474113630253E-09
2.26149999999992,3.09902867597338,1.4659328091241,0.18814501089216,0.994950856028704,0.449999999928416,-1.64448341055667E-09,-1.64368757628552E-09
2.26199999999992,3.09703533989854,1.46472106989055,0.188185891292757,0.99412837878647,0.449999999928761,-1.64229324584042E-09,-1.64149741156927E-09
2.26249999999992,3.09504164160192,1.4635091003231,0.188226796470851,0.99330574487912,0.449999999928852,-1.640745928011E-09,-1.63995009373985E-09
2.26299999999992,3.09304758258584,1.46229690106043,0.188267726348644,0.992482955247774,0.449999999928994,-1.63996460855742E-09,-1.63916877428627E-09
2.26349999999992,3.09105316493705,1.4610844735002,0.188308680903381,0.991660010604407,0.449999999929065,-1.63828130228527E-09,-1.63748546801412E-09
2.26399999999992,3.08905839017615,1.45987181827951,0.188349660132101,0.990836911835042,0.44999999992949,-1.637410165789E-09,-1.63661433151785E-09
2.26449999999992,3.08706325997805,1.45865893637714,0.188390664007354,0.990013659664332,0.44999999992922,-1.6364344601616E-09,-1.63563862589045E-09
2.26499999999992,3.08506777738603,1.45744582994206,0.188431692482741,0.989190255031814,0.449999999929413,-1.63539472242125E-09,-1.6345988881501E-09
2.26549999999992,3.08307194411949,1.45623250002512,0.188472745482574,0.988366698682542,0.449999999929254,-1.63452960888488E-09,-1.63373377461373E-09
2.26599999999992,3.08107576059769,1.45501894617736,0.188513823078459,0.987542991412321,0.449999999929549,-1.63321808854811E-09,-1.63242225427696E-09
2.26649999999992,3.07907923054439,1.45380517130685,0.188554925180357,0.986719134127638,0.449999999929548,-1.63179002254932E-09,-1.63099418827817E-09
2.26699999999992,3.07708235543627,1.45259117611876,0.188596051763684,0.985895127624148,0.44999999992967,-1.63000216102382E-09,-1.62920632675267E-09
2.26749999999992,3.07508513816346,1.45137696266715,0.188637202764507,0.985070972802131,0.449999999929672,-1.62897086097846E-09,-1.62817502670731E-09
2.26799999999992,3.07308758028923,1.45016253176578,0.188678378159929,0.984246670433673,0.449999999929852,-1.62793545310791E-09,-1.62713961883676E-09
2.26849999999992,3.07108968289809,1.44894788361761,0.188719577963632,0.983422221387176,0.449999999929673,-1.62668029046742E-09,-1.62588445619627E-09
2.26899999999993,3.06909144933847,1.44773302097564,0.188760802078364,0.982597626354664,0.449999999929808,-1.62525404245883E-09,-1.62445820818768E-09
2.26949999999993,3.06709288110211,1.44651794436754,0.188802050511643,0.981772886292997,0.449999999929936,-1.62428823169414E-09,-1.62349239742299E-09
2.26999999999993,3.06509398018504,1.44530265512393,0.188843323213316,0.980948001917736,0.449999999930055,-1.62293851968531E-09,-1.62214268541416E-09
2.27049999999993,3.06309474766225,1.44408715340362,0.18888462018669,0.980122974141964,0.449999999929981,-1.62076246867926E-09,-1.61996663440811E-09
2.27099999999993,3.06109518687529,1.4428714417806,0.188925941368564,0.97929780379602,0.449999999930113,-1.61996170644496E-09,-1.61916587217381E-09
2.27149999999993,3.05909529883763,1.44165552058864,0.188967286731012,0.978472491587929,0.449999999930048,-1.61851200497498E-09,-1.61771617070383E-09
2.27199999999993,3.05709508604997,1.44043939139831,0.189008656278104,0.977647038443318,0.449999999930235,-1.61721552816019E-09,-1.61641969388904E-09
2.27249999999993,3.05509455143434,1.43922305641598,0.189050049896366,0.976821445191685,0.449999999930311,-1.61637069007181E-09,-1.61557485580066E-09
2.27299999999993,3.05309369526966,1.43800651512003,0.189091467604348,0.975995712614709,0.449999999930572,-1.61563393219488E-09,-1.61483809792373E-09
2.27349999999993,3.05109252115188,1.43678977026462,0.189132909367108,0.975169841589496,0.44999999993065,-1.61505309126397E-09,-1.61425725699282E-09
2.27399999999993,3.04909102897051,1.43557282092978,0.189174375194061,0.974343832915929,0.449999999930737,-1.61426011446864E-09,-1.61346428019749E-09
2.27449999999993,3.04708922270883,1.43435567039662,0.18921586497184,0.973517687409332,0.449999999931031,-1.61347378513366E-09,-1.61267795086251E-09
2.27499999999993,3.04508710362993,1.43313831906542,0.189257378725005,0.972691405908368,0.449999999931139,-1.6125312612969E-09,-1.61173542702575E-09
2.27549999999993,3.04308467329836,1.43192076767683,0.189298916391191,0.971864989299043,0.449999999931299,-1.61154388444995E-09,-1.6107480501788E-09
2.27599999999993,3.04108193509923,1.43070301887185,0.189340477933577,0.971038438362668,0.449999999931136,-1.61053718972237E-09,-1.60974135545122E-09
2.27649999999993,3.03907889005489,1.42948507285856,0.189382063336,0.970211753929075,0.449999999931263,-1.60964302997613E-09,-1.60884719570498E-09
2.27699999999993,3.03707554050936,1.42826693119193,0.189423672541113,0.969384936845041,0.449999999931273,-1.60839186413853E-09,-1.60759602986738E-09
2.27749999999993,3.03507188888298,1.42704859555233,0.189465305541734,0.968557987857392,0.449999999931529,-1.60784893732391E-09,-1.60705310305276E-09
2.27799999999993,3.03306793501193,1.4258300648952,0.189506962329123,0.967730907856182,0.449999999931428,-1.60730811993304E-09,-1.60651228566189E-09
2.27849999999993,3.03106368353872,1.42461134318735,0.189548642815101,0.966903697604749,0.449999999931524,-1.60580386487919E-09,-1.60500803060804E-09
2.27899999999993,3.02905913505191,1.42339243004038,0.189590346997031,0.966076358082903,0.449999999931596,-1.60408288041314E-09,-1.60328704614199E-09
2.27949999999993,3.02705429211918,1.42217332738041,0.189632074845754,0.965248889961138,0.449999999931879,-1.60290532236207E-09,-1.60210948809092E-09
2.27999999999993,3.02504915668915,1.42095403632352,0.18967382628302,0.964421294150913,0.4499999999317,-1.60146811090112E-09,-1.60067227662997E-09
2.28049999999993,3.02304373166107,1.41973455895674,0.189715601285224,0.963593571487079,0.449999999932026,-1.59978900959867E-09,-1.59899317532752E-09
2.28099999999993,3.02103801697957,1.41851489442764,0.189757399879673,0.962765722740445,0.449999999931806,-1.59824485590487E-09,-1.59744902163372E-09
2.28149999999993,3.01903201621872,1.4172950455167,0.189799221961966,0.961937748808421,0.449999999931634,-1.59796501031373E-09,-1.59716917604258E-09
2.28199999999993,3.01702572988763,1.41607501200096,0.189841067581051,0.96110965037384,0.449999999931782,-1.59686454337393E-09,-1.59606870910278E-09
2.28249999999993,3.01501916206937,1.41485479703606,0.189882936605346,0.960281428496172,0.449999999931795,-1.59544112643406E-09,-1.59464529216291E-09
2.28299999999993,3.01301231344974,1.41363440056519,0.189924829059719,0.959453083892774,0.449999999932055,-1.59458268811363E-09,-1.59378685384248E-09
2.28349999999993,3.01100518553272,1.41241382328863,0.189966744929444,0.958624617382948,0.449999999931696,-1.59315992342979E-09,-1.59236408915864E-09
2.28399999999993,3.00899778180726,1.41119306803282,0.190008684117498,0.957796029724975,0.449999999931959,-1.59217219963814E-09,-1.59137636536699E-09
2.28449999999993,3.00699010441157,1.40997213605538,0.190050646589639,0.956967321834772,0.449999999931775,-1.59065602356456E-09,-1.58986018929341E-09
2.28499999999993,3.00498215332436,1.40875102646491,0.190092632401177,0.956138494526502,0.449999999931778,-1.58895614721377E-09,-1.58816031294262E-09
2.28549999999993,3.00297393260042,1.40752974256196,0.190134641409001,0.955309548697583,0.449999999931874,-1.58785208592693E-09,-1.58705625165578E-09
2.28599999999993,3.00096544353138,1.40630828485938,0.190176673648193,0.954480485092513,0.449999999931299,-1.58667709526661E-09,-1.58588126099546E-09
2.28649999999993,2.99895668804918,1.40508665449812,0.190218729040301,0.953651304579136,0.449999999931631,-1.58568995434205E-09,-1.5848941200709E-09
2.28699999999993,2.99694766842393,1.40386485290587,0.190260807588521,0.952822007997946,0.44999999993159,-1.58503760117057E-09,-1.58424176689942E-09
2.28749999999993,2.99493838636334,1.40264288113195,0.190302909212896,0.951992596086628,0.44999999993186,-1.58448922038534E-09,-1.58369338611419E-09
2.28799999999993,2.99292884390184,1.4014207402458,0.190345033922575,0.951163069801561,0.449999999931895,-1.58311125320054E-09,-1.58231541892939E-09
2.28849999999993,2.99091904367971,1.40019843219674,0.190387181657706,0.950333429893116,0.449999999932148,-1.58170028463633E-09,-1.58090445036518E-09
2.28899999999993,2.98890898689831,1.398975957414,0.190429352391913,0.949503677160299,0.449999999932099,-1.58084524637392E-09,-1.58004941210277E-09
2.28949999999993,2.98689867601824,1.39775331747367,0.190471546089557,0.948673812522689,0.449999999932325,-1.57985838300512E-09,-1.57906254873397E-09
2.28999999999993,2.98488811166734,1.39653051218966,0.190513762752868,0.947843836792665,0.449999999932151,-1.57837574954467E-09,-1.57757991527352E-09
2.29049999999993,2.98287729828656,1.39530754528141,0.190556002278442,0.94701375079415,0.449999999932556,-1.57729472538559E-09,-1.57649889111444E-09
2.29099999999993,2.98086623644221,1.39408441645827,0.190598264667744,0.946183555384006,0.449999999932191,-1.57574524262127E-09,-1.57494940835012E-09
2.29149999999993,2.97885492866506,1.3928611276018,0.190640549873427,0.945353251257344,0.449999999932488,-1.57483134866077E-09,-1.57403551438962E-09
2.29199999999993,2.9768433756649,1.39163767845355,0.190682857888833,0.944522839390036,0.449999999932476,-1.57338975181887E-09,-1.57259391754772E-09
2.29249999999993,2.97483158144416,1.39041407230118,0.190725188642923,0.943692320567339,0.44999999993272,-1.5719428814176E-09,-1.57114704714645E-09
2.29299999999993,2.97281954637287,1.38919030872074,0.190767542128773,0.942861695590365,0.449999999932987,-1.5704008926587E-09,-1.56960505838755E-09
2.29349999999993,2.97080727301389,1.38796638944424,0.190809918322855,0.94203096531401,0.449999999932792,-1.56913007587356E-09,-1.56833424160241E-09
2.29399999999993,2.96879476346661,1.38674231580671,0.190852317139649,0.94120013058764,0.449999999932611,-1.5673996545118E-09,-1.56660382024065E-09
2.29449999999993,2.9667820205257,1.38551808978601,0.190894738564681,0.940369192242129,0.449999999932882,-1.56571658416205E-09,-1.5649207498909E-09
2.29499999999993,2.96476904499215,1.38429371141757,0.190937182526914,0.939538151115152,0.449999999932514,-1.56390056460509E-09,-1.56310473033394E-09
2.29549999999993,2.96275584012325,1.38306918307699,0.190979649052848,0.938707008060894,0.449999999932521,-1.56259727379648E-09,-1.56180143952533E-09
2.29599999999993,2.96074240794686,1.38184450601387,0.191022138052817,0.937875763947235,0.449999999932939,-1.56021658093142E-09,-1.55942074666027E-09
2.29649999999993,2.95872874901183,1.3806196800523,0.191064649525485,0.937044419501158,0.449999999932884,-1.55921806022086E-09,-1.55842222594971E-09
2.29699999999993,2.95671486558212,1.37939470670516,0.191107183467828,0.936212975476179,0.449999999932951,-1.55851227756632E-09,-1.55771644329517E-09
2.29749999999993,2.95470076060663,1.37816958801214,0.191149739764467,0.935381432897087,0.449999999932943,-1.55699723947134E-09,-1.55620140520019E-09
2.29799999999993,2.95268643569934,1.37694432490468,0.191192318440008,0.934549792421626,0.449999999933027,-1.55604067131332E-09,-1.55524483704217E-09
2.29849999999993,2.95067189247477,1.37571891802752,0.191234919447034,0.933718055066981,0.449999999933238,-1.5555038923587E-09,-1.55470805808755E-09
2.29899999999994,2.94865713425917,1.37449337006099,0.191277542684541,0.932886221580682,0.449999999932959,-1.5542099274235E-09,-1.55341409315235E-09
2.29949999999994,2.94664216076993,1.37326767989183,0.191320188231666,0.932054292713214,0.449999999933218,-1.55240892363295E-09,-1.5516130893618E-09
2.29999999999994,2.94462697563065,1.37204185034273,0.191362855959291,0.931222269395492,0.44999999993314,-1.55112132860236E-09,-1.55032549433121E-09
2.30049999999994,2.94261158054343,1.37081588226612,0.191405545898251,0.930390152445679,0.449999999933382,-1.54867595136832E-09,-1.54788011709717E-09
2.30099999999994,2.94059597893662,1.36958977834895,0.191448257920547,0.929557942733828,0.449999999933297,-1.54691336129442E-09,-1.54611752702327E-09
2.30149999999994,2.93858017166425,1.36836353867878,0.191490992039101,0.928725641012962,0.449999999933414,-1.54564896992504E-09,-1.54485313565389E-09
2.30199999999994,2.93656416002259,1.3671371636526,0.191533748224008,0.927893248212111,0.44999999993387,-1.5445238560341E-09,-1.54372802176295E-09
2.30249999999994,2.93454794596285,1.3659106545756,0.191576526485754,0.92706076496794,0.449999999933558,-1.54263019025436E-09,-1.54183435598321E-09
2.30299999999994,2.93253153233264,1.36468401329429,0.191619326689945,0.926228192415361,0.449999999933041,-1.54101725824418E-09,-1.54022142397303E-09
2.30349999999994,2.93051492112002,1.36345724119502,0.191662148894724,0.925395531097799,0.449999999932474,-1.53945392544763E-09,-1.53865809117648E-09
2.30399999999994,2.9284981151986,1.36223034024073,0.191704992913159,0.924562782111641,0.449999999933069,-1.53845637618222E-09,-1.53766054191107E-09
2.30449999999994,2.92648111521217,1.36100331031403,0.191747858874904,0.923729946090274,0.44999999993296,-1.53686628701077E-09,-1.53607045273962E-09
2.30499999999994,2.92446392310178,1.35977615256697,0.191790746681544,0.92289702392022,0.449999999933046,-1.53556029003354E-09,-1.53476445576239E-09
2.30549999999994,2.92244654098768,1.35854886834824,0.191833656288651,0.922064016417529,0.449999999933254,-1.53447624051672E-09,-1.53368040624557E-09
2.30599999999994,2.92042897214547,1.35732146007525,0.191876587639284,0.921230924498105,0.449999999932833,-1.53334561714402E-09,-1.53254978287287E-09
2.30649999999994,2.9184112180022,1.35609392839273,0.191919540714349,0.920397748962038,0.449999999933091,-1.53231741184534E-09,-1.53152157757419E-09
2.30699999999994,2.91639328033067,1.35486627427702,0.1919625154772,0.91956449064324,0.449999999933209,-1.53153494053537E-09,-1.53073910626422E-09
2.30749999999994,2.91437516025556,1.35363849806405,0.192005511922537,0.918731150335816,0.449999999933155,-1.53056431417831E-09,-1.52976847990716E-09
2.30799999999994,2.91235686226995,1.35241060345865,0.192048529922039,0.917897728956164,0.449999999933091,-1.52881009241046E-09,-1.52801425813931E-09
2.30849999999994,2.91033838576204,1.35118258913137,0.192091569527813,0.91706422716936,0.449999999933499,-1.52789129959086E-09,-1.52709546531971E-09
2.30899999999994,2.90831973411289,1.34995445752617,0.192134630659245,0.916230645993773,0.449999999933706,-1.52664070274255E-09,-1.5258448684714E-09
2.30949999999994,2.90630090936964,1.34872620998428,0.192177713299877,0.915396986151829,0.449999999933652,-1.52608198300541E-09,-1.52528614873426E-09
2.30999999999994,2.90428191283205,1.34749784692986,0.192220817388811,0.914563248579709,0.449999999933675,-1.52485275795033E-09,-1.52405692367918E-09
2.31049999999994,2.90226274771422,1.34626937086835,0.192263942890989,0.913729434021114,0.449999999933764,-1.52380379148109E-09,-1.52300795720994E-09
2.31099999999994,2.90024341397646,1.34504078089767,0.192307089815097,0.912895543329579,0.44999999993411,-1.52207348114164E-09,-1.52127764687049E-09
2.31149999999994,2.89822391553466,1.3438120802184,0.192350258064127,0.912061577318069,0.449999999934063,-1.52087395455247E-09,-1.52007812028132E-09
2.31199999999994,2.89620425345125,1.34258326902957,0.19239344763511,0.911227536852362,0.44999999993421,-1.52035505018855E-09,-1.5195592159174E-09
2.31249999999994,2.89418443007912,1.34135434882084,0.192436658478329,0.910393422845812,0.449999999934135,-1.51874204878943E-09,-1.51794621451828E-09
2.31299999999994,2.89216444785619,1.34012532142726,0.192479890538543,0.909559235956222,0.449999999934168,-1.51834192441136E-09,-1.51754609014021E-09
2.31349999999994,2.8901443084685,1.33889618750069,0.192523143774286,0.908724977259174,0.449999999934346,-1.51750832733111E-09,-1.51671249305996E-09
2.31399999999994,2.88812401370224,1.33766694817698,0.192566418180222,0.907890647410682,0.449999999934364,-1.51633733347367E-09,-1.51554149920252E-09
2.31449999999994,2.88610356515043,1.33643760425997,0.192609713731872,0.907056247224322,0.44999999993427,-1.51498207034972E-09,-1.51418623607857E-09
2.31499999999994,2.88408296603744,1.33520815812625,0.192653030330783,0.906221777646149,0.449999999934256,-1.51375538492982E-09,-1.51295955065867E-09
2.31549999999994,2.88206221794938,1.333978610671,0.192696367926134,0.905387239417932,0.449999999934306,-1.51255312441645E-09,-1.5117572901453E-09
2.31599999999994,2.88004132292494,1.33274896291832,0.192739726584037,0.904552633488228,0.449999999934358,-1.51114892821269E-09,-1.51035309394154E-09
2.31649999999994,2.87802028360285,1.33151921700952,0.192783106130682,0.903717960528495,0.449999999934154,-1.5078362586296E-09,-1.50704042435845E-09
2.31699999999994,2.87599910108121,1.33028937302,0.192826506610962,0.902883221515999,0.449999999934248,-1.50677642585251E-09,-1.50598059158136E-09
2.31749999999994,2.87397777734922,1.32905943212521,0.192869927983987,0.90204841730593,0.449999999934087,-1.50522722064395E-09,-1.5044313863728E-09
2.31799999999994,2.87195631332212,1.32782939457007,0.192913370231272,0.901213548587284,0.44999999993349,-1.50309163726714E-09,-1.50229580299599E-09
2.31849999999994,2.86993471271591,1.3265992632375,0.192956833271933,0.900378616272934,0.449999999933541,-1.50018554523346E-09,-1.49938971096231E-09
2.31899999999994,2.86791297805743,1.32536903979946,0.193000317047705,0.899543621276734,0.44999999993354,-1.49820120198818E-09,-1.49740536771703E-09
2.31949999999994,2.86589111049227,1.32413872471866,0.193043821534361,0.898708564305756,0.449999999933501,-1.49521828252119E-09,-1.49442244825004E-09
2.31999999999994,2.86386911095216,1.32290831809107,0.193087346735572,0.897873446192165,0.449999999933352,-1.49363968415805E-09,-1.4928438498869E-09
2.32049999999994,2.86184698350764,1.32167782315183,0.193130892575124,0.897038267847359,0.449999999933331,-1.49256951242904E-09,-1.49177367815789E-09
2.32099999999994,2.85982472878528,1.3204472397321,0.19317445901117,0.896203030108203,0.449999999933801,-1.49187408260421E-09,-1.49107824833306E-09
2.32149999999994,2.85780235007885,1.319216570308,0.193218045977801,0.895367733859437,0.449999999933604,-1.49060487564245E-09,-1.4898090413713E-09
2.32199999999994,2.85577984837313,1.3179858150666,0.193261653502972,0.894532379869864,0.449999999933696,-1.48916390330101E-09,-1.48836806902986E-09
2.32249999999994,2.85375722582096,1.3167549754097,0.193305281490992,0.893696968986489,0.449999999933781,-1.48753123707657E-09,-1.48673540280542E-09
2.32299999999994,2.8517344840988,1.31552405220338,0.193348929943371,0.892861502018077,0.449999999933971,-1.48635485863746E-09,-1.48555902436631E-09
2.32349999999994,2.84971162601977,1.31429304749621,0.193392598791312,0.892025979798062,0.449999999934185,-1.48546938638638E-09,-1.48467355211523E-09
2.32399999999994,2.84768865395638,1.31306196281254,0.193436287983858,0.89119040322567,0.449999999934311,-1.48388756837647E-09,-1.48309173410532E-09
2.32449999999994,2.8456655679985,1.31183079749496,0.19347999753744,0.890354773031617,0.449999999934482,-1.48267617627873E-09,-1.48188034200758E-09
2.32499999999994,2.8436423722206,1.31059955478263,0.193523727336882,0.889519090166712,0.449999999934371,-1.4817862076244E-09,-1.48099037335325E-09
2.32549999999994,2.84161906803542,1.30936823520543,0.19356747738304,0.888683355512597,0.449999999934355,-1.48060547155993E-09,-1.47980963728878E-09
2.32599999999994,2.83959565774746,1.30813684047676,0.193611247619267,0.88784756971673,0.449999999934699,-1.47968025332457E-09,-1.47888441905342E-09
2.32649999999994,2.83757214223764,1.30690537052029,0.193655038033443,0.887011733748558,0.449999999935345,-1.47798055738502E-09,-1.47718472311387E-09
2.32699999999994,2.8355485246676,1.30567382776156,0.193698848559094,0.886175848412023,0.449999999934923,-1.47664737382147E-09,-1.47585153955032E-09
2.32749999999994,2.83352480663269,1.30444221302106,0.193742679157087,0.885339914519427,0.449999999935111,-1.47570092257077E-09,-1.47490508829962E-09
2.32799999999994,2.83150099015436,1.30321052751207,0.193786529806088,0.884503932901104,0.449999999935099,-1.47436061970208E-09,-1.47356478543093E-09
2.32849999999994,2.82947707660192,1.30197877180614,0.193830400460759,0.883667904399795,0.449999999935233,-1.47291037699837E-09,-1.47211454272722E-09
2.32899999999995,2.82745306950973,1.30074694864722,0.193874291043909,0.882831829883219,0.449999999935383,-1.47156252461311E-09,-1.47076669034196E-09
2.32949999999995,2.82542896972205,1.29951505801999,0.193918201562045,0.881995710204603,0.449999999935415,-1.4704224643447E-09,-1.46962663007355E-09
2.32999999999995,2.82340478004616,1.29828310198276,0.193962131934882,0.881159546192893,0.44999999993562,-1.46940423717545E-09,-1.4686084029043E-09
2.33049999999995,2.82138050173665,1.29705108099229,0.194006082150184,0.880323338658617,0.449999999935561,-1.46780923526713E-09,-1.46701340099598E-09
2.33099999999995,2.8193561377497,1.29581899720884,0.194050052142005,0.879487088462945,0.449999999935902,-1.46723710958696E-09,-1.46644127531581E-09
2.33149999999995,2.81733168878019,1.29458685053151,0.194094041904708,0.878650796408559,0.449999999935413,-1.46547013413212E-09,-1.46467429986097E-09
2.33199999999995,2.81530715706948,1.29335464240296,0.194138051399593,0.877814463331156,0.449999999935768,-1.46413525747846E-09,-1.46333942320731E-09
2.33249999999995,2.81328254558835,1.29212237501848,0.194182080555462,0.876978090078984,0.449999999935424,-1.46272098600075E-09,-1.4619251517296E-09
2.33299999999995,2.81125785580556,1.29089004909339,0.194226129333415,0.876141677442808,0.449999999935952,-1.46039866311121E-09,-1.45960282884006E-09
2.33349999999995,2.80923309033951,1.2896576663417,0.194270197681722,0.875305226380302,0.449999999935787,-1.45938901241482E-09,-1.45859317814367E-09
2.33399999999995,2.80720825116474,1.28842522801408,0.194314285566767,0.874468737648425,0.449999999935472,-1.45796069661586E-09,-1.45716486234471E-09
2.33449999999995,2.80518333987443,1.28719273485805,0.194358392947562,0.873632212133143,0.449999999935671,-1.45645787097415E-09,-1.455662036703E-09
2.33499999999995,2.80315835751905,1.28596018714557,0.19440251983003,0.872795650607652,0.449999999935795,-1.45521811267812E-09,-1.45442227840697E-09
2.33549999999995,2.80113330804449,1.28472758807819,0.1944466660781,0.871959053952394,0.4499999999358,-1.45357251235545E-09,-1.4527766780843E-09
2.33599999999995,2.79910819209516,1.28349493747618,0.194490831748477,0.871122422934608,0.449999999935898,-1.45243508886672E-09,-1.45163925459557E-09
2.33649999999995,2.79708301193451,1.28226223676913,0.194535016759102,0.870285758471111,0.449999999935169,-1.45123241201972E-09,-1.45043657774857E-09
2.33699999999995,2.79505777057025,1.28102948830255,0.194579221012472,0.869449061319391,0.449999999935842,-1.44987571948363E-09,-1.44907988521248E-09
2.33749999999995,2.79303246868746,1.2797966917474,0.194623444551428,0.868612332452785,0.449999999935852,-1.44865346107803E-09,-1.44785762680688E-09
2.33799999999995,2.79100710867895,1.27856384888009,0.194667687325098,0.867775572537498,0.449999999936263,-1.44637388177493E-09,-1.44557804750378E-09
2.33849999999995,2.78898169310844,1.27733096134516,0.194711949225132,0.866938782601841,0.449999999936307,-1.44450994221668E-09,-1.44371410794553E-09
2.33899999999995,2.78695622395897,1.27609803043775,0.194756230251021,0.866101963333681,0.449999999936522,-1.44250215938779E-09,-1.44170632511664E-09
2.33949999999995,2.78493070357517,1.27486505761089,0.194800530308358,0.86526511571949,0.44999999993643,-1.4413037985328E-09,-1.44050796426165E-09
2.33999999999995,2.7829051335966,1.27363204372155,0.194844849445525,0.864428240492741,0.449999999936791,-1.44036632621081E-09,-1.43957049193966E-09
2.34049999999995,2.78087951503448,1.27239898907142,0.194889187581692,0.863591338444296,0.449999999937064,-1.43882210312807E-09,-1.43802626885692E-09
2.34099999999995,2.77885385128984,1.27116589620135,0.194933544673497,0.862754410477816,0.449999999937177,-1.43792497353523E-09,-1.43712913926408E-09
2.34149999999995,2.77682814393243,1.2699327658911,0.194977920664005,0.861917457440137,0.449999999937184,-1.43735516544563E-09,-1.43655933117448E-09
2.34199999999995,2.7748023953838,1.26869959984686,0.195022315496143,0.861080480103505,0.449999999937283,-1.43574244160227E-09,-1.43494660733112E-09
2.34249999999995,2.772776606618,1.26746639813561,0.195066729182299,0.860243479362412,0.449999999937674,-1.43463629864726E-09,-1.43384046437611E-09
2.34299999999995,2.77075078046075,1.26623316293664,0.195111161614883,0.859406455971765,0.449999999937469,-1.43296258192649E-09,-1.43216674765534E-09
2.34349999999995,2.76872491893607,1.2649998952538,0.195155612820411,0.858569410923951,0.44999999993791,-1.43153153220332E-09,-1.43073569793217E-09
2.34399999999995,2.76669902360841,1.26376659601643,0.195200082705234,0.857732344948614,0.449999999938132,-1.42984107887045E-09,-1.4290452445993E-09
2.34449999999995,2.76467309621218,1.26253326612744,0.195244571262509,0.856895258884324,0.449999999937909,-1.42834329086572E-09,-1.42754745659457E-09
2.34499999999995,2.76264713941208,1.26129990741129,0.195289078448375,0.856058153614904,0.449999999937514,-1.42677540615477E-09,-1.42597957188362E-09
2.34549999999995,2.76062115582052,1.26006652174425,0.195333604160908,0.855221029978121,0.449999999937246,-1.42565069471967E-09,-1.42485486044852E-09
2.34599999999995,2.75859514675765,1.25883310967893,0.19537814839244,0.854383888748004,0.449999999938282,-1.42473469133542E-09,-1.42393885706427E-09
2.34649999999995,2.75656911386199,1.25759967195536,0.195422711118087,0.853546730850348,0.449999999938193,-1.4243449752982E-09,-1.42354914102705E-09
2.34699999999995,2.75454305944221,1.25636621020397,0.195467292288967,0.852709557010474,0.449999999938797,-1.42312786555188E-09,-1.42233203128073E-09
2.34749999999995,2.75251698587735,1.25513272590622,0.195511891843364,0.851872368189103,0.449999999938665,-1.42161080129988E-09,-1.42081496702873E-09
2.34799999999995,2.75049089546035,1.25389922062647,0.195556509734318,0.851035165160487,0.449999999939073,-1.4202509029948E-09,-1.41945506872365E-09
2.34849999999995,2.74846478977266,1.25266569514861,0.19560114591714,0.850197948768261,0.449999999938653,-1.41872923131725E-09,-1.4179333970461E-09
2.34899999999995,2.74643867062487,1.25143215045685,0.195645800372652,0.849360719856721,0.449999999938646,-1.41664995012558E-09,-1.41585411585443E-09
2.34949999999995,2.7444125408101,1.25019858859511,0.1956904730235,0.848523479252843,0.449999999938645,-1.4162275241425E-09,-1.41543168987135E-09
2.34999999999995,2.74238640164605,1.24896501001749,0.195735163859522,0.847686227829842,0.449999999939199,-1.4147155807942E-09,-1.41391974652305E-09
2.35049999999995,2.74036025496346,1.2477314158034,0.195779872831911,0.846848966389309,0.449999999938847,-1.41391233443589E-09,-1.41311650016474E-09
2.35099999999995,2.73833410315324,1.24649780755809,0.195824599905679,0.846011695750509,0.44999999993897,-1.41292554045602E-09,-1.41212970618487E-09
2.35149999999995,2.73630794761047,1.24526418587287,0.195869345007521,0.845174416791735,0.449999999938351,-1.41160523547956E-09,-1.41080940120841E-09
2.35199999999995,2.73428179176752,1.24403055337786,0.195914108096874,0.84433713035385,0.449999999938935,-1.41019690369504E-09,-1.40940106942389E-09
2.35249999999995,2.73225563633934,1.24279691002791,0.195958889154986,0.843499837217778,0.44999999993867,-1.40916947555247E-09,-1.40837364128132E-09
2.35299999999995,2.73022948390864,1.24156325758217,0.196003688117835,0.842662538269648,0.449999999938978,-1.40806857840126E-09,-1.40727274413011E-09
2.35349999999995,2.72820333664562,1.24032959739467,0.196048504947365,0.841825234364799,0.449999999938784,-1.40660151581873E-09,-1.40580568154758E-09
2.35399999999995,2.72617719681022,1.23909593100725,0.19609333956598,0.840987926297803,0.449999999939191,-1.40586763064388E-09,-1.40507179637273E-09
2.35449999999995,2.72415106555404,1.23786225870395,0.196138191977571,0.840150614933493,0.449999999939026,-1.4045623691894E-09,-1.40376653491825E-09
2.35499999999995,2.72212494540928,1.23662858223606,0.196183062123493,0.839313301110557,0.449999999939165,-1.40334714682222E-09,-1.40255131255107E-09
2.35549999999995,2.72009883842556,1.23539490292193,0.196227949944405,0.838475985620233,0.449999999938998,-1.40293167361083E-09,-1.40213583933968E-09
2.35599999999995,2.71807274674302,1.23416122201776,0.196272855401667,0.837638669384084,0.449999999939517,-1.40161131312322E-09,-1.40081547885207E-09
2.35649999999995,2.71604667223679,1.23292754060667,0.196317778465469,0.836801353225554,0.449999999939091,-1.40159188422029E-09,-1.40079604994914E-09
2.35699999999995,2.71402061712928,1.23169386022224,0.196362719056193,0.835964037911546,0.449999999939298,-1.4007979359798E-09,-1.40000210170865E-09
2.35749999999995,2.71199458205547,1.23046018061968,0.196407677192064,0.835126724304645,0.449999999939088,-1.39954761668726E-09,-1.39875178241611E-09
2.35799999999995,2.70996857067126,1.22922650473149,0.196452652779634,0.834289413220774,0.449999999939362,-1.3980966384608E-09,-1.39730080418965E-09
2.35849999999995,2.70794258461955,1.22799283330783,0.196497645778076,0.833452105594624,0.449999999939014,-1.39663089426811E-09,-1.39583505999696E-09
2.35899999999996,2.70591662607297,1.226759167823,0.196542656136085,0.832614802174401,0.449999999939484,-1.39550124234056E-09,-1.39470540806941E-09
2.35949999999996,2.70389069612116,1.22552550856154,0.196587683844884,0.831777503775684,0.449999999939056,-1.39414520206049E-09,-1.39334936778934E-09
2.35999999999996,2.70186479821464,1.22429185811265,0.196632728804581,0.830940211358052,0.449999999939362,-1.39314308700289E-09,-1.39234725273174E-09
2.36049999999996,2.69983893324009,1.22305821666104,0.196677791010509,0.830102925629294,0.449999999939246,-1.39170655555354E-09,-1.39091072128239E-09
2.36099999999996,2.69781310407365,1.2218245862577,0.196722870398334,0.829265647477854,0.449999999939761,-1.39067526938597E-09,-1.38987943511482E-09
2.36149999999996,2.69578731286975,1.22059096819133,0.196767966915118,0.828428377823684,0.449999999939626,-1.3892528655246E-09,-1.38845703125345E-09
2.36199999999996,2.69376156080154,1.21935736291497,0.196813080521683,0.827591117424996,0.449999999939887,-1.38802097593427E-09,-1.38722514166312E-09
2.36249999999996,2.69173585059728,1.21812377231458,0.196858211182532,0.826753867160239,0.449999999939934,-1.38630790180727E-09,-1.38551206753612E-09
2.36299999999996,2.68971018291181,1.21689019631596,0.196903358867035,0.825916627788684,0.449999999940126,-1.38554497042254E-09,-1.38474913615139E-09
2.36349999999996,2.68768456071973,1.21565663708678,0.196948523525328,0.825079400167648,0.449999999939974,-1.38459253784529E-09,-1.38379670357414E-09
2.36399999999996,2.6856589863051,1.2144230961274,0.196993705080632,0.824242185157011,0.449999999940057,-1.38382082182087E-09,-1.38302498754972E-09
2.36449999999996,2.68363346145232,1.2131895744249,0.197038903503519,0.823404983583869,0.449999999940038,-1.38251467218797E-09,-1.38171883791682E-09
2.36499999999996,2.68160798882009,1.21195607385356,0.197084118733058,0.822567796293334,0.449999999940138,-1.38142017269693E-09,-1.38062433842578E-09
2.36549999999996,2.67958256958159,1.21072259472266,0.1971293507329,0.821730624185866,0.44999999994016,-1.38052495823882E-09,-1.37972912396767E-09
2.36599999999996,2.67755720590544,1.20948913845105,0.197174599470464,0.820893468043396,0.449999999940531,-1.37940492361821E-09,-1.37860908934706E-09
2.36649999999996,2.67553189981721,1.20825570630169,0.197219864900855,0.820056328674417,0.449999999940248,-1.37851756398799E-09,-1.37772172971684E-09
2.36699999999996,2.67350665378891,1.20702229988079,0.197265146950367,0.819219207017261,0.449999999940486,-1.37766544006102E-09,-1.37686960578987E-09
2.36749999999996,2.67148146975194,1.20578892039007,0.197310445585286,0.81838210383597,0.449999999940617,-1.37605762895454E-09,-1.37526179468339E-09
2.36799999999996,2.66945634871587,1.20455556804582,0.197355760784908,0.817545019944504,0.449999999940637,-1.37511113607047E-09,-1.37431530179932E-09
2.36849999999996,2.66743129424004,1.20332224567462,0.197401092454775,0.816707956170126,0.449999999940529,-1.3742576382425E-09,-1.37346180397135E-09
2.36899999999996,2.66540630633525,1.20208895236014,0.197446440626346,0.815870913408228,0.44999999994053,-1.37344662032302E-09,-1.37265078605187E-09
2.36949999999996,2.66338138925278,1.20085569171251,0.197491805153824,0.815033892445516,0.449999999940931,-1.37219363649521E-09,-1.37139780222406E-09
2.36999999999996,2.66135654438422,1.19962246424761,0.197537186024586,0.814196894171098,0.449999999940935,-1.37167291414109E-09,-1.37087707986994E-09
2.37049999999996,2.6593317726702,1.19838927005646,0.197582583238999,0.813359919433523,0.449999999941214,-1.37039542214001E-09,-1.36959958786886E-09
2.37099999999996,2.65730707706678,1.19715611138838,0.197627996720127,0.812522969017059,0.449999999941213,-1.36978610398852E-09,-1.36899026971737E-09
2.37149999999996,2.65528245850215,1.19592298838289,0.197673426429244,0.811686043748673,0.449999999941346,-1.3682491528666E-09,-1.36745331859545E-09
2.37199999999996,2.65325792044895,1.19468990374268,0.197718872290706,0.810849144474051,0.44999999994151,-1.36694429386797E-09,-1.36614845959682E-09
2.37249999999996,2.6512334642861,1.19345685790413,0.197764334279734,0.810012272161077,0.449999999941158,-1.36605603218154E-09,-1.36526019791039E-09
2.37299999999996,2.64920909227966,1.19222385253266,0.197809812333551,0.809175427472118,0.449999999941334,-1.36543175377479E-09,-1.36463591950364E-09
2.37349999999996,2.64718480622158,1.19099088851772,0.197855306415197,0.808338611348962,0.449999999939708,-1.36354148805307E-09,-1.36274565378192E-09
2.37399999999996,2.64516060835434,1.18975796739703,0.197900816495244,0.807501824521363,0.449999999940702,-1.36245062454243E-09,-1.36165479027128E-09
2.37449999999996,2.64313649990697,1.1885250894792,0.19794634252444,0.806665067962746,0.449999999940583,-1.36135980266516E-09,-1.36056396839401E-09
2.37499999999996,2.64111248332272,1.18729225656011,0.197991884438993,0.80582834238263,0.44999999994099,-1.36000377626289E-09,-1.35920794199174E-09
2.37549999999996,2.63908856191535,1.18605947107531,0.198037442155232,0.804991648743742,0.449999999941073,-1.35925264099779E-09,-1.35845680672664E-09
2.37599999999996,2.63706473578149,1.18482673235723,0.198083015704815,0.804154987778422,0.449999999941023,-1.35856212390983E-09,-1.35776628963868E-09
2.37649999999996,2.63504100860033,1.18359404340987,0.198128604925736,0.80331836032378,0.449999999940945,-1.3572323404043E-09,-1.35643650613315E-09
2.37699999999996,2.63301738174464,1.1823614045829,0.198174209881637,0.802481767339023,0.449999999941077,-1.35590336181046E-09,-1.35510752753931E-09
2.37749999999996,2.6309938575527,1.18112881759565,0.198219830446617,0.801645209569407,0.449999999941031,-1.35475873574986E-09,-1.35396290147871E-09
2.37799999999996,2.62897043629775,1.17989628186809,0.198265466645025,0.800808687843352,0.449999999941288,-1.35340687268393E-09,-1.35261103841278E-09
2.37849999999996,2.62694712147895,1.1786638001327,0.198311118420769,0.799972202984236,0.449999999941242,-1.35232107456584E-09,-1.35152524029469E-09
2.37899999999996,2.62492391503489,1.17743137350141,0.198356785681329,0.799135755910837,0.44999999994132,-1.35005913393105E-09,-1.3492632996599E-09
2.37949999999996,2.62290081952082,1.17619900381219,0.198402468359303,0.798299347407609,0.449999999941714,-1.34902608528442E-09,-1.34823025101327E-09
2.37999999999996,2.62087783645836,1.17496669170593,0.198448166479297,0.797462978331285,0.449999999941848,-1.3479009436379E-09,-1.34710510936675E-09
2.38049999999996,2.61885496676389,1.17373443731381,0.198493879959085,0.796626649549183,0.449999999941812,-1.3469318438375E-09,-1.34613600956635E-09
2.38099999999996,2.61683221371807,1.17250224329911,0.19853960875625,0.795790361720745,0.449999999941962,-1.3459347247835E-09,-1.34513889051235E-09
2.38149999999996,2.61480957943375,1.17127011080735,0.198585352794577,0.794954115889591,0.449999999942226,-1.34480770963563E-09,-1.34401187536448E-09
2.38199999999996,2.61278706533736,1.17003804053666,0.198631112054004,0.794117912804583,0.449999999942115,-1.34368607906943E-09,-1.34289024479828E-09
2.38249999999996,2.61076467300131,1.16880603325441,0.19867688651255,0.793281753292543,0.449999999941802,-1.34314456778917E-09,-1.34234873351802E-09
2.38299999999996,2.60874240555006,1.16757409129436,0.198722676061592,0.792445638252375,0.449999999941732,-1.34256016026679E-09,-1.34176432599564E-09
2.38349999999996,2.60672026479633,1.16634221571456,0.19876848066514,0.791609568474694,0.449999999941935,-1.34190981937454E-09,-1.34111398510339E-09
2.38399999999996,2.60469825151534,1.16511040638696,0.198814300346368,0.790773544839917,0.4499999999421,-1.34018136865866E-09,-1.33938553438751E-09
2.38449999999996,2.60267636973215,1.16387866675477,0.198860134937683,0.789937568097446,0.449999999942251,-1.33900579513124E-09,-1.33820996086009E-09
2.38499999999996,2.60065462074636,1.16264699714537,0.198905984460242,0.789101639198379,0.449999999942371,-1.33792919798648E-09,-1.33713336371533E-09
2.38549999999996,2.59863300628128,1.16141539862433,0.198951848841864,0.788265758872684,0.4499999999424,-1.33651809064439E-09,-1.33572225637324E-09
2.38599999999996,2.59661152816469,1.16018387212844,0.19899772806614,0.787429928027515,0.449999999942597,-1.33536912083621E-09,-1.33457328656506E-09
2.38649999999996,2.59459018873691,1.15895241926945,0.199043622060461,0.786594147464293,0.449999999942703,-1.33420866021972E-09,-1.33341282594857E-09
2.38699999999996,2.59256898971873,1.15772104096328,0.199089530785845,0.785758418026847,0.449999999942755,-1.33366970245241E-09,-1.33287386818126E-09
2.38749999999996,2.59054793292388,1.1564897381834,0.199135454208869,0.784922740588861,0.449999999942742,-1.33195864060465E-09,-1.3311628063335E-09
2.38799999999996,2.58852702114929,1.15525851307889,0.199181392235774,0.78408711589232,0.449999999942312,-1.33009460390188E-09,-1.32929876963073E-09
2.38849999999996,2.5865062551689,1.15402736552868,0.19922734487685,0.783251544820563,0.449999999942809,-1.3305858498347E-09,-1.32979001556355E-09
2.38899999999997,2.58448563857231,1.15279629844317,0.199273312022035,0.782416028164202,0.44999999994291,-1.33006845814965E-09,-1.3292726238785E-09
2.38949999999997,2.5824651717713,1.15156531126371,0.199319293696157,0.781580566868518,0.449999999942915,-1.32865511648372E-09,-1.32785928221257E-09
2.38999999999997,2.58044485823236,1.15033440684699,0.199365289758522,0.780745161684057,0.449999999942793,-1.32773377015116E-09,-1.32693793588001E-09
2.39049999999997,2.57842469998683,1.14910358631093,0.199411300185035,0.779909813547961,0.449999999942902,-1.32651194195699E-09,-1.32571610768584E-09
2.39099999999997,2.57640469757551,1.14787284953757,0.199457324974589,0.779074523120441,0.449999999942908,-1.32536952246465E-09,-1.3245736881935E-09
2.39149999999997,2.57438485455234,1.14664219919665,0.199503364030219,0.778239291382351,0.44999999994312,-1.32455880985649E-09,-1.32376297558534E-09
2.39199999999997,2.57236517208942,1.1454116356307,0.19954941732616,0.777404119189319,0.449999999943236,-1.32346149317453E-09,-1.32266565890338E-09
2.39249999999997,2.57034565192804,1.14418115994094,0.199595484818436,0.776569007225245,0.449999999943419,-1.32245867034975E-09,-1.3216628360786E-09
2.39299999999997,2.56832629688895,1.14295077406165,0.199641566436194,0.775733956447555,0.449999999943551,-1.32180558165551E-09,-1.32100974738436E-09
2.39349999999997,2.5663071087529,1.14172047904872,0.199687662127681,0.774898967632701,0.449999999943798,-1.32151224685462E-09,-1.32071641258347E-09
2.39399999999997,2.56428808950879,1.14049027598791,0.199733771855058,0.774064041722024,0.449999999943795,-1.3204667775879E-09,-1.31967094331675E-09
2.39449999999997,2.56226924132086,1.13926016639899,0.199779895550249,0.773229179427677,0.449999999943951,-1.31859295704473E-09,-1.31779712277358E-09
2.39499999999997,2.5602505654163,1.13803015063265,0.199826033205912,0.772394381633589,0.449999999944148,-1.31783210732817E-09,-1.31703627305702E-09
2.39549999999997,2.5582320646144,1.13680023081238,0.199872184738337,0.771559649119798,0.449999999943881,-1.31673470737947E-09,-1.31593887310832E-09
2.39599999999997,2.55621374032095,1.13557040748687,0.199918350104705,0.770724982785129,0.449999999944247,-1.31593073937619E-09,-1.31513490510504E-09
2.39649999999997,2.55419559512026,1.13434068244324,0.199964529258097,0.769890383474788,0.449999999944132,-1.31468849695615E-09,-1.313892662685E-09
2.39699999999997,2.55217763066662,1.13311105656287,0.200010722146167,0.769055852013498,0.449999999944088,-1.31407326686706E-09,-1.31327743259591E-09
2.39749999999997,2.55015984881804,1.13188153098108,0.200056928722161,0.768221389170488,0.449999999944306,-1.31238840628267E-09,-1.31159257201152E-09
2.39799999999997,2.54814225252223,1.13065210780279,0.200103148911411,0.767386995863703,0.44999999994432,-1.31132397995781E-09,-1.31052814568666E-09
2.39849999999997,2.54612484329489,1.12942278776922,0.200149382675256,0.766552672906135,0.449999999944271,-1.31004793124667E-09,-1.30925209697552E-09
2.39899999999997,2.54410762270127,1.12819357170649,0.200195629977176,0.76571842107303,0.44999999994457,-1.30910056406197E-09,-1.30830472979082E-09
2.39949999999997,2.54209059279229,1.12696446076778,0.200241890779886,0.764884241300567,0.449999999944062,-1.30782398799489E-09,-1.30702815372374E-09
2.39999999999997,2.54007375619479,1.12573545689818,0.200288165002845,0.764050134349273,0.44999999994449,-1.30653601826403E-09,-1.30574018399288E-09
2.40049999999997,2.53805711493822,1.1245065612701,0.20033445257512,0.763216101148604,0.449999999944402,-1.30557781252705E-09,-1.3047819782559E-09
2.40099999999997,2.5360406703167,1.12327777447523,0.200380753486507,0.762382142410696,0.449999999944267,-1.30527472164133E-09,-1.30447888737018E-09
2.40149999999997,2.53402442511486,1.12204909849371,0.200427067669108,0.761548259007557,0.449999999944494,-1.30416501209485E-09,-1.3033691778237E-09
2.40199999999997,2.53200838099248,1.12082053416732,0.200473395067143,0.760714451813455,0.449999999944557,-1.30353047800291E-09,-1.30273464373176E-09
2.40249999999997,2.5299925396686,1.1195920824395,0.200519735656951,0.759880721627612,0.449999999944537,-1.30293961730921E-09,-1.30214378303806E-09
2.40299999999997,2.52797690365662,1.1183637450727,0.200566089354802,0.759047069284274,0.449999999944843,-1.30180378976608E-09,-1.30100795549493E-09
2.40349999999997,2.52596147520908,1.11713552345895,0.200612456113034,0.758213495691625,0.44999999994548,-1.30006766463353E-09,-1.29927183036238E-09
2.40399999999997,2.52394625527765,1.11590741783438,0.200658835904967,0.757380001592931,0.449999999945372,-1.29823149452868E-09,-1.29743566025753E-09
2.40449999999997,2.52193124627465,1.1146794298222,0.20070522866586,0.756546587841684,0.4499999999449,-1.29699026518715E-09,-1.296194430916E-09
2.40499999999997,2.51991645015535,1.11345156060395,0.200751634365189,0.755713255241144,0.44999999994506,-1.29553691385897E-09,-1.29474107958782E-09
2.40549999999997,2.51790186926529,1.11222381172395,0.200798052917239,0.754880004678832,0.449999999945274,-1.29464801379431E-09,-1.29385217952316E-09
2.40599999999997,2.51588750602373,1.11099618486611,0.200844484262004,0.754046836950096,0.449999999945517,-1.29320920638776E-09,-1.29241337211661E-09
2.40649999999997,2.51387336122249,1.10976868004787,0.200890928383048,0.753213752846348,0.449999999945219,-1.2913737301723E-09,-1.29057789590115E-09
2.40699999999997,2.51185943817231,1.10854129969073,0.200937385218494,0.752380753317657,0.449999999945426,-1.29022845185567E-09,-1.28943261758452E-09
2.40749999999997,2.5098457380253,1.1073140442335,0.200983854703448,0.751547839142844,0.449999999945509,-1.28878767380325E-09,-1.2879918395321E-09
2.40799999999997,2.50783226348272,1.10608691554694,0.201030336783058,0.750715011207385,0.449999999945338,-1.28766335094621E-09,-1.28686751667506E-09
2.40849999999997,2.5058190154406,1.10485991382628,0.201076831445653,0.749882270222999,0.449999999945664,-1.28615053329728E-09,-1.28535469902613E-09
2.40899999999997,2.50380599706726,1.1036330413927,0.201123338590507,0.749049617138281,0.449999999945775,-1.28524534070973E-09,-1.28444950643858E-09
2.40949999999997,2.50179320977939,1.10240629895731,0.201169858188738,0.748217052687382,0.449999999945952,-1.28363250584407E-09,-1.28283667157292E-09
2.40999999999997,2.4997806554725,1.10117968755128,0.20121639020063,0.747384577774586,0.449999999946003,-1.28277313771186E-09,-1.28197730344071E-09
2.41049999999997,2.49776833683808,1.09995320916294,0.201262934540696,0.746552193188436,0.449999999946007,-1.2818114902835E-09,-1.28101565601235E-09
2.41099999999997,2.49575625502928,1.09872686410024,0.201309491180216,0.745719899802296,0.449999999946526,-1.28081227568355E-09,-1.2800164414124E-09
2.41149999999997,2.49374441174767,1.09750065328413,0.201356060088156,0.744887698429017,0.449999999946369,-1.2801208426616E-09,-1.27932500839045E-09
2.41199999999997,2.49173281049096,1.09627457947975,0.201402641178952,0.744055589885575,0.449999999946678,-1.27924736081919E-09,-1.27845152654804E-09
2.41249999999997,2.48972145154469,1.09504864212564,0.201449234420827,0.743223575051431,0.449999999946798,-1.27762553314703E-09,-1.27682969887588E-09
2.41299999999997,2.48771033875079,1.09382284439358,0.201495839707684,0.742391654702482,0.449999999947038,-1.27655419568384E-09,-1.27575836141269E-09
2.41349999999997,2.48569947252068,1.09259718578395,0.201542457066204,0.741559829723826,0.449999999946708,-1.27494007018392E-09,-1.27414423591277E-09
2.41399999999997,2.48368885614011,1.09137166889838,0.201589086375601,0.740728100919089,0.449999999947039,-1.27362341506565E-09,-1.2728275807945E-09
2.41449999999997,2.48167849099182,1.09014629425179,0.201635727624984,0.739896469167904,0.449999999947136,-1.27282061279654E-09,-1.27202477852539E-09
2.41499999999997,2.47966837874178,1.08892106281019,0.201682380757939,0.739064935226627,0.449999999947032,-1.27138818917238E-09,-1.27059235490123E-09
2.41549999999997,2.47765852221027,1.08769597660084,0.201729045687397,0.738233499974812,0.449999999947225,-1.27014410100657E-09,-1.26934826673542E-09
2.41599999999997,2.47564892324852,1.08647103673521,0.201775722370207,0.737402164195708,0.449999999947395,-1.26938001776544E-09,-1.26858418349429E-09
2.41649999999997,2.47363958310417,1.08524624360982,0.201822410795061,0.736570928751855,0.449999999947436,-1.26824675761306E-09,-1.26745092334191E-09
2.41699999999997,2.47163050411359,1.08402159880936,0.20186911089984,0.73573979445683,0.449999999947558,-1.26648626308512E-09,-1.26569042881397E-09
2.41749999999997,2.46962168851411,1.0827971037505,0.201915822586665,0.734908762229425,0.449999999947522,-1.26468115146938E-09,-1.26388531719823E-09
2.41799999999997,2.46761313868761,1.08157276009958,0.201962545822954,0.734077832817239,0.449999999947829,-1.26350330198477E-09,-1.26270746771362E-09
2.41849999999998,2.46560485582122,1.08034856828748,0.20200928056833,0.733247007017779,0.449999999947632,-1.26250787602089E-09,-1.26171204174974E-09
2.41899999999998,2.46359684221979,1.07912452973305,0.202056026775333,0.73241628576311,0.449999999948296,-1.26182983506418E-09,-1.26103400079303E-09
2.41949999999998,2.46158909986589,1.07790064574507,0.202102784373423,0.731585669799492,0.449999999947906,-1.26098630148785E-09,-1.2601904672167E-09
2.41999999999998,2.4595816300957,1.07667691680379,0.202149553349112,0.73075515999427,0.449999999948522,-1.2600545884478E-09,-1.25925875417665E-09
2.42049999999998,2.45757443546706,1.07545334474789,0.202196333612302,0.729924757158714,0.44999999994816,-1.25924103089314E-09,-1.25844519662199E-09
2.42099999999998,2.45556751803486,1.07422993087791,0.202243125121315,0.729094462087039,0.449999999948594,-1.25805617312569E-09,-1.25726033885454E-09
2.42149999999998,2.45356088061773,1.07300667716188,0.202289927785054,0.728264275722402,0.449999999948394,-1.25663783545615E-09,-1.255842001185E-09
2.42199999999998,2.45155452494174,1.07178358459361,0.202336741562305,0.727434198837243,0.449999999948579,-1.25595067679285E-09,-1.2551548425217E-09
2.42249999999998,2.44954845213607,1.07056065346742,0.202383566443037,0.726604232277141,0.44999999994847,-1.25478075152508E-09,-1.25398491725393E-09
2.42299999999998,2.44754266471012,1.06933788566582,0.202430402318768,0.725774376776949,0.44999999994858,-1.25488443247779E-09,-1.25408859820664E-09
2.42349999999998,2.44553716407749,1.06811528157637,0.202477249203318,0.724944633348984,0.449999999948819,-1.25415614005142E-09,-1.25336030578027E-09
2.42399999999998,2.44353195292553,1.06689284336774,0.202524106971593,0.724115002636725,0.449999999949478,-1.25237704928782E-09,-1.25158121501667E-09
2.42449999999998,2.44152703345833,1.06567057231378,0.202570975619177,0.723285485575316,0.449999999950056,-1.25175633747254E-09,-1.25096050320139E-09
2.42499999999998,2.43952240723149,1.06444846930256,0.202617855047281,0.722456082930223,0.449999999951418,-1.24827330416633E-09,-1.24747746989518E-09
2.42549999999998,2.43751807588666,1.063226535044,0.202664745263374,0.721626795627829,0.44999999995145,-1.24711918569886E-09,-1.24632335142771E-09
2.42599999999998,2.43551404156548,1.06200477100889,0.202711646177486,0.720797624427665,0.449999999951438,-1.24573019955054E-09,-1.24493436527939E-09
2.42649999999998,2.43351030711034,1.06078317929737,0.202758557706174,0.719968570155459,0.449999999951334,-1.24500328102517E-09,-1.24420744675402E-09
2.42699999999998,2.43150687427937,1.05956176085724,0.20280547982151,0.719139633648314,0.449999999952304,-1.24331045459058E-09,-1.24251462031943E-09
2.42749999999998,2.42950374423952,1.05834051604632,0.20285241249885,0.718310815742062,0.449999999952288,-1.24164448167541E-09,-1.24084864740426E-09
2.42799999999998,2.42750091960063,1.05711944666242,0.202899355645206,0.71748211734044,0.449999999952565,-1.2404824528689E-09,-1.23968661859775E-09
2.42849999999998,2.42549840164826,1.05589855328548,0.202946309241311,0.716653539169066,0.449999999952402,-1.23966378828833E-09,-1.23886795401718E-09
2.42899999999998,2.42349619243219,1.05467783717146,0.202993273231329,0.715825082076739,0.449999999952667,-1.23753557401685E-09,-1.2367397397457E-09
2.42949999999998,2.42149429521967,1.05345730085507,0.20304024751328,0.714996746898575,0.449999999952753,-1.23662394213575E-09,-1.2358281078646E-09
2.42999999999998,2.41949271076385,1.05223694423156,0.203087232083556,0.714168534496278,0.449999999952457,-1.23555710107581E-09,-1.23476126680466E-09
2.43049999999998,2.41749144135248,1.05101676893626,0.203134226843044,0.713340445620352,0.449999999952826,-1.23447264910315E-09,-1.233676814832E-09
2.43099999999998,2.4154904896469,1.04979677676457,0.203181231778895,0.712512481150644,0.449999999952782,-1.23295873510898E-09,-1.23216290083783E-09
2.43149999999998,2.41348985704963,1.04857696836763,0.203228246802271,0.711684641927156,0.449999999952572,-1.2322293185818E-09,-1.23143348431065E-09
2.43199999999998,2.41148954620759,1.0473573456607,0.203275271855169,0.71085692873928,0.449999999952446,-1.23126757400893E-09,-1.23047173973778E-09
2.43249999999998,2.40948955803951,1.04613790873286,0.203322306899846,0.710029342454209,0.449999999952597,-1.23008973840211E-09,-1.22929390413096E-09
2.43299999999998,2.40748989503857,1.04491865927103,0.203369351901439,0.709201883913739,0.449999999952364,-1.23007419527976E-09,-1.22927836100861E-09
2.43349999999998,2.40549055931058,1.04369959875322,0.203416406758342,0.70837455384647,0.449999999952556,-1.22811334712924E-09,-1.22731751285809E-09
2.43399999999998,2.40349155313573,1.0424807285386,0.203463471449075,0.707547353195386,0.449999999952666,-1.22708160299467E-09,-1.22628576872352E-09
2.43449999999998,2.40149287751482,1.04126204886815,0.203510545924784,0.706720282769393,0.449999999952492,-1.22612850428361E-09,-1.22533267001246E-09
2.43499999999998,2.39949453588006,1.04004356253024,0.203557630086538,0.705893343310478,0.449999999952799,-1.22391968782054E-09,-1.22312385354939E-09
2.43549999999998,2.39749652951442,1.03882526987961,0.203604723913081,0.705066535768559,0.449999999953172,-1.22289753323734E-09,-1.22210169896619E-09
2.43599999999998,2.39549886011634,1.03760717195879,0.20365182733145,0.70423986087329,0.449999999952809,-1.22197117702338E-09,-1.22117534275223E-09
2.43649999999998,2.393501529137,1.0363892693672,0.20369894033241,0.703413319484594,0.449999999952796,-1.22123330892343E-09,-1.22043747465228E-09
2.43699999999998,2.3915045398819,1.0351715646888,0.203746062806897,0.702586912433341,0.449999999952858,-1.22009856384775E-09,-1.2193027295766E-09
2.43749999999998,2.38950789384096,1.03395405865382,0.203793194721007,0.701760640513214,0.449999999952919,-1.21874343950168E-09,-1.21794760523053E-09
2.43799999999998,2.38751159282399,1.0327367522481,0.203840336013673,0.700934504609361,0.449999999952865,-1.21762669391678E-09,-1.21683085964563E-09
2.43849999999998,2.38551563816836,1.03151964612307,0.203887486669079,0.700108505423083,0.449999999953136,-1.21676937969717E-09,-1.21597354542602E-09
2.43899999999998,2.38352003313001,1.0303027426294,0.203934646568933,0.699282643978714,0.449999999952966,-1.21565815747182E-09,-1.21486232320067E-09
2.43949999999998,2.38152477846617,1.02908604182924,0.203981815726957,0.698456920956505,0.449999999953466,-1.21440818512397E-09,-1.21361235085282E-09
2.43999999999998,2.3795298773389,1.0278695461568,0.204028993996844,0.697631337232401,0.449999999952859,-1.21296442334717E-09,-1.21216858907602E-09
2.44049999999998,2.3775353315047,1.02665325653365,0.20407618138611,0.696805893631694,0.449999999953245,-1.21216370274624E-09,-1.21136786847509E-09
2.44099999999998,2.37554114269932,1.02543717395911,0.204123377816746,0.695980590970396,0.449999999953073,-1.210793743045E-09,-1.20999790877385E-09
2.44149999999998,2.37354731254347,1.02422129927333,0.204170583261369,0.695155430055451,0.449999999953318,-1.20914868395605E-09,-1.2083528496849E-09
2.44199999999998,2.37155384388705,1.02300563459417,0.204217797603081,0.694330411736699,0.449999999953101,-1.20836535222324E-09,-1.20756951795209E-09
2.44249999999998,2.36956073744,1.02179017977668,0.204265020879869,0.693505536830122,0.449999999953325,-1.20677781656475E-09,-1.2059819822936E-09
2.44299999999998,2.36756799627737,1.02057493723999,0.204312252934418,0.692680806149723,0.44999999995324,-1.20477221254855E-09,-1.2039763782774E-09
2.44349999999998,2.36557562272913,1.01935990846381,0.204359493765433,0.691856220546333,0.449999999953548,-1.20422867511127E-09,-1.20343284084012E-09
2.44399999999998,2.36358361789788,1.01814509382813,0.204406743297501,0.69103178081855,0.449999999953707,-1.20302987016707E-09,-1.20223403589592E-09
2.44449999999998,2.3615919837637,1.01693049448355,0.204454001505562,0.690207487820769,0.449999999953816,-1.2017540851339E-09,-1.20095825086275E-09
2.44499999999998,2.35960072195696,1.01571611138021,0.204501268319139,0.68938334230361,0.449999999953998,-1.20026769079296E-09,-1.19947185652181E-09
2.44549999999998,2.35760983561022,1.01450194678412,0.204548543664555,0.688559345207689,0.44999999995386,-1.19844027757221E-09,-1.19764444330106E-09
2.44599999999998,2.35561932528694,1.0132880005684,0.204595827520736,0.687735497244018,0.449999999953792,-1.19673046472535E-09,-1.1959346304542E-09
2.44649999999998,2.35362919443101,1.01207427533722,0.204643119795682,0.686911799344311,0.449999999953797,-1.19595111591764E-09,-1.19515528164649E-09
2.44699999999998,2.3516394441237,1.01086077148189,0.204690420449243,0.686088252238672,0.449999999953901,-1.19480837723618E-09,-1.19401254296503E-09
2.44749999999998,2.34965007652785,1.00964749032943,0.204737729414114,0.685264856830465,0.44999999995384,-1.19372005336071E-09,-1.19292421908956E-09
2.44799999999998,2.34766109426258,1.00843443375948,0.204785046632356,0.684441613916811,0.449999999953935,-1.19283045940666E-09,-1.19203462513551E-09
2.44849999999999,2.34567249856438,1.007221602297,0.204832372053172,0.683618524260627,0.449999999953579,-1.19105714180279E-09,-1.19026130753164E-09
2.44899999999999,2.34368429178807,1.0060089974479,0.204879705619064,0.6827955887674,0.449999999953701,-1.19047247060244E-09,-1.18967663633129E-09
2.44949999999999,2.3416964754549,1.00479662002695,0.204927047258225,0.681972808216492,0.449999999953233,-1.18931774151232E-09,-1.18852190724117E-09
2.44999999999999,2.33970905182766,1.0035844714943,0.204974396964908,0.681150183414779,0.449999999953675,-1.18817829186657E-09,-1.18738245759542E-09
2.45049999999999,2.33772202319601,1.00237255340711,0.205021754624609,0.680327715210515,0.44999999995377,-1.18695857309614E-09,-1.18616273882499E-09
2.45099999999999,2.33573539114452,1.00116086657424,0.205069120197079,0.6795054044196,0.449999999953609,-1.18573649510179E-09,-1.18494066083064E-09
2.45149999999999,2.33374915742508,0.999949411981483,0.205116493642631,0.678683251847437,0.44999999995353,-1.18468174159503E-09,-1.18388590732388E-09
2.45199999999999,2.3317633239144,0.998738190697546,0.205163874928572,0.677861258334786,0.449999999953497,-1.18313661645608E-09,-1.18234078218493E-09
2.45249999999999,2.32977789307721,0.997527204508248,0.205211263930648,0.677039424684774,0.449999999953545,-1.1818583334211E-09,-1.18106249914995E-09
2.45299999999999,2.32779286725659,0.996316454933928,0.205258660597926,0.676217751770919,0.449999999953819,-1.18083377798062E-09,-1.18003794370947E-09
2.45349999999999,2.32580824721563,0.99510594195243,0.205306064964744,0.675396240344794,0.449999999953667,-1.18001282356506E-09,-1.17921698929391E-09
2.45399999999999,2.32382403659532,0.993895668495341,0.205353476846297,0.674574891299743,0.449999999953938,-1.17809760558085E-09,-1.1773017713097E-09
2.45449999999999,2.32184023573394,0.992685634055493,0.20540089627065,0.673753705454217,0.449999999953577,-1.1772223473816E-09,-1.17642651311045E-09
2.45499999999999,2.31985684777918,0.991475841108366,0.20544832315292,0.672932683563807,0.449999999954084,-1.17594030346613E-09,-1.17514446919498E-09
2.45549999999999,2.31787387418124,0.990266290279598,0.205495757434764,0.672111826512778,0.449999999954097,-1.17449305836459E-09,-1.17369722409344E-09
2.45599999999999,2.31589131639442,0.989056982294602,0.205543199075314,0.671291135070471,0.449999999954038,-1.17315891723369E-09,-1.17236308296254E-09
2.45649999999999,2.31390917753723,0.987847919488775,0.205590647994736,0.670470610099774,0.449999999953941,-1.17184863202002E-09,-1.17105279774887E-09
2.45699999999999,2.3119274586332,0.986639102118053,0.205638104158018,0.669650252403033,0.449999999954095,-1.17024680224009E-09,-1.16945096796894E-09
2.45749999999999,2.30994616272108,0.985430532528768,0.205685567458603,0.668830062779577,0.449999999954133,-1.16867113209018E-09,-1.16787529781903E-09
2.45799999999999,2.30796529123491,0.984222211309713,0.20573303787002,0.668010042100826,0.449999999954349,-1.16616129253178E-09,-1.16536545826063E-09
2.45849999999999,2.30598484497761,0.983014138497858,0.2057805153746,0.667190191151112,0.449999999954044,-1.1640410441105E-09,-1.16324520983935E-09
2.45899999999999,2.30400482772104,0.981806317237798,0.205827999852879,0.666370510676409,0.44999999995395,-1.16322632082166E-09,-1.16243048655051E-09
2.45949999999999,2.30202524089491,0.980598748000799,0.205875491262088,0.665551001677533,0.449999999954493,-1.16164454444512E-09,-1.16084871017397E-09
2.45999999999999,2.30004608617378,0.97939143181008,0.205922989555735,0.664731664853701,0.449999999954266,-1.16031739771927E-09,-1.15952156344812E-09
2.46049999999999,2.29806736522117,0.978184369573609,0.205970494679653,0.663912501013501,0.449999999954411,-1.1590515075488E-09,-1.15825567327765E-09
2.46099999999999,2.29608908038122,0.976977562815425,0.206018006583967,0.663093511027481,0.449999999954351,-1.15769702158097E-09,-1.15690118730982E-09
2.46149999999999,2.29411123378104,0.975771012979727,0.206065525177545,0.662274695669262,0.449999999954505,-1.15571584247132E-09,-1.15492000820017E-09
2.46199999999999,2.29213382751926,0.974564721345314,0.206113050413373,0.661456055805685,0.449999999954884,-1.15371531772546E-09,-1.15291948345431E-09
2.46249999999999,2.29015686299908,0.973358688598834,0.206160582245121,0.66063759220043,0.449999999954694,-1.15251055921028E-09,-1.15171472493913E-09
2.46299999999999,2.28818034198684,0.972152915714576,0.206208120637818,0.659819305679887,0.449999999954557,-1.15111871423768E-09,-1.15032287996653E-09
2.46349999999999,2.28620426691192,0.970947404384566,0.206255665490454,0.659001197082194,0.449999999954703,-1.14965702235903E-09,-1.14886118808788E-09
2.46399999999999,2.28422863995041,0.969742155977084,0.206303216755853,0.658183267262858,0.449999999954619,-1.14878714874145E-09,-1.1479913144703E-09
2.46449999999999,2.28225346224867,0.968537170903311,0.206350774402251,0.657365516988263,0.449999999954842,-1.1471662231255E-09,-1.14637038885435E-09
2.46499999999999,2.28027873649267,0.967332451112148,0.206398338346978,0.656547947078464,0.449999999955075,-1.14540942008912E-09,-1.14461358581797E-09
2.46549999999999,2.27830446443287,0.966127997572126,0.20644590853299,0.655730558373018,0.44999999995474,-1.14467771372695E-09,-1.1438818794558E-09
2.46599999999999,2.27633064919086,0.964923812692908,0.206493484853826,0.654913351689519,0.449999999954609,-1.14337748990945E-09,-1.1425816556383E-09
2.46649999999999,2.27435729144759,0.963719896335993,0.206541067319833,0.654096327837052,0.449999999954707,-1.14228371206337E-09,-1.14148787779222E-09
2.46699999999999,2.27238439258639,0.962516249216846,0.20658865586179,0.65327948755287,0.449999999954884,-1.14037013165813E-09,-1.13957429738698E-09
2.46749999999999,2.27041195553477,0.961312873401375,0.206636250407866,0.652462831770442,0.449999999955086,-1.13907794307977E-09,-1.13828210880862E-09
2.46799999999999,2.26843998200226,0.96010976983401,0.206683850909478,0.651646361303984,0.449999999954786,-1.13823801772828E-09,-1.13744218345713E-09
2.46849999999999,2.26646847462793,0.958906940493402,0.206731457260423,0.650830076919159,0.449999999954941,-1.13737384788148E-09,-1.13657801361033E-09
2.46899999999999,2.26449743473599,0.957704385866564,0.206779069457821,0.650013979456679,0.44999999995492,-1.13564677106659E-09,-1.13485093679544E-09
2.46949999999999,2.26252686383146,0.956502106772787,0.206826687434389,0.649198069669037,0.449999999955248,-1.13417768232704E-09,-1.13338184805589E-09
2.46999999999999,2.26055676448129,0.955300104966158,0.206874311116931,0.648382348443172,0.449999999955028,-1.13318859851219E-09,-1.13239276424104E-09
2.47049999999999,2.2585871387664,0.954098381784337,0.20692194044447,0.647566816582586,0.449999999955006,-1.13169945636926E-09,-1.13090362209811E-09
2.47099999999999,2.25661798838982,0.952896938169759,0.206969575359771,0.646751474905258,0.449999999955036,-1.13061729423158E-09,-1.12982145996043E-09
2.47149999999999,2.25464931486486,0.951695774882725,0.207017215823317,0.645936324203759,0.449999999955055,-1.12967254994878E-09,-1.12887671567763E-09
2.47199999999999,2.2526811212909,0.9504948942905,0.207064861733961,0.645121365311089,0.449999999955354,-1.12849407596372E-09,-1.12769824169257E-09
2.47249999999999,2.25071340854706,0.949294296480772,0.207112513071816,0.644306599039157,0.44999999995531,-1.12751413761103E-09,-1.12671830333988E-09
2.47299999999999,2.24874617904692,0.948093983165599,0.207160169759621,0.643492026166171,0.44999999995553,-1.12612935643241E-09,-1.12533352216126E-09
2.47349999999999,2.24677943495168,0.946893955684323,0.207207831737921,0.642677647574017,0.44999999995542,-1.12454481837609E-09,-1.12374898410494E-09
2.47399999999999,2.24481317801987,0.945694215064452,0.207255498944814,0.64186346405455,0.449999999956053,-1.12295335530366E-09,-1.12215752103251E-09
2.47449999999999,2.2428474097221,0.94449476200578,0.207303171340277,0.641049476420486,0.44999999995556,-1.12218231929084E-09,-1.12138648501969E-09
2.47499999999999,2.24088213247384,0.943295598242284,0.207350848841877,0.640235685433744,0.449999999955931,-1.12122158779648E-09,-1.12042575352533E-09
2.47549999999999,2.23891734820316,0.942096724867728,0.20739853139722,0.639422091982347,0.449999999955868,-1.1202957173051E-09,-1.11949988303395E-09
2.47599999999999,2.23695305831711,0.940898142575123,0.207446218993337,0.638608696792782,0.449999999955872,-1.11891113041551E-09,-1.11811529614436E-09
2.47649999999999,2.23498926491209,0.939699852689669,0.20749391152788,0.637795500738636,0.449999999955904,-1.11760145582451E-09,-1.11680562155336E-09
2.47699999999999,2.2330259711154,0.938501857614643,0.207541608897238,0.636982504647486,0.449999999956032,-1.11656150991735E-09,-1.1157656756462E-09
2.47749999999999,2.23106317825295,0.937304157910742,0.207589311080231,0.636169709305941,0.44999999995604,-1.11581229672586E-09,-1.11501646245471E-09
2.47799999999999,2.22910088782669,0.936106754320684,0.207637018044733,0.635357115505697,0.449999999955574,-1.11255500645502E-09,-1.11175917218387E-09
2.4785,2.22713910140297,0.934909647636964,0.207684729714837,0.634544724095559,0.449999999955605,-1.11144543568642E-09,-1.11064960141527E-09
2.479,2.2251778223491,0.933712840503734,0.207732445997635,0.633732535892017,0.449999999955711,-1.11042131045735E-09,-1.1096254761862E-09
2.4795,2.22321705190595,0.932516333415521,0.2077801668483,0.632920551686681,0.44999999995545,-1.10909579437157E-09,-1.10829996010042E-09
2.48,2.22125679154479,0.931320127064757,0.20782789222693,0.632108772297654,0.449999999955452,-1.10918570161989E-09,-1.10838986734874E-09
2.4805,2.21929704332621,0.930124222786225,0.207875622087628,0.631297198497007,0.449999999955346,-1.10789403345857E-09,-1.10709819918742E-09
2.481,2.21733781034789,0.928928622901911,0.207923356305746,0.630485831184615,0.44999999995562,-1.10764243610451E-09,-1.10684660183336E-09
2.4815,2.21537909328097,0.927733327362962,0.207971094869623,0.629674671092977,0.449999999955408,-1.10670195924145E-09,-1.1059061249703E-09
2.482,2.21342089489621,0.926538338143463,0.208018837693045,0.628863719103859,0.449999999955847,-1.1056504947704E-09,-1.10485466049925E-09
2.4825,2.21146321563694,0.925343654955175,0.208066584784027,0.628052975942163,0.449999999955577,-1.10395800834162E-09,-1.10316217407047E-09
2.483,2.20950605921282,0.924149280773357,0.208114335993084,0.627242442490701,0.449999999955678,-1.10362366467776E-09,-1.10282783040661E-09
2.4835,2.20754942730164,0.922955216547468,0.208162091286002,0.62643211951259,0.449999999955579,-1.10229319422173E-09,-1.10149735995058E-09
2.484,2.20559332175788,0.921761463363861,0.208209850596597,0.625622007841577,0.449999999955842,-1.10140450232388E-09,-1.10060866805273E-09
2.4845,2.20363774367265,0.920568021528832,0.208257613904459,0.624812108283522,0.449999999955835,-1.10015983822986E-09,-1.09936400395871E-09
2.485,2.20168269579697,0.919374893076118,0.208305381113816,0.624002421651084,0.449999999955955,-1.09990141994309E-09,-1.09910558567194E-09
2.4855,2.19972817933956,0.918182078472971,0.20835315219104,0.623192948719773,0.449999999955781,-1.09892767802267E-09,-1.09813184375152E-09
2.486,2.19777419709702,0.916989579740499,0.208400927033607,0.622383690366781,0.449999999956128,-1.09817355209429E-09,-1.09737771782314E-09
2.4865,2.19582075054432,0.915797397625545,0.208448705617287,0.621574647345688,0.449999999955802,-1.09647959462E-09,-1.09568376034885E-09
2.487,2.19386784119847,0.914605532864845,0.208496487886775,0.620765820490862,0.44999999995599,-1.09500584988265E-09,-1.0942100156115E-09
2.4875,2.19191547227857,0.913413987999589,0.208544273737384,0.619957210585593,0.449999999956002,-1.09376468299116E-09,-1.09296884872001E-09
2.488,2.18996364428433,0.912222762719496,0.208592063144599,0.619148818464,0.44999999995623,-1.09227864253381E-09,-1.09148280826266E-09
2.4885,2.18801235956574,0.911031858639949,0.208639856061374,0.618340644908618,0.449999999955794,-1.0900578079065E-09,-1.08926197363535E-09
2.489,2.18606162088047,0.909841277802511,0.208687652380652,0.617532690741091,0.449999999956219,-1.08898094014487E-09,-1.08818510587372E-09
2.4895,2.1841114294606,0.908651020642258,0.208735452062853,0.616724956799729,0.449999999955763,-1.08779502072665E-09,-1.0869991864555E-09
2.49,2.18216178782339,0.907461088959504,0.208783255035488,0.615917443872273,0.449999999956123,-1.08706521562141E-09,-1.08626938135026E-09
2.4905,2.18021269712549,0.906271483166518,0.208831061261476,0.615110152741388,0.449999999956105,-1.08558076417076E-09,-1.08478492989961E-09
2.491,2.17826415919944,0.905082204349734,0.208878870677011,0.614303084216306,0.449999999956389,-1.0851387288735E-09,-1.08434289460235E-09
2.4915,2.17631617609167,0.903893253814542,0.208926683229931,0.613496239090795,0.449999999956399,-1.08378220287086E-09,-1.08298636859971E-09
2.492,2.17436875084058,0.902704633830231,0.208974498805168,0.612689618248677,0.449999999956509,-1.08281081323547E-09,-1.08201497896432E-09
2.4925,2.17242188452271,0.90151634479855,0.209022317378659,0.611883222388844,0.449999999956658,-1.08126576442436E-09,-1.08046993015321E-09
2.493,2.17047557948144,0.900328388229494,0.209070138870586,0.611077052424428,0.449999999956933,-1.08015994759736E-09,-1.07936411332621E-09
2.4935,2.16852983735962,0.89914076502436,0.209117963250015,0.610271109128329,0.449999999956917,-1.07918285419117E-09,-1.07838701992002E-09
2.494,2.16658466003956,0.897953476400984,0.209165790413572,0.609465393268017,0.449999999956986,-1.07793261816536E-09,-1.07713678389421E-09
2.4945,2.16464004933278,0.896766523376758,0.20921362034571,0.608659905653362,0.449999999956946,-1.0769075770023E-09,-1.07611174273115E-09
2.495,2.16269600732641,0.895579907331578,0.209261452942259,0.607854647095545,0.44999999995703,-1.07550417877134E-09,-1.07470834450019E-09
2.4955,2.16075253634581,0.894393629827245,0.209309288176597,0.607049618385106,0.449999999956859,-1.07508337648943E-09,-1.07428754221828E-09
2.496,2.15880963691369,0.893207690565191,0.209357126008903,0.606244820382201,0.449999999957396,-1.07400404542046E-09,-1.07320821114931E-09
2.4965,2.15686731205798,0.892022091936143,0.209404966334409,0.605440253830151,0.449999999957276,-1.07239583185814E-09,-1.07159999758699E-09
2.497,2.15492556372293,0.890836835099608,0.209452809095124,0.604635919570824,0.449999999957375,-1.07022712220184E-09,-1.06943128793069E-09
2.4975,2.15298439399716,0.889651921384486,0.209500654220092,0.603831818435412,0.449999999957168,-1.06839669056225E-09,-1.0676008562911E-09
2.498,2.1510438045919,0.888467351804392,0.209548501663173,0.603027951166615,0.449999999957724,-1.06750373818354E-09,-1.06670790391239E-09
2.4985,2.14910379682997,0.887283126914376,0.20959635138171,0.602224318576523,0.449999999957356,-1.06767396312879E-09,-1.06687812885764E-09
2.499,2.14716437323656,0.886099248515985,0.209644203280173,0.601420921482627,0.44999999995777,-1.06635505287E-09,-1.06555921859885E-09
2.4995,2.14522553569679,0.884915717679944,0.209692057314377,0.600617760744987,0.44999999995748,-1.06564033292011E-09,-1.06484449864896E-09
2.5,2.14328728586148,0.883732535400634,0.20973991342427,0.599814837078835,0.449999999957744,-1.06444536518424E-09,-1.06364953091309E-09
2.5005,2.14134962601988,0.882549703199126,0.209787771537252,0.59901215132589,0.44999999995761,-1.06442949593388E-09,-1.06363366166273E-09
2.501,2.13941255798566,0.881367222178051,0.209835631591376,0.598209704258453,0.449999999957784,-1.06317114834109E-09,-1.06237531406994E-09
2.5015,2.13747608421351,0.880185094002725,0.209883493508073,0.59740749674503,0.449999999957678,-1.06171210018102E-09,-1.06091626590987E-09
2.502,2.13554020590621,0.879003319173745,0.209931357248617,0.596605529526196,0.449999999957655,-1.06032334995509E-09,-1.05952751568394E-09
2.5025,2.13360492571011,0.877821899606321,0.209979222715636,0.595803803430688,0.449999999957464,-1.0595431823579E-09,-1.05874734808675E-09
2.503,2.13167024451337,0.876640835400611,0.210027089907099,0.595002319248076,0.449999999957588,-1.05852146492502E-09,-1.05772563065387E-09
2.5035,2.12973616416644,0.87546012769629,0.210074958743677,0.594201077768896,0.449999999957579,-1.0575696846038E-09,-1.05677385033265E-09
2.504,2.12780268700358,0.874279778093311,0.210122829160664,0.593400079791558,0.449999999958044,-1.05600413830009E-09,-1.05520830402894E-09
2.5045,2.12586981566866,0.873099788527743,0.210170701056401,0.592599326126489,0.449999999958028,-1.05467633931822E-09,-1.05388050504707E-09
2.505,2.12393755190057,0.871920159938965,0.210218574383664,0.591798817619844,0.449999999958097,-1.05356495749831E-09,-1.05276912322716E-09
2.5055,2.12200589693319,0.870740892847153,0.210266449092347,0.590998555035373,0.449999999958317,-1.05258547711262E-09,-1.05178964284147E-09
2.506,2.12007485279682,0.869561988551315,0.210314325142003,0.590198539145235,0.449999999958265,-1.05171627656775E-09,-1.0509204422966E-09
2.5065,2.11814442163762,0.868383448448523,0.210362202439496,0.589398770791091,0.449999999958507,-1.05048113957507E-09,-1.04968530530392E-09
2.507,2.11621460535283,0.867205273706015,0.210410080924869,0.58859925076321,0.449999999958737,-1.04917277643501E-09,-1.04837694216386E-09
2.5075,2.11428540516757,0.866027464789987,0.210457960571155,0.587799979847692,0.449999999958733,-1.04795289113113E-09,-1.04715705685998E-09
2.508,2.1123568240342,0.864850023980589,0.210505841259782,0.587000958834859,0.449999999958968,-1.04655160232392E-09,-1.04575576805277E-09
2.50850000000001,2.11042886295593,0.863672951495705,0.210553722968239,0.586202188533106,0.449999999958878,-1.04525755412199E-09,-1.04446171985084E-09
2.50900000000001,2.10850152453172,0.862496249206903,0.210601605635137,0.585403669731005,0.449999999958678,-1.04348946150523E-09,-1.04269362723408E-09
2.50950000000001,2.10657481073542,0.861319918361913,0.210649489157878,0.584605403256722,0.449999999958901,-1.04250465898792E-09,-1.04170882471677E-09
2.51000000000001,2.10464872277075,0.860143959426024,0.210697373496147,0.583807389890457,0.449999999958126,-1.04067736372837E-09,-1.03988152945722E-09
2.51050000000001,2.10272326400331,0.858968375071632,0.210745258574488,0.583009630398764,0.449999999958423,-1.04026696284842E-09,-1.03947112857727E-09
2.51100000000001,2.10079843449266,0.857793164532298,0.210793144374603,0.582212125627066,0.449999999958696,-1.03892541791772E-09,-1.03812958364657E-09
2.51150000000001,2.09887423727132,0.856618330168591,0.210841030782203,0.581414876361854,0.449999999958672,-1.03757510222513E-09,-1.03677926795398E-09
2.51200000000001,2.0969506737883,0.85544387265106,0.210888917766161,0.580617883412203,0.44999999995888,-1.03687039509914E-09,-1.03607456082799E-09
2.51250000000001,2.09502774609806,0.854269793355096,0.210936805245634,0.579821147538585,0.449999999958741,-1.0357095459046E-09,-1.03491371163345E-09
2.51300000000001,2.09310545620353,0.853096093546212,0.210984693162645,0.579024669535673,0.449999999959005,-1.03474284002258E-09,-1.03394700575143E-09
2.51350000000001,2.09118380529819,0.851922773653864,0.211032581480206,0.578228450205524,0.449999999958592,-1.03311253996097E-09,-1.03231670568982E-09
2.51400000000001,2.08926279636486,0.850749835978472,0.211080470087597,0.577432490339965,0.449999999958822,-1.03249350735801E-09,-1.03169767308686E-09
2.51450000000001,2.08734243132071,0.849577281656784,0.211128358920256,0.576636790784965,0.449999999958702,-1.03164136955325E-09,-1.0308455352821E-09
2.51500000000001,2.08542271170841,0.848405111544904,0.211176247936994,0.57584135226722,0.449999999959296,-1.03040534438215E-09,-1.029609510111E-09
2.51550000000001,2.08350363942986,0.847233326758879,0.211224137067067,0.575046175646532,0.449999999957378,-1.02263196521957E-09,-1.02183613094842E-09
2.51600000000001,2.08158521538383,0.846061927507697,0.211272026290986,0.574251261627566,0.449999999957583,-1.02137630297872E-09,-1.02058046870757E-09
2.51650000000001,2.07966744233041,0.844890915765271,0.211319915521029,0.573456611086291,0.449999999957822,-1.01899995386123E-09,-1.01820411959008E-09
2.51700000000001,2.07775032252912,0.84372029312457,0.211367804668872,0.57266222477727,0.449999999958406,-1.0181310516888E-09,-1.01733521741765E-09
2.51750000000001,2.07583385816329,0.842550061002869,0.211415693647603,0.571868103554614,0.449999999958203,-1.01732219176531E-09,-1.01652635749416E-09
2.51800000000001,2.07391804989448,0.841380219326292,0.211463582459458,0.571074248150722,0.449999999958013,-1.01505451960415E-09,-1.014258685333E-09
2.51850000000001,2.07200290119085,0.840210770855612,0.211511470976486,0.570280659401089,0.44999999995766,-1.0141074369141E-09,-1.01331160264295E-09
2.51900000000001,2.07008841259562,0.839041715385446,0.21155935918376,0.569487338069183,0.449999999957228,-1.01307716382504E-09,-1.01228132955389E-09
2.51950000000001,2.06817458721757,0.837873055320596,0.211607246958029,0.56869428498262,0.449999999956329,-1.00886424214686E-09,-1.00806840787571E-09
2.52000000000001,2.06626142519335,0.836704789999791,0.211655134345989,0.567901500890628,0.449999999956939,-1.0074096140622E-09,-1.00661377979105E-09
2.52050000000001,2.06434893022292,0.835536922515887,0.211703021167238,0.567108986582782,0.449999999957016,-1.00661168289662E-09,-1.00581584862547E-09
2.52100000000001,2.06243710332911,0.834369453082134,0.211750907414101,0.56631674287529,0.449999999957591,-1.00546971443238E-09,-1.00467388016123E-09
2.52150000000001,2.06052594647749,0.833202382973673,0.211798793011658,0.56552477053473,0.449999999957432,-1.00384602713666E-09,-1.00305019286551E-09
2.52200000000001,2.05861546122274,0.832035712994635,0.211846677906498,0.56473307036349,0.449999999958115,-1.00275122233429E-09,-1.00195538806314E-09
2.52250000000001,2.0567056500567,0.830869444891424,0.211894562031756,0.563941643175782,0.449999999957737,-1.0010342624267E-09,-1.00023842815555E-09
2.52300000000001,2.05479651444769,0.82970357942469,0.21194244532653,0.56315048973803,0.449999999958438,-9.99845706228797E-10,-9.99049871957647E-10
2.52350000000001,2.05288805642641,0.82853811790927,0.211990327708488,0.562359610850558,0.44999999995809,-9.99510967047978E-10,-9.98715132776828E-10
2.52400000000001,2.05098027784791,0.82737306147974,0.212038209134941,0.561569007274854,0.449999999958379,-9.98749964675749E-10,-9.97954130404598E-10
2.52450000000001,2.0490731804012,0.826208411047578,0.212086089531907,0.560778679863231,0.449999999958481,-9.97416711723265E-10,-9.96620877452115E-10
2.52500000000001,2.04716676631007,0.825044168190321,0.212133968852063,0.55998862930919,0.449999999958492,-9.96369806105513E-10,-9.95573971834363E-10
2.52550000000001,2.04526103688372,0.823880333412067,0.21218184701902,0.559198856494162,0.449999999958468,-9.94216910188417E-10,-9.93421075917267E-10
2.52600000000001,2.04335599487358,0.822716908794511,0.212229723949643,0.55840936217085,0.449999999958574,-9.92795526344459E-10,-9.91999692073309E-10
2.52650000000001,2.04145164244935,0.821553895756955,0.21227759957039,0.557620147163269,0.449999999958739,-9.90594765937214E-10,-9.89798931666064E-10
2.52700000000001,2.03954798033451,0.820391294320731,0.212325473859625,0.556831212195235,0.449999999958923,-9.89016563091027E-10,-9.88220728819877E-10
2.52750000000001,2.03764501148061,0.819229106698698,0.212373346711815,0.556042558111486,0.449999999958613,-9.88222836895147E-10,-9.87427002623996E-10
2.52800000000001,2.03574273740084,0.818067333687445,0.212421218075422,0.555254185679061,0.449999999958915,-9.86528615742888E-10,-9.85732781471738E-10
2.52850000000001,2.03384115983941,0.816905976309291,0.212469087883287,0.554466095687431,0.449999999959398,-9.85300646627607E-10,-9.84504812356457E-10
2.52900000000001,2.03194028027722,0.81574503528446,0.212516956115766,0.553678288917814,0.449999999959182,-9.84169828965875E-10,-9.83373994694724E-10
2.52950000000001,2.03004010095887,0.814584512211528,0.21256482265479,0.552890766133093,0.449999999959455,-9.82252411352302E-10,-9.81456577081151E-10
2.53000000000001,2.02814062420482,0.813424408595372,0.212612687446736,0.55210352820318,0.449999999959537,-9.81584709347505E-10,-9.80788875076354E-10
2.53050000000001,2.02624185082393,0.812264724589518,0.212660550458151,0.551316575816696,0.449999999959561,-9.80119818638769E-10,-9.79323984367619E-10
2.53100000000001,2.02434378370592,0.8111054623353,0.21270841158376,0.550529909827382,0.449999999959473,-9.78092773440409E-10,-9.77296939169259E-10
2.53150000000001,2.02244642409561,0.809946622421497,0.212756270775734,0.549743530938836,0.449999999959548,-9.77311877259357E-10,-9.76516042988206E-10
2.53200000000001,2.02054977345684,0.808788205482102,0.212804128026884,0.54895743998827,0.449999999959585,-9.75630236321745E-10,-9.74834402050595E-10
2.53250000000001,2.01865383490846,0.807630213992273,0.212851983178133,0.548171637778485,0.449999999959566,-9.74399498587797E-10,-9.73603664316647E-10
2.53300000000001,2.01675861020358,0.806472648915822,0.212899836185462,0.54738612514266,0.449999999959641,-9.72899934226223E-10,-9.72104099955073E-10
2.53350000000001,2.0148641009954,0.805315511297453,0.212947686985193,0.546600902752875,0.449999999959875,-9.71289201845416E-10,-9.70493367574266E-10
2.53400000000001,2.01297030798297,0.804158800991542,0.212995535568493,0.54581597146296,0.449999999959972,-9.69307287213006E-10,-9.68511452941855E-10
2.53450000000001,2.01107723464691,0.803002520859676,0.213043381805502,0.545031332021772,0.449999999959961,-9.67599216028514E-10,-9.66803381757364E-10
2.53500000000001,2.00918488272695,0.801846671889515,0.213091225629281,0.544246985248033,0.449999999960118,-9.66945162828026E-10,-9.66149328556876E-10
2.53550000000001,2.00729325323086,0.800691254315872,0.21313906701873,0.54346293193619,0.449999999960069,-9.66055103968078E-10,-9.65259269696928E-10
2.53600000000001,2.00540234877823,0.799536270128008,0.213186905876899,0.542679172813019,0.449999999960306,-9.65496543825495E-10,-9.64700709554345E-10
2.53650000000001,2.00351217047108,0.798381719654177,0.21323474216095,0.54189570869576,0.449999999960188,-9.63912220874885E-10,-9.63116386603734E-10
2.53700000000001,2.00162272085725,0.797227604716729,0.213282575793048,0.541112540387302,0.449999999960168,-9.62493168499279E-10,-9.61697334228129E-10
2.53750000000001,1.9997340018186,0.796073926536187,0.213330406690031,0.540329668631857,0.449999999960529,-9.61401160071151E-10,-9.606053258E-10
2.53800000000001,1.99784601410728,0.794920685106543,0.213378234836779,0.539547094203486,0.449999999960476,-9.60142396144725E-10,-9.59346561873574E-10
2.53850000000002,1.99595876120567,0.793767883206084,0.213426060119701,0.538764817919152,0.449999999960731,-9.58993259803087E-10,-9.58197425531936E-10
2.53900000000002,1.99407224432804,0.792615521330527,0.213473882483996,0.537982840552653,0.449999999960864,-9.58311416332513E-10,-9.57515582061363E-10
2.53950000000002,1.99218646477846,0.791463600087195,0.213521701882738,0.53720116284788,0.449999999960643,-9.56753273828603E-10,-9.55957439557452E-10
2.54000000000002,1.99030142492434,0.790312121076044,0.213569518245466,0.536419785642152,0.449999999960674,-9.56968039533823E-10,-9.56172205262672E-10
2.54050000000002,1.98841712602174,0.789161084907868,0.2136173315189,0.535638709634554,0.449999999960415,-9.55753767795109E-10,-9.54957933523959E-10
2.54100000000002,1.98653357152776,0.788010494271349,0.21366514158515,0.53485793571102,0.449999999960247,-9.54679377218604E-10,-9.53883542947454E-10
2.54150000000002,1.98465076201559,0.786860349068818,0.2137129484103,0.534077464575743,0.449999999960732,-9.53972234540856E-10,-9.53176400269705E-10
2.54200000000002,1.98276869982602,0.785710650889476,0.21376075193316,0.533297297042577,0.449999999960812,-9.53197479280909E-10,-9.52401645009759E-10
2.54250000000002,1.98088738656008,0.784561400576222,0.213808552083588,0.532517433939492,0.44999999996078,-9.52075071558589E-10,-9.51279237287439E-10
2.54300000000002,1.97900682358841,0.78341259886485,0.213856348820978,0.531737875942067,0.449999999960513,-9.5099516456143E-10,-9.5019933029028E-10
2.54350000000002,1.97712701342511,0.782264247520347,0.213904142059236,0.530958623884966,0.449999999960557,-9.51106457480755E-10,-9.50310623209605E-10
2.54400000000002,1.97524795811705,0.781116347865405,0.213951931721803,0.530179678569152,0.449999999960687,-9.50718573311526E-10,-9.49922739040376E-10
2.54450000000002,1.97336965868686,0.779968900241874,0.213999717760207,0.529401040724242,0.449999999960539,-9.48703539338513E-10,-9.47907705067363E-10
2.54500000000002,1.97149211833501,0.778821907147475,0.214047500077927,0.528622711148728,0.449999999960878,-9.4688672180876E-10,-9.4609088753761E-10
2.54550000000002,1.96961533795713,0.777675368725908,0.214095278635396,0.527844690634815,0.449999999961009,-9.45856379330756E-10,-9.45060545059605E-10
2.54600000000002,1.96773931939054,0.776529286137939,0.21414305337393,0.527066979917882,0.449999999960785,-9.44397025859356E-10,-9.43601191588205E-10
2.54650000000002,1.96586406451538,0.775383660522097,0.214190824221866,0.526289579810224,0.449999999961195,-9.44486933107669E-10,-9.43691098836519E-10
2.54700000000002,1.9639895751454,0.774238492988512,0.214238591109216,0.52551249108712,0.449999999960555,-9.42683486826468E-10,-9.41887652555318E-10
2.54750000000002,1.96211585323805,0.773093784803,0.214286353979343,0.524735714494856,0.449999999960851,-9.41312770785796E-10,-9.40516936514645E-10
2.54800000000002,1.9602429012611,0.771949537723477,0.214334112731928,0.523959250844954,0.449999999960744,-9.40106062441437E-10,-9.39310228170286E-10
2.54850000000002,1.95837072083882,0.770805752658708,0.21438186731325,0.523183100905968,0.449999999960889,-9.39400973676285E-10,-9.38605139405134E-10
2.54900000000002,1.95649931258652,0.769662429479824,0.214429617709772,0.522407265435971,0.449999999960957,-9.37950807300414E-10,-9.37154973029263E-10
2.54950000000002,1.95462868037206,0.768519571466542,0.214477363768312,0.521631745176249,0.449999999960955,-9.37222577324093E-10,-9.36426743052943E-10
2.55000000000002,1.95275882515477,0.767377178696751,0.21452510546976,0.520856541026973,0.449999999961289,-9.36471560020191E-10,-9.3567572574904E-10
2.55050000000002,1.95088974754985,0.766235251146149,0.214572842780319,0.520081653661849,0.449999999961529,-9.34993624190916E-10,-9.34197789919766E-10
2.55100000000002,1.94902145123783,0.765093791877169,0.214620575572224,0.51930708382675,0.449999999961688,-9.3360651154395E-10,-9.328106772728E-10
2.55150000000002,1.94715393670679,0.763952800524606,0.214668303830651,0.51853283238961,0.449999999961926,-9.31859325814521E-10,-9.3106349154337E-10
2.55200000000002,1.94528720691666,0.762812279461122,0.214716027447271,0.517758900046332,0.449999999961937,-9.30459397030514E-10,-9.29663562759364E-10
2.55250000000002,1.94342126302051,0.761672229055501,0.214763746381895,0.516985287621154,0.449999999961955,-9.29433204011065E-10,-9.28637369739915E-10
2.55300000000002,1.94155610641236,0.760532650035982,0.214811460585392,0.516211995829346,0.449999999961635,-9.28629492746857E-10,-9.27833658475706E-10
2.55350000000002,1.9396917399787,0.759393544568394,0.214859169958602,0.515439025489847,0.449999999961858,-9.26817407542746E-10,-9.26021573271595E-10
2.55400000000002,1.93782816534574,0.75825491354639,0.214906874423518,0.514666377413925,0.449999999961905,-9.25476306701256E-10,-9.24680472430106E-10
2.55450000000002,1.93596538337238,0.75711675719003,0.214954573972665,0.513894052247458,0.44999999996223,-9.23686585552197E-10,-9.22890751281046E-10
2.55500000000002,1.93410339732696,0.755979077992301,0.215002268474316,0.51312205089821,0.449999999962138,-9.2219606256938E-10,-9.2140022829823E-10
2.55550000000002,1.93224220869117,0.754841876789127,0.215049957878271,0.512350374061518,0.449999999962251,-9.20386572511589E-10,-9.19590738240438E-10
2.55600000000002,1.93038181889825,0.753705154245481,0.215097642129365,0.511579022561236,0.449999999962164,-9.18853944320563E-10,-9.18058110049413E-10
2.55650000000002,1.92852223055506,0.752568912350698,0.215145321134291,0.510807997107575,0.449999999962501,-9.16758655100658E-10,-9.15962820829508E-10
2.55700000000002,1.92666344399139,0.751433150655016,0.215192994889168,0.510037298484666,0.449999999962542,-9.15420225733321E-10,-9.14624391462171E-10
2.55750000000002,1.92480546261963,0.750297871920183,0.215240663260226,0.509266927476752,0.449999999962466,-9.14309142285852E-10,-9.13513308014702E-10
2.55800000000002,1.92294828739873,0.74916307636096,0.215288326219124,0.508496884855901,0.449999999962745,-9.13440961758383E-10,-9.12645127487233E-10
2.55850000000002,1.92109192019448,0.74802876514917,0.215335983698279,0.507727171384378,0.449999999962657,-9.1243235883498E-10,-9.1163652456383E-10
2.55900000000002,1.91923636329093,0.746894939880054,0.21538363560742,0.506957787840521,0.449999999962935,-9.11205583209451E-10,-9.10409748938301E-10
2.55950000000002,1.91738161816971,0.745761601314894,0.215431281905341,0.50618873498643,0.449999999963045,-9.10297275058536E-10,-9.09501440787386E-10
2.56000000000002,1.91552768586214,0.744628749794247,0.215478922544834,0.505420013560352,0.44999999996271,-9.0861198426273E-10,-9.07816149991579E-10
2.56050000000002,1.91367456986176,0.74349638814141,0.215526557403775,0.504651624353677,0.449999999962901,-9.07512259784582E-10,-9.06716425513431E-10
2.56100000000002,1.91182227142198,0.742364516868994,0.215574186423488,0.503883568166272,0.449999999963221,-9.06325389737894E-10,-9.05529555466744E-10
2.56150000000002,1.90997079223404,0.741233136980355,0.21562180955878,0.50311584573165,0.449999999963251,-9.04959947256589E-10,-9.04164112985438E-10
2.56200000000002,1.90812013380497,0.7401022492703,0.215669426747951,0.502348457823385,0.449999999963338,-9.02910468614238E-10,-9.02114634343088E-10
2.56250000000002,1.90627029816765,0.738971855093711,0.215717037914927,0.501581405195621,0.449999999963392,-9.0180779510618E-10,-9.0101196083503E-10
2.56300000000002,1.90442128755358,0.737841955974738,0.215764642980631,0.500814688634673,0.449999999963542,-9.00194821462641E-10,-8.9939898719149E-10
2.56350000000002,1.90257310250188,0.73671255172261,0.215812241928153,0.500048308887371,0.449999999963745,-8.98661818571345E-10,-8.97865984300195E-10
2.56400000000002,1.90072574595869,0.735583644621259,0.215859834648214,0.499282266725313,0.449999999963904,-8.97587296155855E-10,-8.96791461884705E-10
2.56450000000002,1.89887921921105,0.734455235251951,0.215907421094938,0.498516562900466,0.449999999963692,-8.96272472905579E-10,-8.95476638634429E-10
2.56500000000002,1.89703352474433,0.733327325412717,0.215955001165045,0.497751198202793,0.449999999963778,-8.94425651598585E-10,-8.93629817327435E-10
2.56550000000002,1.89518866480273,0.732199916679687,0.216002574785011,0.49698617337404,0.449999999963988,-8.93125684520157E-10,-8.92329850249007E-10
2.56600000000002,1.89334464057679,0.731073009500187,0.216050141902832,0.496221489209699,0.449999999964071,-8.92200924251796E-10,-8.91405089980646E-10
2.56650000000002,1.89150145334168,0.729946604450266,0.216097702489261,0.495457146437728,0.449999999964426,-8.91429728644422E-10,-8.90633894373272E-10
2.56700000000002,1.88965910551805,0.728820703266034,0.216145256437832,0.494693145849569,0.449999999964615,-8.90390115804163E-10,-8.89594281533013E-10
2.56750000000002,1.88781759875284,0.727695306901105,0.216192803698688,0.49392948818829,0.449999999964757,-8.88401810450468E-10,-8.87605976179318E-10
2.56800000000002,1.88597693415503,0.726570415691608,0.216240344237251,0.493166174261236,0.449999999964933,-8.87300233287647E-10,-8.86504399016497E-10
2.56850000000003,1.8841371153606,0.725446032716951,0.216287877899991,0.49240320477865,0.449999999965008,-8.86573918446043E-10,-8.85778084174893E-10
2.56900000000003,1.88229814222608,0.724322157027793,0.216335404702817,0.491640580530521,0.449999999964947,-8.85391697458271E-10,-8.8459586318712E-10
2.56950000000003,1.88046001723758,0.723198790480694,0.216382924556159,0.490878302236025,0.449999999964706,-8.84043331594864E-10,-8.83247497323714E-10
2.57000000000003,1.87862274303452,0.722075935003662,0.216430437350946,0.490116370715155,0.44999999996476,-8.82769440879727E-10,-8.81973606608577E-10
2.57050000000003,1.87678632136688,0.720953591650884,0.216477943030342,0.489354786720833,0.449999999964818,-8.82134469637474E-10,-8.81338635366324E-10
2.57100000000003,1.87495075286508,0.719831760338419,0.216525441566886,0.48859355099498,0.449999999964798,-8.79983724777489E-10,-8.79187890506339E-10
2.57150000000003,1.87311604064722,0.718710443535417,0.216572932855934,0.487832664291039,0.449999999964829,-8.7934341058693E-10,-8.7854757631578E-10
2.57200000000003,1.87128218507524,0.717589640877096,0.216620416871457,0.487072127361437,0.449999999965248,-8.77843624180752E-10,-8.77047789909602E-10
2.57250000000003,1.8694491896795,0.716469355253011,0.216667893479547,0.486311940981835,0.449999999965109,-8.76633564350637E-10,-8.75837730079487E-10
2.57300000000003,1.86761705522365,0.715349586658369,0.216715362668593,0.485552105931739,0.44999999996495,-8.74860746347128E-10,-8.74064912075978E-10
2.57350000000003,1.86578578389981,0.714230336637022,0.216762824338747,0.484792622959047,0.449999999964991,-8.74480890478146E-10,-8.73685056206995E-10
2.57400000000003,1.86395537756949,0.713111606377357,0.216810278428314,0.484033492798827,0.449999999964992,-8.73319819238993E-10,-8.72523984967842E-10
2.57450000000003,1.8621258370541,0.711993395940935,0.216857724919242,0.483274716228791,0.449999999965136,-8.72544973773426E-10,-8.71749139502276E-10
2.57500000000003,1.86029716486202,0.71087570722351,0.216905163691239,0.482516293982018,0.44999999996525,-8.71156216608604E-10,-8.70360382337453E-10
2.57550000000003,1.85846936205354,0.709758540541307,0.216952594724813,0.481758226822003,0.44999999996542,-8.69914820733619E-10,-8.69118986462469E-10
2.57600000000003,1.85664243192936,0.708641898553288,0.217000017891703,0.481000515518894,0.449999999965475,-8.69130808989205E-10,-8.68334974718055E-10
2.57650000000003,1.85481637592878,0.707525781955217,0.217047433130357,0.480243160877677,0.449999999965527,-8.68120082764268E-10,-8.67324248493118E-10
2.57700000000003,1.85299119530093,0.706410191361195,0.217094840403073,0.479486163571095,0.449999999965569,-8.66522957554405E-10,-8.65727123283255E-10
2.57750000000003,1.85116689193428,0.70529512792329,0.217142239635079,0.47872952441012,0.449999999965794,-8.66170732360949E-10,-8.65374898089799E-10
2.57800000000003,1.84934346779752,0.70418059294307,0.21718963075708,0.47797324413153,0.449999999965844,-8.64378957299294E-10,-8.63583123028144E-10
2.57850000000003,1.84752092417578,0.703066587039733,0.217237013706532,0.477217323463478,0.449999999966035,-8.63758141400606E-10,-8.62962307129456E-10
2.57900000000003,1.84569926313258,0.70195311152801,0.217284388428961,0.476461763209746,0.449999999965867,-8.61755770908967E-10,-8.60959936637817E-10
2.57950000000003,1.84387848760844,0.700840168780041,0.217331754795948,0.475706564066345,0.449999999966103,-8.59181607804071E-10,-8.5838577353292E-10
2.58000000000003,1.84205859731827,0.699727757683081,0.217379112821723,0.474951726847218,0.449999999966244,-8.57641693774447E-10,-8.56845859503297E-10
2.58050000000003,1.84023959510024,0.698615880466027,0.217426462403179,0.474197252264802,0.449999999966227,-8.55726031701032E-10,-8.54930197429882E-10
2.58100000000003,1.83842148398345,0.697504539477836,0.217473803421474,0.473443141117688,0.449999999966447,-8.54172885200732E-10,-8.53377050929582E-10
2.58150000000003,1.83660426438297,0.696393734420447,0.217521135852705,0.472689394143438,0.44999999996638,-8.53780414422634E-10,-8.52984580151484E-10
2.58200000000003,1.83478793845991,0.695283466805457,0.217568459630593,0.471936012057309,0.449999999966548,-8.52814464880058E-10,-8.52018630608908E-10
2.58250000000003,1.8329725071308,0.694173736786916,0.217615774716195,0.471182995661479,0.449999999966207,-8.5129011478946E-10,-8.5049428051831E-10
2.58300000000003,1.83115797308494,0.693064546453334,0.217663081002698,0.470430345662545,0.449999999966359,-8.50032544352786E-10,-8.49236710081636E-10
2.58350000000003,1.82934433805753,0.691955896823438,0.217710378433981,0.469678062834241,0.44999999996587,-8.49246090117717E-10,-8.48450255846567E-10
2.58400000000003,1.82753160398736,0.690847789175614,0.217757666923299,0.468926147922503,0.449999999965944,-8.48207455661498E-10,-8.47411621390348E-10
2.58450000000003,1.82571977280588,0.689740224774582,0.21780494640392,0.468174601661701,0.449999999965678,-8.46856293423848E-10,-8.46060459152698E-10
2.58500000000003,1.82390884591765,0.688633204273486,0.217852216816909,0.467423424861332,0.449999999965923,-8.45383499314956E-10,-8.44587665043806E-10
2.58550000000003,1.82209882463981,0.687526728319233,0.217899478122363,0.466672618232067,0.449999999966147,-8.44328530702487E-10,-8.43532696431337E-10
2.58600000000003,1.82028971095024,0.686420798266227,0.217946730237842,0.465922182479929,0.449999999966243,-8.42786430921283E-10,-8.41990596650132E-10
2.58650000000003,1.81848150689583,0.685315415402023,0.217993973092192,0.465172118435299,0.44999999996632,-8.4151599577531E-10,-8.4072016150416E-10
2.58700000000003,1.81667421490179,0.684210581536571,0.218041206579233,0.464422426819976,0.44999999996601,-8.40396613410732E-10,-8.39600779139582E-10
2.58750000000003,1.81486783627334,0.683106297282554,0.218088430661261,0.463673108363048,0.449999999966481,-8.38584805762377E-10,-8.37788971491227E-10
2.58800000000003,1.81306237180515,0.682002562686849,0.218135645313699,0.462924163837997,0.4499999999666,-8.37596873803914E-10,-8.36801039532764E-10
2.58850000000003,1.81125782411433,0.680899379803633,0.218182850413619,0.462175593930431,0.449999999966644,-8.36048875962891E-10,-8.3525304169174E-10
2.58900000000003,1.8094541946105,0.679796749258542,0.218230045928797,0.461427399456785,0.449999999966377,-8.34781764547099E-10,-8.33985930275948E-10
2.58950000000003,1.80765148660226,0.678694673745929,0.218277231724046,0.460679581165343,0.449999999966945,-8.33277856437942E-10,-8.32482022166792E-10
2.59000000000003,1.80584970007106,0.677593152536374,0.218324407793941,0.459932139773728,0.449999999967022,-8.31693540426226E-10,-8.30897706155075E-10
2.59050000000003,1.80404883829792,0.676492188319044,0.21837157400271,0.459185076009396,0.449999999966769,-8.30791435646461E-10,-8.29995601375311E-10
2.59100000000003,1.80224890279627,0.675391781825588,0.2184187303271,0.458438390676636,0.449999999966946,-8.29906657284774E-10,-8.29110823013624E-10
2.59150000000003,1.80044989371288,0.674291932528035,0.218465876737544,0.457692084480227,0.449999999967072,-8.28954190013054E-10,-8.28158355741904E-10
2.59200000000003,1.79865181410557,0.673192642854745,0.218513013119928,0.456946158163661,0.449999999967237,-8.27745101628086E-10,-8.26949267356936E-10
2.59250000000003,1.79685466572701,0.672093913842684,0.218560139405611,0.456200612511872,0.449999999966844,-8.28002555408602E-10,-8.27206721137452E-10
2.59300000000003,1.79505844996091,0.67099574621896,0.218607255545374,0.45545544822944,0.449999999967134,-8.27398101421739E-10,-8.26602267150589E-10
2.59350000000003,1.7932631687331,0.669898141230639,0.218654361461603,0.454710666073913,0.449999999966944,-8.26555296429277E-10,-8.25759462158127E-10
2.59400000000003,1.79146882381369,0.668801099985791,0.218701457085629,0.453966266775329,0.449999999966938,-8.25445593821694E-10,-8.24649759550544E-10
2.59450000000003,1.7896754169046,0.667704623507847,0.218748542355934,0.453222251073934,0.449999999966884,-8.24140700128595E-10,-8.23344865857444E-10
2.59500000000003,1.78788295038009,0.666608713449354,0.218795617181079,0.452478619782498,0.449999999967161,-8.2334662698802E-10,-8.2255079271687E-10
2.59550000000003,1.78609142501805,0.665513369986191,0.218842681516359,0.451735373548421,0.449999999967079,-8.22001626488156E-10,-8.21205792217006E-10
2.59600000000003,1.78430084254921,0.664418594139752,0.218889735313724,0.450992513128349,0.449999999967385,-8.21093248948301E-10,-8.20297414677151E-10
2.59650000000003,1.78251120592727,0.663324388227196,0.218936778444195,0.450250039288517,0.449999999967367,-8.20169758497524E-10,-8.19373924226374E-10
2.59700000000003,1.78072251650324,0.662230752891795,0.21898381086194,0.449507952781989,0.449999999967521,-8.18636110289095E-10,-8.17840276017945E-10
2.59750000000003,1.77893477539548,0.661137688575768,0.219030832524546,0.448766254327626,0.449999999967539,-8.17602555103214E-10,-8.16806720832063E-10
2.59800000000003,1.77714798435673,0.660045196356991,0.219077843358523,0.4480249446742,0.44999999996702,-8.16205478204601E-10,-8.15409643933451E-10
2.59850000000004,1.77536214680262,0.658953279026581,0.219124843239946,0.447284024568571,0.449999999967527,-8.14879011490355E-10,-8.14083177219205E-10
2.59900000000004,1.77357726279952,0.657861935899196,0.219171832160536,0.446543494772163,0.449999999967627,-8.13338750516035E-10,-8.12542916244884E-10
2.59950000000004,1.77179333489341,0.656771168955316,0.21921881001161,0.44580335595863,0.449999999967856,-8.1215439234894E-10,-8.11358558077789E-10
2.60000000000004,1.77001036451451,0.655680978843457,0.219265776752061,0.445063608951141,0.449999999967848,-8.10374836679451E-10,-8.09579002408301E-10
2.60050000000004,1.76822835367212,0.654591367019356,0.219312732288915,0.444324254395733,0.449999999968115,-8.09250985667198E-10,-8.08455151396048E-10
2.60100000000004,1.76644730348745,0.653502333760847,0.219359676610267,0.443585293148335,0.449999999967999,-8.08368413873772E-10,-8.07572579602622E-10
2.60150000000004,1.76466721615488,0.652413880787156,0.21940660958988,0.4428467258095,0.449999999968345,-8.0730419571573E-10,-8.0650836144458E-10
2.60200000000004,1.76288809264271,0.651326008255861,0.219453531213348,0.442108553205327,0.449999999968173,-8.05790191515943E-10,-8.04994357244793E-10
2.60250000000004,1.76110993627869,0.650238718917793,0.219500441342814,0.441370776049468,0.449999999968612,-8.04722413705328E-10,-8.03926579434178E-10
2.60300000000004,1.7593327470534,0.649152012022024,0.219547339984962,0.440633395077799,0.449999999968614,-8.0280015274381E-10,-8.02004318472659E-10
2.60350000000004,1.75755652827106,0.648065890300961,0.219594226998017,0.439896411003311,0.449999999968775,-8.01911093084584E-10,-8.01115258813434E-10
2.60400000000004,1.75578128159385,0.646980354661614,0.219641102327885,0.439159824635475,0.449999999968876,-8.00985909543694E-10,-8.00190075272544E-10
2.60450000000004,1.75400700854223,0.645895406013066,0.219687965907254,0.438423636652994,0.44999999996892,-7.99496406578282E-10,-7.98700572307132E-10
2.60500000000004,1.7522337097993,0.64481104429288,0.219734817717963,0.437687847819635,0.449999999968823,-7.9829351462557E-10,-7.9749768035442E-10
2.60550000000004,1.75046138794599,0.64372727151839,0.219781657641789,0.436952458816869,0.449999999968941,-7.97065212443382E-10,-7.96269378172232E-10
2.60600000000004,1.74869004484627,0.642644088820966,0.219828485638093,0.436217470418492,0.449999999968722,-7.96021366877842E-10,-7.95225532606692E-10
2.60650000000004,1.74691968196965,0.6415614970544,0.219875301612423,0.435482883333802,0.449999999969027,-7.94679141935539E-10,-7.93883307664389E-10
2.60700000000004,1.74515030151327,0.640479497744764,0.219922105480747,0.434748698318874,0.449999999968889,-7.93395522891149E-10,-7.92599688619999E-10
2.60750000000004,1.74338190482528,0.639398091509841,0.219968897224827,0.434014916121782,0.449999999968831,-7.92132817672986E-10,-7.91336983401836E-10
2.60800000000004,1.74161449358314,0.638317279417824,0.220015676739935,0.433281537456604,0.449999999968772,-7.90963371188891E-10,-7.90167536917741E-10
2.60850000000004,1.73984806972613,0.637237062743007,0.220062443971372,0.432548563042962,0.449999999968789,-7.90296897368314E-10,-7.89501063097164E-10
2.60900000000004,1.73808263531315,0.636157442900372,0.22010919882482,0.431815993618975,0.44999999996898,-7.88413383190356E-10,-7.87617548919206E-10
2.60950000000004,1.7363181915009,0.635078420325792,0.220155941263947,0.431083829942107,0.449999999969057,-7.87301925042616E-10,-7.86506090771466E-10
2.61000000000004,1.73455473995439,0.633999996060368,0.220202671222812,0.430352072702326,0.449999999968887,-7.86167929367476E-10,-7.85372095096326E-10
2.61050000000004,1.73279228315494,0.632922171932658,0.220249388591692,0.429620722661354,0.449999999969238,-7.84624858141125E-10,-7.83829023869975E-10
2.61100000000004,1.73103082185063,0.631844948007138,0.220296093353393,0.428889780520699,0.449999999969403,-7.83281564609162E-10,-7.82485730338012E-10
2.61150000000004,1.72927035899904,0.630768326583726,0.22034278538035,0.428159247065506,0.449999999969461,-7.82420163381037E-10,-7.81624329109887E-10
2.61200000000004,1.72751089517192,0.629692307563431,0.220389464660464,0.427429122978818,0.449999999969212,-7.81237921576583E-10,-7.80442087305433E-10
2.61250000000004,1.72575243305277,0.628616893016113,0.220436131078524,0.426699408988681,0.449999999969453,-7.79223498226234E-10,-7.78427663955084E-10
2.61300000000004,1.72399497374676,0.627542083359746,0.220482784594122,0.425970105822908,0.449999999969987,-7.78158988634647E-10,-7.77363154363497E-10
2.61350000000004,1.72223851904464,0.626467879716098,0.220529425126008,0.425241214232667,0.449999999969873,-7.77423486697515E-10,-7.76627652426365E-10
2.61400000000004,1.72048307057598,0.625394283045368,0.22057605262691,0.424512734933883,0.449999999969816,-7.76960600024079E-10,-7.76164765752929E-10
2.61450000000004,1.71872863065116,0.624321295025651,0.220622666992557,0.423784668662868,0.449999999970084,-7.76158456949894E-10,-7.75362622678744E-10
2.61500000000004,1.71697520018545,0.623248915902933,0.220669268190731,0.423057016122067,0.449999999969724,-7.75791729468178E-10,-7.74995895197028E-10
2.61550000000004,1.71522278154886,0.622177147410796,0.220715856122535,0.422329778045671,0.44999999996986,-7.74612339549119E-10,-7.73816505277969E-10
2.61600000000004,1.71347137615007,0.621105990278658,0.220762430737226,0.421602955164519,0.44999999996967,-7.72919749036927E-10,-7.72123914765777E-10
2.61650000000004,1.71172098536869,0.620035445221255,0.22080899197152,0.420876548206169,0.449999999969742,-7.71455080372796E-10,-7.70659246101646E-10
2.61700000000004,1.70997161223117,0.618965514657595,0.220855539709676,0.420150557893985,0.449999999969909,-7.70000958827399E-10,-7.69205124556249E-10
2.61750000000004,1.70822325744189,0.617896198551462,0.220902073927398,0.419424984993068,0.449999999969959,-7.68580712962041E-10,-7.67784878690891E-10
2.61800000000004,1.70647592274572,0.616827498083372,0.220948594542306,0.418699830151085,0.449999999968958,-7.67363179943192E-10,-7.66567345672042E-10
2.61850000000004,1.70472961056373,0.615759414990545,0.220995101457961,0.417975094145977,0.449999999969247,-7.65444825578943E-10,-7.64648991307793E-10
2.61900000000004,1.70298432185609,0.614691949550506,0.221041594649684,0.417250777686717,0.449999999969186,-7.64587955448537E-10,-7.63792121177387E-10
2.61950000000004,1.70124005841262,0.613625102942404,0.221088074032057,0.416526881468695,0.449999999969466,-7.63191940200691E-10,-7.62396105929541E-10
2.62000000000004,1.69949682267666,0.612558876932455,0.221134539519088,0.415803406255626,0.449999999969488,-7.61112117775298E-10,-7.60316283504148E-10
2.62050000000004,1.69775461539821,0.611493271579148,0.221180991073339,0.415080352776391,0.449999999969336,-7.60391451193332E-10,-7.59595616922182E-10
2.62100000000004,1.69601343891959,0.610428288636753,0.221227428588155,0.41435772172522,0.449999999969464,-7.59548542117461E-10,-7.58752707846311E-10
2.62150000000004,1.69427329491355,0.609363929091883,0.22127385201815,0.413635513834011,0.449999999969504,-7.59002867500858E-10,-7.58207033229708E-10
2.62200000000004,1.69253418481776,0.608300193741976,0.221320261292761,0.412913729813502,0.449999999969517,-7.57608302481838E-10,-7.56812468210688E-10
2.62250000000004,1.69079610991917,0.607237083200691,0.221366656361929,0.412192370387527,0.44999999996902,-7.56717050132139E-10,-7.55921215860989E-10
2.62300000000004,1.68905907317873,0.60617459980871,0.221413037103031,0.411471436297651,0.449999999969342,-7.55847162636769E-10,-7.55051328365619E-10
2.62350000000004,1.68732307587878,0.605112744235231,0.221459403465974,0.410750928207958,0.449999999969614,-7.53962441091272E-10,-7.53166606820122E-10
2.62400000000004,1.68558811863446,0.604051516334761,0.221505755430388,0.410030846899444,0.449999999969865,-7.52884012078514E-10,-7.52088177807364E-10
2.62450000000004,1.6838542039411,0.602990918065191,0.2215520928892,0.409311193017061,0.449999999969652,-7.51574510959863E-10,-7.50778676688713E-10
2.62500000000004,1.68212133426104,0.601930951155834,0.221598415742061,0.408591967393138,0.449999999970003,-7.50602920096544E-10,-7.49807085825394E-10
2.62550000000004,1.68038951029521,0.600871615716502,0.221644723963701,0.407873170645217,0.449999999969789,-7.48941138273285E-10,-7.48145304002135E-10
2.62600000000004,1.67865873354422,0.599812912539855,0.221691017492995,0.407154803541301,0.449999999970065,-7.47209800977533E-10,-7.46413966706383E-10
2.62650000000004,1.67692900643912,0.598754843483693,0.221737296229194,0.406436866756851,0.449999999969378,-7.45543168867435E-10,-7.44747334596285E-10
2.62700000000004,1.67520033077644,0.597697409645034,0.221783560099286,0.405719361062608,0.449999999969512,-7.44571078403755E-10,-7.43775244132605E-10
2.62750000000004,1.6734727079241,0.596640611787415,0.221829809045599,0.405002287122189,0.449999999968897,-7.43609916697974E-10,-7.42814082426824E-10
2.62800000000004,1.67174613968147,0.595584451037242,0.221876042996052,0.404285645678505,0.449999999969673,-7.42803200892705E-10,-7.42007366621555E-10
2.62850000000005,1.67002062777658,0.594528928459357,0.221922261875978,0.40356943747225,0.44999999996899,-7.42373114370753E-10,-7.41577280099603E-10
2.62900000000005,1.66829617375888,0.59347404499687,0.221968465631352,0.402853663161203,0.449999999969457,-7.42147933385784E-10,-7.41352099114634E-10
2.62950000000005,1.66657277973919,0.592419802095181,0.222014654172259,0.402138323502292,0.449999999969461,-7.41526215430888E-10,-7.40730381159738E-10
2.63000000000005,1.66485044591349,0.591366199238376,0.222060827498528,0.401423419206927,0.44999999996966,-7.40268957244439E-10,-7.39473122973289E-10
2.63050000000005,1.66312917599945,0.590313239644699,0.222106985437399,0.400708950947602,0.449999999969753,-7.39383811121375E-10,-7.38587976850225E-10
2.63100000000005,1.66140897054936,0.589260923084602,0.222153127981194,0.399994919513679,0.44999999996989,-7.37769005609845E-10,-7.36973171338695E-10
2.63150000000005,1.65968983082166,0.588209250269125,0.222199255071021,0.399281325511296,0.449999999970216,-7.36872396434052E-10,-7.36076562162902E-10
2.63200000000005,1.65797176015517,0.587158223855416,0.222245366578855,0.398568169750563,0.44999999997034,-7.36029646952741E-10,-7.35233812681591E-10
2.63250000000005,1.6562547593054,0.586107843959357,0.222291462463078,0.397855452913113,0.449999999969857,-7.35064037415967E-10,-7.34268203144817E-10
2.63300000000005,1.65453882927152,0.585058110921816,0.222337542691481,0.397143175687996,0.449999999970226,-7.33432370392251E-10,-7.32636536121101E-10
2.63350000000005,1.65282397297768,0.5840090270593,0.222383607135845,0.396431338812409,0.449999999970123,-7.32564273131509E-10,-7.31768438860359E-10
2.63400000000005,1.65111019123242,0.582960592510936,0.222429655762676,0.395719942988564,0.449999999970241,-7.31317138791265E-10,-7.30521304520115E-10
2.63450000000005,1.64939748675972,0.581912809366685,0.222475688479362,0.395008988943408,0.449999999970265,-7.3022454749605E-10,-7.294287132249E-10
2.63500000000005,1.64768586085233,0.580865678336834,0.222521705198678,0.394298477346979,0.449999999969839,-7.276059407757E-10,-7.2681010650455E-10
2.63550000000005,1.64597531345219,0.57981919860946,0.222567705953993,0.393588408918668,0.449999999970065,-7.25986298855119E-10,-7.25190464583969E-10
2.63600000000005,1.64426584878169,0.578773373920044,0.222613690543176,0.392878784348117,0.449999999970357,-7.24690585318655E-10,-7.23894751047505E-10
2.63650000000005,1.64255746708588,0.577728203695444,0.222659658983334,0.392169604436953,0.449999999970151,-7.23123921853031E-10,-7.22328087581881E-10
2.63700000000005,1.64085017066442,0.576683689736228,0.222705611163877,0.391460869793639,0.449999999970676,-7.21782515700209E-10,-7.20986681429059E-10
2.63750000000005,1.63914396081287,0.575639832624952,0.22275154702999,0.390752581187439,0.449999999970488,-7.20863674308347E-10,-7.20067840037197E-10
2.63800000000005,1.63743883896425,0.574596633185364,0.22279746653192,0.390044739276311,0.449999999970657,-7.19603661381019E-10,-7.18807827109869E-10
2.63850000000005,1.63573480709264,0.573554092758278,0.222843369578486,0.389337344785089,0.449999999970789,-7.1815518809526E-10,-7.1735935382411E-10
2.63900000000005,1.63403186721996,0.572512212737194,0.222889256089858,0.388630398422039,0.449999999970865,-7.16919128229687E-10,-7.16123293958537E-10
2.63950000000005,1.6323300207829,0.571470993884628,0.222935126007158,0.38792390092075,0.449999999970359,-7.16451210858171E-10,-7.15655376587021E-10
2.64000000000005,1.63062926990694,0.570430437749555,0.222980979238142,0.387217852948582,0.449999999970662,-7.1538834578444E-10,-7.1459251151329E-10
2.64050000000005,1.62892961599166,0.569390545062569,0.223026815720507,0.386512255237815,0.449999999970771,-7.14088697895132E-10,-7.13292863623982E-10
2.64100000000005,1.62723105987495,0.568351315997915,0.223072635434264,0.385807108472127,0.449999999970641,-7.13089511050757E-10,-7.12293676779607E-10
2.64150000000005,1.62553360319636,0.567312751597109,0.223118438301554,0.385102413327089,0.449999999970604,-7.11854908352905E-10,-7.11059074081755E-10
2.64200000000005,1.62383724875731,0.566274854026747,0.223164224205059,0.38439817055475,0.449999999970756,-7.1055761274863E-10,-7.0976177847748E-10
2.64250000000005,1.62214199840486,0.565237624501109,0.223209993067528,0.383694380865351,0.449999999970868,-7.09530996456653E-10,-7.08735162185503E-10
2.64300000000005,1.62044785303475,0.564201063270829,0.223255744854307,0.382991044938753,0.449999999970856,-7.08704817053984E-10,-7.07908982782834E-10
2.64350000000005,1.618754814532,0.563165171625173,0.223301479481467,0.382288163454108,0.44999999997125,-7.0749082980992E-10,-7.0669499553877E-10
2.64400000000005,1.6170628838948,0.562129949844792,0.223347196918711,0.381585737160201,0.449999999971092,-7.06267849759357E-10,-7.05472015488207E-10
2.64450000000005,1.61537206323811,0.561095399503389,0.223392897065926,0.38088376669757,0.449999999971224,-7.0523929751598E-10,-7.0444346324483E-10
2.64500000000005,1.61368235410837,0.560061521462401,0.223438579864804,0.38018225281022,0.449999999970949,-7.04053385036651E-10,-7.03257550765501E-10
2.64550000000005,1.61199375931167,0.559028317947265,0.223484245191006,0.379481196202386,0.449999999971014,-7.03156297077179E-10,-7.02360462806029E-10
2.64600000000005,1.61030627980304,0.557995789247313,0.223529893002833,0.378780597581767,0.449999999971123,-7.02028699062218E-10,-7.01232864791068E-10
2.64650000000005,1.60861991721632,0.556963936375163,0.223575523250459,0.378080457619498,0.449999999971198,-7.0136378649277E-10,-7.0056795222162E-10
2.64700000000005,1.606934672603,0.555932759739598,0.223621135870427,0.37738077702177,0.449999999971201,-6.99188901220893E-10,-6.98393066949743E-10
2.64750000000005,1.60525054819439,0.55490226097415,0.223666730775399,0.376681556473655,0.449999999971185,-6.98114191455268E-10,-6.97318357184118E-10
2.64800000000005,1.60356754551361,0.553872440962251,0.223712307895619,0.375982796684412,0.449999999971328,-6.97391804027614E-10,-6.96595969756464E-10
2.64850000000005,1.60188566644989,0.552843300952592,0.223757867158566,0.375284498367142,0.44999999997159,-6.96313513792735E-10,-6.95517679521585E-10
2.64900000000005,1.60020491205739,0.551814841382242,0.223803408522972,0.374586662180542,0.449999999971633,-6.95187185595358E-10,-6.94391351324208E-10
2.64950000000005,1.59852528466853,0.550787063941347,0.223848931884286,0.373889288870875,0.449999999972018,-6.94141751023114E-10,-6.93345916751964E-10
2.65000000000005,1.59684678520825,0.549759968915635,0.223894437203044,0.373192379117753,0.449999999971816,-6.93611036661768E-10,-6.92815202390618E-10
2.65050000000005,1.59516941628533,0.54873355833882,0.223939924372759,0.372495933601802,0.449999999971952,-6.92273925684272E-10,-6.91478091413121E-10
2.65100000000005,1.59349317865918,0.547707832313316,0.223985393356642,0.371799953016987,0.449999999972238,-6.91526495788519E-10,-6.90730661517369E-10
2.65150000000005,1.59181807514417,0.546682793038413,0.224030844037975,0.371104438095302,0.44999999997248,-6.90767880395793E-10,-6.89972046124643E-10
2.65200000000005,1.59014410671864,0.545658440907061,0.224076276372565,0.370409389466393,0.449999999972622,-6.89676142584528E-10,-6.88880308313378E-10
2.65250000000005,1.5884712745601,0.544634776375941,0.224121690320023,0.369714807891682,0.449999999972457,-6.88684394234418E-10,-6.87888559963268E-10
2.65300000000005,1.5867995804686,0.543611800710987,0.224167085794813,0.369020693990063,0.449999999972737,-6.87619919337301E-10,-6.86824085066151E-10
2.65350000000005,1.58512902653136,0.542589515326149,0.224212462708623,0.368327048523923,0.44999999997267,-6.85947063039372E-10,-6.85151228768222E-10
2.65400000000005,1.58345961354711,0.541567920394617,0.224257821031351,0.367633872148154,0.449999999972992,-6.84978421205962E-10,-6.84182586934812E-10
2.65450000000005,1.58179134383558,0.540547017632946,0.22430316066887,0.366941165561064,0.4499999999727,-6.8461907670736E-10,-6.8382324243621E-10
2.65500000000005,1.58012421924316,0.539526808269478,0.224348481532281,0.36624892946846,0.449999999972936,-6.83713981264322E-10,-6.82918146993172E-10
2.65550000000005,1.57845824109432,0.538507293010358,0.224393783571064,0.365557164539989,0.449999999972911,-6.82209767843833E-10,-6.81413933572683E-10
2.65600000000005,1.57679341127783,0.537488473122363,0.224439066700207,0.364865871482139,0.449999999973124,-6.80842597577946E-10,-6.80046763306796E-10
2.65650000000005,1.57512973103148,0.536470349239578,0.224484330868713,0.36417505095,0.44999999997319,-6.79716651019735E-10,-6.78920816748585E-10
2.65700000000005,1.57346720237633,0.535452922731121,0.224529575996526,0.363484703675311,0.449999999973367,-6.79072173492834E-10,-6.78276339221684E-10
2.65750000000005,1.57180582671706,0.534436194419752,0.224574802015919,0.362794830308072,0.449999999973318,-6.78333791914731E-10,-6.77537957643581E-10
2.65800000000005,1.57014560606036,0.533420165661429,0.224620008844431,0.362105431580726,0.449999999973773,-6.77151397454612E-10,-6.76355563183462E-10
2.65850000000006,1.56848654078807,0.532404836188637,0.224665196470121,0.361416508155587,0.449999999973725,-6.75723921261806E-10,-6.74928086990656E-10
2.65900000000006,1.56682863381597,0.531390208373708,0.224710364760462,0.36072806070821,0.449999999973591,-6.75091003932149E-10,-6.74295169660999E-10
2.65950000000006,1.56517188687225,0.530376283275622,0.224755513644332,0.360040089978694,0.4499999999736,-6.74044105253291E-10,-6.73248270982141E-10
2.66000000000006,1.56351630055228,0.529363060880803,0.224800643101505,0.359352596596229,0.449999999973745,-6.72531474954496E-10,-6.71735640683346E-10
2.66050000000006,1.56186187762143,0.528350543363591,0.224845753005023,0.358665581279609,0.449999999973205,-6.71325987855464E-10,-6.70530153584314E-10
2.66100000000006,1.56020861943831,0.527338731461064,0.224890843295726,0.357979044707686,0.449999999973836,-6.69919120177553E-10,-6.69123285906403E-10
2.66150000000006,1.55855652716141,0.526327625673814,0.224935913929787,0.357292987584071,0.449999999973743,-6.69316629897665E-10,-6.68520795626515E-10
2.66200000000006,1.55690560259942,0.525317227261564,0.224980964830089,0.356607410533861,0.449999999973903,-6.67718803859518E-10,-6.66922969588368E-10
2.66250000000006,1.55525584689094,0.524307536677627,0.225025995953348,0.355922314286087,0.449999999973881,-6.66954859396274E-10,-6.66159025125124E-10
2.66300000000006,1.5536072628185,0.52329855617236,0.22507100716279,0.355237699509541,0.449999999973811,-6.66097184354175E-10,-6.65301350083025E-10
2.66350000000006,1.5519598510021,0.52229028565454,0.225115998444428,0.35455356692902,0.44999999997411,-6.65567649604792E-10,-6.64771815333642E-10
2.66400000000006,1.55031361357794,0.52128272676865,0.225160969699912,0.353869917135179,0.449999999974202,-6.64557416041323E-10,-6.63761581770173E-10
2.66450000000006,1.54866855165199,0.520275879863472,0.225205920888681,0.353186750925655,0.449999999974177,-6.62942735429883E-10,-6.62146901158733E-10
2.66500000000006,1.54702466727608,0.519269746504524,0.22525085191548,0.352504068881603,0.449999999974469,-6.62084297109455E-10,-6.61288462838305E-10
2.66550000000006,1.54538196203921,0.51826432758103,0.225295762720632,0.351821871763101,0.449999999974447,-6.61081606123659E-10,-6.60285771852509E-10
2.66600000000006,1.54374043736472,0.517259623965491,0.22534065323364,0.351140160191301,0.44999999997429,-6.60102666971696E-10,-6.59306832700546E-10
2.66650000000006,1.542100095386,0.516255637172585,0.225385523361613,0.350458934877397,0.449999999974403,-6.58678854514871E-10,-6.57883020243721E-10
2.66700000000006,1.54046093692808,0.515252367388291,0.225430373075805,0.349778196489935,0.44999999997405,-6.58614142390324E-10,-6.57818308119174E-10
2.66750000000006,1.53882296377115,0.514249815794561,0.225475202297615,0.34909794570513,0.449999999973846,-6.57018495164863E-10,-6.56222660893713E-10
2.66800000000006,1.53718617831598,0.513247984209066,0.225520010918109,0.348418183214626,0.44999999997418,-6.56506224383513E-10,-6.55710390112363E-10
2.66850000000006,1.53555058143331,0.512246872871205,0.22556479890184,0.347738909686249,0.44999999997402,-6.55260790072276E-10,-6.54464955801126E-10
2.66900000000006,1.53391617417145,0.511246482192439,0.225609566208736,0.347060125796375,0.449999999973905,-6.53705811703986E-10,-6.52909977432836E-10
2.66950000000006,1.53228295950718,0.510246814602555,0.225654312702424,0.346381832228334,0.449999999973872,-6.5176983254922E-10,-6.5097399827807E-10
2.67000000000006,1.53065093875168,0.50924787077975,0.225699038326691,0.345704029670985,0.449999999974256,-6.49844261735311E-10,-6.49048427464161E-10
2.67050000000006,1.5290201122959,0.508249650464853,0.22574374307118,0.345026718785877,0.449999999973992,-6.48512056555806E-10,-6.47716222284656E-10
2.67100000000006,1.52739048310271,0.507252156102313,0.225788426799797,0.344349900226654,0.449999999973942,-6.47840059375682E-10,-6.47044225104532E-10
2.67150000000006,1.52576205205929,0.506255387915006,0.225833089475274,0.343673574695338,0.449999999973669,-6.46808023807566E-10,-6.46012189536416E-10
2.67200000000006,1.52413482177133,0.505259347950346,0.225877730984111,0.342997742862977,0.449999999973898,-6.45660490350419E-10,-6.44864656079269E-10
2.67250000000006,1.52250879244773,0.504264035729476,0.225922351321167,0.342322405423162,0.449999999973928,-6.44786224412996E-10,-6.43990390141846E-10
2.67300000000006,1.52088396686329,0.503269453518453,0.225966950357578,0.341647563013216,0.449999999974043,-6.43412073619842E-10,-6.42616239348692E-10
2.67350000000006,1.51926034595717,0.502275601551115,0.226011528060089,0.340973216371227,0.449999999974741,-6.42009286011547E-10,-6.41213451740397E-10
2.67400000000006,1.51763793069591,0.50128248024316,0.22605608439483,0.34029936608342,0.4499999999745,-6.39204807140192E-10,-6.38408972869042E-10
2.67450000000006,1.51601672387957,0.500290091843576,0.22610061921014,0.33962601285118,0.449999999974679,-6.37555161442371E-10,-6.36759327171221E-10
2.67500000000006,1.51439672644779,0.499298436597644,0.226145132498042,0.338953157377527,0.449999999974575,-6.36160582545564E-10,-6.35364748274414E-10
2.67550000000006,1.512777939983,0.498307515546937,0.226189624170086,0.338280800291154,0.449999999974821,-6.34314656355883E-10,-6.33518822084733E-10
2.67600000000006,1.51116036655785,0.497317330157464,0.22623409413621,0.337608942289518,0.449999999974656,-6.32685924484289E-10,-6.31890090213139E-10
2.67650000000006,1.50954400744099,0.496327881057587,0.226278542348757,0.336937584059697,0.449999999974954,-6.31000855733088E-10,-6.30205021461938E-10
2.67700000000006,1.50792886432793,0.495339169405893,0.226322968725722,0.336266726221393,0.449999999974927,-6.29845536836982E-10,-6.29049702565832E-10
2.67750000000006,1.50631493890303,0.494351196213888,0.226367373195143,0.33559636951901,0.449999999974993,-6.28897309229437E-10,-6.28101474958287E-10
2.67800000000006,1.50470223237238,0.493363962143684,0.226411755711666,0.334926514542266,0.449999999974759,-6.28135238267546E-10,-6.27339403996396E-10
2.67850000000006,1.50309074723318,0.492377469092887,0.226456116154228,0.334257162010746,0.449999999975319,-6.27101599814939E-10,-6.26305765543789E-10
2.67900000000006,1.50148048445129,0.491391717415573,0.226500454485598,0.333588312575094,0.449999999975021,-6.25953434918447E-10,-6.25157600647297E-10
2.67950000000006,1.49987144460786,0.490406707069648,0.226544770681334,0.332919966881821,0.449999999975056,-6.25117346775284E-10,-6.24321512504134E-10
2.68000000000006,1.49826363075591,0.489422440574787,0.226589064606042,0.332252125599895,0.449999999975185,-6.23563971291485E-10,-6.22768137020335E-10
2.68050000000006,1.49665704405686,0.488438918426418,0.226633336206381,0.331584789448874,0.44999999997519,-6.22754889323396E-10,-6.21959055052246E-10
2.68100000000006,1.4950516858872,0.48745614143549,0.226677585424351,0.330917959052287,0.449999999975071,-6.22035256636622E-10,-6.21239422365472E-10
2.68150000000006,1.49344755833718,0.486474111111268,0.226721812167185,0.330251635083389,0.449999999975341,-6.20790585603714E-10,-6.19994751332564E-10
2.68200000000006,1.49184466255202,0.485492827979942,0.226766016381619,0.329585818215092,0.449999999975366,-6.19947850000191E-10,-6.19152015729041E-10
2.68250000000006,1.49024299914843,0.484512292034314,0.226810198044586,0.328920509094889,0.449999999974638,-6.1933828204852E-10,-6.1854244777737E-10
2.68300000000006,1.48864257118441,0.483532505791653,0.226854357019488,0.328255708398928,0.449999999974338,-6.186833545474E-10,-6.1788752027625E-10
2.68350000000006,1.48704338008728,0.48255347006528,0.226898493242247,0.327591416804846,0.449999999974903,-6.18218337633536E-10,-6.17422503362386E-10
2.68400000000006,1.48544542640523,0.481575184786293,0.226942606696848,0.326927634947109,0.449999999974976,-6.16803823294543E-10,-6.16007989023393E-10
2.68450000000006,1.48384871266712,0.480597651957793,0.226986697255082,0.326264363479038,0.449999999975207,-6.15936919523552E-10,-6.15141085252402E-10
2.68500000000006,1.48225324034974,0.479620872428093,0.227030764859868,0.325601603086606,0.449999999975173,-6.14302303469927E-10,-6.13506469198777E-10
2.68550000000006,1.48065901062132,0.47864484676285,0.227074809465484,0.324939354417721,0.449999999975263,-6.1326400901951E-10,-6.1246817474836E-10
2.68600000000006,1.47906602558557,0.477669576503341,0.22711883096381,0.324277618142867,0.449999999975549,-6.1165369991123E-10,-6.1085786564008E-10
2.68650000000006,1.47747428642954,0.476695062214012,0.227162829314055,0.32361639492567,0.449999999975808,-6.10594401428965E-10,-6.09798567157815E-10
2.68700000000006,1.47588379416379,0.475721304310449,0.227206804473076,0.322955685404341,0.449999999975919,-6.09147295105306E-10,-6.08351460834156E-10
2.68750000000006,1.47429455096421,0.474748304393613,0.227250756333394,0.322295490261232,0.449999999975967,-6.08702012405704E-10,-6.07906178134554E-10
2.68800000000007,1.47270655850042,0.473776063556438,0.227294684827092,0.32163581014088,0.449999999976008,-6.07664307761269E-10,-6.06868473490119E-10
2.68850000000007,1.47111981804915,0.47280458246053,0.227338589889082,0.320976645723302,0.449999999976241,-6.06937944347408E-10,-6.06142110076258E-10
2.68900000000007,1.46953433195689,0.471833862898554,0.227382471438915,0.320317997643551,0.44999999997587,-6.06204579589598E-10,-6.05408745318448E-10
2.68950000000007,1.46795010100093,0.470863905038295,0.227426329421607,0.31965986656484,0.44999999997619,-6.04874483833839E-10,-6.04078649562689E-10
2.69000000000007,1.46636712597299,0.46989470907054,0.22747016380157,0.319002253124667,0.449999999976213,-6.03871196103167E-10,-6.03075361832017E-10
2.69050000000007,1.46478540977302,0.468926277351412,0.227513974454804,0.31834515799017,0.449999999976635,-6.01451895232419E-10,-6.00656060961269E-10
2.69100000000007,1.46320495344908,0.467958610294509,0.227557761330013,0.31768858184776,0.449999999976796,-5.99714583549016E-10,-5.98918749277866E-10
2.69150000000007,1.46162575901426,0.466991709357609,0.227601524344969,0.317032525334897,0.449999999976783,-5.9828159787445E-10,-5.974857636033E-10
2.69200000000007,1.4600478275697,0.466025575048449,0.227645263442812,0.316376989101656,0.449999999976782,-5.97326174633928E-10,-5.96530340362778E-10
2.69250000000007,1.45847116056903,0.465060208227919,0.227688978562452,0.315721973801722,0.449999999976935,-5.95886610887941E-10,-5.95090776616791E-10
2.69300000000007,1.45689575971809,0.464095610033436,0.227732669622721,0.315067480084768,0.449999999977169,-5.94368013140389E-10,-5.93572178869239E-10
2.69350000000007,1.45532162672927,0.463131781602997,0.227776336552731,0.314413508596275,0.449999999977265,-5.93120483283194E-10,-5.92324649012044E-10
2.69400000000007,1.45374876304233,0.4621687237682,0.227819979285466,0.313760060011268,0.449999999977394,-5.92327645265733E-10,-5.91531810994583E-10
2.69450000000007,1.45217717018611,0.461206437492124,0.227863597751523,0.3131071349649,0.449999999977568,-5.90460180749375E-10,-5.89664346478225E-10
2.69500000000007,1.45060685004777,0.460244924092098,0.227907191867791,0.31245473411034,0.449999999977536,-5.89897325431465E-10,-5.89101491160315E-10
2.69550000000007,1.44903780322916,0.459284183535577,0.227950761608681,0.311802858107487,0.44999999997741,-5.90155126156677E-10,-5.89359291885527E-10
2.69600000000007,1.44747003214107,0.458324217722226,0.227994306860309,0.311151507580817,0.449999999977723,-5.89712702281364E-10,-5.88916868010214E-10
2.69650000000007,1.44590353748546,0.457365026670404,0.22803782759917,0.310500683238004,0.449999999977884,-5.89326996924822E-10,-5.88531162653672E-10
2.69700000000007,1.44433832169908,0.456406612352804,0.228081323708485,0.309850385659885,0.449999999977905,-5.88723486627529E-10,-5.87927652356379E-10
2.69750000000007,1.44277438534929,0.455448974670573,0.228124795162891,0.309200615537931,0.449999999977896,-5.87435315668738E-10,-5.86639481397588E-10
2.69800000000007,1.44121173091518,0.454492115584597,0.228168241856596,0.308551373495936,0.449999999978055,-5.86389541090693E-10,-5.85593706819543E-10
2.69850000000007,1.43965035928564,0.453536035362397,0.228211663744145,0.307902660200924,0.449999999978174,-5.85307080580577E-10,-5.84511246309427E-10
2.69900000000007,1.43809027272597,0.452580735738675,0.22825506071335,0.307254476295837,0.449999999978107,-5.8466637781196E-10,-5.8387054354081E-10
2.69950000000007,1.43653147238324,0.451626217231004,0.228298432744538,0.306606822429459,0.449999999978239,-5.83108859808501E-10,-5.82313025537351E-10
2.70000000000007,1.43497395975017,0.450672480798796,0.22834177974151,0.305959699231176,0.449999999978689,-5.81997859627759E-10,-5.81202025356609E-10
2.70050000000007,1.43341773633166,0.44971952734838,0.228385101642544,0.305313107362336,0.449999999978399,-5.81052775339153E-10,-5.80256941068003E-10
2.70100000000007,1.43186280305718,0.448767357212674,0.228428398409048,0.304667047457583,0.449999999977875,-5.79791978316813E-10,-5.78996144045663E-10
2.70150000000007,1.43030916208319,0.447815972025505,0.228471669936276,0.304021520143525,0.449999999977886,-5.78866191092153E-10,-5.78070356821003E-10
2.70200000000007,1.42875681536035,0.446865373117874,0.228514916147546,0.303376526117127,0.449999999977806,-5.77818910774131E-10,-5.77023076502981E-10
2.70250000000007,1.42720576401169,0.445915561060723,0.228558136983302,0.302732065989932,0.44999999997773,-5.77312586624856E-10,-5.76516752353706E-10
2.70300000000007,1.42565600991198,0.444966537160973,0.228601332360469,0.30208814041263,0.449999999977905,-5.76553596531859E-10,-5.75757762260709E-10
2.70350000000007,1.42410755398689,0.444018301759756,0.228644502236719,0.301444750012465,0.449999999977945,-5.75935070468159E-10,-5.75139236197009E-10
2.70400000000007,1.42256039802566,0.443070856070455,0.228687646529953,0.300801895447556,0.449999999977693,-5.74559511079542E-10,-5.73763676808392E-10
2.70450000000007,1.42101454301992,0.442124200488464,0.2287307652002,0.300159577353518,0.449999999977736,-5.74001797482016E-10,-5.73205963210866E-10
2.70500000000007,1.41946999145127,0.441178336976258,0.228773858126074,0.299517796371202,0.449999999977737,-5.72890512806623E-10,-5.72094678535473E-10
2.70550000000007,1.4179267439236,0.44023326553331,0.228816925288966,0.298876553123484,0.449999999977841,-5.71550112793417E-10,-5.70754278522267E-10
2.70600000000007,1.4163848031839,0.439288988373654,0.228859966555743,0.298235848276614,0.449999999977887,-5.70521435649951E-10,-5.69725601378801E-10
2.70650000000007,1.41484416940618,0.438345505029157,0.228902981926835,0.297595682472339,0.449999999977844,-5.69719618703779E-10,-5.68923784432629E-10
2.70700000000007,1.41330484484213,0.437402817250242,0.228945971289922,0.29695605632387,0.449999999978097,-5.68162517033954E-10,-5.67366682762804E-10
2.70750000000007,1.41176683032973,0.436460925256077,0.228988934616349,0.296316970479723,0.449999999977583,-5.67251606797825E-10,-5.66455772526675E-10
2.70800000000007,1.4102301284318,0.435519831109502,0.229031871781302,0.295678425563328,0.449999999977671,-5.66637771426404E-10,-5.65841937155254E-10
2.70850000000007,1.40869474012184,0.434579535144492,0.22907478274156,0.295040422257667,0.449999999978126,-5.65489662041063E-10,-5.64693827769913E-10
2.70900000000007,1.40716066659847,0.433640038013459,0.229117667450694,0.294402961156398,0.449999999977918,-5.64444574413514E-10,-5.63648740142364E-10
2.70950000000007,1.40562791009165,0.432701341405599,0.229160525798309,0.293766042909695,0.449999999978046,-5.63447836998687E-10,-5.62652002727537E-10
2.71000000000007,1.40409647117181,0.43176344527369,0.229203357759227,0.293129668160714,0.449999999978184,-5.62736898745975E-10,-5.61941064474825E-10
2.71050000000007,1.40256635091603,0.430826350160273,0.229246163283371,0.29249383749426,0.449999999978128,-5.61368278251262E-10,-5.60572443980112E-10
2.71100000000007,1.40103755260847,0.429890058795034,0.229288942225871,0.291858551609202,0.449999999978363,-5.60593703402557E-10,-5.59797869131407E-10
2.71150000000007,1.39951007661474,0.428954570963294,0.229331694565516,0.29122381110771,0.449999999978216,-5.59707800940057E-10,-5.58911966668907E-10
2.71200000000007,1.39798392526608,0.428019888452728,0.229374420198463,0.290589616636491,0.449999999978397,-5.57827305180947E-10,-5.57031470909797E-10
2.71250000000007,1.39645909855089,0.427086010651201,0.229417119116932,0.289955968804203,0.44999999997855,-5.56578283461562E-10,-5.55782449190412E-10
2.71300000000007,1.39493559931696,0.426152939875762,0.229459791199006,0.289322868263519,0.449999999978677,-5.55343021568788E-10,-5.54547187297638E-10
2.71350000000007,1.39341342854211,0.425220676519566,0.229502436396989,0.288690315646844,0.449999999978714,-5.5341471683068E-10,-5.5261888255953E-10
2.71400000000007,1.39189258817254,0.424289221985049,0.229545054618863,0.288058311589877,0.449999999978748,-5.52601971126609E-10,-5.51806136855459E-10
2.71450000000007,1.39037307926962,0.42335857676347,0.229587645817224,0.287426856710624,0.449999999978301,-5.51850710961421E-10,-5.51054876690271E-10
2.71500000000007,1.38885490323313,0.422428741690935,0.229630209931716,0.2867959516322,0.449999999978279,-5.5132252929635E-10,-5.505266950252E-10
2.71550000000007,1.3873380614251,0.421499717564208,0.229672746899698,0.286165596982586,0.44999999997861,-5.49940412652994E-10,-5.49144578381844E-10
2.71600000000007,1.38582255663575,0.420571506634841,0.229715256584399,0.285535793438051,0.449999999978461,-5.49032007357564E-10,-5.48236173086414E-10
2.71650000000007,1.3843083884013,0.419644107844095,0.229757739008174,0.284906541570238,0.449999999978797,-5.4789933701116E-10,-5.4710350274001E-10
2.71700000000007,1.38279555992163,0.418717523903697,0.229800194029061,0.284277842010287,0.449999999978585,-5.46955078450928E-10,-5.46159244179778E-10
2.71750000000007,1.38128407109434,0.417791754057809,0.229842621653096,0.283649695404655,0.449999999978783,-5.45453932021545E-10,-5.44658097750395E-10
2.71800000000008,1.3797739247702,0.416866800677759,0.229885021741355,0.283022102372113,0.44999999997897,-5.435062053194E-10,-5.4271037104825E-10
2.71850000000008,1.37826512194213,0.415942664160703,0.229927394257214,0.282395063544951,0.449999999979261,-5.42282600768385E-10,-5.41486766497235E-10
2.71900000000008,1.37675766349733,0.415019344830857,0.229969739147058,0.281768579540321,0.449999999979091,-5.40945913063418E-10,-5.40150078792268E-10
2.71950000000008,1.37525155223195,0.414096844970717,0.230012056287997,0.281142650994267,0.449999999978968,-5.40033393003903E-10,-5.39237558732753E-10
2.72000000000008,1.37374678902044,0.413175164858902,0.230054345644405,0.280517278537903,0.44999999997923,-5.3934511717868E-10,-5.3854928290753E-10
2.72050000000008,1.37224337402059,0.412254304072082,0.230096607203294,0.279892462765904,0.449999999979314,-5.37500030595162E-10,-5.36704196324012E-10
2.72100000000008,1.37074131045933,0.411334265333277,0.230138840820712,0.279268204325872,0.449999999979467,-5.36111592619459E-10,-5.35315758348309E-10
2.72150000000008,1.36924059926957,0.410415049004714,0.230181046440558,0.278644503845009,0.449999999979284,-5.35058809758571E-10,-5.34262975487421E-10
2.72200000000008,1.36774124191088,0.409496655992351,0.23022322401189,0.278021361927223,0.449999999979414,-5.34258109974317E-10,-5.33462275703167E-10
2.72250000000008,1.36624323998902,0.408579087367448,0.230265373444172,0.277398779198171,0.449999999979233,-5.33393232360346E-10,-5.32597398089196E-10
2.72300000000008,1.36474659465518,0.407662343700271,0.230307494689843,0.276776756286188,0.449999999978879,-5.32939532782439E-10,-5.32143698511289E-10
2.72350000000008,1.36325130752224,0.406746426083631,0.230349587676817,0.276155293783073,0.449999999978721,-5.31725136143635E-10,-5.30929301872485E-10
2.72400000000008,1.36175737944776,0.405831334760134,0.230391652366014,0.275534392342764,0.449999999978853,-5.30337773696488E-10,-5.29541939425338E-10
2.72450000000008,1.36026481307558,0.404917071905774,0.23043368862817,0.274914052563507,0.449999999978128,-5.30162531930944E-10,-5.29366697659794E-10
2.72500000000008,1.35877360835795,0.404003636823633,0.230475696473002,0.27429427508314,0.449999999978175,-5.29055833864422E-10,-5.28259999593272E-10
2.72550000000008,1.3572837688721,0.403091032670786,0.23051767572904,0.273675060493905,0.449999999978371,-5.27662295801701E-10,-5.26866461530551E-10
2.72600000000008,1.35579529469454,0.402179258861174,0.230559626392015,0.273056409462877,0.449999999978475,-5.26292058544708E-10,-5.25496224273558E-10
2.72650000000008,1.3543081872792,0.401268316361197,0.230601548395492,0.272438322543968,0.449999999978548,-5.25409549201328E-10,-5.24613714930178E-10
2.72700000000008,1.35282244777919,0.400358205728299,0.230643441684089,0.27182080038857,0.44999999997823,-5.25437679477214E-10,-5.24641845206064E-10
2.72750000000008,1.35133807888319,0.399448929165696,0.230685306138183,0.271203843601609,0.449999999977698,-5.24982182725786E-10,-5.24186348454636E-10
2.72800000000008,1.34985508130443,0.398540486799219,0.230727141711817,0.270587452815376,0.449999999978014,-5.23926318996004E-10,-5.23130484724854E-10
2.72850000000008,1.34837345576366,0.397632878777628,0.230768948387541,0.269971628620644,0.44999999997785,-5.22289704540935E-10,-5.21493870269785E-10
2.72900000000008,1.34689320539202,0.396726107750823,0.23081072600751,0.269356371655538,0.449999999978151,-5.20774381951306E-10,-5.19978547680156E-10
2.72950000000008,1.34541433003059,0.395820172947339,0.230852474580844,0.268741682524471,0.449999999977932,-5.19947862542836E-10,-5.19152028271686E-10
2.73000000000008,1.34393683236416,0.394915076563987,0.230894193987507,0.268127561834497,0.449999999978165,-5.19174488122776E-10,-5.18378653851626E-10
2.73050000000008,1.34246071391803,0.394010819573233,0.230935884147515,0.267514010218923,0.449999999978359,-5.19009633881407E-10,-5.18213799610257E-10
2.73100000000008,1.34098597500002,0.393107401718971,0.23097754504878,0.266901028254177,0.449999999978097,-5.18076394284694E-10,-5.17280560013544E-10
2.73150000000008,1.33951261765257,0.39220482451308,0.23101917659558,0.266288616566226,0.449999999977687,-5.17498523200377E-10,-5.16702688929227E-10
2.73200000000008,1.33804064291265,0.391303088416984,0.231060778741519,0.265676775776506,0.449999999977639,-5.166750846608E-10,-5.1587925038965E-10
2.73250000000008,1.33657005221265,0.390402194340611,0.23110235141823,0.265065506476298,0.449999999977514,-5.15899066522163E-10,-5.15103232251013E-10
2.73300000000008,1.33510084778018,0.389502143984327,0.231143894520104,0.264454809298363,0.449999999977383,-5.14741770041294E-10,-5.13945935770144E-10
2.73350000000008,1.33363303019459,0.38860293736367,0.231185408019597,0.263844684834018,0.449999999977308,-5.14002798657209E-10,-5.13206964386059E-10
2.73400000000008,1.33216660134352,0.387704575839354,0.231226891834932,0.263235133691822,0.449999999977415,-5.12660219831318E-10,-5.11864385560168E-10
2.73450000000008,1.33070156279705,0.386807060450059,0.231268345882952,0.26262615648663,0.449999999977407,-5.11892882248954E-10,-5.11097047977804E-10
2.73500000000008,1.3292379158308,0.385910391906709,0.231309770112742,0.262017753833896,0.449999999977452,-5.10677639065094E-10,-5.09881804793944E-10
2.73550000000008,1.32777566135534,0.385014570603292,0.231351164461493,0.261409926313571,0.449999999976981,-5.09552795791013E-10,-5.08756961519863E-10
2.73600000000008,1.32631480244964,0.384119599119316,0.231392528801404,0.260802674551334,0.449999999977587,-5.08778928709486E-10,-5.07983094438336E-10
2.73650000000008,1.32485533916349,0.383225476880089,0.231433863131196,0.260195999175167,0.449999999977035,-5.07263057947238E-10,-5.06467223676088E-10
2.73700000000008,1.32339727313,0.382332205041063,0.231475167363797,0.259589900747639,0.449999999977497,-5.0674967000397E-10,-5.0595383573282E-10
2.73750000000008,1.32194060625035,0.381439784963327,0.231516441413668,0.25898437989576,0.449999999977597,-5.05788889937353E-10,-5.04993055666203E-10
2.73800000000008,1.32048533867408,0.380548216214711,0.231557685277063,0.258379437204606,0.449999999977702,-5.04524255706684E-10,-5.03728421435534E-10
2.73850000000008,1.31903147318639,0.37965750108933,0.231598898819329,0.25777507330015,0.449999999977583,-5.04190099392954E-10,-5.03394265121804E-10
2.73900000000008,1.31757901104554,0.378767640314435,0.231640081976365,0.257171288776877,0.449999999977861,-5.03268732243711E-10,-5.02472897972561E-10
2.73950000000008,1.31612795326239,0.377878634334377,0.231681234710618,0.25656808423941,0.449999999977989,-5.02783370492921E-10,-5.01987536221771E-10
2.74000000000008,1.31467830120972,0.376990484015121,0.231722356945236,0.255965460271106,0.449999999978263,-5.01501826177808E-10,-5.00705991906658E-10
2.74050000000008,1.3132300567934,0.376103190741167,0.231763448594765,0.255363417479342,0.449999999978124,-4.99879214410637E-10,-4.99083380139487E-10
2.74100000000008,1.31178322128073,0.375216755191254,0.231804509600523,0.254761956510661,0.44999999997829,-4.98951963079364E-10,-4.98156128808214E-10
2.74150000000008,1.31033779546221,0.374331177663806,0.231845539927245,0.254161077892689,0.449999999978469,-4.97398636167823E-10,-4.96602801896673E-10
2.74200000000008,1.30889378104011,0.373446459293755,0.231886539488504,0.253560782279176,0.449999999978677,-4.96129685945146E-10,-4.95333851673996E-10
2.74250000000008,1.30745117984257,0.372562601442841,0.23192750819691,0.252961070224118,0.449999999978699,-4.95374921638536E-10,-4.94579087367386E-10
2.74300000000008,1.30600999303821,0.371679604680996,0.231968446004275,0.252361942373924,0.449999999979014,-4.94368344872154E-10,-4.93572510601004E-10
2.74350000000008,1.30457022235258,0.37079747027131,0.23200935282187,0.251763399280292,0.449999999979106,-4.93477834984102E-10,-4.92682000712952E-10
2.74400000000008,1.30313186787166,0.369916197671378,0.23205022864825,0.251165441573698,0.449999999978337,-4.92401883156468E-10,-4.91606048885318E-10
2.74450000000008,1.30169493266567,0.369035789530974,0.232091073331858,0.250568069824447,0.44999999997839,-4.91309035122178E-10,-4.90513200851028E-10
2.74500000000008,1.3002594175023,0.368156246032303,0.232131886844535,0.249971284646737,0.449999999978728,-4.90134460795488E-10,-4.89338626524338E-10
2.74550000000008,1.29882532323604,0.367277567484203,0.232172669139796,0.249375086633837,0.449999999978202,-4.89375345802401E-10,-4.88579511531251E-10
2.74600000000008,1.29739265183356,0.366399755363833,0.232213420126915,0.248779476364284,0.449999999978531,-4.88017244670846E-10,-4.87221410399696E-10
2.74650000000008,1.29596140487335,0.365522810710838,0.232254139722734,0.248184454461935,0.449999999977839,-4.87449081099101E-10,-4.86653246827951E-10
2.74700000000008,1.29453158409931,0.364646734752733,0.232294827864864,0.247590021503706,0.449999999978009,-4.86573011049263E-10,-4.85777176778113E-10
2.74750000000008,1.29310318981533,0.363771527250121,0.232335484511518,0.246996178075616,0.449999999978075,-4.85234838421E-10,-4.8443900414985E-10
2.74800000000009,1.29167622389506,0.362897189569642,0.232376109587077,0.246402924760433,0.449999999977905,-4.84990665683416E-10,-4.84194831412266E-10
2.74850000000009,1.29025068810155,0.362023722946381,0.232416703006346,0.245810262170572,0.449999999978251,-4.8413294206906E-10,-4.8333710779791E-10
2.74900000000009,1.28882658393717,0.361151128361148,0.232457264691868,0.245218190905927,0.449999999978226,-4.83333803535935E-10,-4.82537969264785E-10
2.74950000000009,1.28740391259698,0.360279406468531,0.232497794601234,0.244626711548645,0.449999999978567,-4.82541305524276E-10,-4.81745471253126E-10
2.75000000000009,1.28598267473454,0.359408557405652,0.232538292688059,0.244035824662549,0.449999999978282,-4.8178663836218E-10,-4.8099080409103E-10
2.75050000000009,1.28456287266226,0.358538582978065,0.232578758842091,0.243445530863508,0.449999999978591,-4.80832311466894E-10,-4.80036477195744E-10
2.75100000000009,1.2831445070675,0.357669483322409,0.232619193040548,0.242855830725927,0.449999999978616,-4.7983349932279E-10,-4.7903766505164E-10
2.75150000000009,1.2817275799143,0.356801259909592,0.232659595178605,0.24226672484743,0.449999999978676,-4.78973923023762E-10,-4.78178088752612E-10
2.75200000000009,1.28031209192905,0.355933912916939,0.232699965224638,0.241678213808708,0.449999999978765,-4.77630733575207E-10,-4.76834899304057E-10
2.75250000000009,1.2788980456338,0.355067444405997,0.232740303060105,0.241090298188754,0.44999999997894,-4.76700387497253E-10,-4.75904553226103E-10
2.75300000000009,1.2774854414043,0.354201854151098,0.232780608664834,0.240502978609331,0.44999999997904,-4.75878975114696E-10,-4.75083140843546E-10
2.75350000000009,1.27607428036731,0.353337142787889,0.232820881988979,0.239916255611474,0.449999999978972,-4.74783511117405E-10,-4.73987676846255E-10
2.75400000000009,1.27466456468477,0.352473311992049,0.232861122918181,0.239330129795793,0.449999999978744,-4.7328797825319E-10,-4.7249214398204E-10
2.75450000000009,1.27325629604157,0.351610362909091,0.232901331376724,0.238744601776624,0.449999999979134,-4.72849474852932E-10,-4.72053640581782E-10
2.75500000000009,1.27184947540142,0.350748296007298,0.232941507322046,0.23815967209273,0.449999999979348,-4.72029020037734E-10,-4.71233185766584E-10
2.75550000000009,1.2704441038288,0.349887111796839,0.23298165069729,0.237575341355392,0.449999999979278,-4.71315562966534E-10,-4.70519728695384E-10
2.75600000000009,1.26904018251375,0.349026810957682,0.233021761449634,0.236991610127021,0.449999999979415,-4.70298341936903E-10,-4.69502507665753E-10
2.75650000000009,1.26763771373555,0.348167395288814,0.233061839465841,0.23640847900105,0.449999999979849,-4.6951495469294E-10,-4.6871912042179E-10
2.75700000000009,1.26623669840243,0.347308865159354,0.233101884699444,0.235825948563957,0.449999999979673,-4.68634839267956E-10,-4.67839004996806E-10
2.75750000000009,1.26483713767235,0.346451221201233,0.233141897099869,0.235244019391473,0.449999999979773,-4.67604351073181E-10,-4.66808516802031E-10
2.75800000000009,1.2634390333121,0.345594464687824,0.233181876579394,0.234662692065105,0.449999999979773,-4.6663711089634E-10,-4.6584127662519E-10
2.75850000000009,1.26204238579359,0.344738595542758,0.233221823115861,0.234081967155136,0.449999999979835,-4.65363934887275E-10,-4.64568100616125E-10
2.75900000000009,1.26064719767805,0.343883615859948,0.233261736582223,0.233501845255896,0.449999999979982,-4.65030396135102E-10,-4.64234561863952E-10
2.75950000000009,1.2592534701076,0.343029526261322,0.233301616925554,0.232922326940464,0.449999999980265,-4.64184149451263E-10,-4.63388315180113E-10
2.76000000000009,1.25786120400577,0.342176327145906,0.233341464100934,0.232343412778696,0.449999999980231,-4.63578384013452E-10,-4.62782549742302E-10
2.76050000000009,1.25647040127666,0.341324019920337,0.233381278017352,0.231765103358326,0.449999999980642,-4.62527217914843E-10,-4.61731383643693E-10
2.76100000000009,1.25508106225723,0.340472604382046,0.233421058655307,0.231187399239283,0.449999999980594,-4.62081206631382E-10,-4.61285372360232E-10
2.76150000000009,1.25369318865516,0.339622081745646,0.233460805933514,0.230610300995313,0.449999999980682,-4.61638220705662E-10,-4.60842386434512E-10
2.76200000000009,1.25230678296175,0.338772454010443,0.233500519729569,0.230033809240897,0.449999999980841,-4.60801889701212E-10,-4.60006055430062E-10
2.76250000000009,1.25092184563142,0.337923721090842,0.233540200030188,0.229457924529551,0.44999999998084,-4.59446820866294E-10,-4.58650986595144E-10
2.76300000000009,1.24953837764706,0.337075883468438,0.233579846771618,0.22888264742673,0.449999999980273,-4.58832236094331E-10,-4.58036401823181E-10
2.76350000000009,1.24815638100114,0.336228942642746,0.233619459869232,0.228307978509027,0.449999999980138,-4.58076888920633E-10,-4.57281054649483E-10
2.76400000000009,1.2467758575522,0.335382899985506,0.233659039225107,0.227733918361292,0.449999999980299,-4.56473268906077E-10,-4.55677434634927E-10
2.76450000000009,1.24539680759289,0.334537755233391,0.233698584833949,0.227160467544871,0.449999999980674,-4.55277010535937E-10,-4.54481176264787E-10
2.76500000000009,1.24401923292218,0.333693509696233,0.233738096602397,0.226587626642749,0.449999999980797,-4.54080079093089E-10,-4.53284244821939E-10
2.76550000000009,1.24264313455597,0.33285016391568,0.233777574476828,0.22601539618253,0.449999999980933,-4.52667493766601E-10,-4.51871659495451E-10
2.76600000000009,1.24126851425143,0.332007719118503,0.233817018378124,0.225443776773628,0.449999999981179,-4.52207861434406E-10,-4.51412027163256E-10
2.76650000000009,1.23989537306726,0.33116617583965,0.233856428249609,0.224872768996944,0.449999999981052,-4.51815619639806E-10,-4.51019785368656E-10
2.76700000000009,1.23852371212299,0.330325534722646,0.23389580404018,0.224302373379504,0.449999999980665,-4.50740889057499E-10,-4.49945054786349E-10
2.76750000000009,1.23715353300394,0.329485796826348,0.23393514567421,0.223732590522439,0.449999999980938,-4.4979414637325E-10,-4.489983121021E-10
2.76800000000009,1.23578483774539,0.328646963723909,0.233974453049268,0.22316342099108,0.449999999981128,-4.4903333829005E-10,-4.482375040189E-10
2.76850000000009,1.23441762702911,0.32780903556768,0.234013726128896,0.222594865351171,0.449999999981366,-4.47898232391886E-10,-4.47102398120736E-10
2.76900000000009,1.23305190263982,0.326972013676256,0.234052964829575,0.222026924152654,0.449999999981336,-4.4715575686638E-10,-4.4635992259523E-10
2.76950000000009,1.23168766456073,0.326135897449415,0.234092169151117,0.221459597978794,0.449999999981406,-4.46262901632188E-10,-4.45467067361038E-10
2.77000000000009,1.23032491533641,0.325300688998916,0.234131338968925,0.220892887387301,0.449999999981268,-4.45692059647396E-10,-4.44896225376246E-10
2.77050000000009,1.22896365625641,0.324466389111729,0.234170474218466,0.220326792945002,0.449999999981213,-4.44145366318427E-10,-4.43349532047277E-10
2.77100000000009,1.22760388835087,0.323632998296265,0.23420957485611,0.219761315217166,0.449999999981327,-4.44089973128392E-10,-4.43294138857242E-10
2.77150000000009,1.22624561307876,0.322800517524291,0.234248640802858,0.219196454770298,0.449999999981309,-4.43320290199889E-10,-4.42524455928739E-10
2.77200000000009,1.2248888323418,0.321968948211471,0.234287671965824,0.218632212183152,0.449999999981349,-4.42481169760089E-10,-4.41685335488939E-10
2.77250000000009,1.22353354687732,0.321138290591147,0.234326668311604,0.218068587993051,0.449999999981514,-4.41887783309003E-10,-4.41091949037853E-10
2.77300000000009,1.22217975779831,0.320308545254587,0.234365629783025,0.217505582778944,0.449999999981752,-4.4093207557383E-10,-4.4013624130268E-10
2.77350000000009,1.22082746630374,0.319479712926479,0.23440455632525,0.216943197070343,0.449999999981669,-4.40470167284435E-10,-4.39674333013285E-10
2.77400000000009,1.21947667454567,0.318651795264261,0.234443447824645,0.216381431475273,0.449999999981493,-4.39725360290577E-10,-4.38929526019427E-10
2.77450000000009,1.21812738298047,0.317824792225902,0.234482304263886,0.215820286508746,0.449999999981937,-4.38578860728622E-10,-4.37783026457472E-10
2.77500000000009,1.21677959376793,0.31699870549018,0.234521125540835,0.215259762754863,0.449999999982055,-4.37862503199771E-10,-4.37066668928621E-10
2.77550000000009,1.21543330770795,0.316173535348256,0.234559911606537,0.214699860771009,0.449999999982148,-4.37256147955978E-10,-4.36460313684828E-10
2.77600000000009,1.21408852660855,0.315349283135637,0.234598662378502,0.214140581112263,0.449999999982145,-4.36531456815548E-10,-4.35735622544398E-10
2.77650000000009,1.21274525075754,0.314525948587032,0.234637377842798,0.213581924345117,0.449999999982588,-4.35517427677112E-10,-4.34721593405962E-10
2.77700000000009,1.21140348247829,0.313703533614049,0.234676057881268,0.213023891001022,0.449999999981951,-4.33717728398619E-10,-4.32921894127469E-10
2.77750000000009,1.21006322194847,0.312882037831383,0.234714702483502,0.21246648165135,0.449999999982233,-4.32831978591786E-10,-4.32036144320636E-10
2.7780000000001,1.20872447208478,0.312061463733732,0.234753311510278,0.211909696858513,0.449999999982256,-4.32099356295623E-10,-4.31303522024473E-10
2.7785000000001,1.20738723336552,0.311241811268809,0.234791884937836,0.211353537176395,0.449999999982481,-4.31318918081569E-10,-4.30523083810419E-10
2.7790000000001,1.20605150690863,0.31042308108091,0.234830422707086,0.210798003138114,0.449999999982521,-4.30322444344711E-10,-4.29526610073561E-10
2.7795000000001,1.2047172944328,0.309605274386407,0.234868924735427,0.210243095328313,0.449999999982656,-4.29493031417483E-10,-4.28697197146333E-10
2.7800000000001,1.20338459648247,0.308788391227635,0.234907390995001,0.209688814277295,0.449999999982537,-4.28738912428006E-10,-4.27943078156856E-10
2.7805000000001,1.20205341485229,0.307972432918954,0.234945821397984,0.209135160552599,0.449999999982752,-4.27338234243457E-10,-4.26542399972307E-10
2.7810000000001,1.20072375104904,0.307157400518043,0.234984215870983,0.208582134677237,0.449999999982775,-4.26097095107547E-10,-4.25301260836397E-10
2.7815000000001,1.19939560614465,0.306343294554558,0.23502257435607,0.208029737251343,0.449999999982682,-4.25273760651379E-10,-4.24477926380229E-10
2.7820000000001,1.1980689811973,0.305530115629986,0.23506089680434,0.207477968780277,0.449999999982695,-4.24483434513512E-10,-4.23687600242362E-10
2.7825000000001,1.19674387760732,0.304717864633784,0.235099183145516,0.206926829845492,0.44999999998253,-4.23819673800452E-10,-4.23023839529302E-10
2.7830000000001,1.1954202974996,0.303906543270498,0.235137433275346,0.206376320971095,0.449999999982664,-4.23131876758909E-10,-4.22336042487759E-10
2.7835000000001,1.19409824088576,0.30309615100012,0.235175647188441,0.205826442714534,0.449999999982664,-4.21963068653053E-10,-4.21167234381903E-10
2.7840000000001,1.19277771005593,0.302286689661315,0.235213824778728,0.205277195633074,0.449999999982813,-4.20790777222457E-10,-4.19994942951307E-10
2.7845000000001,1.19145870634806,0.30147816011863,0.235251965973503,0.204728580273068,0.449999999982857,-4.20167144132844E-10,-4.19371309861694E-10
2.7850000000001,1.19014123057636,0.300670562693014,0.235290070732571,0.204180597167864,0.449999999982908,-4.193051947321E-10,-4.1850936046095E-10
2.7855000000001,1.18882528382065,0.299863897947745,0.235328139009477,0.203633246880447,0.449999999982977,-4.18199967711086E-10,-4.17404133439936E-10
2.7860000000001,1.18751086780729,0.299058167171994,0.235366170707897,0.20308652994425,0.449999999983152,-4.17326416479735E-10,-4.16530582208585E-10
2.7865000000001,1.18619798361597,0.298253370936691,0.235404165781994,0.20254044691411,0.449999999983174,-4.16287712634578E-10,-4.15491878363428E-10
2.7870000000001,1.18488663291784,0.297449510463861,0.235442124147474,0.20199499832317,0.449999999983331,-4.15455531088682E-10,-4.14659696817532E-10
2.7875000000001,1.18357681607129,0.296646585586039,0.235480045776241,0.201450184725594,0.449999999983414,-4.14140451099332E-10,-4.13344616828182E-10
2.7880000000001,1.18226853521047,0.295844598013413,0.235517930571724,0.200906006641322,0.449999999984014,-4.1306800341312E-10,-4.1227216914197E-10
2.7885000000001,1.18096179146402,0.295043548364744,0.235555778478858,0.200362464636907,0.449999999983517,-4.1132668104904E-10,-4.1053084677789E-10
2.7890000000001,1.17965658671719,0.294243438070828,0.23559358939786,0.199819559264653,0.449999999983849,-4.10677124251801E-10,-4.09881289980651E-10
2.7895000000001,1.17835292108712,0.293444266737354,0.235631363327575,0.199277291038246,0.449999999983945,-4.09904728215782E-10,-4.09108893944632E-10
2.7900000000001,1.17705079626635,0.29264603559982,0.235669100177989,0.198735660504505,0.449999999984034,-4.08671325946575E-10,-4.07875491675425E-10
2.7905000000001,1.17575021376792,0.291848745689636,0.235706799881422,0.198194668212841,0.449999999984022,-4.07508783661914E-10,-4.06712949390764E-10
2.7910000000001,1.17445117430879,0.291052397237044,0.235744462391179,0.197654314696275,0.449999999984294,-4.06278163889162E-10,-4.05482329618012E-10
2.7915000000001,1.17315367932836,0.290256991208651,0.235782087644521,0.197114600490928,0.449999999984264,-4.05175004658531E-10,-4.04379170387381E-10
2.7920000000001,1.17185773054736,0.289462528881988,0.235819675548722,0.196575526132418,0.449999999984231,-4.04578273660583E-10,-4.03782439389433E-10
2.7925000000001,1.17056332924247,0.288669011036275,0.235857226045813,0.196037092176139,0.449999999984244,-4.0339137585832E-10,-4.0259554158717E-10
2.7930000000001,1.16927047585925,0.287876437631275,0.235894739109757,0.195499299134309,0.449999999983909,-4.02571087576575E-10,-4.01775253305425E-10
2.7935000000001,1.16797917251549,0.287084810319528,0.235932214635104,0.194962147576985,0.449999999983876,-4.02280701805591E-10,-4.01484867534441E-10
2.7940000000001,1.16668942048438,0.286294129948229,0.235969652556452,0.19442563799519,0.449999999984509,-4.01893227031103E-10,-4.01097392759953E-10
2.7945000000001,1.16540122039449,0.285504396600813,0.236007052844234,0.193889770965286,0.449999999984153,-4.00601558869784E-10,-3.99805724598634E-10
2.7950000000001,1.16411457409837,0.284715611726627,0.236044415405442,0.193354546981979,0.449999999984319,-3.99404107009893E-10,-3.98608272738742E-10
2.7955000000001,1.16282948263167,0.283927775831297,0.236081740190767,0.192819966625579,0.449999999984028,-3.9891068920328E-10,-3.9811485493213E-10
2.7960000000001,1.16154594727495,0.283140889779193,0.236119027124147,0.192286030387218,0.449999999984391,-3.97999980195074E-10,-3.97204145923923E-10
2.7965000000001,1.16026396886695,0.282354953894029,0.236156276176918,0.191752738811868,0.44999999998414,-3.97007718366815E-10,-3.96211884095664E-10
2.7970000000001,1.15898354943194,0.281569969780664,0.236193487240633,0.191220092425995,0.449999999984646,-3.9604829138451E-10,-3.9525245711336E-10
2.7975000000001,1.15770468949875,0.280785937448496,0.23623066029067,0.190688091774848,0.449999999984735,-3.94687720006726E-10,-3.93891885735575E-10
2.7980000000001,1.15642739086705,0.280002858272472,0.236267795233365,0.190156737376066,0.449999999985148,-3.93751142802046E-10,-3.92955308530895E-10
2.7985000000001,1.15515165402054,0.2792207322228,0.236304892050221,0.189626029763093,0.449999999984425,-3.92342609789598E-10,-3.91546775518447E-10
2.7990000000001,1.15387748029425,0.278439560193996,0.236341950663896,0.189095969451813,0.449999999984547,-3.91855076165015E-10,-3.91059241893864E-10
2.7995000000001,1.15260487204143,0.277659344099349,0.236378970965327,0.188566556992846,0.449999999983907,-3.91319622539132E-10,-3.90523788267982E-10
2.8000000000001,1.15133382944962,0.276880083630036,0.23641595294018,0.188037792895433,0.44999999998397,-3.89409268719554E-10,-3.88613434448404E-10
2.8005000000001,1.15006435445726,0.276101780256976,0.236452896493693,0.187509677722577,0.449999999984018,-3.88787800564838E-10,-3.87991966293688E-10
2.8010000000001,1.14879644804613,0.275324434552777,0.236489801575667,0.186982211933179,0.449999999984511,-3.86267122454154E-10,-3.85471288183003E-10
2.8015000000001,1.1475301113461,0.274548047095076,0.236526668125387,0.186455396141026,0.44999999998461,-3.85500360799984E-10,-3.84704526528834E-10
2.8020000000001,1.14626534540765,0.273772618537161,0.236563496092888,0.185929230793259,0.449999999984346,-3.85436287053675E-10,-3.84640452782525E-10
2.8025000000001,1.14500215207638,0.272998150246034,0.236600285383959,0.185403716462225,0.449999999984159,-3.8448626227261E-10,-3.8369042800146E-10
2.8030000000001,1.14374053237997,0.272224642779172,0.236637035950835,0.184878853665609,0.449999999984351,-3.83534301540145E-10,-3.82738467268994E-10
2.8035000000001,1.14248048731162,0.271452096694806,0.236673747732835,0.18435464289932,0.449999999984662,-3.82450626723596E-10,-3.81654792452446E-10
2.8040000000001,1.14122201788675,0.270680512517731,0.236710420685672,0.183831084699674,0.44999999998367,-3.82646282715005E-10,-3.81850448443855E-10
2.8045000000001,1.13996512587073,0.269909891577335,0.236747054720338,0.183308179589409,0.449999999983645,-3.81960275908089E-10,-3.81164441636938E-10
2.8050000000001,1.1387098125546,0.26914023470703,0.236783649770579,0.182785928093501,0.449999999983491,-3.81174196373291E-10,-3.8037836210214E-10
2.8055000000001,1.13745607863538,0.268371542126659,0.236820205799851,0.182264330725392,0.449999999983477,-3.80471799898974E-10,-3.79675965627823E-10
2.8060000000001,1.13620392499088,0.267603814228699,0.236856722764949,0.18174338801466,0.449999999982571,-3.80225587126581E-10,-3.79429752855431E-10
2.8065000000001,1.13495335394911,0.266837052961561,0.236893200543915,0.181223100461355,0.449999999982277,-3.79592232646608E-10,-3.78796398375457E-10
2.8070000000001,1.13370436590501,0.26607125819407,0.236929639122001,0.180703468607072,0.449999999981861,-3.78627976194146E-10,-3.77832141922996E-10
2.8075000000001,1.13245696285387,0.265306431525352,0.236966038391839,0.180184492954723,0.449999999981952,-3.7803496444333E-10,-3.7723913017218E-10
2.80800000000011,1.13121114542293,0.264542573077193,0.237002398330856,0.179666174033003,0.449999999981882,-3.77318620792266E-10,-3.76522786521115E-10
2.80850000000011,1.12996691461147,0.263779683406578,0.237038718875862,0.179148512347443,0.44999999998159,-3.76318434747169E-10,-3.75522600476018E-10
2.80900000000011,1.12872427288797,0.263017764567623,0.237074999912725,0.178631508425607,0.449999999982012,-3.74950931414375E-10,-3.74155097143225E-10
2.80950000000011,1.12748322002583,0.262256815824138,0.237111241443671,0.178115162776299,0.44999999998172,-3.74201843122979E-10,-3.73406008851829E-10
2.81000000000011,1.12624375746365,0.261496838171017,0.237147443403971,0.177599475906877,0.449999999981779,-3.74150474491408E-10,-3.73354640220258E-10
2.81050000000011,1.12500588707267,0.260737833049354,0.237183605692724,0.177084448350242,0.449999999980348,-3.73858562163765E-10,-3.73062727892614E-10
2.81100000000011,1.12376961033915,0.259979801536722,0.237219728234461,0.176570080587065,0.449999999980903,-3.72530971348706E-10,-3.71735137077555E-10
2.81150000000011,1.12253492752915,0.259222743354563,0.237255811018586,0.176056373174551,0.449999999981449,-3.71910946483922E-10,-3.71115112212772E-10
2.81200000000011,1.12130184001538,0.258466659473544,0.237291853970198,0.175543326590194,0.449999999981441,-3.7118173812356E-10,-3.70385903852409E-10
2.81250000000011,1.12007034918536,0.257711550827986,0.237327857020924,0.175030941357013,0.449999999979437,-3.72489039612844E-10,-3.71693205341694E-10
2.81300000000011,1.11884045618817,0.256957418114918,0.237363820112974,0.174519217980205,0.449999999980073,-3.71596385606576E-10,-3.70800551335425E-10
2.81350000000011,1.11761216262356,0.256204262502496,0.237399743164479,0.174008156975824,0.449999999980757,-3.70739564048428E-10,-3.69943729777277E-10
2.81400000000011,1.11638546858695,0.255452083590528,0.2374356261702,0.173497758845539,0.44999999998068,-3.69562484781039E-10,-3.68766650509888E-10
2.81450000000011,1.11516037641538,0.254700883315855,0.237471469009555,0.172988024108975,0.449999999980994,-3.68498995206856E-10,-3.67703160935705E-10
2.81500000000011,1.11393688706091,0.253950662161356,0.237507271635493,0.172478953282751,0.449999999981306,-3.67654469368706E-10,-3.66858635097556E-10
2.81550000000011,1.11271500120839,0.253201420380923,0.237543034009708,0.171970546836701,0.449999999981053,-3.66750824154494E-10,-3.65954989883344E-10
2.81600000000011,1.11149472071654,0.252453159379297,0.237578756040972,0.171462805314695,0.449999999981575,-3.65965903414978E-10,-3.65170069143827E-10
2.81650000000011,1.11027604630088,0.251705879422331,0.237614437691154,0.170955729207523,0.449999999979872,-3.67089032782264E-10,-3.66293198511114E-10
2.81700000000011,1.10905897915809,0.25095958128078,0.237650078895939,0.170449319000929,0.449999999980441,-3.66314964472814E-10,-3.65519130201663E-10
2.81750000000011,1.10784352068618,0.250214265866075,0.237685679591479,0.169943575248081,0.449999999980545,-3.65757805986799E-10,-3.64961971715649E-10
2.81800000000011,1.10662967188613,0.249469933783626,0.237721239718032,0.169438498404379,0.449999999980096,-3.65879999908447E-10,-3.65084165637296E-10
2.81850000000011,1.10541743391097,0.248726585721589,0.237756759219705,0.16893408898993,0.44999999997975,-3.65561421411531E-10,-3.6476558714038E-10
2.81900000000011,1.10420680824844,0.24798422273086,0.237792238020044,0.168430347518537,0.449999999979002,-3.6585744850326E-10,-3.6506161423211E-10
2.81950000000011,1.10299779609098,0.247242845575518,0.237827676055004,0.167927274482531,0.449999999977923,-3.66551837494011E-10,-3.65756003222861E-10
2.82000000000011,1.10179039840497,0.246502454763319,0.237863073281202,0.167424870382988,0.449999999977456,-3.66570065968297E-10,-3.65774231697146E-10
2.82050000000011,1.10058461675879,0.245763051443919,0.237898429612041,0.166923135725545,0.449999999977281,-3.66133609541741E-10,-3.65337775270591E-10
2.82100000000011,1.09938045175385,0.24502463574394,0.237933745020814,0.166422071011546,0.44999999997755,-3.65344969555093E-10,-3.64549135283942E-10
2.82150000000011,1.0981779050724,0.244287208948423,0.237969019417981,0.165921676728995,0.449999999977005,-3.65492830445291E-10,-3.6469699617414E-10
2.82200000000011,1.09697697738422,0.243550771254381,0.238004252768069,0.165421953385804,0.449999999975967,-3.65887445341606E-10,-3.65091611070456E-10
2.82250000000011,1.09577767084196,0.24281532442228,0.238039444966278,0.164922901477202,0.449999999976198,-3.65145830238944E-10,-3.64349995967794E-10
2.82300000000011,1.09457998559627,0.242080868118257,0.238074595997163,0.164424521504332,0.449999999976513,-3.64607122271821E-10,-3.63811288000671E-10
2.82350000000011,1.09338392341472,0.24134740368714,0.23810970578056,0.163926813970537,0.449999999976479,-3.63190019725401E-10,-3.6239418545425E-10
2.82400000000011,1.09218948510818,0.240614931525197,0.238144774258593,0.163429779347572,0.449999999976815,-3.62387578278778E-10,-3.61591744007628E-10
2.82450000000011,1.09099667210475,0.23988345260178,0.238179801369567,0.162933418156074,0.449999999977325,-3.60658961029436E-10,-3.59863126758286E-10
2.82500000000011,1.08980548468735,0.239152966745025,0.238214787095446,0.162437730869516,0.449999999977361,-3.59937489535778E-10,-3.59141655264628E-10
2.82550000000011,1.0886159251268,0.23842347584485,0.238249731317991,0.161942717986343,0.449999999977619,-3.59006276096085E-10,-3.58210441824934E-10
2.82600000000011,1.08742799392455,0.237694979929471,0.238284634009778,0.161448380007655,0.449999999977645,-3.58352798823791E-10,-3.57556964552641E-10
2.82650000000011,1.08624169263047,0.236967480138512,0.238319495095735,0.160954717419152,0.44999999997707,-3.58924528987004E-10,-3.58128694715854E-10
2.82700000000011,1.08505702247212,0.236240977270549,0.238354314510935,0.160461730713215,0.449999999977427,-3.58038258763127E-10,-3.57242424491977E-10
2.82750000000011,1.08387398380566,0.23551547120493,0.238389092232253,0.159969420391947,0.449999999976531,-3.5854582497441E-10,-3.5774999070326E-10
2.82800000000011,1.08269257868163,0.234790963622616,0.238423828157929,0.159477786925351,0.449999999975734,-3.60414191546976E-10,-3.59618357275826E-10
2.82850000000011,1.08151280833563,0.234067455306826,0.238458522225516,0.158986830827305,0.449999999975982,-3.59298056584745E-10,-3.58502222313595E-10
2.82900000000011,1.08033467349385,0.233344946547693,0.238493174394279,0.158496552575345,0.449999999976529,-3.58539125472346E-10,-3.57743291201196E-10
2.82950000000011,1.07915817548146,0.232623438246505,0.238527784594685,0.158006952664056,0.449999999976215,-3.57707221482206E-10,-3.56911387211055E-10
2.83000000000011,1.07798331540474,0.231902931096705,0.23856235277034,0.157518031562717,0.44999999997498,-3.57572475101486E-10,-3.56776640830336E-10
2.83050000000011,1.07681009412768,0.23118342550635,0.23859687887784,0.157029789768504,0.449999999974985,-3.5707127532536E-10,-3.5627544105421E-10
2.83100000000011,1.07563851286602,0.230464922251478,0.238631362854105,0.156542227785087,0.449999999975351,-3.56438167176121E-10,-3.55642332904971E-10
2.83150000000011,1.07446857318927,0.229747422520683,0.238665804615488,0.156055346077749,0.449999999975347,-3.56046317429026E-10,-3.55250483157875E-10
2.83200000000011,1.07330027577403,0.229030926522527,0.238700204128871,0.155569145146239,0.449999999976389,-3.54262851692821E-10,-3.53467017421671E-10
2.83250000000011,1.07213362208687,0.228315435334451,0.238734561316409,0.155083625459445,0.44999999997657,-3.53746289205592E-10,-3.52950454934441E-10
2.83300000000011,1.0709686131178,0.227600949510408,0.238768876125756,0.154598787504877,0.449999999976759,-3.52837238593029E-10,-3.52041404321879E-10
2.83350000000011,1.06980525042527,0.226887470199942,0.238803148483373,0.154114631765944,0.449999999976011,-3.53197058405863E-10,-3.52401224134713E-10
2.83400000000011,1.0686435341324,0.226174997059299,0.238837378370242,0.15363115872713,0.449999999975734,-3.52638317852039E-10,-3.51842483580889E-10
2.83450000000011,1.06748346595483,0.225463531398284,0.238871565706144,0.153148368875469,0.449999999974934,-3.53062957342276E-10,-3.52267123071126E-10
2.83500000000011,1.06632504660999,0.224753073507603,0.23890571044931,0.152666262678418,0.449999999974662,-3.5291902039658E-10,-3.5212318612543E-10
2.83550000000011,1.0651682779156,0.224043624791253,0.238939812509336,0.152184840639211,0.449999999975797,-3.51343433513396E-10,-3.50547599242246E-10
2.83600000000011,1.06401316092568,0.223335185916093,0.238973871827619,0.151704103207455,0.449999999974518,-3.52583934271067E-10,-3.51788099999917E-10
2.83650000000011,1.06285969649682,0.222627757275232,0.239007888361786,0.151224050885525,0.449999999974281,-3.51907013945718E-10,-3.51111179674568E-10
2.83700000000011,1.06170788557878,0.221921339397898,0.239041862059941,0.150744684146377,0.449999999974567,-3.51553144234407E-10,-3.50757309963257E-10
2.83750000000011,1.06055772993578,0.221215933664201,0.239075792833065,0.150266003463656,0.449999999974861,-3.50084961020514E-10,-3.49289126749363E-10
2.83800000000012,1.05940922972624,0.220511539777514,0.239109680667336,0.149788009306548,0.449999999974845,-3.49360481516348E-10,-3.48564647245198E-10
2.83850000000012,1.05826238749552,0.219808159907029,0.239143525438841,0.149310702175001,0.449999999974648,-3.48698948188231E-10,-3.47903113917081E-10
2.83900000000012,1.05711720303233,0.219105793389131,0.239177327149244,0.148834082520133,0.449999999973823,-3.48777322994875E-10,-3.47981488723725E-10
2.83950000000012,1.05597367822855,0.218404441724234,0.239211085706469,0.148358150823124,0.449999999974721,-3.47034748160446E-10,-3.46238913889296E-10
2.84000000000012,1.05483181364914,0.217704105028776,0.239244801078039,0.147882907569314,0.449999999973014,-3.47435316627731E-10,-3.46639482356581E-10
2.84050000000012,1.05369161112949,0.217004784765474,0.239278473169331,0.147408353221428,0.449999999973259,-3.46238187426406E-10,-3.45442353155256E-10
2.84100000000012,1.05255307124903,0.216306481070643,0.239312101946921,0.14693448825906,0.449999999972405,-3.46008957596844E-10,-3.45213123325694E-10
2.84150000000012,1.05141619505234,0.215609194573001,0.239345687359972,0.146461313146965,0.449999999972402,-3.45387045352918E-10,-3.44591211081768E-10
2.84200000000012,1.05028098401027,0.214912926351023,0.239379229329218,0.145988828357379,0.449999999972647,-3.4471738658004E-10,-3.4392155230889E-10
2.84250000000012,1.04914743899878,0.214217676847577,0.239412727807692,0.145517034370749,0.449999999972766,-3.43822473963806E-10,-3.43026639692656E-10
2.84300000000012,1.04801556144709,0.213523447101533,0.239446182726731,0.145045931647158,0.449999999971663,-3.43443253003617E-10,-3.42647418732466E-10
2.84350000000012,1.0468853520637,0.21283023738941,0.239479594040969,0.144575520660597,0.449999999972722,-3.43082166842645E-10,-3.42286332571495E-10
2.84400000000012,1.04575681251169,0.212138048992265,0.239512961665581,0.144105801881822,0.449999999972019,-3.43254973056428E-10,-3.42459138785278E-10
2.84450000000012,1.04462994272422,0.211446881387343,0.239546285604387,0.143636775760883,0.449999999971611,-3.43477392361624E-10,-3.42681558090474E-10
2.84500000000012,1.04350474460062,0.210756736074521,0.239579565759828,0.143168442794299,0.449999999971975,-3.42549034276773E-10,-3.41753200005623E-10
2.84550000000012,1.04238121928276,0.210067613812796,0.239612802069696,0.142700803427908,0.449999999972361,-3.42096028588257E-10,-3.41300194317107E-10
2.84600000000012,1.04125936811819,0.209379515547572,0.239645994467816,0.142233858131096,0.449999999971709,-3.43045945816467E-10,-3.42250111545317E-10
2.84650000000012,1.04013919102662,0.208692440743832,0.239679142946577,0.141767607365191,0.449999999971019,-3.42689144422481E-10,-3.41893310151331E-10
2.84700000000012,1.03902069064478,0.208006391689224,0.239712247379419,0.141302051605528,0.449999999970612,-3.42591878477183E-10,-3.41796044206033E-10
2.84750000000012,1.03790386701221,0.207321367972118,0.239745307760629,0.140837191308409,0.449999999971056,-3.41121211139273E-10,-3.40325376868123E-10
2.84800000000012,1.03678872139127,0.206637370448206,0.239778324023173,0.140373026947905,0.449999999971991,-3.40150893562985E-10,-3.39355059291834E-10
2.84850000000012,1.03567525496978,0.205954399923018,0.239811296103201,0.139909558971154,0.449999999972408,-3.3907654808929E-10,-3.3828071381814E-10
2.84900000000012,1.03456346895274,0.205272457193628,0.239844223938714,0.139446787848322,0.449999999972073,-3.38402035560126E-10,-3.37606201288976E-10
2.84950000000012,1.03345336444762,0.204591542964656,0.239877107471828,0.138984714038112,0.449999999973021,-3.37393928767638E-10,-3.36598094496488E-10
2.85000000000012,1.03234494246658,0.203911657842749,0.239909946648352,0.138523338002075,0.449999999973404,-3.36488774344001E-10,-3.3569294007285E-10
2.85050000000012,1.03123820423525,0.203232802664729,0.239942741403287,0.138062660193016,0.449999999974223,-3.35131387918519E-10,-3.34335553647369E-10
2.85100000000012,1.03013315061448,0.202554977855647,0.239975491692865,0.137602681092102,0.449999999973868,-3.34558825088038E-10,-3.33762990816887E-10
2.85150000000012,1.02902978269338,0.201878184150829,0.240008197456307,0.137143401111979,0.449999999974261,-3.34271058749502E-10,-3.33475224478352E-10
2.85200000000012,1.02792810140861,0.201202422016618,0.240040858648442,0.136684820769036,0.449999999974515,-3.33493128945594E-10,-3.32697294674444E-10
2.85250000000012,1.0268281081131,0.200527692481153,0.240073475193313,0.13622694046377,0.449999999974864,-3.32988209922336E-10,-3.32192375651186E-10
2.85300000000012,1.02572980372709,0.199853996012504,0.240106047045956,0.135769760693667,0.449999999974964,-3.30626040434545E-10,-3.29830206163395E-10
2.85350000000012,1.02463318886664,0.19918133282928,0.240138574170635,0.13531328189153,0.449999999975193,-3.30427993994187E-10,-3.29632159723037E-10
2.85400000000012,1.02353826576809,0.198509704827311,0.240171056452614,0.134857504515013,0.44999999997315,-3.31017487725793E-10,-3.30221653454643E-10
2.85450000000012,1.02244503466518,0.197839111783992,0.240203493875595,0.134402429032519,0.449999999973073,-3.30246930496658E-10,-3.29451096225507E-10
2.85500000000012,1.0213534969655,0.19716955474248,0.240235886370349,0.133948055879154,0.449999999973519,-3.29829559497785E-10,-3.29033725226635E-10
2.85550000000012,1.02026365366653,0.196501034279886,0.240268233880796,0.133494385531767,0.449999999974076,-3.29144982103013E-10,-3.28349147831863E-10
2.85600000000012,1.0191755052409,0.195833550469323,0.240300536380367,0.133041418416739,0.44999999997447,-3.28135768556947E-10,-3.27339934285796E-10
2.85650000000012,1.01808905420242,0.195167105484598,0.2403327937415,0.13258915500082,0.449999999975498,-3.27243804970623E-10,-3.26447970699473E-10
2.85700000000012,1.01700430003127,0.194501698343051,0.240365005983561,0.132137595729149,0.449999999975506,-3.25642176418617E-10,-3.24846342147467E-10
2.85750000000012,1.0159212445785,0.193837330537872,0.240397173015076,0.131686741049704,0.449999999975851,-3.24926714007079E-10,-3.24130879735929E-10
2.85800000000012,1.01483988864925,0.193174002474618,0.240429294789375,0.131236591409069,0.449999999976193,-3.24084616781795E-10,-3.23288782510645E-10
2.85850000000012,1.01376023333994,0.192511714853498,0.240461371250002,0.130787147259943,0.4499999999765,-3.23417331110631E-10,-3.22621496839481E-10
2.85900000000012,1.01268227964449,0.191850468268369,0.240493402344138,0.130338409055008,0.44999999997697,-3.22324458790213E-10,-3.21528624519062E-10
2.85950000000012,1.01160602893718,0.191190263737143,0.240525387997831,0.129890377225004,0.449999999977206,-3.21374031553301E-10,-3.20578197282151E-10
2.86000000000012,1.01053148212512,0.190531101749034,0.24055732816473,0.129443052233944,0.449999999977409,-3.20544008003409E-10,-3.19748173732259E-10
2.86050000000012,1.00945864031252,0.189872983024099,0.240589222786027,0.128996434524714,0.44999999997768,-3.19981104113243E-10,-3.19185269842093E-10
2.86100000000012,1.00838750378858,0.189215907430416,0.240621071843392,0.128550524537039,0.449999999977729,-3.19270349741219E-10,-3.18474515470068E-10
2.86150000000012,1.00731807472628,0.18855987681446,0.240652875223546,0.128105322710449,0.449999999977823,-3.18447147124035E-10,-3.17651312852885E-10
2.86200000000012,1.00625035385553,0.187904891500791,0.240684632888107,0.127660829487593,0.449999999979038,-3.20309799517471E-10,-3.1951396524632E-10
2.86250000000012,1.00518434178448,0.18725095167401,0.240716344804082,0.127217045328116,0.449999999978275,-3.19193511899574E-10,-3.18397677628423E-10
2.86300000000012,1.00412003984543,0.186598058313726,0.240748010899899,0.126773970652838,0.449999999978963,-3.18580311436945E-10,-3.17784477165794E-10
2.86350000000012,1.00305744861312,0.185946211572123,0.240779631145394,0.126331605917035,0.449999999978565,-3.18303643859208E-10,-3.17507809588057E-10
2.86400000000012,1.00199657042897,0.185295413475291,0.24081120541625,0.125889951558273,0.449999999979156,-3.17637166569185E-10,-3.16841332298035E-10
2.86450000000012,1.00093740524529,0.184645663518832,0.240842733718569,0.125449008028479,0.449999999979408,-3.16939467726041E-10,-3.16143633454891E-10
2.86500000000012,0.999879954154838,0.183996962444082,0.240874215984103,0.125008775747338,0.449999999979315,-3.16139212030997E-10,-3.15343377759847E-10
2.86550000000012,0.998824218414294,0.183349311120944,0.240905652153994,0.124569255159817,0.449999999979539,-3.15012127494185E-10,-3.14216293223035E-10
2.86600000000012,0.997770199055718,0.182702710199855,0.240937042170796,0.12413044670511,0.449999999979957,-3.14749570157202E-10,-3.13953735886052E-10
2.86650000000012,0.996717896789278,0.182057159994726,0.240968385997057,0.1236923508179,0.449999999979595,-3.13086959136122E-10,-3.12291124864972E-10
2.86700000000012,0.995667313482165,0.181412662026933,0.240999683533573,0.123254967941474,0.449999999980185,-3.10053257374099E-10,-3.09257423102949E-10
2.86750000000012,0.994618449444535,0.180769216188976,0.241030934763733,0.122818298511211,0.449999999980614,-3.08561499268167E-10,-3.07765664997016E-10
2.86800000000013,0.993571305908056,0.1801268233474,0.241062139620494,0.122382342959296,0.449999999980866,-3.07368460544799E-10,-3.06572626273649E-10
2.86850000000013,0.992525883127769,0.179485483356128,0.241093298088065,0.121947101702641,0.449999999980935,-3.05968982788896E-10,-3.05173148517746E-10
2.86900000000013,0.99148218357598,0.17884519835825,0.241124410040864,0.121512575194657,0.44999999998221,-3.0584620600016E-10,-3.0505037172901E-10
2.86950000000013,0.990440207037881,0.178205967712384,0.241155475482039,0.121078763861487,0.449999999981971,-3.05197169619964E-10,-3.04401335348814E-10
2.87000000000013,0.989399954603129,0.177567792121771,0.241186494358428,0.120645668140718,0.449999999982211,-3.04558604030669E-10,-3.03762769759519E-10
2.87050000000013,0.988361427932689,0.176930672921708,0.241217466581497,0.120213288447325,0.449999999982159,-3.04010254470466E-10,-3.03214420199316E-10
2.87100000000013,0.987324627956232,0.176294610635378,0.241248392098445,0.119781625240034,0.449999999982375,-3.03023845599215E-10,-3.02228011328065E-10
2.87150000000013,0.986289555781756,0.175659606034874,0.241279270852602,0.119350678911555,0.449999999982726,-3.02354495607116E-10,-3.01558661335965E-10
2.87200000000013,0.985256211726154,0.175025658985853,0.241310102825712,0.118920449931798,0.449999999982791,-3.0147050134044E-10,-3.0067466706929E-10
2.87250000000013,0.984224597609232,0.174392771007164,0.241340887920608,0.118490938698203,0.449999999983256,-3.00346872372792E-10,-2.99551038101641E-10
2.87300000000013,0.983194713965302,0.173760942213316,0.241371626109212,0.118062145659565,0.449999999983209,-2.9921775127062E-10,-2.9842191699947E-10
2.87350000000013,0.982166561567904,0.173130173002631,0.241402317347838,0.117634071233987,0.449999999983449,-2.97786913183717E-10,-2.96991078912567E-10
2.87400000000013,0.981140141608169,0.172500464202803,0.241432961574558,0.117206715847335,0.449999999983473,-2.96902873814231E-10,-2.96107039543081E-10
2.87450000000013,0.980115455905297,0.171871817311092,0.241463558690855,0.116780079919485,0.449999999983865,-2.95908953590329E-10,-2.95113119319179E-10
2.87500000000013,0.979092504566415,0.171244232007347,0.241494108691935,0.116354163882978,0.449999999984155,-2.94811328127587E-10,-2.94015493856436E-10
2.87550000000013,0.978071288541479,0.170617708871553,0.241524611524545,0.115928968161276,0.449999999984104,-2.94386598431728E-10,-2.93590764160578E-10
2.87600000000013,0.977051809232323,0.169992248960537,0.241555067115374,0.115504493172215,0.449999999984197,-2.93223043068558E-10,-2.92427208797408E-10
2.87650000000013,0.97603406753455,0.169367852774764,0.241585475417911,0.115080739357327,0.449999999984547,-2.92687717812212E-10,-2.91891883541062E-10
2.87700000000013,0.975018064306205,0.168744520832097,0.241615836379167,0.114657707110348,0.449999999984594,-2.90361186483512E-10,-2.89565352212362E-10
2.87750000000013,0.974003800617601,0.168122253807815,0.241646149949548,0.114235396875261,0.449999999984977,-2.89097770028723E-10,-2.88301935757572E-10
2.87800000000013,0.972991276992454,0.167501051865696,0.241676416093474,0.113813809049363,0.449999999983922,-2.85826681767354E-10,-2.85030847496204E-10
2.87850000000013,0.971980495366586,0.166880916588789,0.241706634712566,0.113392944081241,0.44999999998399,-2.85392248028371E-10,-2.84596413757221E-10
2.87900000000013,0.970971455974353,0.166261847829009,0.241736805792147,0.11297280236958,0.449999999983617,-2.84363536190435E-10,-2.83567701919285E-10
2.87950000000013,0.969964160528222,0.165643846954328,0.241766929241619,0.112553384348044,0.449999999984232,-2.83080017760007E-10,-2.82284183488857E-10
2.88000000000013,0.968958609689682,0.165026914266934,0.241797005023073,0.112134690415187,0.449999999984489,-2.82174117405276E-10,-2.81378283134126E-10
2.88050000000013,0.967954803752777,0.164411049638726,0.241827033120813,0.11171672100831,0.449999999984928,-2.8136061536177E-10,-2.8056478109062E-10
2.88100000000013,0.966952744241536,0.163796254288336,0.241857013451499,0.111299476517896,0.449999999983805,-2.77244813912114E-10,-2.76448979640964E-10
2.88150000000013,0.965952432089814,0.163182528757038,0.241886945966911,0.110882957381964,0.4499999999839,-2.76456437603434E-10,-2.75660603332284E-10
2.88200000000013,0.964953868130661,0.16256987352118,0.241916830621518,0.110467164003237,0.449999999984727,-2.75534900451291E-10,-2.74739066180141E-10
2.88250000000013,0.963957054431874,0.161958290324902,0.24194666730483,0.110052096817408,0.449999999984734,-2.74658695093022E-10,-2.73862860821872E-10
2.88300000000013,0.962961991000463,0.161347778781447,0.241976456015655,0.109637756218363,0.449999999984999,-2.73802088640585E-10,-2.73006254369434E-10
2.88350000000013,0.961968678725356,0.160738339415033,0.242006196705077,0.109224142619979,0.449999999985268,-2.72861792188772E-10,-2.72065957917622E-10
2.88400000000013,0.96097711814778,0.160129972386949,0.242035889342878,0.108811256433055,0.449999999984898,-2.71793827028022E-10,-2.70997992756872E-10
2.88450000000013,0.959987310913052,0.159522679008096,0.242065533842038,0.108399098078179,0.44999999998474,-2.71263515122522E-10,-2.70467680851372E-10
2.88500000000013,0.958999258369152,0.158916460306609,0.242095130128312,0.107987667949322,0.449999999984908,-2.70637626892389E-10,-2.69841792621238E-10
2.88550000000013,0.95801296053162,0.158311315867733,0.242124678201969,0.107576966476885,0.449999999985032,-2.69010688724869E-10,-2.68214854453718E-10
2.88600000000013,0.957028419295733,0.157707247296847,0.242154177960642,0.10716699405304,0.449999999985203,-2.68371130873746E-10,-2.67575296602596E-10
2.88650000000013,0.956045634770982,0.157104254298002,0.24218362939703,0.106757751090661,0.449999999985289,-2.67459478175969E-10,-2.66663643904818E-10
2.88700000000013,0.955064608573849,0.156502338164065,0.242213032424458,0.106349237999979,0.449999999985347,-2.6656548149373E-10,-2.6576964722258E-10
2.88750000000013,0.954085341279495,0.155901499100068,0.242242387011711,0.105941455182111,0.449999999985605,-2.65665264093107E-10,-2.64869429821957E-10
2.88800000000013,0.953107834156405,0.15530173802987,0.242271693090041,0.105534403050461,0.449999999986033,-2.64771898850213E-10,-2.63976064579063E-10
2.88850000000013,0.952132087812851,0.154703055190152,0.242300950626987,0.105128082009458,0.449999999986253,-2.6397525138E-10,-2.6317941710885E-10
2.88900000000013,0.951158103848631,0.15410545186624,0.242330159534736,0.104722492461352,0.449999999986302,-2.63361377844662E-10,-2.62565543573512E-10
2.88950000000013,0.950185882344287,0.153508927739774,0.242359319808966,0.104317634808765,0.449999999986783,-2.62759373287347E-10,-2.61963539016197E-10
2.89000000000013,0.9492154242727,0.152913483426938,0.242388431396213,0.103913509462984,0.449999999986565,-2.62028256731162E-10,-2.61232422460011E-10
2.89050000000013,0.948246730995724,0.152319119972537,0.242417494223902,0.103510116812073,0.449999999987212,-2.61578644161764E-10,-2.60782809890614E-10
2.89100000000013,0.947279803143479,0.151725837632883,0.24244650825529,0.10310745726901,0.449999999986296,-2.59745270431155E-10,-2.58949436160005E-10
2.89150000000013,0.94631464233472,0.15113363771094,0.242475473406752,0.102705531230363,0.449999999986665,-2.58818876053279E-10,-2.58023041782129E-10
2.89200000000013,0.94535124865849,0.15054251990647,0.242504389670198,0.102304339095535,0.449999999986287,-2.57474895570819E-10,-2.56679061299669E-10
2.89250000000013,0.944389623517052,0.149952485292169,0.242533256969871,0.101903881268916,0.449999999986094,-2.56918729346634E-10,-2.56122895075484E-10
2.89300000000013,0.943429767951783,0.149363534574417,0.24256207524984,0.101504158141082,0.449999999986445,-2.56377492152682E-10,-2.55581657881532E-10
2.89350000000013,0.942471682839986,0.148775668269349,0.242590844462314,0.101105170121645,0.449999999986678,-2.55493542988816E-10,-2.54697708717666E-10
2.89400000000013,0.941515369342793,0.148188887205625,0.242619564545708,0.100706917604367,0.449999999987092,-2.55011758237833E-10,-2.54215923966682E-10
2.89450000000013,0.940560827905516,0.147603191468262,0.242648235472961,0.100309400976948,0.449999999987345,-2.54278011840858E-10,-2.53482177569707E-10
2.89500000000013,0.939608059307001,0.147018581473651,0.242676857202983,0.099912620643016,0.449999999987351,-2.53789062681919E-10,-2.52993228410769E-10
2.89550000000013,0.938657064858034,0.146435058214118,0.2427054296606,0.099516576995995,0.449999999987321,-2.53022033880335E-10,-2.52226199609184E-10
2.89600000000013,0.937707845829495,0.145852622625029,0.2427339527837,0.099121270432871,0.449999999987894,-2.52478406237433E-10,-2.51682571966283E-10
2.89650000000013,0.936760402106392,0.145271274194086,0.242762426572626,0.098726701351979,0.449999999987701,-2.5242015422311E-10,-2.5162431995196E-10
2.89700000000013,0.935814735681037,0.144691014651157,0.242790850921473,0.098332870121354,0.449999999987053,-2.50589403394397E-10,-2.49793569123246E-10
2.89750000000013,0.934870846932305,0.1441118439724,0.242819225808857,0.097939777164435,0.449999999986613,-2.49294626608609E-10,-2.48498792337458E-10
2.89800000000014,0.933928736843252,0.143533762833317,0.242847551181035,0.097547422841807,0.449999999987093,-2.48939719532659E-10,-2.48143885261508E-10
2.89850000000014,0.932988406455455,0.142956771909567,0.242875826981311,0.097155807577456,0.449999999987122,-2.48405653685557E-10,-2.47609819414407E-10
2.89900000000014,0.932049856475338,0.142380871581175,0.242904053171329,0.096764931735913,0.449999999986921,-2.49023416470928E-10,-2.48227582199778E-10
2.89950000000014,0.931113087596265,0.141806062180409,0.242932229712041,0.096374795716738,0.449999999987077,-2.48374366212945E-10,-2.47578531941795E-10
2.90000000000014,0.930178101571352,0.14123234516332,0.242960356509709,0.095985399910774,0.449999999987549,-2.47490753585433E-10,-2.46694919314283E-10
2.90050000000014,0.929244898872626,0.14065972064671,0.242988433536586,0.095596744701972,0.449999999987358,-2.46636506356923E-10,-2.45840672085773E-10
2.90100000000014,0.928313480034538,0.14008818880964,0.243016460764129,0.09520883047312,0.449999999987649,-2.45841506874012E-10,-2.45045672602861E-10
2.90150000000014,0.927383846319705,0.139517750597267,0.243044438122586,0.094821657612187,0.449999999987666,-2.45055271214101E-10,-2.44259436942951E-10
2.90200000000014,0.926455999205286,0.138948407167227,0.243072365534665,0.094435226515653,0.449999999987741,-2.44734940646474E-10,-2.43939106375324E-10
2.90250000000014,0.925529938747265,0.138380158205338,0.243100242994304,0.094049537559697,0.449999999987926,-2.44075457761506E-10,-2.43279623490355E-10
2.90300000000014,0.924605665696188,0.13781300412586,0.243128070457651,0.093664591124648,0.449999999988029,-2.43101972580151E-10,-2.42306138309001E-10
2.90350000000014,0.923683181970528,0.137246946569091,0.243155847824867,0.093280387588226,0.449999999988345,-2.42414793100165E-10,-2.41618958829015E-10
2.90400000000014,0.922762487395798,0.136681984949446,0.24318357510308,0.092896927355024,0.449999999988247,-2.41924886373868E-10,-2.41129052102718E-10
2.90450000000014,0.921843583120937,0.136118120124862,0.243211252227095,0.092514210780642,0.449999999988338,-2.41227968156288E-10,-2.40432133885137E-10
2.90500000000014,0.920926470651853,0.135555353274595,0.243238879118875,0.092132238269968,0.449999999988415,-2.40519989341825E-10,-2.39724155070675E-10
2.90550000000014,0.920011150494824,0.134993684564882,0.243266455748408,0.091751010192846,0.449999999988688,-2.39793851442016E-10,-2.38998017170866E-10
2.90600000000014,0.91909762347095,0.134433114488666,0.243293982071066,0.091370526922362,0.449999999988857,-2.3867944079492E-10,-2.37883606523769E-10
2.90650000000014,0.918185890308165,0.133873643422225,0.243321458045283,0.090990788851441,0.449999999989217,-2.37852435663877E-10,-2.37056601392727E-10
2.90700000000014,0.917275952267671,0.133315272324973,0.24334888360478,0.090611796348739,0.449999999989179,-2.36850400403554E-10,-2.36054566132404E-10
2.90750000000014,0.91636781030029,0.132758001814216,0.243376258695449,0.090233549801178,0.449999999989447,-2.36226725680577E-10,-2.35430891409427E-10
2.90800000000014,0.915461465050087,0.132201832215596,0.24340358328202,0.089856049562943,0.449999999989528,-2.35243356044856E-10,-2.34447521773706E-10
2.90850000000014,0.914556916859474,0.131646763487066,0.243430857344669,0.089479296038546,0.449999999989194,-2.33895340595591E-10,-2.3309950632444E-10
2.90900000000014,0.913654167636099,0.1310927972974,0.243458080779769,0.089103289569579,0.449999999989352,-2.33343122602037E-10,-2.32547288330887E-10
2.90950000000014,0.912753217910079,0.130539933786837,0.243485253560112,0.088728030573448,0.449999999989682,-2.33427957518906E-10,-2.32632123247755E-10
2.91000000000014,0.911854068622045,0.12998817361426,0.24351237563159,0.088353519386099,0.449999999990096,-2.32774754332921E-10,-2.31978920061771E-10
2.91050000000014,0.910956720312769,0.129437516959806,0.243539446964457,0.087979756398342,0.449999999990164,-2.32132240512994E-10,-2.31336406241844E-10
2.91100000000014,0.910061174083379,0.128887964622914,0.243566467498433,0.087606741971837,0.449999999990196,-2.312708045904E-10,-2.30474970319249E-10
2.91150000000014,0.909167430439711,0.128339516758096,0.243593437204843,0.087234476486609,0.449999999990164,-2.30771846077005E-10,-2.29976011805855E-10
2.91200000000014,0.908275490321989,0.127792173987234,0.243620356032415,0.086862960312206,0.449999999990134,-2.30258458133736E-10,-2.29462623862586E-10
2.91250000000014,0.907385354889571,0.127245937166402,0.24364722391729,0.086492193815423,0.449999999990456,-2.29569929038886E-10,-2.28774094767736E-10
2.91300000000014,0.906497025337072,0.126700807178362,0.243674040794878,0.086122177373262,0.44999999999057,-2.28704263860458E-10,-2.27908429589307E-10
2.91350000000014,0.905610501884577,0.126156783902462,0.243700806651762,0.085752911339677,0.449999999990676,-2.27928270007949E-10,-2.27132435736799E-10
2.91400000000014,0.904725786064978,0.125613868569524,0.24372752140549,0.085384396099135,0.449999999990829,-2.26327331875886E-10,-2.25531497604736E-10
2.91450000000014,0.903842878213032,0.125072061169319,0.243754185035649,0.085016632016906,0.449999999991159,-2.2775762179017E-10,-2.2696178751902E-10
2.91500000000014,0.902961779578223,0.124531362663787,0.243780797474907,0.084649619447182,0.449999999992347,-2.26570928685277E-10,-2.25775094414127E-10
2.91550000000014,0.902082490198829,0.123991772728075,0.243807358717146,0.084283358761728,0.44999999999188,-2.25595320202387E-10,-2.24799485931236E-10
2.91600000000014,0.901205011462558,0.123453292465132,0.243833868688424,0.08391785031691,0.449999999992092,-2.25019711197483E-10,-2.24223876926332E-10
2.91650000000014,0.900329344315943,0.122915922499134,0.243860327337036,0.083553094487889,0.449999999991884,-2.24233725337752E-10,-2.23437891066601E-10
2.91700000000014,0.899455489796203,0.122379663563857,0.243886734606399,0.083189091633746,0.449999999992201,-2.23269881749477E-10,-2.22474047478327E-10
2.91750000000014,0.898583448978405,0.121844516432692,0.243913090437008,0.082825842115872,0.449999999992832,-2.233109461236E-10,-2.22515111852449E-10
2.91800000000014,0.897713222453651,0.121310481364191,0.243939394796039,0.082463346299772,0.449999999993649,-2.22494696278108E-10,-2.21698862006957E-10
2.91850000000014,0.896844810271385,0.120777558063877,0.243965647677427,0.082101604536568,0.449999999993513,-2.21567469232964E-10,-2.20771634961814E-10
2.91900000000014,0.895978213438415,0.120245747221499,0.243991849026636,0.081740617196564,0.449999999993716,-2.20574426779141E-10,-2.19778592507991E-10
2.91950000000014,0.895113433399902,0.119715050000982,0.244017998765561,0.081380384639755,0.449999999993603,-2.19511211291268E-10,-2.18715377020118E-10
2.92000000000014,0.894250470522952,0.119185466434633,0.244044096872417,0.081020907221466,0.449999999994436,-2.18941927088157E-10,-2.18146092817007E-10
2.92050000000014,0.893389326191312,0.118656997638948,0.244070143271862,0.080662185286269,0.449999999994234,-2.18157443498956E-10,-2.17361609227805E-10
2.92100000000014,0.892530000780389,0.118129643622226,0.244096137942847,0.080304219219721,0.449999999995595,-2.18357831816007E-10,-2.17561997544857E-10
2.92150000000014,0.891672495354193,0.117603405189457,0.244122080825424,0.079947009344393,0.449999999994919,-2.17733945456766E-10,-2.16938111185615E-10
2.92200000000014,0.890816811185583,0.117078283290445,0.244147971852289,0.079590556048018,0.449999999994831,-2.16903960070791E-10,-2.1610812579964E-10
2.92250000000014,0.889962948591497,0.116554277925317,0.244173811003104,0.079234859668148,0.449999999994929,-2.16216350379383E-10,-2.15420516108232E-10
2.92300000000014,0.889110908246977,0.116031389453156,0.2441995982398,0.078879920559027,0.449999999994994,-2.15996470709356E-10,-2.15200636438206E-10
2.92350000000014,0.888260691185175,0.115509618605672,0.244225333506516,0.078525739077966,0.44999999999502,-2.15343739368157E-10,-2.14547905097006E-10
2.92400000000014,0.88741229855084,0.11498896623783,0.244251016740791,0.078172315576937,0.449999999995282,-2.14289700567472E-10,-2.13493866296321E-10
2.92450000000014,0.886565730535743,0.114469432199288,0.244276647929371,0.077819650412079,0.449999999995005,-2.13649761077184E-10,-2.12853926806034E-10
2.92500000000014,0.885720988170356,0.113951017238764,0.244302227015622,0.077467743920738,0.449999999995233,-2.13066543575113E-10,-2.12270709303962E-10
2.92550000000014,0.884878072809743,0.113433722418684,0.244327753926704,0.077116596468848,0.449999999995506,-2.11931069915572E-10,-2.11135235644422E-10
2.92600000000014,0.884036984861823,0.112917547829246,0.244353228638022,0.076766208398679,0.449999999995876,-2.11251332399298E-10,-2.10455498128147E-10
2.92650000000014,0.883197724743344,0.112402493558828,0.244378651125867,0.07641658006265,0.449999999995998,-2.10485680968153E-10,-2.09689846697003E-10
2.92700000000014,0.882360293810634,0.111888560704939,0.24440402131519,0.076067711794524,0.449999999995981,-2.09731544631442E-10,-2.08935710360292E-10
2.92750000000014,0.881524692989035,0.111375749874559,0.24442933915661,0.075719603961716,0.44999999999615,-2.09273629675488E-10,-2.08477795404338E-10
2.92800000000015,0.880690922867551,0.110864061356758,0.244454604615545,0.075372256898971,0.449999999996277,-2.0764586924904E-10,-2.06850034977889E-10
2.92850000000015,0.879858984521957,0.110353495929663,0.244479817634063,0.07502567096165,0.449999999996581,-2.06772036992486E-10,-2.05976202721336E-10
2.92900000000015,0.879028878468212,0.109844053807616,0.244504978181799,0.074679846482429,0.449999999996368,-2.09651244281739E-10,-2.08855410010589E-10
2.92950000000015,0.878200605571567,0.109335735556203,0.244530086210394,0.074334783808217,0.449999999996754,-2.08887553088122E-10,-2.08091718816972E-10
2.93000000000015,0.877374165960841,0.108828540965107,0.24455514171099,0.073990483288337,0.449999999996406,-2.08325291045641E-10,-2.07529456774491E-10
2.93050000000015,0.876549561476067,0.108322471637357,0.244580144584242,0.073646945257587,0.44999999999688,-2.07181351935537E-10,-2.06385517664386E-10
2.93100000000015,0.875726792083104,0.107817527189303,0.244605094829477,0.073304170067554,0.449999999996769,-2.0700038905197E-10,-2.0620455478082E-10
2.93150000000015,0.874905859045758,0.107313708620753,0.244629992377901,0.07296215805038,0.449999999996725,-2.06320415613304E-10,-2.05524581342154E-10
2.93200000000015,0.874086763569722,0.106811016855047,0.244654837164103,0.072620909553691,0.449999999996881,-2.05746666231965E-10,-2.04950831960815E-10
2.93250000000015,0.873269505822183,0.106309451729767,0.244679629175759,0.072280424919739,0.449999999996919,-2.07768170723543E-10,-2.06972336452392E-10
2.93300000000015,0.872454086931188,0.105809014110852,0.244704368351693,0.071940704471587,0.449999999997055,-2.07481361952366E-10,-2.06685527681216E-10
2.93350000000015,0.871640508031027,0.1053097048332,0.244729054630468,0.071601748569893,0.449999999997466,-2.0745234349806E-10,-2.0665650922691E-10
2.93400000000015,0.870828768709083,0.104811523149795,0.244753688030317,0.071263557531451,0.44999999999752,-2.06712629652328E-10,-2.05916795381178E-10
2.93450000000015,0.870018870657941,0.104314470495061,0.244778268458863,0.07092613170671,0.449999999997307,-2.05720263740661E-10,-2.0492442946951E-10
2.93500000000015,0.869210814943565,0.103818547664533,0.244802795858823,0.070589471422596,0.449999999997614,-2.04843846746128E-10,-2.04048012474977E-10
2.93550000000015,0.868404601971509,0.103323754744383,0.24482727020617,0.070253577023088,0.449999999997869,-2.04828140559776E-10,-2.04032306288626E-10
2.93600000000015,0.867600231981118,0.102830091664004,0.244851691485226,0.069918448833829,0.449999999998058,-2.03967634448965E-10,-2.03171800177815E-10
2.93650000000015,0.866797706506731,0.102337559705681,0.244876059612929,0.069584087190561,0.449999999997561,-2.03030859485809E-10,-2.02235025214659E-10
2.93700000000015,0.865997025970007,0.10184615898068,0.244900374565298,0.069250492426745,0.449999999997285,-2.0246103751842E-10,-2.0166520324727E-10
2.93750000000015,0.865198191875892,0.101355890745103,0.244924636258955,0.068917664873282,0.449999999998552,-2.01173140645938E-10,-2.00377306374788E-10
2.93800000000015,0.864401203955481,0.100866754383343,0.244948844706967,0.068585604866359,0.449999999998813,-2.00505237413218E-10,-1.99709403142068E-10
2.93850000000015,0.863606063285575,0.100378750708579,0.244972999849104,0.068254312728865,0.449999999999027,-1.99874412160073E-10,-1.99078577888923E-10
2.93900000000015,0.862812770712315,0.099891880270348,0.244997101639889,0.067923788802903,0.449999999999175,-1.98961944142262E-10,-1.98166109871112E-10
2.93950000000015,0.862021327462521,0.09940614405614,0.245021150009944,0.0675940333966,0.449999999999837,-1.9815222726538E-10,-1.9735639299423E-10
2.94000000000015,0.861231733254163,0.098921541407509,0.245045144973947,0.067265046873055,0.449999999999653,-1.97032591631174E-10,-1.96236757360024E-10
2.94050000000015,0.860443989882622,0.098438073928481,0.245069086432914,0.066936829521487,0.44999999999974,-1.95897568999737E-10,-1.95101734728587E-10
2.94100000000015,0.85965809776134,0.097955741708003,0.245092974363296,0.066609381689997,0.450000000000045,-1.95319854040532E-10,-1.94524019769382E-10
2.94150000000015,0.858874057702874,0.097474545287235,0.245116808719379,0.066282703695853,0.450000000000408,-1.94878852638469E-10,-1.94083018367319E-10
2.94200000000015,0.858091870266305,0.096994484930165,0.245140589469556,0.065956795866018,0.450000000000565,-1.94149887139394E-10,-1.93354052868244E-10
2.94250000000015,0.857311536209197,0.096515561108691,0.245164316571276,0.065631658528566,0.450000000000664,-1.93265174697199E-10,-1.92469340426049E-10
2.94300000000015,0.856533056270635,0.096037774284448,0.24518798998247,0.065307292003042,0.450000000000676,-1.92279504818149E-10,-1.91483670546999E-10
2.94350000000015,0.855756431585102,0.095561125329102,0.245211609641811,0.064983696613686,0.450000000000503,-1.91334396243414E-10,-1.90538561972264E-10
2.94400000000015,0.854981662905718,0.095085614715238,0.245235175506712,0.064660872682893,0.450000000000874,-1.91319949466306E-10,-1.90524115195156E-10
2.94450000000015,0.854208750398397,0.094611242305251,0.24525868756441,0.064338820528192,0.450000000000544,-1.90804292504732E-10,-1.90008458233582E-10
2.94500000000015,0.853437695706551,0.094138009494041,0.245282145729354,0.064017540482331,0.450000000000824,-1.90042311748462E-10,-1.89246477477312E-10
2.94550000000015,0.852668498930399,0.093665916087445,0.245305549990238,0.063697032851548,0.450000000001167,-1.89025965019463E-10,-1.88230130748313E-10
2.94600000000015,0.851901160527143,0.09319496224171,0.245328900321796,0.0633772979625,0.450000000001137,-1.88334781797694E-10,-1.87538947526544E-10
2.94650000000015,0.851135681813899,0.092725149036928,0.245352196651351,0.063058336124817,0.450000000000803,-1.8742336502231E-10,-1.8662753075116E-10
2.94700000000015,0.850372063196951,0.092256476570985,0.245375438955277,0.062740147669659,0.45000000000103,-1.86907083560284E-10,-1.86111249289134E-10
2.94750000000015,0.84961030564549,0.091788945563973,0.245398627179844,0.062422732900796,0.450000000000877,-1.86280400826799E-10,-1.85484566555649E-10
2.94800000000015,0.848850409944382,0.091322556516515,0.245421761282161,0.062106092144852,0.450000000000855,-1.8527986436756E-10,-1.8448403009641E-10
2.94850000000015,0.848092377369983,0.090857310468856,0.245444841191136,0.061790225708897,0.450000000001094,-1.84390915730637E-10,-1.83595081459487E-10
2.94900000000015,0.847336207745561,0.090393206921253,0.245467866913714,0.061475133909181,0.450000000001413,-1.83704506467874E-10,-1.82908672196724E-10
2.94950000000015,0.846581902121543,0.089930246668994,0.245490838391965,0.061160817059306,0.450000000001278,-1.83015793492336E-10,-1.82219959221186E-10
2.95000000000015,0.845829461280897,0.089468430223624,0.245513755582279,0.060847275473548,0.450000000001446,-1.82688881383841E-10,-1.81893047112691E-10
2.95050000000015,0.845078885428773,0.089007757491943,0.245536618470867,0.060534509464723,0.45000000000124,-1.8248702549073E-10,-1.8169119121958E-10
2.95100000000015,0.844330176291343,0.088548229985159,0.245559426964522,0.060222519340082,0.45000000000158,-1.82170209472865E-10,-1.81374375201715E-10
2.95150000000015,0.843583334189218,0.088089847728629,0.245582181043315,0.05991130541547,0.450000000001805,-1.81283689448808E-10,-1.80487855177658E-10
2.95200000000015,0.842838359198987,0.087632610505057,0.245604880700492,0.059600867991719,0.450000000001719,-1.80858990977972E-10,-1.80063156706822E-10
2.95250000000015,0.842095252719602,0.087176519467728,0.245627525860336,0.059291207389826,0.450000000001712,-1.79957420493038E-10,-1.79161586221888E-10
2.95300000000015,0.841354015375929,0.086721574988407,0.245650116486315,0.058982323899408,0.4500000000018,-1.7885754682867E-10,-1.7806171255752E-10
2.95350000000015,0.840614647917617,0.086267777524585,0.24567265253757,0.058674217853581,0.450000000001881,-1.78206043671691E-10,-1.77410209400541E-10
2.95400000000015,0.839877150970657,0.085815127450299,0.245695133977761,0.058366889540739,0.450000000001858,-1.7721091608025E-10,-1.764150818091E-10
2.95450000000015,0.839141525330252,0.08536362529264,0.245717560762672,0.058060339273185,0.450000000001754,-1.76695526266091E-10,-1.75899691994941E-10
2.95500000000015,0.838407772022546,0.08491327183407,0.245739932834843,0.057754567351609,0.450000000002023,-1.75829056175969E-10,-1.75033221904819E-10
2.95550000000015,0.837675891216471,0.08446406694189,0.245762250183554,0.057449574088816,0.450000000002211,-1.74933130481225E-10,-1.74137296210075E-10
2.95600000000015,0.836945883674606,0.084016011132129,0.245784512765257,0.057145359774877,0.450000000002344,-1.74260796764747E-10,-1.73464962493597E-10
2.95650000000015,0.836217749916774,0.08356910464053,0.245806720550373,0.056841924723552,0.45000000000232,-1.73619660315261E-10,-1.72823826044111E-10
2.95700000000015,0.835491491097752,0.083123348391674,0.245828873474792,0.056539269229191,0.450000000002095,-1.7182765280066E-10,-1.7103181852951E-10
2.95750000000016,0.834767108431478,0.082678743351153,0.245850971473142,0.056237393605064,0.45000000000212,-1.70936102078523E-10,-1.70140267807373E-10
2.95800000000016,0.834044601257491,0.082235288538831,0.245873014576424,0.055936298140123,0.450000000002113,-1.69694036600276E-10,-1.68898202329126E-10
2.95850000000016,0.833323971256694,0.081792985427629,0.245895002693422,0.055635983133609,0.450000000002034,-1.68201539502144E-10,-1.67405705230994E-10
2.95900000000016,0.832605219250348,0.081351834569055,0.245916935779692,0.055336448899194,0.450000000002407,-1.65566869242406E-10,-1.64771034971256E-10
2.95950000000016,0.831888345307445,0.080911835767487,0.245938813826429,0.05503769571175,0.450000000001779,-1.64645741485003E-10,-1.63849907213853E-10
2.96000000000016,0.831173350433479,0.080472989761408,0.245960636779757,0.054739723890309,0.450000000002005,-1.64046175948895E-10,-1.63250341677745E-10
2.96050000000016,0.830460235466934,0.080035297155023,0.245982404592528,0.054442533717531,0.450000000001853,-1.6271254829614E-10,-1.6191671402499E-10
2.96100000000016,0.829749000486202,0.079598757733307,0.246004117257658,0.054146125493228,0.450000000002008,-1.6499922955715E-10,-1.64203395286E-10
2.96150000000016,0.829039646764374,0.0791633725479,0.246025774705038,0.053850499509271,0.450000000002165,-1.63476683578967E-10,-1.62680849307817E-10
2.96200000000016,0.828332175063546,0.078729142098779,0.246047376892749,0.053555656069189,0.450000000002828,-1.63271771103091E-10,-1.62475936831941E-10
2.96250000000016,0.827626585645389,0.078296066381489,0.246068923803644,0.053261595457296,0.45000000000296,-1.6276683126315E-10,-1.61970996992E-10
2.96300000000016,0.826922879281934,0.077864145918952,0.246090415394234,0.052968317966002,0.450000000002746,-1.62136519488154E-10,-1.61340685217004E-10
2.96350000000016,0.82622105684102,0.077433381332524,0.24611185161615,0.052675823889593,0.450000000002754,-1.61390314307175E-10,-1.60594480036025E-10
2.96400000000016,0.825521119283032,0.07700377333866,0.246133232417125,0.052384113524538,0.450000000002709,-1.60712824992526E-10,-1.59916990721376E-10
2.96450000000016,0.824823066573827,0.07657532162552,0.246154557794967,0.052093187150433,0.450000000002908,-1.59926218101791E-10,-1.59130383830641E-10
2.96500000000016,0.824126899605447,0.076148026834422,0.246175827700502,0.051803045068414,0.450000000002109,-1.59571873076247E-10,-1.58776038805097E-10
2.96550000000016,0.823432619349479,0.075721889711503,0.246197042079911,0.051513687555914,0.450000000002151,-1.58951657391881E-10,-1.58155823120731E-10
2.96600000000016,0.822740226403384,0.075296910588024,0.246218200898973,0.051225114914397,0.450000000001989,-1.58388711868351E-10,-1.57592877597201E-10
2.96650000000016,0.822049721696744,0.074873090177511,0.246239304105641,0.050937327411076,0.450000000002516,-1.57795176231046E-10,-1.56999341959896E-10
2.96700000000016,0.821361105437202,0.074450428389551,0.246260351686954,0.050650325358179,0.450000000002518,-1.57202834083492E-10,-1.56406999812342E-10
2.96750000000016,0.820674378770372,0.074028926165932,0.246281343579299,0.050364109022501,0.45000000000264,-1.5587228729963E-10,-1.5507645302848E-10
2.96800000000016,0.819989541628668,0.073608583155969,0.246302279783366,0.050078678686723,0.45000000000261,-1.54595482249054E-10,-1.53799647977904E-10
2.96850000000016,0.819306595179942,0.073189400293134,0.246323160235519,0.049794034648663,0.450000000002627,-1.53813642378431E-10,-1.53017808107281E-10
2.96900000000016,0.818625540155476,0.072771378080138,0.246343984893982,0.049510177178517,0.450000000002839,-1.53063714480872E-10,-1.52267880209722E-10
2.96950000000016,0.817946377269354,0.072354516977211,0.246364753719118,0.049227106569944,0.450000000003081,-1.52695061456098E-10,-1.51899227184948E-10
2.97000000000016,0.817269107058803,0.071938817278998,0.246385466679251,0.048944823097401,0.450000000003152,-1.51686531391082E-10,-1.50890697119932E-10
2.97050000000016,0.816593729630817,0.071524278817153,0.246406123766069,0.048663327044435,0.45000000000316,-1.49698357876371E-10,-1.48902523605221E-10
2.97100000000016,0.815920246304704,0.071110902705018,0.246426724907675,0.048382618688665,0.450000000003347,-1.48837473595842E-10,-1.48041639324692E-10
2.97150000000016,0.815248657513812,0.07069868912211,0.246447270078138,0.048102698310179,0.450000000003385,-1.48058516835636E-10,-1.47262682564486E-10
2.97200000000016,0.814578963916136,0.07028763848316,0.24646775924037,0.047823566189124,0.450000000003482,-1.46644484749769E-10,-1.45848650478619E-10
2.97250000000016,0.813911165948214,0.069877750974824,0.246488192368461,0.047545222601692,0.450000000003237,-1.46167678655162E-10,-1.45371844384012E-10
2.97300000000016,0.813245264661336,0.069469027428679,0.246508569404284,0.047267667825167,0.450000000003206,-1.45658134859117E-10,-1.44862300587967E-10
2.97350000000016,0.812581260635432,0.06906146817965,0.246528890314883,0.04699090213748,0.450000000003419,-1.44683189040595E-10,-1.43887354769445E-10
2.97400000000016,0.811919154413338,0.068655073529449,0.246549155068689,0.046714925812199,0.450000000003001,-1.43904183708132E-10,-1.43108349436982E-10
2.97450000000016,0.811258946877936,0.068249844132304,0.246569363616688,0.046439739125454,0.45000000000349,-1.42949471704235E-10,-1.42153637433085E-10
2.97500000000016,0.810600638035605,0.067845779729197,0.246589515955283,0.046165342348297,0.450000000002829,-1.42119115087436E-10,-1.41323280816286E-10
2.97550000000016,0.809944229220981,0.067442881449732,0.246609612012221,0.04589173575573,0.450000000003298,-1.41395558456159E-10,-1.40599724185009E-10
2.97600000000016,0.809289720743528,0.067041149353127,0.246629651767796,0.045618919619519,0.450000000003087,-1.40733119602388E-10,-1.39937285331238E-10
2.97650000000016,0.808637113400612,0.066640584009722,0.246649635177627,0.045346894209775,0.450000000003487,-1.39817150912602E-10,-1.39021316641452E-10
2.97700000000016,0.807986407563551,0.066241185540532,0.246669562219309,0.045075659800594,0.450000000003116,-1.38907239877195E-10,-1.38111405606045E-10
2.97750000000016,0.80733760410804,0.065842954605633,0.246689432843819,0.044805216655516,0.450000000003071,-1.38591860210369E-10,-1.37796025939219E-10
2.97800000000016,0.806690703181528,0.065445891086278,0.246709247041186,0.044535565051589,0.450000000002475,-1.37786095033565E-10,-1.36990260762415E-10
2.97850000000016,0.806045706053181,0.065049996058787,0.24672900474131,0.044266705250617,0.450000000002467,-1.37262666510818E-10,-1.36466832239668E-10
2.97900000000016,0.805402613577816,0.064655270154097,0.24674870589684,0.04399863752403,0.450000000002849,-1.36426172442361E-10,-1.35630338171211E-10
2.97950000000016,0.804761425986238,0.064261713349026,0.246768350492791,0.043731362142149,0.450000000002273,-1.36219150542738E-10,-1.35423316271588E-10
2.98000000000016,0.80412214353826,0.063869325660787,0.246787938512595,0.043464879362347,0.450000000002531,-1.35493900821348E-10,-1.34698066550198E-10
2.98050000000016,0.803484767316502,0.063478107966725,0.246807469896381,0.04319918945048,0.450000000002915,-1.34876085994273E-10,-1.34080251723123E-10
2.98100000000016,0.802849297569678,0.063088060263622,0.246826944628475,0.0429342926744,0.450000000003182,-1.34593045042486E-10,-1.33797210771336E-10
2.98150000000016,0.802215735281859,0.062699183328379,0.246846362654414,0.0426701892957,0.450000000003367,-1.34013956182288E-10,-1.33218121911138E-10
2.98200000000016,0.801584080759153,0.062311477222122,0.246865723955103,0.042406879578463,0.450000000003466,-1.32919213829963E-10,-1.32123379558813E-10
2.98250000000016,0.800954334807366,0.061924942534298,0.246885028485578,0.042144363783714,0.450000000003775,-1.31881516124421E-10,-1.31085681853271E-10
2.98300000000016,0.800326497686072,0.061539579280089,0.246904276229421,0.041882642172829,0.450000000003733,-1.31134759301377E-10,-1.30338925030227E-10
2.98350000000016,0.799700570508385,0.061155388370165,0.24692346712538,0.041621715009126,0.450000000003714,-1.3035932056038E-10,-1.2956348628923E-10
2.98400000000016,0.799076553863983,0.06077237017114,0.246942601139592,0.041361582548836,0.450000000004414,-1.30840609180449E-10,-1.30044774909299E-10
2.98450000000016,0.798454447752547,0.060390524428935,0.246961678269214,0.041102245050197,0.450000000004201,-1.29702262818832E-10,-1.28906428547682E-10
2.98500000000016,0.797834253241531,0.060009852012742,0.246980698455074,0.040843702769564,0.45000000000415,-1.28385736070102E-10,-1.27589901798952E-10
2.98550000000016,0.797215970773883,0.059630353124711,0.246999661671876,0.040585955973353,0.450000000003944,-1.27991471587929E-10,-1.27195637316779E-10
2.98600000000016,0.796599601373857,0.059252028602673,0.247018567862329,0.040329004904786,0.450000000004069,-1.27226437718342E-10,-1.26430603447192E-10
2.98650000000016,0.795985145567665,0.058874878735186,0.247037416996547,0.040072849831807,0.450000000004125,-1.26234682429338E-10,-1.25438848158188E-10
2.98700000000016,0.795372603702003,0.058498903646594,0.247056209052728,0.03981749099841,0.450000000004271,-1.25293816988226E-10,-1.24497982717076E-10
2.98750000000017,0.794761976524082,0.058124103861611,0.247074943989664,0.039562928668369,0.450000000004438,-1.2468791971143E-10,-1.2389208544028E-10
2.98800000000017,0.79415326437909,0.057750479505325,0.247093621785661,0.039309163083732,0.450000000004373,-1.21360040072904E-10,-1.20564205801754E-10
2.98850000000017,0.793546467664815,0.057378030734296,0.247112242417969,0.039056194508664,0.450000000003886,-1.20640827189211E-10,-1.19844992918061E-10
2.98900000000017,0.79294158725024,0.057006758221831,0.247130805837222,0.038804023187177,0.45000000000401,-1.19956896846296E-10,-1.19161062575146E-10
2.98950000000017,0.792338624104735,0.056636662737326,0.247149311990406,0.038552649372925,0.450000000004079,-1.19127966172194E-10,-1.18332131901044E-10
2.99000000000017,0.79173757819377,0.056267743993621,0.247167760876116,0.03830207332025,0.450000000003783,-1.18395779291625E-10,-1.17599945020475E-10
2.99050000000017,0.791138450440686,0.055900002728125,0.247186152442991,0.038052295265676,0.450000000003895,-1.16884387585392E-10,-1.16088553314242E-10
2.99100000000017,0.790541241638701,0.055533439521567,0.247204486646897,0.037803315466248,0.450000000003989,-1.16165582361716E-10,-1.15369748090566E-10
2.99150000000017,0.789945951881954,0.05516805422411,0.247222763480179,0.037555134173615,0.45000000000405,-1.15572868983338E-10,-1.14777034712188E-10
2.99200000000017,0.789352581938528,0.05480384740961,0.247240982899348,0.0373077516257,0.45000000000387,-1.14765807968098E-10,-1.13969973696948E-10
2.99250000000017,0.788761132818696,0.054440819890058,0.24725914484882,0.037061168075605,0.450000000004214,-1.14036025414266E-10,-1.13240191143116E-10
2.99300000000017,0.788171604468619,0.054078971369296,0.247277249328488,0.03681538376665,0.450000000004184,-1.13635104798115E-10,-1.12839270526965E-10
2.99350000000017,0.787583997513469,0.05371830226867,0.247295296303152,0.036570398937547,0.450000000004099,-1.11443403116862E-10,-1.10647568845712E-10
2.99400000000017,0.786998312863254,0.053358813293207,0.247313285721697,0.036326213843664,0.450000000004685,-1.09673978232472E-10,-1.08878143961322E-10
2.99450000000017,0.786414550878577,0.053000504596735,0.24733121756248,0.036082828714841,0.450000000004522,-1.08527851636064E-10,-1.07732017364914E-10
2.99500000000017,0.785832712070836,0.052643376468614,0.247349091796383,0.035840243801195,0.450000000004644,-1.0769130379118E-10,-1.0689546952003E-10
2.99550000000017,0.785252797022519,0.052287429285769,0.247366908389625,0.035598459342697,0.450000000004428,-1.09108281437509E-10,-1.08312447166359E-10
2.99600000000017,0.784674806964584,0.051932664107485,0.247384667274465,0.035357475577891,0.450000000004743,-1.08313635838186E-10,-1.07517801567036E-10
2.99650000000017,0.784098741451366,0.051579080225,0.247402368472498,0.035117292748943,0.450000000004926,-1.06642377220578E-10,-1.05846542949428E-10
2.99700000000017,0.783524601462798,0.051226678435956,0.247420011928555,0.034877911094197,0.45000000000409,-1.04852375046316E-10,-1.04056540775166E-10
2.99750000000017,0.782952387592213,0.050875459132107,0.247437597609251,0.034639330846001,0.450000000004855,-1.04375792731037E-10,-1.03579958459887E-10
2.99800000000017,0.782382100349259,0.050525422607555,0.247455125485024,0.034401552252299,0.45000000000438,-1.03504649295871E-10,-1.02708815024721E-10
2.99850000000017,0.781813740517938,0.050176569461624,0.247472595511754,0.034164575539698,0.450000000004862,-1.02346107283546E-10,-1.01550273012396E-10
2.99900000000017,0.781247308315889,0.049828899686109,0.247490007675552,0.033928400949998,0.45000000000423,-1.01211582517746E-10,-1.00415748246596E-10
2.99950000000017,0.780682804463138,0.049482413805989,0.247507361935543,0.033693028717042,0.450000000004564,-1.00387973975269E-10,-9.95921397041185E-11
3.00000000000017,0.780120229374153,0.049137112031058,0.24752465826751,0.033458459070973,0.450000000004612,-9.96516168194628E-11,-9.88557825483123E-11
3.00050000000017,0.779559583584571,0.048792994690092,0.247541896640305,0.033224692249436,0.450000000004738,-9.86957928578169E-11,-9.78999585866664E-11
3.00100000000017,0.779000868177889,0.048450062695698,0.247559076994441,0.032991728482676,0.450000000005073,-9.80988328763699E-11,-9.73029986052194E-11
3.00150000000017,0.77844408282055,0.048108315466054,0.247576199344918,0.032759568005007,0.45000000000457,-9.86568552546752E-11,-9.78610209835247E-11
3.00200000000017,0.777889228578407,0.047767753897451,0.247593263632689,0.032528211043495,0.450000000004772,-9.95547446563938E-11,-9.87589103852433E-11
3.00250000000017,0.777336305868291,0.047428378199895,0.247610269833473,0.032297657830177,0.450000000004746,-9.94606081522464E-11,-9.86647738810959E-11
3.00300000000017,0.776785315231701,0.047090188716069,0.24762721791577,0.032067908595092,0.450000000004771,-9.87824301523776E-11,-9.79865958812271E-11
3.00350000000017,0.77623625746964,0.046753186063544,0.247644107835048,0.031838963566113,0.450000000004934,-9.79638210829581E-11,-9.71679868118076E-11
3.00400000000017,0.775689132809186,0.04641737025641,0.247660939576535,0.031610822971399,0.450000000004842,-9.73593601572009E-11,-9.65635258860504E-11
3.00450000000017,0.775143941790036,0.046082741640705,0.247677713109266,0.03138348703504,0.450000000005026,-9.48712948478647E-11,-9.40754605767142E-11
3.00500000000017,0.774600685012884,0.045749300621639,0.247694428399147,0.031156955987237,0.450000000004862,-9.4218530546919E-11,-9.34226962757685E-11
3.00550000000017,0.774059363221586,0.045417047762457,0.247711085404009,0.03093123004989,0.45000000000523,-9.324888604334E-11,-9.24530517721895E-11
3.00600000000017,0.773519976562316,0.045085982992301,0.247727684113855,0.030706309450763,0.450000000005397,-9.2041456054015E-11,-9.12456217828645E-11
3.00650000000017,0.772982525800002,0.044756106899312,0.247744224485674,0.030482194409868,0.450000000005148,-8.94021592867666E-11,-8.86063250156161E-11
3.00700000000017,0.772447011481289,0.044427419836304,0.247760706488082,0.030258885151118,0.450000000005785,-8.85983109794042E-11,-8.78024767082537E-11
3.00750000000017,0.77191343393839,0.04409992193349,0.247777130101004,0.030036381898271,0.450000000005625,-8.76779811948003E-11,-8.68821469236498E-11
3.00800000000017,0.771381793616089,0.043773613445094,0.247793495298239,0.029814684867178,0.450000000005577,-8.71447566885841E-11,-8.63489224174336E-11
3.00850000000017,0.770852091245702,0.043448494913019,0.247809802039089,0.029593794287729,0.450000000005866,-8.69491059013461E-11,-8.61532716301956E-11
3.00900000000017,0.770324327324411,0.043124566654277,0.247826050294308,0.029373710370345,0.450000000005481,-8.64733007421847E-11,-8.56774664710342E-11
3.00950000000017,0.769798502421971,0.042801829042139,0.2478422400318,0.029154433342241,0.45000000000579,-8.52905020914951E-11,-8.44946678203446E-11
3.01000000000017,0.769274616987839,0.042480282341023,0.247858371224964,0.028935963416376,0.450000000005476,-8.99486977956609E-11,-8.91528635245104E-11
3.01050000000017,0.768752671333649,0.042159926664426,0.247874443854934,0.028718300808628,0.450000000005661,-8.95865499839221E-11,-8.87907157127716E-11
3.01100000000017,0.768232666373932,0.041840762758406,0.247890457870797,0.028501445739022,0.450000000005706,-8.86455787246776E-11,-8.78497444535271E-11
3.01150000000017,0.767714602280113,0.041522790594262,0.247906413261138,0.02828539841864,0.450000000006073,-8.77882645050621E-11,-8.69924302339116E-11
3.01200000000017,0.767198479662071,0.04120601059541,0.247922309991454,0.028070159069635,0.450000000005571,-8.70744743669549E-11,-8.62786400958044E-11
3.01250000000017,0.766684298925269,0.040890422984199,0.247938148037365,0.02785572789752,0.450000000006185,-8.63433890357923E-11,-8.55475547646418E-11
3.01300000000017,0.766172060738543,0.040576028251861,0.247953927361375,0.027642105119234,0.450000000006074,-8.56111327662834E-11,-8.48152984951329E-11
3.01350000000017,0.765661765077609,0.040262826159553,0.247969647962839,0.027429290950087,0.450000000005131,-8.554671727945E-11,-8.47508830082995E-11
3.01400000000017,0.765153413306541,0.039950817936906,0.247985309765761,0.027217285599068,0.450000000004806,-8.46320773878473E-11,-8.38362431166968E-11
3.01450000000017,0.764647005361772,0.039640003310781,0.248000912772172,0.02700608927383,0.450000000004988,-8.39033165861425E-11,-8.3107482314992E-11
3.01500000000017,0.764142541922262,0.039330382786173,0.248016456943653,0.026795702187549,0.450000000004887,-8.30471316715098E-11,-8.22512974003593E-11
3.01550000000017,0.763640023561646,0.039021956756802,0.248031942247511,0.026586124552109,0.450000000005224,-8.1778488494888E-11,-8.09826542237375E-11
3.01600000000017,0.763139450596846,0.038714725357703,0.248047368664111,0.026377356570099,0.450000000004934,-8.15615040783424E-11,-8.07656698071919E-11
3.01650000000017,0.762640823360438,0.038408688728678,0.248062736173774,0.026169398452869,0.450000000005117,-8.05959431138259E-11,-7.98001088426754E-11
3.01700000000017,0.762144142616715,0.038103847470769,0.248078044733765,0.025962250407197,0.450000000004984,-7.9879504052971E-11,-7.90836697818205E-11
3.01750000000018,0.761649408833253,0.037800201877852,0.248093294316612,0.025755912633177,0.450000000005612,-7.84992921359917E-11,-7.77034578648412E-11
3.01800000000018,0.761156622486466,0.037497752238388,0.248108484895157,0.025550385347149,0.450000000005772,-7.74228355038264E-11,-7.66270012326759E-11
3.01850000000018,0.760665783951124,0.037196498752961,0.248123616446943,0.025345668745198,0.450000000006022,-7.63778762458145E-11,-7.5582041974664E-11
3.01900000000018,0.760176893583071,0.036896441596799,0.248138688950521,0.025141763029716,0.450000000006035,-7.52474384885238E-11,-7.44516042173733E-11
3.01950000000018,0.759689952119313,0.036597581337452,0.248153702365182,0.024938668410186,0.450000000006493,-7.43079105192113E-11,-7.35120762480608E-11
3.02000000000018,0.759204959844458,0.036299918083947,0.248168656672813,0.024736385081055,0.450000000006643,-7.36564524650429E-11,-7.28606181938924E-11
3.02050000000018,0.758721917240444,0.036003452136232,0.248183551846098,0.024534913251584,0.450000000006529,-7.27450183424239E-11,-7.19491840712734E-11
3.02100000000018,0.758240824803364,0.035708183830019,0.248198387856005,0.024334253110934,0.450000000006406,-7.36822009655969E-11,-7.28863666944464E-11
3.02150000000018,0.757761683136067,0.035414113589048,0.248213164668589,0.02413440487184,0.45000000000659,-7.29294350604315E-11,-7.2133600789281E-11
3.02200000000018,0.757284492602731,0.035121241610734,0.248227882262208,0.023935368723145,0.450000000006644,-7.22802234731645E-11,-7.1484389202014E-11
3.02250000000018,0.756809253640898,0.034829568157857,0.248242540611186,0.023737144865106,0.450000000006749,-7.11340032016894E-11,-7.03381689305389E-11
3.02300000000018,0.756335966922451,0.034539093741211,0.248257139677779,0.023539733496571,0.450000000006889,-7.05935344902375E-11,-6.9797700219087E-11
3.02350000000018,0.755864632714731,0.034249818449406,0.248271679445516,0.023343134812917,0.450000000006893,-6.96120019266777E-11,-6.88161676555272E-11
3.02400000000018,0.75539525114307,0.033961742222005,0.248286159905467,0.02314734900829,0.450000000007308,-6.96090667745564E-11,-6.88132325034059E-11
3.02450000000018,0.754927823078104,0.033674865784153,0.248300581009008,0.022952376277683,0.45000000000726,-6.82057986478579E-11,-6.74099643767074E-11
3.02500000000018,0.7544623490839,0.033389189536525,0.248314942724414,0.022758216815649,0.450000000007311,-6.75179027270767E-11,-6.67220684559262E-11
3.02550000000018,0.753998829463792,0.033104713606879,0.248329245033155,0.022564870816362,0.450000000007396,-6.69945574710562E-11,-6.61987231999057E-11
3.02600000000018,0.753537264644855,0.032821438257419,0.248343487910195,0.022372338469527,0.450000000007713,-6.62156683650661E-11,-6.54198340939156E-11
3.02650000000018,0.753077655063975,0.032539363757169,0.24835767133032,0.022180619968755,0.450000000007731,-6.59332883429231E-11,-6.51374540717726E-11
3.02700000000018,0.75262000131279,0.032258490542935,0.248371795259751,0.021989715502089,0.450000000008016,-6.50826111753267E-11,-6.42867769041762E-11
3.02750000000018,0.752164303587978,0.031978818632804,0.248385859685918,0.021799625260891,0.450000000008366,-6.43254911142366E-11,-6.35296568430861E-11
3.02800000000018,0.751710562389244,0.031700348366765,0.248399864580127,0.021610349434116,0.450000000008236,-6.40176019833794E-11,-6.32217677122289E-11
3.02850000000018,0.751258778381299,0.031423080259208,0.248413809904789,0.021421888208699,0.450000000008602,-6.32587454640898E-11,-6.24629111929393E-11
3.02900000000018,0.750808951576668,0.031147014137152,0.24842769565728,0.021234241773724,0.450000000008512,-6.28360783544446E-11,-6.20402440832941E-11
3.02950000000018,0.750361082750918,0.030872150635268,0.248441521793865,0.021047410313004,0.450000000008782,-6.17951974313247E-11,-6.09993631601742E-11
3.03000000000018,0.749915172384146,0.030598490071273,0.248455288287339,0.020861394016716,0.450000000008818,-6.0990174716169E-11,-6.01943404450185E-11
3.03050000000018,0.749471220703846,0.030326032506255,0.248468995123164,0.020676193064323,0.450000000010104,-6.01051378806838E-11,-5.93093036095333E-11
3.03100000000018,0.749029228294325,0.030054778370953,0.248482642268322,0.020491807645567,0.450000000009483,-6.16514322232531E-11,-6.08555979521026E-11
3.03150000000018,0.748589195463073,0.029784727811875,0.248496229704121,0.020308237937409,0.450000000009669,-6.06955128518161E-11,-5.98996785806656E-11
3.03200000000018,0.748151122737104,0.029515881198859,0.248509757400698,0.020125484127622,0.450000000009925,-5.99169741599681E-11,-5.91211398888176E-11
3.03250000000018,0.747715010542136,0.029248238803941,0.248523225333087,0.019943546394749,0.450000000010359,-5.9089346263197E-11,-5.82935119920465E-11
3.03300000000018,0.747280859189723,0.028981800777097,0.248536633482671,0.019762424919487,0.450000000010469,-5.82341397326047E-11,-5.74383054614542E-11
3.03350000000018,0.746848669174388,0.028716567457988,0.24854998182118,0.019582119884492,0.450000000010728,-5.92338678107041E-11,-5.84380335395536E-11
3.03400000000018,0.746418440783734,0.028452538975214,0.248563270331079,0.019402631465871,0.45000000001157,-5.83363149453398E-11,-5.75404806741893E-11
3.03450000000018,0.745990174660516,0.028189715828389,0.248576498976211,0.019223959843969,0.450000000011948,-5.67353594660425E-11,-5.5939525194892E-11
3.03500000000018,0.745563871044839,0.027928098095518,0.248589667741669,0.019046105195439,0.450000000012212,-5.6185838967493E-11,-5.53900046963425E-11
3.03550000000018,0.745139530523744,0.027667686219308,0.248602776594226,0.018869067697757,0.450000000012454,-5.54373821154419E-11,-5.46415478442914E-11
3.03600000000018,0.744717153405536,0.027408480351045,0.248615825515403,0.018692847526276,0.450000000012813,-5.50119221010004E-11,-5.42160878298499E-11
3.03650000000018,0.744296740100768,0.027150480751064,0.24862881448126,0.018517444855303,0.450000000013141,-5.44114493045145E-11,-5.3615615033364E-11
3.03700000000018,0.743878290914876,0.026893687567624,0.248641743473528,0.018342859860406,0.450000000013319,-5.3647858724859E-11,-5.28520244537085E-11
3.03750000000018,0.74346180649201,0.026638101307188,0.248654612456021,0.018169092714876,0.450000000013925,-5.2289653509896E-11,-5.14938192387455E-11
3.03800000000018,0.743047287018451,0.026383721997831,0.248667421416583,0.017996143590194,0.450000000013842,-5.1653405511165E-11,-5.08575712400145E-11
3.03850000000018,0.742634732890171,0.026130549883633,0.248680170332322,0.017824012660204,0.450000000014012,-5.097697611256E-11,-5.01811418414095E-11
3.03900000000018,0.742224144685273,0.025878585407906,0.248692859170286,0.017652700092869,0.450000000014213,-5.05709224496442E-11,-4.97750881784937E-11
3.03950000000018,0.741815522724201,0.025627828734944,0.248705487911722,0.017482206063124,0.450000000014411,-4.98677436150397E-11,-4.90719093438892E-11
3.04000000000018,0.741408867432868,0.025378280151105,0.248718056531653,0.017312530735459,0.450000000014651,-4.9218146919161E-11,-4.84223126480105E-11
3.04050000000018,0.741004179149877,0.025129939843515,0.248730565010245,0.017143674281505,0.450000000014611,-4.85200959271515E-11,-4.7724261656001E-11
3.04100000000018,0.740601458330665,0.024882808127425,0.248743013321172,0.01697563686731,0.450000000014758,-4.77453927089089E-11,-4.69495584377584E-11
3.04150000000018,0.740200705381633,0.024636885264197,0.248755401440974,0.016808418660601,0.450000000015861,-4.76079817929298E-11,-4.68121475217793E-11
3.04200000000018,0.739801920558952,0.024392171361403,0.248767729353904,0.01664201982787,0.450000000015776,-4.70127704127465E-11,-4.6216936141596E-11
3.04250000000018,0.739405104488761,0.024148666913639,0.248779997024815,0.016476440533806,0.450000000016501,-4.62023422992397E-11,-4.54065080280892E-11
3.04300000000018,0.739010257220327,0.023906371812346,0.248792204448936,0.016311680942743,0.450000000016301,-4.52033063758073E-11,-4.44074721046568E-11
3.04350000000018,0.7386173794624,0.023665286639101,0.24880435158685,0.016147741219543,0.450000000016906,-4.4224476511423E-11,-4.34286422402725E-11
3.04400000000018,0.738226471316224,0.023425411343101,0.248816438430984,0.015984621525205,0.450000000016935,-4.33134986210781E-11,-4.25176643499276E-11
3.04450000000018,0.737837533343488,0.02318674635347,0.248828464949684,0.015822322023424,0.450000000016911,-4.28901185400843E-11,-4.20942842689338E-11
3.04500000000018,0.737450565832489,0.022949291815643,0.248840431125593,0.015660842874407,0.450000000016847,-4.27519096513063E-11,-4.19560753801558E-11
3.04550000000018,0.737065569183455,0.02271304799167,0.248852336935535,0.015500184238837,0.450000000017413,-4.16251356299968E-11,-4.08293013588463E-11
3.04600000000018,0.736682543732049,0.022478015078956,0.24886418235969,0.015340346276492,0.450000000016912,-4.08667544249397E-11,-4.00709201537892E-11
3.04650000000018,0.736301489942865,0.022244193409505,0.248875967371421,0.015181329144896,0.450000000017044,-4.0438020987299E-11,-3.96421867161485E-11
3.04700000000018,0.735922408086111,0.022011583108915,0.248887691954631,0.015023133004985,0.45000000001758,-3.95906241817956E-11,-3.87947899106451E-11
3.04750000000019,0.735545298643281,0.021780184533679,0.24889935608153,0.014865758009967,0.450000000018104,-3.90534930783115E-11,-3.8257658807161E-11
3.04800000000019,0.735170162034942,0.021549997969577,0.248910959728029,0.014709204319158,0.450000000018177,-3.83849913659917E-11,-3.75891570948412E-11
3.04850000000019,0.734796998498577,0.02132102351273,0.248922502879595,0.014553472086894,0.450000000019358,-3.75151732595613E-11,-3.67193389884108E-11
3.04900000000019,0.734425808507272,0.021093261510006,0.248933985509185,0.014398561468153,0.450000000019929,-3.71840180174443E-11,-3.63881837462938E-11
3.04950000000019,0.734056592273941,0.020866712033459,0.248945407603537,0.014244472616546,0.450000000020399,-3.6158942159914E-11,-3.53631078887635E-11
3.05000000000019,0.733689350189525,0.02064137534323,0.248956769140036,0.014091205685785,0.450000000020472,-3.51855645314147E-11,-3.43897302602642E-11
3.05050000000019,0.733324082553524,0.020417251604939,0.24896807010087,0.013938760826885,0.45000000002083,-3.48189359289375E-11,-3.4023101657787E-11
3.05100000000019,0.732960789769678,0.020194341094467,0.248979310462676,0.013787138191763,0.450000000020772,-3.41987514695941E-11,-3.34029171984436E-11
3.05150000000019,0.732599472053694,0.019972643888612,0.248990490212361,0.013636337930924,0.450000000021798,-3.41939462855656E-11,-3.33981120144151E-11
3.05200000000019,0.732240130104676,0.01975216057833,0.249001609310455,0.013486360194302,0.450000000021589,-3.34251498007587E-11,-3.26293155296082E-11
3.05250000000019,0.731882763990995,0.01953289108714,0.249012667751898,0.013337205130366,0.450000000021592,-3.30326183073382E-11,-3.22367840361877E-11
3.05300000000019,0.731527374353925,0.01931483594323,0.249023665500602,0.013188872887949,0.450000000022144,-3.18060508486262E-11,-3.10102165774757E-11
3.05350000000019,0.731173961443618,0.019097995265591,0.249034602541601,0.013041363614224,0.450000000022203,-3.10391382735142E-11,-3.02433040023637E-11
3.05400000000019,0.73082252539965,0.018882369056047,0.249045478865539,0.012894677455585,0.450000000022479,-3.00898056471155E-11,-2.9293971375965E-11
3.05450000000019,0.730473066798431,0.01866795777813,0.249056294439957,0.012748814557471,0.450000000022873,-2.88438561230064E-11,-2.80480218518559E-11
3.05500000000019,0.730125585781423,0.018454761437338,0.249067049255576,0.012603775065347,0.450000000023162,-2.78215384758029E-11,-2.70257042046524E-11
3.05550000000019,0.729780082711321,0.018242780274379,0.249077743291287,0.012459559122131,0.450000000023524,-2.70944239266768E-11,-2.62985896555263E-11
3.05600000000019,0.729436557968858,0.018032014548398,0.249088376525104,0.012316166871567,0.450000000023788,-2.62972508352499E-11,-2.55014165640994E-11
3.05650000000019,0.729095012039316,0.017822464628992,0.249098948929431,0.0121735984565,0.450000000024394,-2.58980337175529E-11,-2.51021994464024E-11
3.05700000000019,0.728755444973943,0.017614130430705,0.249109460499865,0.01203185401783,0.450000000025544,-2.49082577480353E-11,-2.41124234768848E-11
3.05750000000019,0.728417857276553,0.017407012346349,0.249119911207722,0.011890933696653,0.450000000025828,-2.40219632380301E-11,-2.32261289668796E-11
3.05800000000019,0.728082249338595,0.017201110649293,0.249130301030504,0.011750837632486,0.450000000026312,-2.34010501948267E-11,-2.26052159236762E-11
3.05850000000019,0.727748621292462,0.016996425341852,0.249140629959434,0.011611565964676,0.450000000026501,-2.23445220659535E-11,-2.1548687794803E-11
3.05900000000019,0.727416973634313,0.016792956809584,0.249150897966424,0.01147311883146,0.450000000026844,-2.05728264285332E-11,-1.97769921573827E-11
3.05950000000019,0.727087306472713,0.016590705031405,0.249161105043933,0.011335496370565,0.45000000002681,-2.0108272685837E-11,-1.93124384146865E-11
3.06000000000019,0.72675962028455,0.01638967037457,0.249171251164939,0.011198698717622,0.450000000027419,-1.92092574485825E-11,-1.8413423177432E-11
3.06050000000019,0.726433915408474,0.016189853060165,0.249181336309729,0.011062726009748,0.450000000028832,-2.05380903256502E-11,-1.97422560544997E-11
3.06100000000019,0.726110191985771,0.015991253104375,0.249191360469165,0.010927578380653,0.450000000031578,-1.67696447006538E-11,-1.59738104295033E-11
3.06150000000019,0.725788450558752,0.015793870948036,0.249201323612595,0.010793255965584,0.450000000032536,-1.62161586242382E-11,-1.54203243530877E-11
3.06200000000019,0.725468690899779,0.015597706218771,0.249211225750449,0.010659758897074,0.450000000033485,-1.89315941395707E-11,-1.81357598684202E-11
3.06250000000019,0.725150914183596,0.015402760024686,0.249221066818487,0.010527087308066,0.450000000032357,-1.83451309698768E-11,-1.75492966987263E-11
3.06300000000019,0.724835120146766,0.015209031954977,0.249230846829283,0.010395241329863,0.450000000032643,-1.73515125878598E-11,-1.65556783167093E-11
3.06350000000019,0.724521309349585,0.015016522471234,0.249240565751289,0.010264221093421,0.450000000033641,-1.64696537657827E-11,-1.56738194946322E-11
3.06400000000019,0.724209481569994,0.014825231209143,0.249250223594888,0.010134026729216,0.450000000036747,-9.1187387502023E-12,-8.32290447905183E-12
3.06450000000019,0.723899637794243,0.014635159085318,0.249259820305591,0.010004658365921,0.450000000037412,-8.75449799458972E-12,-7.95866372343924E-12
3.06500000000019,0.723591778199371,0.014446306156085,0.249269355872609,0.009876116132084,0.450000000038592,-6.98156810141626E-12,-6.18573383026578E-12
3.06550000000019,0.723285902682634,0.014258672187129,0.249278830299761,0.009748400155366,0.450000000040379,-6.42542703072069E-12,-5.62959275957021E-12
3.06600000000019,0.722982012065336,0.014072257919978,0.249288243541684,0.009621510562497,0.450000000041176,-4.42149875740094E-12,-3.62566448625046E-12
3.06650000000019,0.72268010639155,0.013887063275294,0.249297595594509,0.009495447479253,0.450000000042494,-3.85386861312398E-12,-3.0580343419735E-12
3.06700000000019,0.72238018602333,0.013703088511677,0.249306886437381,0.009370211031119,0.450000000043153,-2.04543760401465E-12,-1.24960333286417E-12
3.06750000000019,0.722082251097453,0.013520333649187,0.249316116061426,0.009245801342101,0.450000000044739,-3.63517549395453E-12,-2.83934122280405E-12
3.06800000000019,0.721786302009275,0.013338798984768,0.249325284444013,0.009122218535547,0.450000000044946,-2.19929109646078E-12,-1.4034568253103E-12
3.06850000000019,0.721492339030213,0.013158484681168,0.249334391569248,0.008999462734257,0.45000000004554,-2.02427484496948E-12,-1.228440573819E-12
3.06900000000019,0.721200362459003,0.012979390933191,0.249343437419605,0.008877534059883,0.450000000046325,-3.61889337940902E-14,7.59645337356386E-13
3.06950000000019,0.720910372444832,0.012801517777119,0.249352421985716,0.008756432633486,0.450000000048511,-5.01612640313454E-14,7.45673007119131E-13
3.07000000000019,0.720622369369003,0.012624865499788,0.249361345245528,0.008636158574656,0.450000000049032,1.45785293559353E-12,2.25368720674401E-12
3.07050000000019,0.720336353491499,0.012449434254582,0.249370207183881,0.008516712004016,0.450000000049019,2.38621882669987E-12,3.18205309785035E-12
3.07100000000019,0.720052325219338,0.012275224353021,0.249379007777567,0.008398093038677,0.450000000050073,3.08834208206932E-12,3.8841763532198E-12
3.07150000000019,0.719770284670205,0.012102235804248,0.249387747018781,0.008280301797226,0.450000000049951,3.49906995739113E-12,4.29490422854161E-12
3.07200000000019,0.719490232135546,0.011930468798204,0.249396424890591,0.008163338396161,0.450000000050589,4.52898048924899E-12,5.32481476039947E-12
3.07250000000019,0.719212167826799,0.011759923444658,0.249405041380174,0.008047202951528,0.450000000050438,5.33003936126208E-12,6.12587363241256E-12
3.07300000000019,0.718936092119713,0.011590600023306,0.249413596466265,0.00793189557847,0.450000000051672,6.95973487174761E-12,7.75556914289809E-12
3.07350000000019,0.718662005393471,0.011422498822599,0.249422090126973,0.007817416391739,0.45000000005216,7.6255946002135E-12,8.42142887136398E-12
3.07400000000019,0.718389907672178,0.011255619755912,0.249430522359648,0.007703765504235,0.450000000052383,7.90970587638551E-12,8.70554014753598E-12
3.07450000000019,0.718119799279437,0.01108996305229,0.249438893145643,0.007590943029011,0.450000000052494,8.28658322515885E-12,9.08241749630933E-12
3.07500000000019,0.717851680688259,0.010925529099377,0.249447202458338,0.007478949078025,0.450000000052519,8.83246861066445E-12,9.62830288181493E-12
3.07550000000019,0.717585551919361,0.010762317806348,0.249455450295375,0.007367783762418,0.450000000055221,1.05817412124343E-11,1.13775754835848E-11
3.07600000000019,0.717321413419723,0.01060032954079,0.249463636631238,0.007257447192706,0.450000000054989,1.0113834249259E-11,1.09096685204095E-11
3.07650000000019,0.717059265317779,0.010439564327928,0.24947176145783,0.007147939477049,0.450000000054971,1.02639554841466E-11,1.10597897552971E-11
3.07700000000019,0.716799107913177,0.010280022375082,0.249479824757795,0.007039260725439,0.450000000054862,1.06218159268145E-11,1.1417650197965E-11
3.0775000000002,0.716540941415232,0.01012170379629,0.249487826518651,0.0069314110451,0.450000000055191,1.10769934891231E-11,1.18728277602736E-11
3.0780000000002,0.716284765922471,0.00996460859174,0.249495766733645,0.006824390542742,0.450000000054343,1.00058719990082E-11,1.08017062701587E-11
3.0785000000002,0.716030582018661,0.009808737265833,0.249503645370715,0.006718199324875,0.450000000057237,1.13567627524347E-11,1.21525970235852E-11
3.0790000000002,0.715778389811054,0.009654089834677,0.249511462422352,0.00661283749629,0.450000000057735,1.26347422108042E-11,1.34305764819547E-11
3.0795000000002,0.715528189343317,0.009500666238932,0.249519217884996,0.006508305162049,0.450000000057339,1.30632267156261E-11,1.38590609867766E-11
3.0800000000002,0.715279981052861,0.009348466834535,0.249526911734179,0.00640460242496,0.450000000059187,1.67301953540866E-11,1.75260296252371E-11
3.0805000000002,0.715033765223372,0.009197491823223,0.249534543953209,0.006301729389045,0.450000000057896,1.79986737319782E-11,1.87945080031287E-11
3.0810000000002,0.714789542096173,0.009047741351823,0.249542114528329,0.006199686155037,0.450000000060984,1.71422034553337E-11,1.79380377264842E-11
3.0815000000002,0.71454731168469,0.008899215343756,0.249549623456983,0.006098472824846,0.450000000059106,1.68826333121763E-11,1.76784675833268E-11
3.0820000000002,0.714307073928054,0.008751913626602,0.249557070741667,0.005998089498193,0.450000000061592,2.24713511687291E-11,2.32671854398796E-11
3.0825000000002,0.714068830197725,0.008605837552757,0.249564456307661,0.005898536275798,0.450000000061509,2.29647802510446E-11,2.37606145221951E-11
3.0830000000002,0.713832579897541,0.008460986392733,0.249571780185717,0.005799813254688,0.450000000064403,2.36573278328267E-11,2.44531621039772E-11
3.0835000000002,0.713598323482124,0.008317360533324,0.249579042350075,0.0057019205339,0.450000000064825,2.43109768427452E-11,2.51068111138957E-11
3.0840000000002,0.713366060824617,0.008174959740759,0.249586242806534,0.005604858209983,0.45000000006734,2.97655693495824E-11,3.05614036207329E-11
3.0845000000002,0.713135792890806,0.008033784941619,0.249593381502128,0.00550862637929,0.450000000067769,3.0423415522951E-11,3.12192497941015E-11
3.0850000000002,0.712907519283683,0.007893835622468,0.249600458456868,0.005413225137009,0.450000000067337,2.83800639239162E-11,2.91758981950667E-11
3.0855000000002,0.712681240452323,0.007755112161136,0.249607473645642,0.00531865457763,0.450000000067915,2.91445964584192E-11,2.99404307295697E-11
3.0860000000002,0.712456956632474,0.007617614715434,0.249614427054635,0.005224914795015,0.450000000067389,3.01224895721264E-11,3.09183238432769E-11
3.0865000000002,0.712234667928342,0.00748134330154,0.249621318677173,0.005132005882137,0.450000000067492,3.16937257688332E-11,3.24895600399837E-11
3.0870000000002,0.712014374670663,0.007346298178536,0.249628148494373,0.005039927930714,0.450000000067041,3.20534189468535E-11,3.2849253218004E-11
3.0875000000002,0.71179607685305,0.007212479248109,0.249634916505444,0.004948681032254,0.450000000067243,3.28788723677476E-11,3.36747066388981E-11
3.0880000000002,0.71157977481826,0.007079886782486,0.249641622690945,0.004858265277035,0.450000000067793,3.36656362509569E-11,3.44614705221074E-11
3.0885000000002,0.711365468822558,0.006948520963411,0.249648267036072,0.004768680754453,0.450000000068622,3.43688922807561E-11,3.51647265519066E-11
3.0890000000002,0.711153158986769,0.006818381830521,0.249654849533223,0.004679927553447,0.450000000069578,3.62806078582634E-11,3.70764421294139E-11
3.0895000000002,0.710942845600993,0.006689469602935,0.249661370165754,0.004592005762052,0.450000000070251,3.73256529850874E-11,3.81214872562379E-11
3.0900000000002,0.710734528489478,0.006561784011404,0.249667828941827,0.004504915466637,0.450000000069609,3.7592495089056E-11,3.83883293602065E-11
3.0905000000002,0.710528208421187,0.006435325776903,0.24967422581958,0.00441865675417,0.450000000070533,3.83213044630182E-11,3.91171387341687E-11
3.0910000000002,0.710323885343822,0.006310094764098,0.249680560800417,0.004333229710251,0.450000000069057,3.86752236139487E-11,3.94710578850992E-11
3.0915000000002,0.710121558914305,0.006186090523039,0.249686833901818,0.004248634418452,0.450000000070996,4.25344655330395E-11,4.333029980419E-11
3.0920000000002,0.709921230551913,0.006063314470375,0.249693045046836,0.004164870963539,0.450000000071163,4.21155922636363E-11,4.29114265347868E-11
3.0925000000002,0.70972289967281,0.005941765911083,0.249699194265382,0.004081939428249,0.450000000068097,3.67107047885562E-11,3.75065390597067E-11
3.0930000000002,0.709526566727472,0.005821445232638,0.24970528153272,0.00399983989395,0.450000000068164,3.53534779576337E-11,3.61493122287842E-11
3.0935000000002,0.709332231768747,0.005702352412493,0.249711306844858,0.003918572442754,0.450000000068642,3.59306135191972E-11,3.67264477903477E-11
3.0940000000002,0.709139894759861,0.005584487333614,0.249717270202672,0.003838137154631,0.450000000068944,3.60418040898369E-11,3.68376383609874E-11
3.0945000000002,0.708949556414493,0.005467850669128,0.249723171567051,0.003758534109531,0.450000000068783,3.50437812449145E-11,3.5839615516065E-11
3.0950000000002,0.708761216604233,0.005352442204786,0.249729010943891,0.003679763385831,0.450000000069726,3.6125219135541E-11,3.69210534066915E-11
3.0955000000002,0.708574875548486,0.00523826209658,0.249734788320383,0.003601825061856,0.450000000069667,3.62939999234979E-11,3.70898341946484E-11
3.0960000000002,0.708390533166023,0.005125310181404,0.249740503699944,0.003524719214537,0.450000000070138,3.72111863891633E-11,3.80070206603138E-11
3.0965000000002,0.708208189981915,0.005013586937909,0.24974615705351,0.003448445920036,0.450000000070461,3.81769138871335E-11,3.8972748158284E-11
3.0970000000002,0.7080278460375,0.00490309232989,0.249751748378167,0.003373005254367,0.450000000075077,3.8928659774895E-11,3.97244940460455E-11
3.0975000000002,0.70784950144222,0.004793826409671,0.249757277666593,0.003298397291178,0.450000000074777,3.91998612389588E-11,3.99956955101093E-11
3.0980000000002,0.707673156567292,0.004685789488941,0.249762744898332,0.003224622105283,0.450000000074737,3.8344818639735E-11,3.91406529108855E-11
3.0985000000002,0.70749881149302,0.004578981579239,0.249768150068219,0.003151679769037,0.450000000076524,3.9449854841167E-11,4.02456891123175E-11
3.0990000000002,0.707326466400355,0.004473402803974,0.249773493165434,0.003079570355079,0.450000000075868,4.01501271465876E-11,4.09459614177381E-11
3.0995000000002,0.707156121313741,0.004369053111793,0.249778774188105,0.003008293933913,0.45000000007993,4.74804570660403E-11,4.82762913371908E-11
3.1000000000002,0.7069877766392,0.004265932868293,0.24978399311328,0.002937850577032,0.450000000080594,4.8588116169368E-11,4.93839504405185E-11
3.1005000000002,0.706821432315272,0.004164041937988,0.249789149943418,0.002868240353311,0.450000000080555,4.89257358585182E-11,4.97215701296687E-11
3.1010000000002,0.706657088690945,0.004063380619118,0.249794244659088,0.002799463331739,0.450000000081,5.06000363137415E-11,5.1395870584892E-11
3.1015000000002,0.706494745892246,0.003963948976061,0.249799277252744,0.002731519580626,0.450000000082814,5.02831378965118E-11,5.10789721676623E-11
3.1020000000002,0.706334403871773,0.003865746896501,0.24980424772583,0.002664409166744,0.450000000082697,5.10343720408479E-11,5.18302063119984E-11
3.1025000000002,0.706176062904789,0.003768774603195,0.249809156062876,0.002598132156759,0.450000000081959,5.37966390184996E-11,5.45924732896501E-11
3.1030000000002,0.706019723269579,0.00367303232369,0.249814002248277,0.002532688615693,0.450000000081919,5.03067231968912E-11,5.11025574680417E-11
3.1035000000002,0.705865385063101,0.003578520095095,0.249818786276032,0.00246807860885,0.450000000083124,5.10967201709789E-11,5.18925544421294E-11
3.1040000000002,0.705713048229243,0.003485237798724,0.249823508148123,0.002404302199562,0.450000000082834,5.11805181568903E-11,5.19763524280408E-11
3.1045000000002,0.705562713056908,0.003393185673888,0.249828167848482,0.002341359450616,0.450000000083922,5.3120201813639E-11,5.39160360847895E-11
3.1050000000002,0.705414379725101,0.003302363848565,0.249832765366687,0.002279250425276,0.450000000084574,5.25194189353317E-11,5.33152532064822E-11
3.1055000000002,0.705268048398004,0.00321277243717,0.2498373006931,0.002217975183539,0.450000000084195,5.29039008781429E-11,5.36997351492934E-11
3.1060000000002,0.705123719308454,0.003124411622558,0.249841773814618,0.002157533786868,0.45000000008441,5.27708701389407E-11,5.35667044100912E-11
3.1065000000002,0.704981392476988,0.003037281369242,0.249846184729281,0.002097926294602,0.450000000083863,5.2316666190183E-11,5.31125004613335E-11
3.1070000000002,0.704841068009343,0.002951381729099,0.24985053343075,0.002039152765591,0.450000000083904,5.31416638124838E-11,5.39374980836343E-11
3.10750000000021,0.704702745912271,0.002866712651378,0.24985481991793,0.00198121325766,0.450000000085302,5.73685300653271E-11,5.81643643364776E-11
3.10800000000021,0.704566426597321,0.002783274514079,0.249859044168069,0.001924107828601,0.450000000086572,5.99004951543081E-11,6.06963294254586E-11
3.10850000000021,0.704432110116591,0.00270106731452,0.249863206177754,0.001867836533965,0.450000000090351,6.33528472737677E-11,6.41486815449182E-11
3.10900000000021,0.704299796415468,0.002620090947427,0.249867305948793,0.001812399429929,0.450000000089319,6.56370309666532E-11,6.64328652378037E-11
3.10950000000021,0.704169485795492,0.002540345670543,0.249871343464708,0.001757796570842,0.450000000089399,6.6265668733495E-11,6.70615030046455E-11
3.11000000000021,0.704041178515715,0.002461831702776,0.249875318710994,0.001704028010711,0.450000000091235,7.17928416368863E-11,7.25886759080368E-11
3.11050000000021,0.703914874465758,0.002384548876725,0.249879231692785,0.001651093802466,0.450000000093783,7.43375014322645E-11,7.5133335703415E-11
3.11100000000021,0.703790573593704,0.00230849708761,0.249883082412088,0.001598993998352,0.450000000095655,8.07158506699324E-11,8.15116849410829E-11
3.11150000000021,0.703668276594401,0.002233677017657,0.249886870831112,0.001547728649763,0.450000000095868,8.00436075927557E-11,8.08394418639062E-11
3.11200000000021,0.703547983232555,0.002160088366539,0.249890596961875,0.001497297807173,0.450000000096968,8.06051926593998E-11,8.14010269305503E-11
3.11250000000021,0.703429693647206,0.002087731233531,0.249894260796212,0.001447701520301,0.450000000097163,8.28685358181258E-11,8.36643700892763E-11
3.11300000000021,0.703313407946754,0.002016605684317,0.249897862327706,0.001398939837989,0.450000000096742,8.41325737375997E-11,8.49284080087502E-11
3.11350000000021,0.703199126205639,0.00194671174952,0.249901401551771,0.001351012808352,0.450000000095995,8.17999682746484E-11,8.25958025457989E-11
3.11400000000021,0.703086848573852,0.001878049538103,0.249904878459915,0.001303920478539,0.450000000097295,8.51820853436935E-11,8.5977919614844E-11
3.11450000000021,0.702976575195495,0.001810619161027,0.249908293043578,0.001257662894802,0.450000000096088,8.60987080242293E-11,8.68945422953798E-11
3.11500000000021,0.702868306115974,0.001744420614616,0.249911645300076,0.001212240103171,0.450000000098112,8.77043719767212E-11,8.85002062478717E-11
3.11550000000021,0.702762041481149,0.00167945401404,0.249914935220746,0.001167652147562,0.450000000098801,8.99312594879187E-11,9.07270937590692E-11
3.11600000000021,0.702657781411375,0.001615719440594,0.249918162798701,0.001123899072559,0.45000000009952,9.18728010335101E-11,9.26686353046606E-11
3.11650000000021,0.702555525916128,0.001553216860634,0.249921328032925,0.001080980920872,0.450000000101698,9.66962833588714E-11,9.74921176300219E-11
3.11700000000021,0.702455275129127,0.001491946377867,0.249924430915495,0.0010388977347,0.450000000101065,9.74029290383427E-11,9.81987633094932E-11
3.11750000000021,0.702357029320491,0.001431908232709,0.249927471431623,0.000997649555587,0.450000000100572,9.8082270603983E-11,9.88781048751335E-11
3.11800000000021,0.702260788401178,0.001373102290508,0.249930449585563,0.000957236423996,0.45000000010111,1.0004050365886E-10,1.0083633793001E-10
3.11850000000021,0.702166552518467,0.001315528669534,0.249933365368817,0.000917658379639,0.450000000100477,1.04191307491452E-10,1.04987141762602E-10
3.11900000000021,0.70207432166359,0.001259187321253,0.249936218781381,0.00087891546131,0.450000000099647,1.06017220610072E-10,1.06813054881222E-10
3.11950000000021,0.701984095990511,0.00120407836937,0.249939009814591,0.000841007707277,0.450000000099273,1.02149178438787E-10,1.02945012709937E-10
3.12000000000021,0.701895875698608,0.001150201988693,0.249941738457232,0.000803935154515,0.450000000098167,1.01055326866967E-10,1.01851161138118E-10
3.12050000000021,0.701809660662816,0.001097558010458,0.249944404715557,0.000767697839634,0.450000000097167,1.01405774836222E-10,1.02201609107372E-10
3.12100000000021,0.701725451226457,0.001046146760284,0.249947008570823,0.000732295797858,0.450000000097493,1.00452019532321E-10,1.01247853803471E-10
3.12150000000021,0.701643247346063,0.000995968159428,0.249949550024824,0.000697729064489,0.450000000097322,1.01780742254448E-10,1.02576576525598E-10
3.12200000000021,0.701563049055975,0.000947022210606,0.249952029075279,0.000663997672692,0.450000000097399,1.04156989456927E-10,1.04952823728077E-10
3.12250000000021,0.701484856433587,0.00089930896229,0.249954445717642,0.000631101656093,0.450000000097562,1.04792632470846E-10,1.05588466741996E-10
3.12300000000021,0.70140866961645,0.000852828528228,0.249956799944115,0.000599041046591,0.450000000097515,1.05458955153639E-10,1.06254789424789E-10
3.12350000000021,0.701334488488135,0.000807580751686,0.249959091760651,0.000567815875751,0.450000000100047,1.09296647904031E-10,1.10092482175181E-10
3.12400000000021,0.701262313434335,0.000763566014077,0.249961321145997,0.000537426173999,0.450000000100262,1.09593651211395E-10,1.10389485482545E-10
3.12450000000021,0.701192144418719,0.000720784245629,0.24996348810181,0.000507871971207,0.450000000100073,1.12979083987524E-10,1.13774918258675E-10
3.12500000000021,0.701123981440028,0.000679235413514,0.249965592627922,0.000479153296101,0.45000000010249,1.13214181302404E-10,1.14010015573554E-10
3.12550000000021,0.701057824543962,0.000638919543593,0.24996763472125,0.000451270176875,0.450000000102244,1.13752576368781E-10,1.14548410639931E-10
3.12600000000021,0.700993673883746,0.000599836767873,0.249969614373384,0.000424222640694,0.450000000101794,1.14169993771507E-10,1.14965828042657E-10
3.12650000000021,0.700931529455665,0.000561987056704,0.249971531584157,0.000398010713937,0.450000000100866,1.13661842307891E-10,1.14457676579042E-10
3.12700000000021,0.700871391267243,0.000525370391869,0.249973386352876,0.000372634422208,0.45000000010029,1.13989782673726E-10,1.14785616944876E-10
3.12750000000021,0.7008132594596,0.00048998689691,0.249975178671716,0.00034809379018,0.450000000100795,1.15240192605573E-10,1.16036026876723E-10
3.12800000000021,0.700757134120234,0.000455836641802,0.249976908535623,0.000324388841796,0.450000000101012,1.15759455840414E-10,1.16555290111565E-10
3.12850000000021,0.700703015228367,0.000422919583077,0.249978575945338,0.000301519600084,0.450000000099868,1.13662294420197E-10,1.14458128691347E-10
3.12900000000021,0.700650902873594,0.000391235790313,0.249980180895931,0.000279486087311,0.450000000100039,1.1310672667561E-10,1.1390256094676E-10
3.12950000000021,0.700600797128415,0.000360785320533,0.24998172338316,0.000258288324806,0.450000000099916,1.13193509903783E-10,1.13989344174933E-10
3.13000000000021,0.700552697944235,0.000331568100986,0.249983203409409,0.000237926333208,0.450000000100633,1.06189783528887E-10,1.06985617800037E-10
3.13050000000021,0.700506605442763,0.000303584241626,0.249984620967858,0.000218400132139,0.45000000010114,1.08462363222761E-10,1.09258197493911E-10
3.13100000000021,0.700462519727706,0.000276833834199,0.249985976052666,0.00019970974067,0.45000000010017,1.08895400726186E-10,1.09691234997336E-10
3.13150000000021,0.700420440752005,0.000251316808914,0.249987268666223,0.000181855176635,0.450000000100234,1.08959254813135E-10,1.09755089084285E-10
3.13200000000021,0.700380368568706,0.000227033204144,0.249988498805497,0.000164836457488,0.450000000101578,1.09115202875758E-10,1.09911037146908E-10
3.13250000000021,0.700342303164539,0.000203982992463,0.249989666470838,0.000148653599422,0.450000000101816,1.13434018038025E-10,1.14229852309175E-10
3.13300000000021,0.700306244654043,0.000182166278575,0.249990771655957,0.000133306618169,0.450000000101342,1.13417295303717E-10,1.14213129574867E-10
3.13350000000021,0.700272193113728,0.000161583125821,0.249991814356714,0.000118795528328,0.450000000102865,1.14446303454106E-10,1.15242137725256E-10
3.13400000000021,0.700240148495808,0.000142233473978,0.249992794575279,0.000105120343886,0.450000000102665,1.16673167546537E-10,1.17469001817688E-10
3.13450000000021,0.7002101108456,0.000124117356566,0.249993712309128,9.22810778600972E-05,0.450000000102047,1.16963856460449E-10,1.17759690731599E-10
3.13500000000021,0.700182080186428,0.000107234784363,0.249994567556939,8.02777424927315E-05,0.450000000102633,1.16603947200936E-10,1.17399781472086E-10
3.13550000000021,0.700156056522148,9.15857494993312E-05,0.249995360318391,6.91103491676794E-05,0.45000000010509,1.17006903298245E-10,1.17802737569395E-10
3.13600000000021,0.700132039952367,7.71703508597025E-05,0.249996090587805,5.87789084815095E-05,0.45000000010522,1.17830323081124E-10,1.18626157352274E-10
3.13650000000021,0.700110030468106,6.39885671037189E-05,0.249996758365646,4.92834301179624E-05,0.450000000105238,1.18242456407722E-10,1.19038290678872E-10
3.13700000000021,0.700090028065588,5.20403858762887E-05,0.249997363651977,4.06239230174819E-05,0.450000000104718,1.17016306041585E-10,1.17812140312735E-10
3.13750000000022,0.700072032765963,4.13258217050294E-05,0.24999790644555,3.28003952011607E-05,0.450000000103507,1.1697116322415E-10,1.177669974953E-10
3.13800000000022,0.700056044624903,3.1844924058522E-05,0.249998386743402,2.58128539405846E-05,0.450000000103501,1.16661397501962E-10,1.17457231773112E-10
3.13850000000022,0.700042063621598,2.35976653282933E-05,0.249998804546526,1.9661305600822E-05,0.450000000104143,1.1620679191051E-10,1.1700262618166E-10
3.13900000000022,0.700030089770722,1.65840564427309E-05,0.249999159854017,1.43457557630542E-05,0.450000000104499,1.16204821589902E-10,1.17000655861052E-10
3.13950000000022,0.700020123106926,1.080412785124E-05,0.249999452664031,9.86620914958926E-06,0.450000000105894,1.20017517544211E-10,1.20813351815361E-10
3.14000000000022,0.700012163620181,6.25786665359161E-06,0.249999682976976,6.22266965843332E-06,0.450000000106894,1.21110921123694E-10,1.21906755394844E-10
3.14050000000022,0.700006211321364,2.94528093815425E-06,0.249999850792246,3.41514035328242E-06,0.450000000107827,1.21457909783287E-10,1.22253744054437E-10
3.14100000000022,0.700002266215596,8.66372275306541E-07,0.249999956109622,1.44362346304984E-06,0.450000000110235,1.21848321871525E-10,1.22644156142675E-10
3.14150000000022,0.700000328301841,2.11411836085612E-08,0.249999998928988,3.08120384536881E-07,0.450000000111285,1.22051250679248E-10,1.22847084950398E-10
3.14200000000022,0.700000397583868,4.0959147821337E-07,0.249999979250114,8.63168066018662E-09,0.450000000110596,1.23625714049461E-10,1.24421548320611E-10
3.14250000000022,0.700002474070551,2.03172903787716E-06,0.249999897072719,5.451570811356E-07,0.450000000111713,1.24461446154183E-10,1.25257280425333E-10
3.14300000000022,0.700006557747583,4.88754177825425E-06,0.249999752397485,1.91769548231154E-06,0.450000000112837,1.24929733360613E-10,1.25725567631763E-10
3.14350000000022,0.700012648619965,8.97703800358165E-06,0.249999545224114,4.12624494715986E-06,0.4500000001129,1.22279396298167E-10,1.23075230569317E-10
3.14400000000022,0.700020746664471,1.43001945251999E-05,0.249999275553954,7.17080270512641E-06,0.450000000113286,1.22404829951432E-10,1.23200664222583E-10
3.14450000000022,0.700030851881272,2.08570163743551E-05,0.249998943386978,1.10513651515014E-05,0.450000000112768,1.22544016655044E-10,1.23339850926194E-10
3.14500000000022,0.700042964254975,2.86474891394199E-05,0.249998548724197,1.57679278535108E-05,0.450000000113784,1.22879579558463E-10,1.23675413829614E-10
3.14550000000022,0.700057083794255,3.76716306403481E-05,0.249998091565042,2.13204855321496E-05,0.450000000113041,1.2287702290132E-10,1.2367285717247E-10
3.14600000000022,0.700073210463079,4.79294054310694E-05,0.249997571911692,2.77090320964792E-05,0.45000000011386,1.22941509620236E-10,1.23737343891386E-10
3.14650000000022,0.700091344285687,5.94208496401248E-05,0.249996989762757,3.49335605906842E-05,0.450000000112699,1.2303872330699E-10,1.2383455757814E-10
3.14700000000022,0.700111485187578,7.21458900401897E-05,0.249996345122437,4.29940632699256E-05,0.450000000111831,1.22347623135108E-10,1.23143457406258E-10
3.14750000000022,0.700133633151715,8.61045167717411E-05,0.249995637991776,5.18905315050836E-05,0.450000000111662,1.22429465762401E-10,1.23225300033551E-10
3.14800000000022,0.700157788186049,0.000101296747905,0.249994868370455,6.16229558632503E-05,0.450000000111826,1.22904329942497E-10,1.23700164213647E-10
3.14850000000022,0.700183950236952,0.000117722537032,0.249994036261474,7.21913261002487E-05,0.450000000112346,1.22876909819034E-10,1.23672744090184E-10
3.14900000000022,0.700212119366892,0.000135381961608,0.249993141661611,8.35956310610071E-05,0.450000000112612,1.29497169064352E-10,1.30293003335502E-10
3.14950000000022,0.700242295467477,0.000154274920353,0.249992184576752,9.58358588703265E-05,0.450000000111502,1.29984557297423E-10,1.30780391568573E-10
3.15000000000022,0.700274478623503,0.000174401511276,0.24999116500274,0.000108911996691,0.450000000112797,1.30221941086264E-10,1.31017775357414E-10


==> Figures/convergence_mms/linearNS_projection_nonLinearCH_customTheta_kt/spatial_theta_linear2blocks_ts0dot0005_dphidphi_unequalDensity.csv <==
h,L2U,L2V,L2Press,L2Phi,L2Mu
0.0625,0.177303235620377,0.177180590235837,0.0681789739824455,1.73671206139933e-05,0.000292902352306143
0.03125,0.0350211790699318,0.0350173730698184,0.00815281863919898,4.339553383585e-06,7.16675890884565e-05
0.015625,0.00750137649839077,0.00749945391022564,0.00178548617403746,1.0838997187652e-06,1.77059276668259e-05
0.0078125,0.00181136338510882,0.00180940229864356,0.000522654181680904,2.68941206182489e-07,4.46592098730274e-06
0.00390625,0.000464121250966552,0.00046213989533169,0.000602493296258234,5.69034694055898e-08,1.13873931937908e-06


==> Figures/convergence_mms/linearNS_projection_nonLinearCH_customTheta_kt/temporal_theta_linear2blocks_level9_dphidphi_unequalDensity.csv <==
timestep,L2U,L2V,L2Press,L2Phi,L2Mu
0.628,0.198596545564346,0.188432463295311,0.551464534479233,0.00184246303955452,0.0421732430305694
0.314,0.23477828693638,0.213371318242382,0.201429102839118,0.000425921124848177,0.0102237549581842
0.157,0.035162834335603,0.0354187438046297,0.141269016521776,0.000101167223156135,0.00189112500893863
0.0628,0.000867685373455955,0.00106259835166614,0.0731323745136337,6.93838322731386e-06,0.000214826962267223
0.0314,0.000217447639704338,0.000269232289158757,0.0356941531345708,1.45320309849612e-06,5.41596203767965e-05
0.0157,6.15654666052862e-05,7.29988232648255e-05,0.0175354599143364,3.78881227304951e-07,1.3501340918355e-05
0.00628,3.157938e-05,3.040902e-05,6.905438e-03,5.590509e-08,2.131799e-06
0.00314,3.80613290719346e-05,3.61006952387432e-05,0.00346725771321147,1.88033029255755e-08,5.3021551387036e-07


==> Figures/convergence_mms/linearNS_projection_nonLinearCH_customTheta_kt/temporal_theta_linear2blocks_level9_phidmu_unequalDensity.csv <==
timestep,L2U,L2V,L2Press,L2Phi,L2Mu
0.628,0.156794057499103,0.153247726626013,0.325312920006901,0.00188631134230149,0.0385207913323398
0.314,0.160934817270629,0.15214763613145,0.133212274756458,0.000385127341385081,0.0107773889505191
0.157,0.0356295538490863,0.0366232062201098,0.17083261696426,0.000121370881989537,0.00188446339995165
0.0628,0.00145962057166973,0.00153842320580307,0.0661973667042224,6.99569389170945e-06,0.000207447803365877
0.0314,0.00119635977850665,0.00120895491377471,0.0338356532258587,1.4434928509105e-06,5.01467139607747e-05
0.0157,0.00118045877812106,0.00119308841769418,0.0169860738514535,3.63953444039986e-07,1.11869492616421e-05
#0.00628,3.157938e-05,3.040902e-05,6.905438e-03,5.590509e-08,2.131799e-06
#0.00314,4.14386286228193e-05,3.9413058949674e-05,0.00880842318914995,7.1081420577563e-05,0.00011001317142315


==> Figures/scalingComparison/level10_block_projection.csv <==
ntasks, solve_time
272,724.8
544,401.66
1088,234.47
2176,169.048
#4352,279.47

==> Figures/scalingComparison/level10_fully_coupled.csv <==
ntasks, solve_time
544,1784.1
1088,981.98
2176,582.89
4352,462.6
#8704,652.007
